On the temperature and density dependence of dislocation drag from phonon wind

At extreme strain rates, where fast moving dislocations govern plastic deformation, anharmonic phonon scattering imparts a drag force on the dislocations. In this paper, we present calculations of the dislocation drag coefficients of aluminum and copper as functions of temperature and density. We discuss the sensitivity of the drag coefficients to changes in the third-order elastic constants with temperature and density.

==> figures/Al/Al_T300.0_P0.04.txt <==
# input parameters for Al at T=300.0K and P=0.0350 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT300P0
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.8743890655233157e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 4.0650000000000004e-10
rho = 2668.096726445555

#soec
c11 = 1.013611e+11
c12 = 5.378256e+10
c44 = 3.445738e+10

#toec
c111 = 9.247103e+11
c112 = -5.413273e+11
c123 = -5.578060e+11
c144 = -3.476618e+11
c166 = -3.393387e+11
c456 = -1.782209e+10

#vcrit (determined analytically)
vcrit_screw = 3352
vcrit_edge = 2986
vcrit_smallest = 2986


==> figures/Al/Al_T300.0_P200.96.txt <==
# input parameters for Al at T=300.0K and P=200.9592 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT300P201
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.2995112524186522e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.2519999999999997e-10
rho = 5211.126418838977

#soec
c11 = 9.164335e+11
c12 = 6.037026e+11
c44 = 4.209094e+11

#toec
c111 = -3.333606e+12
c112 = -3.247850e+12
c123 = 6.713516e+11
c144 = -8.533554e+11
c166 = -3.073311e+12
c456 = -8.396560e+10

#vcrit (determined analytically)
vcrit_screw = 7187
vcrit_edge = 5478
vcrit_smallest = 5478


==> figures/Al/Al_T300.0_P200.96NoToec.txt <==
# input parameters for Al at T=300.0K and P=200.9592 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT300P201NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.2995112524186522e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.2519999999999997e-10
rho = 5211.126418838977

#soec
c11 = 9.164335e+11
c12 = 6.037026e+11
c44 = 4.209094e+11

#toec
c111 = 9.247103e+11
c112 = -5.413273e+11
c123 = -5.578060e+11
c144 = -3.476618e+11
c166 = -3.393387e+11
c456 = -1.782209e+10

#vcrit (determined analytically)
vcrit_screw = 7187
vcrit_edge = 5478
vcrit_smallest = 5478


==> figures/Al/Al_T300.0_P45.05.txt <==
# input parameters for Al at T=300.0K and P=45.0478 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT300P45
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.5869501589709844e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.6585000000000003e-10
rho = 3659.9406398430115

#soec
c11 = 3.630386e+11
c12 = 1.823474e+11
c44 = 1.397281e+11

#toec
c111 = -3.080839e+12
c112 = -1.356055e+12
c123 = 1.214607e+12
c144 = -5.734244e+11
c166 = -1.025233e+12
c456 = -1.589302e+11

#vcrit (determined analytically)
vcrit_screw = 5683
vcrit_edge = 4968
vcrit_smallest = 4968


==> figures/Al/Al_T300.0_P45.05NoToec.txt <==
# input parameters for Al at T=300.0K and P=45.0478 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT300P45NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.5869501589709844e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.6585000000000003e-10
rho = 3659.9406398430115

#soec
c11 = 3.630386e+11
c12 = 1.823474e+11
c44 = 1.397281e+11

#toec
c111 = 9.247103e+11
c112 = -5.413273e+11
c123 = -5.578060e+11
c144 = -3.476618e+11
c166 = -3.393387e+11
c456 = -1.782209e+10

#vcrit (determined analytically)
vcrit_screw = 5683
vcrit_edge = 4968
vcrit_smallest = 4968


==> figures/Al/Al_T300.0_P9.34.txt <==
# input parameters for Al at T=300.0K and P=9.3428 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT300P9
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.7751819841228434e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.9247000000000004e-10
rho = 2964.58443295967

#soec
c11 = 1.644565e+11
c12 = 8.208924e+10
c44 = 5.460704e+10

#toec
c111 = -6.018477e+11
c112 = -7.849504e+11
c123 = 2.004902e+11
c144 = -3.970313e+11
c166 = -4.907743e+11
c456 = -5.974589e+10

#vcrit (determined analytically)
vcrit_screw = 4076
vcrit_edge = 3727
vcrit_smallest = 3727


==> figures/Al/Al_T300.0_P9.34NoToec.txt <==
# input parameters for Al at T=300.0K and P=9.3428 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT300P9NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.7751819841228434e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.9247000000000004e-10
rho = 2964.58443295967

#soec
c11 = 1.644565e+11
c12 = 8.208924e+10
c44 = 5.460704e+10

#toec
c111 = 9.247103e+11
c112 = -5.413273e+11
c123 = -5.578060e+11
c144 = -3.476618e+11
c166 = -3.393387e+11
c456 = -1.782209e+10

#vcrit (determined analytically)
vcrit_screw = 4076
vcrit_edge = 3727
vcrit_smallest = 3727


==> figures/Al/Al_T600.0_P1.35.txt <==
# input parameters for Al at T=600.0K and P=1.3516 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT600P1
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.8743890655233157e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 600.0
a = 4.0650000000000004e-10
rho = 2668.096726445555

#soec
c11 = 1.013989e+11
c12 = 5.254356e+10
c44 = 3.420100e+10

#toec
c111 = 1.509749e+12
c112 = -5.292961e+11
c123 = -8.422619e+11
c144 = -3.403324e+11
c166 = -3.376230e+11
c456 = -2.136866e+10

#vcrit (determined analytically)
vcrit_screw = 3363
vcrit_edge = 3026
vcrit_smallest = 3026


==> figures/Al/Al_T600.0_P1.35NoToec.txt <==
# input parameters for Al at T=600.0K and P=1.3516 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT600P1NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.8743890655233157e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 600.0
a = 4.0650000000000004e-10
rho = 2668.096726445555

#soec
c11 = 1.013989e+11
c12 = 5.254356e+10
c44 = 3.420100e+10

#toec
c111 = 9.247103e+11
c112 = -5.413273e+11
c123 = -5.578060e+11
c144 = -3.476618e+11
c166 = -3.393387e+11
c456 = -1.782209e+10

#vcrit (determined analytically)
vcrit_screw = 3363
vcrit_edge = 3026
vcrit_smallest = 3026


==> figures/Al/Al_T600.0_P10.61.txt <==
# input parameters for Al at T=600.0K and P=10.6128 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT600P11
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.7751819841228434e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 600.0
a = 3.9247000000000004e-10
rho = 2964.58443295967

#soec
c11 = 1.635821e+11
c12 = 8.185958e+10
c44 = 5.507540e+10

#toec
c111 = -3.812181e+11
c112 = -7.912831e+11
c123 = 9.173625e+10
c144 = -4.321304e+11
c166 = -4.822129e+11
c456 = -6.267385e+10

#vcrit (determined analytically)
vcrit_screw = 4080
vcrit_edge = 3713
vcrit_smallest = 3713


==> figures/Al/Al_T600.0_P10.61NoToec.txt <==
# input parameters for Al at T=600.0K and P=10.6128 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT600P11NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.7751819841228434e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 600.0
a = 3.9247000000000004e-10
rho = 2964.58443295967

#soec
c11 = 1.635821e+11
c12 = 8.185958e+10
c44 = 5.507540e+10

#toec
c111 = 9.247103e+11
c112 = -5.413273e+11
c123 = -5.578060e+11
c144 = -3.476618e+11
c166 = -3.393387e+11
c456 = -1.782209e+10

#vcrit (determined analytically)
vcrit_screw = 4080
vcrit_edge = 3713
vcrit_smallest = 3713


==> figures/Al/Al_T600.0_P46.18.txt <==
# input parameters for Al at T=600.0K and P=46.1789 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT600P46
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.5869501589709844e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 600.0
a = 3.6585000000000003e-10
rho = 3659.9406398430115

#soec
c11 = 3.385306e+11
c12 = 1.938029e+11
c44 = 1.396321e+11

#toec
c111 = -4.206218e+12
c112 = -1.413519e+12
c123 = 2.105210e+12
c144 = -5.871063e+11
c166 = -9.977249e+11
c456 = -1.505650e+11

#vcrit (determined analytically)
vcrit_screw = 5397
vcrit_edge = 4447
vcrit_smallest = 4447


==> figures/Al/Al_T600.0_P46.18NoToec.txt <==
# input parameters for Al at T=600.0K and P=46.1789 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT600P46NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.5869501589709844e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 600.0
a = 3.6585000000000003e-10
rho = 3659.9406398430115

#soec
c11 = 3.385306e+11
c12 = 1.938029e+11
c44 = 1.396321e+11

#toec
c111 = 9.247103e+11
c112 = -5.413273e+11
c123 = -5.578060e+11
c144 = -3.476618e+11
c166 = -3.393387e+11
c456 = -1.782209e+10

#vcrit (determined analytically)
vcrit_screw = 5397
vcrit_edge = 4447
vcrit_smallest = 4447


==> figures/Al/Al_T800.0_P11.46.txt <==
# input parameters for Al at T=800.0K and P=11.4589 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT800P11
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.7751819841228434e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 800.0
a = 3.9247000000000004e-10
rho = 2964.58443295967

#soec
c11 = 1.636871e+11
c12 = 8.143233e+10
c44 = 5.556800e+10

#toec
c111 = -4.456748e+11
c112 = -7.946851e+11
c123 = 1.140798e+11
c144 = -4.205789e+11
c166 = -4.691659e+11
c456 = -6.236060e+10

#vcrit (determined analytically)
vcrit_screw = 4096
vcrit_edge = 3725
vcrit_smallest = 3725


==> figures/Al/Al_T800.0_P11.46NoToec.txt <==
# input parameters for Al at T=800.0K and P=11.4589 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT800P11NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.7751819841228434e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 800.0
a = 3.9247000000000004e-10
rho = 2964.58443295967

#soec
c11 = 1.636871e+11
c12 = 8.143233e+10
c44 = 5.556800e+10

#toec
c111 = 9.247103e+11
c112 = -5.413273e+11
c123 = -5.578060e+11
c144 = -3.476618e+11
c166 = -3.393387e+11
c456 = -1.782209e+10

#vcrit (determined analytically)
vcrit_screw = 4096
vcrit_edge = 3725
vcrit_smallest = 3725


==> figures/Al/Al_T800.0_P2.23.txt <==
# input parameters for Al at T=800.0K and P=2.2292 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT800P2
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.8743890655233157e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 800.0
a = 4.0650000000000004e-10
rho = 2668.096726445555

#soec
c11 = 1.019966e+11
c12 = 5.150930e+10
c44 = 3.460796e+10

#toec
c111 = 1.896480e+12
c112 = -5.898031e+11
c123 = -1.029615e+12
c144 = -3.322113e+11
c166 = -3.096505e+11
c456 = -2.600800e+10

#vcrit (determined analytically)
vcrit_screw = 3398
vcrit_edge = 3076
vcrit_smallest = 3076


==> figures/Al/Al_T800.0_P2.23NoToec.txt <==
# input parameters for Al at T=800.0K and P=2.2292 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT800P2NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.8743890655233157e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 800.0
a = 4.0650000000000004e-10
rho = 2668.096726445555

#soec
c11 = 1.019966e+11
c12 = 5.150930e+10
c44 = 3.460796e+10

#toec
c111 = 9.247103e+11
c112 = -5.413273e+11
c123 = -5.578060e+11
c144 = -3.476618e+11
c166 = -3.393387e+11
c456 = -1.782209e+10

#vcrit (determined analytically)
vcrit_screw = 3398
vcrit_edge = 3076
vcrit_smallest = 3076


==> figures/Al/Al_T800.0_P46.94.txt <==
# input parameters for Al at T=800.0K and P=46.9411 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT800P47
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.5869501589709844e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 800.0
a = 3.6585000000000003e-10
rho = 3659.9406398430115

#soec
c11 = 3.393237e+11
c12 = 1.924559e+11
c44 = 1.409185e+11

#toec
c111 = -5.022188e+12
c112 = -1.418782e+12
c123 = 2.326724e+12
c144 = -5.825091e+11
c166 = -9.935905e+11
c456 = -1.473098e+11

#vcrit (determined analytically)
vcrit_screw = 5429
vcrit_edge = 4479
vcrit_smallest = 4479


==> figures/Al/Al_T800.0_P46.94NoToec.txt <==
# input parameters for Al at T=800.0K and P=46.9411 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = AlT800P47NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.5869501589709844e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 800.0
a = 3.6585000000000003e-10
rho = 3659.9406398430115

#soec
c11 = 3.393237e+11
c12 = 1.924559e+11
c44 = 1.409185e+11

#toec
c111 = 9.247103e+11
c112 = -5.413273e+11
c123 = -5.578060e+11
c144 = -3.476618e+11
c166 = -3.393387e+11
c456 = -1.782209e+10

#vcrit (determined analytically)
vcrit_screw = 5429
vcrit_edge = 4479
vcrit_smallest = 4479


==> figures/Al/beta.dat <==
0.01000
0.02000
0.03000
0.04000
0.05000
0.06000
0.07000
0.08000
0.09000
0.10000
0.11000
0.12000
0.13000
0.14000
0.15000
0.16000
0.17000
0.18000
0.19000
0.20000
0.21000
0.22000
0.23000
0.24000
0.25000
0.26000
0.27000
0.28000
0.29000
0.30000
0.31000
0.32000
0.33000
0.34000
0.35000
0.36000
0.37000
0.38000
0.39000
0.40000
0.41000
0.42000
0.43000
0.44000
0.45000
0.46000
0.47000
0.48000
0.49000
0.50000
0.51000
0.52000
0.53000
0.54000
0.55000
0.56000
0.57000
0.58000
0.59000
0.60000
0.61000
0.62000
0.63000
0.64000
0.65000
0.66000
0.67000
0.68000
0.69000
0.70000
0.71000
0.72000
0.73000
0.74000
0.75000
0.76000
0.77000
0.78000
0.79000
0.80000
0.81000
0.82000
0.83000
0.84000
0.85000
0.86000
0.87000
0.88000
0.89000
0.90000
0.91000
0.92000
0.93000
0.94000
0.95000
0.96000
0.97000
0.98000
0.99000

==> figures/Al/drag_anis_AlT300P0.dat <==
### B(beta,theta) for AlT300P0 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.012796	0.012800	0.012812	0.012833	0.012860	0.012895	0.012936	0.012983	0.013035	0.013091	0.013150	0.013212	0.013274	0.013337	0.013400	0.013461	0.013520	0.013576	0.013628	0.013677	0.013721	0.013760	0.013794	0.013822	0.013846	0.013863	0.013874	0.013879	0.013879	0.013872	0.013859	0.013841	0.013817	0.013788	0.013754	0.013715	0.013668	0.013620	0.013567	0.013511	0.013452	0.013389	0.013324	0.013257	0.013188	0.013119	0.013049	0.012979	0.012909	0.012841	0.012774	0.012709	0.012646	0.012585	0.012527	0.012472	0.012420	0.012371	0.012326	0.012283	0.012243	0.012206	0.012172	0.012141	0.012112	0.012086	0.012061	0.012039	0.012018	0.011999	0.011982	0.011966	0.011951	0.011938	0.011926	0.011915	0.011905	0.011896	0.011888	0.011881	0.011874	0.011869	0.011864	0.011860	0.011857	0.011854	0.011852	0.011850	0.011849	0.011848	0.011848
0.0200	0.012646	0.012650	0.012662	0.012682	0.012710	0.012744	0.012785	0.012831	0.012882	0.012937	0.012997	0.013057	0.013119	0.013181	0.013243	0.013303	0.013361	0.013416	0.013468	0.013516	0.013560	0.013599	0.013632	0.013661	0.013683	0.013700	0.013712	0.013717	0.013717	0.013711	0.013699	0.013681	0.013658	0.013630	0.013596	0.013559	0.013516	0.013469	0.013417	0.013362	0.013304	0.013242	0.013179	0.013113	0.013046	0.012977	0.012908	0.012840	0.012771	0.012704	0.012638	0.012575	0.012513	0.012454	0.012397	0.012344	0.012293	0.012246	0.012201	0.012160	0.012121	0.012085	0.012052	0.012022	0.011994	0.011968	0.011945	0.011923	0.011903	0.011885	0.011868	0.011853	0.011839	0.011826	0.011814	0.011803	0.011792	0.011784	0.011776	0.011769	0.011763	0.011758	0.011753	0.011749	0.011746	0.011743	0.011741	0.011740	0.011738	0.011738	0.011738
0.0300	0.012503	0.012507	0.012519	0.012538	0.012565	0.012599	0.012639	0.012685	0.012735	0.012789	0.012847	0.012906	0.012967	0.013028	0.013089	0.013149	0.013206	0.013261	0.013312	0.013359	0.013403	0.013441	0.013474	0.013502	0.013525	0.013542	0.013553	0.013559	0.013559	0.013553	0.013542	0.013525	0.013502	0.013475	0.013442	0.013405	0.013363	0.013316	0.013266	0.013212	0.013155	0.013095	0.013033	0.012969	0.012903	0.012836	0.012770	0.012703	0.012636	0.012571	0.012507	0.012444	0.012384	0.012326	0.012271	0.012219	0.012169	0.012123	0.012079	0.012039	0.012001	0.011967	0.011935	0.011905	0.011878	0.011853	0.011830	0.011809	0.011790	0.011772	0.011756	0.011741	0.011727	0.011715	0.011704	0.011693	0.011684	0.011676	0.011668	0.011662	0.011656	0.011651	0.011646	0.011643	0.011640	0.011637	0.011635	0.011634	0.011633	0.011632	0.011632
0.0400	0.012365	0.012369	0.012381	0.012400	0.012426	0.012459	0.012499	0.012543	0.012593	0.012646	0.012702	0.012761	0.012820	0.012880	0.012940	0.012998	0.013055	0.013109	0.013159	0.013206	0.013248	0.013286	0.013319	0.013346	0.013368	0.013385	0.013396	0.013402	0.013402	0.013396	0.013385	0.013369	0.013347	0.013320	0.013288	0.013252	0.013211	0.013165	0.013116	0.013064	0.013008	0.012949	0.012888	0.012825	0.012761	0.012696	0.012631	0.012565	0.012502	0.012438	0.012375	0.012314	0.012256	0.012199	0.012146	0.012095	0.012046	0.012001	0.011958	0.011919	0.011882	0.011848	0.011817	0.011788	0.011762	0.011738	0.011715	0.011695	0.011676	0.011659	0.011643	0.011629	0.011616	0.011604	0.011592	0.011582	0.011573	0.011565	0.011558	0.011551	0.011546	0.011541	0.011536	0.011533	0.011530	0.011527	0.011525	0.011524	0.011523	0.011522	0.011522
0.0500	0.012233	0.012237	0.012248	0.012267	0.012293	0.012325	0.012363	0.012407	0.012455	0.012507	0.012562	0.012620	0.012678	0.012737	0.012795	0.012852	0.012907	0.012960	0.013009	0.013055	0.013096	0.013133	0.013166	0.013193	0.013214	0.013231	0.013242	0.013247	0.013247	0.013242	0.013231	0.013215	0.013194	0.013168	0.013137	0.013101	0.013061	0.013017	0.012969	0.012917	0.012863	0.012806	0.012746	0.012685	0.012622	0.012559	0.012495	0.012432	0.012368	0.012306	0.012245	0.012186	0.012129	0.012074	0.012021	0.011972	0.011925	0.011881	0.011840	0.011802	0.011766	0.011734	0.011703	0.011676	0.011650	0.011627	0.011605	0.011585	0.011567	0.011550	0.011535	0.011521	0.011508	0.011497	0.011486	0.011476	0.011467	0.011459	0.011452	0.011446	0.011440	0.011436	0.011431	0.011428	0.011425	0.011423	0.011421	0.011419	0.011418	0.011418	0.011417
0.0600	0.012104	0.012107	0.012118	0.012137	0.012162	0.012193	0.012231	0.012274	0.012321	0.012372	0.012426	0.012482	0.012539	0.012597	0.012654	0.012709	0.012763	0.012815	0.012864	0.012908	0.012949	0.012985	0.013017	0.013043	0.013064	0.013081	0.013091	0.013097	0.013097	0.013092	0.013081	0.013065	0.013044	0.013019	0.012988	0.012953	0.012914	0.012871	0.012824	0.012773	0.012720	0.012664	0.012606	0.012547	0.012485	0.012424	0.012361	0.012299	0.012237	0.012177	0.012117	0.012059	0.012004	0.011949	0.011898	0.011850	0.011805	0.011762	0.011722	0.011685	0.011650	0.011618	0.011589	0.011562	0.011537	0.011515	0.011494	0.011474	0.011457	0.011441	0.011426	0.011412	0.011400	0.011388	0.011378	0.011368	0.011360	0.011352	0.011345	0.011339	0.011334	0.011329	0.011325	0.011322	0.011319	0.011317	0.011315	0.011313	0.011312	0.011312	0.011312
0.0700	0.011981	0.011985	0.011996	0.012013	0.012038	0.012069	0.012105	0.012147	0.012193	0.012242	0.012294	0.012349	0.012404	0.012460	0.012516	0.012570	0.012622	0.012672	0.012719	0.012763	0.012802	0.012837	0.012868	0.012894	0.012914	0.012930	0.012940	0.012946	0.012946	0.012940	0.012930	0.012914	0.012894	0.012869	0.012839	0.012805	0.012767	0.012725	0.012679	0.012630	0.012578	0.012523	0.012467	0.012409	0.012349	0.012289	0.012227	0.012166	0.012106	0.012047	0.011989	0.011933	0.011879	0.011827	0.011777	0.011730	0.011686	0.011646	0.011607	0.011571	0.011537	0.011506	0.011478	0.011451	0.011427	0.011405	0.011384	0.011366	0.011348	0.011333	0.011318	0.011305	0.011293	0.011282	0.011271	0.011262	0.011254	0.011246	0.011239	0.011233	0.011228	0.011223	0.011219	0.011216	0.011213	0.011211	0.011209	0.011208	0.011207	0.011206	0.011206
0.0800	0.011863	0.011867	0.011878	0.011895	0.011919	0.011948	0.011984	0.012024	0.012069	0.012117	0.012168	0.012220	0.012274	0.012329	0.012383	0.012435	0.012486	0.012535	0.012580	0.012623	0.012661	0.012695	0.012725	0.012750	0.012770	0.012785	0.012795	0.012800	0.012800	0.012795	0.012785	0.012770	0.012750	0.012725	0.012696	0.012662	0.012625	0.012584	0.012539	0.012492	0.012441	0.012388	0.012333	0.012276	0.012219	0.012160	0.012101	0.012042	0.011984	0.011927	0.011870	0.011816	0.011762	0.011712	0.011664	0.011618	0.011575	0.011535	0.011497	0.011463	0.011430	0.011400	0.011372	0.011347	0.011323	0.011302	0.011282	0.011264	0.011247	0.011232	0.011217	0.011204	0.011193	0.011182	0.011172	0.011163	0.011155	0.011148	0.011141	0.011135	0.011130	0.011125	0.011122	0.011118	0.011115	0.011113	0.011111	0.011110	0.011109	0.011108	0.011108
0.0900	0.011751	0.011755	0.011765	0.011782	0.011805	0.011833	0.011868	0.011907	0.011950	0.011996	0.012046	0.012097	0.012149	0.012201	0.012253	0.012304	0.012354	0.012401	0.012445	0.012486	0.012523	0.012556	0.012584	0.012608	0.012628	0.012642	0.012652	0.012656	0.012656	0.012651	0.012641	0.012626	0.012607	0.012583	0.012554	0.012522	0.012485	0.012445	0.012402	0.012356	0.012306	0.012255	0.012201	0.012146	0.012090	0.012033	0.011976	0.011918	0.011862	0.011806	0.011751	0.011698	0.011647	0.011598	0.011551	0.011507	0.011465	0.011426	0.011389	0.011355	0.011324	0.011294	0.011267	0.011243	0.011220	0.011199	0.011179	0.011162	0.011146	0.011131	0.011115	0.011102	0.011091	0.011080	0.011071	0.011062	0.011054	0.011047	0.011040	0.011035	0.011031	0.011026	0.011022	0.011019	0.011016	0.011014	0.011012	0.011011	0.011010	0.011009	0.011009
0.1000	0.011641	0.011644	0.011654	0.011670	0.011692	0.011720	0.011753	0.011791	0.011832	0.011877	0.011925	0.011974	0.012024	0.012075	0.012125	0.012174	0.012222	0.012267	0.012309	0.012349	0.012384	0.012416	0.012444	0.012467	0.012485	0.012499	0.012508	0.012513	0.012512	0.012507	0.012497	0.012482	0.012463	0.012440	0.012410	0.012378	0.012343	0.012304	0.012261	0.012216	0.012168	0.012118	0.012066	0.012012	0.011958	0.011902	0.011847	0.011791	0.011737	0.011683	0.011630	0.011578	0.011529	0.011482	0.011436	0.011393	0.011353	0.011315	0.011279	0.011246	0.011215	0.011187	0.011161	0.011137	0.011115	0.011094	0.011075	0.011058	0.011042	0.011028	0.011015	0.011003	0.010992	0.010982	0.010972	0.010964	0.010956	0.010949	0.010943	0.010937	0.010932	0.010928	0.010924	0.010921	0.010918	0.010916	0.010914	0.010913	0.010912	0.010912	0.010911
0.1100	0.011535	0.011538	0.011548	0.011563	0.011585	0.011611	0.011643	0.011679	0.011719	0.011762	0.011808	0.011855	0.011904	0.011953	0.012001	0.012048	0.012094	0.012137	0.012178	0.012216	0.012250	0.012281	0.012307	0.012329	0.012347	0.012360	0.012368	0.012372	0.012371	0.012366	0.012356	0.012342	0.012323	0.012300	0.012273	0.012242	0.012207	0.012169	0.012128	0.012084	0.012037	0.011988	0.011938	0.011886	0.011833	0.011779	0.011725	0.011672	0.011618	0.011566	0.011515	0.011463	0.011415	0.011369	0.011326	0.011284	0.011245	0.011208	0.011173	0.011141	0.011111	0.011084	0.011058	0.011035	0.011013	0.010994	0.010975	0.010959	0.010943	0.010929	0.010916	0.010904	0.010893	0.010882	0.010873	0.010865	0.010857	0.010850	0.010843	0.010838	0.010833	0.010829	0.010825	0.010822	0.010819	0.010817	0.010815	0.010814	0.010813	0.010813	0.010812
0.1200	0.011436	0.011439	0.011448	0.011463	0.011484	0.011510	0.011540	0.011575	0.011613	0.011655	0.011698	0.011744	0.011790	0.011837	0.011883	0.011929	0.011972	0.012014	0.012053	0.012089	0.012122	0.012151	0.012176	0.012197	0.012214	0.012226	0.012234	0.012237	0.012236	0.012231	0.012221	0.012206	0.012188	0.012165	0.012139	0.012109	0.012075	0.012038	0.011998	0.011955	0.011910	0.011863	0.011814	0.011763	0.011712	0.011660	0.011608	0.011555	0.011504	0.011453	0.011403	0.011355	0.011307	0.011263	0.011220	0.011180	0.011142	0.011106	0.011073	0.011042	0.011013	0.010986	0.010961	0.010938	0.010917	0.010898	0.010880	0.010864	0.010849	0.010835	0.010822	0.010810	0.010799	0.010790	0.010780	0.010772	0.010764	0.010758	0.010751	0.010746	0.010741	0.010737	0.010733	0.010730	0.010728	0.010725	0.010724	0.010722	0.010722	0.010721	0.010721
0.1300	0.011337	0.011340	0.011349	0.011363	0.011383	0.011407	0.011436	0.011470	0.011506	0.011546	0.011589	0.011632	0.011677	0.011721	0.011765	0.011809	0.011851	0.011890	0.011928	0.011962	0.011993	0.012021	0.012045	0.012065	0.012080	0.012092	0.012099	0.012102	0.012101	0.012095	0.012085	0.012071	0.012052	0.012030	0.012004	0.011975	0.011942	0.011906	0.011867	0.011826	0.011782	0.011736	0.011689	0.011640	0.011590	0.011538	0.011488	0.011437	0.011387	0.011338	0.011290	0.011243	0.011198	0.011155	0.011114	0.011075	0.011038	0.011004	0.010971	0.010941	0.010913	0.010887	0.010863	0.010840	0.010820	0.010801	0.010784	0.010768	0.010753	0.010739	0.010727	0.010715	0.010704	0.010694	0.010685	0.010677	0.010670	0.010663	0.010657	0.010652	0.010647	0.010643	0.010639	0.010636	0.010633	0.010631	0.010630	0.010628	0.010627	0.010627	0.010627
0.1400	0.011245	0.011248	0.011256	0.011270	0.011289	0.011312	0.011340	0.011372	0.011406	0.011444	0.011484	0.011525	0.011568	0.011610	0.011652	0.011693	0.011733	0.011771	0.011806	0.011839	0.011868	0.011895	0.011917	0.011936	0.011951	0.011961	0.011968	0.011970	0.011968	0.011962	0.011952	0.011938	0.011920	0.011899	0.011873	0.011845	0.011813	0.011778	0.011740	0.011700	0.011657	0.011613	0.011567	0.011519	0.011470	0.011422	0.011373	0.011324	0.011275	0.011228	0.011182	0.011136	0.011093	0.011051	0.011011	0.010974	0.010938	0.010904	0.010873	0.010844	0.010816	0.010791	0.010768	0.010746	0.010726	0.010707	0.010690	0.010675	0.010660	0.010647	0.010634	0.010623	0.010613	0.010603	0.010594	0.010586	0.010579	0.010572	0.010566	0.010561	0.010556	0.010552	0.010549	0.010546	0.010543	0.010541	0.010539	0.010538	0.010537	0.010536	0.010536
0.1500	0.011155	0.011157	0.011165	0.011178	0.011196	0.011218	0.011244	0.011274	0.011307	0.011343	0.011381	0.011420	0.011460	0.011500	0.011540	0.011578	0.011616	0.011652	0.011685	0.011716	0.011744	0.011768	0.011789	0.011806	0.011820	0.011830	0.011835	0.011837	0.011835	0.011829	0.011819	0.011804	0.011787	0.011765	0.011741	0.011713	0.011682	0.011648	0.011611	0.011572	0.011531	0.011488	0.011443	0.011398	0.011351	0.011304	0.011257	0.011210	0.011163	0.011117	0.011073	0.011029	0.010987	0.010947	0.010908	0.010872	0.010837	0.010805	0.010774	0.010746	0.010720	0.010695	0.010672	0.010650	0.010631	0.010613	0.010596	0.010581	0.010566	0.010553	0.010541	0.010530	0.010520	0.010510	0.010502	0.010494	0.010486	0.010480	0.010474	0.010469	0.010464	0.010460	0.010456	0.010453	0.010450	0.010448	0.010447	0.010445	0.010444	0.010444	0.010444
0.1600	0.011072	0.011074	0.011081	0.011093	0.011110	0.011131	0.011155	0.011184	0.011215	0.011248	0.011284	0.011321	0.011358	0.011396	0.011434	0.011470	0.011506	0.011539	0.011570	0.011599	0.011625	0.011648	0.011667	0.011683	0.011695	0.011702	0.011707	0.011709	0.011706	0.011699	0.011689	0.011675	0.011658	0.011637	0.011613	0.011585	0.011555	0.011522	0.011487	0.011449	0.011409	0.011368	0.011323	0.011279	0.011234	0.011189	0.011143	0.011098	0.011053	0.011009	0.010966	0.010924	0.010884	0.010845	0.010808	0.010772	0.010739	0.010708	0.010678	0.010651	0.010625	0.010601	0.010579	0.010559	0.010540	0.010521	0.010505	0.010490	0.010476	0.010463	0.010451	0.010440	0.010430	0.010421	0.010413	0.010405	0.010398	0.010391	0.010385	0.010379	0.010374	0.010370	0.010366	0.010363	0.010361	0.010359	0.010357	0.010356	0.010355	0.010354	0.010354
0.1700	0.010989	0.010992	0.010999	0.011010	0.011026	0.011045	0.011069	0.011095	0.011123	0.011155	0.011188	0.011223	0.011258	0.011294	0.011329	0.011363	0.011396	0.011427	0.011457	0.011484	0.011508	0.011529	0.011547	0.011556	0.011567	0.011574	0.011578	0.011578	0.011575	0.011568	0.011558	0.011544	0.011526	0.011506	0.011482	0.011455	0.011425	0.011393	0.011359	0.011322	0.011283	0.011243	0.011202	0.011159	0.011116	0.011072	0.011028	0.010984	0.010941	0.010898	0.010856	0.010816	0.010776	0.010739	0.010703	0.010669	0.010636	0.010606	0.010577	0.010550	0.010525	0.010502	0.010480	0.010460	0.010441	0.010423	0.010407	0.010392	0.010378	0.010365	0.010354	0.010343	0.010332	0.010323	0.010312	0.010304	0.010297	0.010291	0.010285	0.010279	0.010275	0.010271	0.010267	0.010264	0.010261	0.010259	0.010257	0.010256	0.010255	0.010254	0.010254
0.1800	0.010910	0.010912	0.010918	0.010929	0.010943	0.010962	0.010983	0.011008	0.011035	0.011065	0.011096	0.011128	0.011161	0.011194	0.011227	0.011258	0.011289	0.011318	0.011345	0.011358	0.011380	0.011399	0.011416	0.011429	0.011439	0.011445	0.011448	0.011448	0.011444	0.011437	0.011427	0.011413	0.011396	0.011376	0.011353	0.011327	0.011299	0.011278	0.011244	0.011209	0.011171	0.011133	0.011093	0.011052	0.011010	0.010967	0.010925	0.010883	0.010841	0.010800	0.010760	0.010721	0.010683	0.010647	0.010612	0.010579	0.010548	0.010519	0.010491	0.010465	0.010441	0.010418	0.010397	0.010377	0.010359	0.010342	0.010327	0.010312	0.010299	0.010286	0.010274	0.010264	0.010254	0.010244	0.010236	0.010228	0.010221	0.010215	0.010209	0.010204	0.010199	0.010195	0.010191	0.010188	0.010186	0.010183	0.010182	0.010180	0.010179	0.010179	0.010179
0.1900	0.010834	0.010836	0.010842	0.010852	0.010866	0.010883	0.010903	0.010926	0.010951	0.010979	0.011007	0.011037	0.011068	0.011099	0.011129	0.011158	0.011187	0.011213	0.011238	0.011261	0.011281	0.011299	0.011314	0.011325	0.011333	0.011339	0.011341	0.011340	0.011336	0.011329	0.011318	0.011304	0.011287	0.011267	0.011245	0.011219	0.011192	0.011161	0.011129	0.011095	0.011059	0.011022	0.010983	0.010941	0.010901	0.010860	0.010820	0.010779	0.010739	0.010700	0.010661	0.010624	0.010588	0.010553	0.010520	0.010488	0.010458	0.010430	0.010403	0.010378	0.010354	0.010333	0.010312	0.010293	0.010275	0.010259	0.010244	0.010229	0.010216	0.010203	0.010192	0.010181	0.010172	0.010162	0.010154	0.010146	0.010139	0.010133	0.010127	0.010122	0.010117	0.010113	0.010109	0.010106	0.010104	0.010101	0.010100	0.010098	0.010097	0.010097	0.010096
0.2000	0.010745	0.010747	0.010753	0.010762	0.010774	0.010790	0.010808	0.010829	0.010853	0.010878	0.010904	0.010932	0.010959	0.010987	0.011015	0.011040	0.011066	0.011092	0.011117	0.011137	0.011156	0.011183	0.011196	0.011206	0.011214	0.011218	0.011219	0.011218	0.011213	0.011205	0.011194	0.011180	0.011163	0.011143	0.011121	0.011096	0.011069	0.011040	0.011004	0.010971	0.010935	0.010899	0.010863	0.010825	0.010786	0.010747	0.010708	0.010669	0.010631	0.010593	0.010556	0.010520	0.010484	0.010450	0.010418	0.010387	0.010358	0.010330	0.010304	0.010280	0.010257	0.010235	0.010214	0.010196	0.010179	0.010163	0.010148	0.010134	0.010121	0.010108	0.010097	0.010087	0.010077	0.010068	0.010059	0.010052	0.010053	0.010047	0.010041	0.010036	0.010031	0.010027	0.010023	0.010020	0.010017	0.010015	0.010014	0.010012	0.010011	0.010011	0.010011
0.2100	0.010686	0.010687	0.010692	0.010701	0.010712	0.010727	0.010744	0.010763	0.010785	0.010808	0.010832	0.010857	0.010883	0.010909	0.010934	0.010958	0.010982	0.011004	0.011025	0.011044	0.011060	0.011074	0.011085	0.011094	0.011100	0.011103	0.011103	0.011101	0.011095	0.011087	0.011076	0.011062	0.011040	0.011021	0.011000	0.010976	0.010949	0.010921	0.010891	0.010859	0.010826	0.010791	0.010756	0.010719	0.010682	0.010645	0.010608	0.010571	0.010534	0.010498	0.010462	0.010428	0.010394	0.010362	0.010331	0.010302	0.010274	0.010248	0.010223	0.010199	0.010177	0.010156	0.010137	0.010119	0.010102	0.010086	0.010071	0.010058	0.010045	0.010033	0.010021	0.010011	0.010001	0.009993	0.009984	0.009977	0.009970	0.009964	0.009958	0.009953	0.009948	0.009944	0.009941	0.009938	0.009935	0.009933	0.009931	0.009930	0.009929	0.009928	0.009928
0.2200	0.010606	0.010607	0.010612	0.010620	0.010630	0.010643	0.010659	0.010676	0.010696	0.010717	0.010739	0.010762	0.010785	0.010809	0.010831	0.010854	0.010875	0.010895	0.010913	0.010930	0.010951	0.010963	0.010973	0.010981	0.010986	0.010988	0.010987	0.010984	0.010978	0.010970	0.010958	0.010944	0.010928	0.010909	0.010888	0.010864	0.010839	0.010811	0.010782	0.010751	0.010719	0.010685	0.010651	0.010616	0.010581	0.010545	0.010509	0.010473	0.010437	0.010403	0.010369	0.010335	0.010303	0.010273	0.010243	0.010215	0.010188	0.010162	0.010138	0.010115	0.010093	0.010073	0.010054	0.010036	0.010019	0.010004	0.009989	0.009976	0.009963	0.009951	0.009939	0.009928	0.009919	0.009910	0.009902	0.009894	0.009887	0.009881	0.009875	0.009870	0.009865	0.009861	0.009858	0.009855	0.009852	0.009850	0.009848	0.009847	0.009846	0.009845	0.009845
0.2300	0.010554	0.010555	0.010560	0.010566	0.010576	0.010588	0.010601	0.010617	0.010635	0.010653	0.010673	0.010693	0.010714	0.010735	0.010752	0.010772	0.010790	0.010808	0.010824	0.010838	0.010851	0.010861	0.010870	0.010876	0.010881	0.010882	0.010880	0.010876	0.010870	0.010861	0.010849	0.010835	0.010819	0.010800	0.010779	0.010756	0.010732	0.010705	0.010677	0.010647	0.010616	0.010584	0.010551	0.010516	0.010482	0.010448	0.010413	0.010379	0.010345	0.010312	0.010280	0.010248	0.010217	0.010187	0.010158	0.010131	0.010105	0.010080	0.010057	0.010035	0.010014	0.009994	0.009976	0.009958	0.009942	0.009927	0.009912	0.009900	0.009888	0.009876	0.009865	0.009854	0.009845	0.009836	0.009827	0.009820	0.009813	0.009806	0.009801	0.009795	0.009791	0.009787	0.009783	0.009780	0.009777	0.009775	0.009773	0.009772	0.009771	0.009770	0.009770
0.2400	0.010489	0.010490	0.010494	0.010500	0.010508	0.010518	0.010531	0.010545	0.010560	0.010576	0.010594	0.010611	0.010630	0.010648	0.010665	0.010682	0.010698	0.010713	0.010727	0.010739	0.010749	0.010758	0.010764	0.010768	0.010770	0.010770	0.010767	0.010762	0.010755	0.010745	0.010733	0.010719	0.010702	0.010684	0.010663	0.010641	0.010617	0.010591	0.010564	0.010535	0.010504	0.010474	0.010442	0.010410	0.010377	0.010344	0.010311	0.010279	0.010246	0.010214	0.010183	0.010153	0.010123	0.010095	0.010067	0.010041	0.010015	0.009991	0.009969	0.009947	0.009926	0.009907	0.009889	0.009872	0.009856	0.009840	0.009826	0.009812	0.009800	0.009788	0.009777	0.009767	0.009757	0.009748	0.009740	0.009732	0.009725	0.009718	0.009713	0.009707	0.009703	0.009699	0.009695	0.009692	0.009689	0.009687	0.009685	0.009684	0.009683	0.009682	0.009682
0.2500	0.010429	0.010430	0.010433	0.010438	0.010446	0.010455	0.010465	0.010478	0.010491	0.010505	0.010522	0.010537	0.010553	0.010569	0.010584	0.010599	0.010613	0.010625	0.010637	0.010647	0.010655	0.010662	0.010666	0.010669	0.010670	0.010669	0.010665	0.010659	0.010652	0.010642	0.010629	0.010615	0.010598	0.010580	0.010560	0.010539	0.010515	0.010491	0.010464	0.010437	0.010409	0.010379	0.010349	0.010318	0.010287	0.010256	0.010225	0.010193	0.010163	0.010132	0.010102	0.010073	0.010045	0.010018	0.009991	0.009966	0.009941	0.009918	0.009896	0.009875	0.009856	0.009837	0.009819	0.009803	0.009787	0.009772	0.009758	0.009745	0.009733	0.009721	0.009710	0.009700	0.009691	0.009682	0.009674	0.009666	0.009659	0.009653	0.009647	0.009642	0.009638	0.009634	0.009630	0.009627	0.009624	0.009622	0.009620	0.009619	0.009618	0.009618	0.009617
0.2600	0.010372	0.010373	0.010376	0.010381	0.010387	0.010394	0.010403	0.010414	0.010425	0.010437	0.010450	0.010463	0.010476	0.010489	0.010502	0.010514	0.010526	0.010536	0.010545	0.010553	0.010560	0.010564	0.010567	0.010568	0.010567	0.010565	0.010560	0.010554	0.010545	0.010534	0.010522	0.010508	0.010492	0.010474	0.010454	0.010433	0.010411	0.010385	0.010360	0.010333	0.010306	0.010278	0.010249	0.010220	0.010190	0.010161	0.010130	0.010101	0.010071	0.010042	0.010014	0.009986	0.009959	0.009933	0.009906	0.009882	0.009859	0.009836	0.009815	0.009795	0.009776	0.009757	0.009740	0.009723	0.009708	0.009693	0.009679	0.009667	0.009654	0.009643	0.009632	0.009622	0.009613	0.009604	0.009596	0.009589	0.009582	0.009575	0.009570	0.009565	0.009560	0.009556	0.009553	0.009549	0.009547	0.009545	0.009543	0.009542	0.009541	0.009540	0.009540
0.2700	0.010317	0.010317	0.010320	0.010323	0.010328	0.010335	0.010342	0.010351	0.010360	0.010370	0.010381	0.010392	0.010402	0.010413	0.010423	0.010428	0.010437	0.010445	0.010452	0.010457	0.010462	0.010464	0.010466	0.010465	0.010463	0.010460	0.010454	0.010447	0.010438	0.010427	0.010413	0.010399	0.010383	0.010365	0.010346	0.010325	0.010303	0.010280	0.010256	0.010231	0.010203	0.010176	0.010148	0.010120	0.010092	0.010064	0.010035	0.010007	0.009979	0.009952	0.009924	0.009898	0.009872	0.009847	0.009823	0.009799	0.009776	0.009755	0.009733	0.009713	0.009695	0.009677	0.009660	0.009643	0.009628	0.009614	0.009600	0.009587	0.009574	0.009563	0.009552	0.009542	0.009532	0.009523	0.009515	0.009507	0.009500	0.009494	0.009488	0.009483	0.009479	0.009474	0.009471	0.009468	0.009465	0.009463	0.009461	0.009460	0.009459	0.009458	0.009458
0.2800	0.010262	0.010262	0.010264	0.010267	0.010271	0.010276	0.010282	0.010289	0.010296	0.010304	0.010313	0.010321	0.010329	0.010337	0.010345	0.010353	0.010359	0.010365	0.010370	0.010374	0.010376	0.010377	0.010377	0.010365	0.010362	0.010357	0.010350	0.010342	0.010333	0.010322	0.010309	0.010295	0.010279	0.010262	0.010243	0.010223	0.010211	0.010189	0.010165	0.010140	0.010115	0.010090	0.010063	0.010037	0.010010	0.009983	0.009956	0.009929	0.009902	0.009876	0.009848	0.009822	0.009798	0.009774	0.009750	0.009728	0.009706	0.009685	0.009665	0.009646	0.009628	0.009610	0.009593	0.009577	0.009562	0.009548	0.009534	0.009522	0.009509	0.009495	0.009485	0.009475	0.009466	0.009457	0.009449	0.009442	0.009435	0.009429	0.009423	0.009418	0.009414	0.009410	0.009406	0.009402	0.009399	0.009397	0.009395	0.009394	0.009393	0.009393	0.009393
0.2900	0.010212	0.010212	0.010213	0.010216	0.010219	0.010223	0.010227	0.010232	0.010238	0.010244	0.010250	0.010256	0.010262	0.010267	0.010273	0.010278	0.010282	0.010285	0.010288	0.010290	0.010290	0.010289	0.010287	0.010284	0.010279	0.010273	0.010266	0.010257	0.010247	0.010235	0.010222	0.010207	0.010192	0.010175	0.010156	0.010137	0.010116	0.010095	0.010070	0.010047	0.010022	0.009998	0.009973	0.009947	0.009921	0.009895	0.009869	0.009844	0.009818	0.009793	0.009768	0.009744	0.009721	0.009698	0.009674	0.009652	0.009631	0.009611	0.009589	0.009571	0.009553	0.009536	0.009518	0.009503	0.009488	0.009474	0.009461	0.009448	0.009438	0.009427	0.009416	0.009406	0.009397	0.009389	0.009381	0.009373	0.009367	0.009361	0.009354	0.009349	0.009345	0.009341	0.009337	0.009334	0.009332	0.009330	0.009328	0.009327	0.009326	0.009325	0.009325
0.3000	0.010157	0.010158	0.010159	0.010160	0.010162	0.010165	0.010168	0.010171	0.010175	0.010178	0.010182	0.010186	0.010190	0.010193	0.010196	0.010199	0.010201	0.010203	0.010201	0.010201	0.010200	0.010197	0.010193	0.010189	0.010183	0.010176	0.010168	0.010158	0.010148	0.010136	0.010122	0.010108	0.010092	0.010076	0.010058	0.010039	0.010019	0.009998	0.009977	0.009954	0.009931	0.009908	0.009884	0.009860	0.009835	0.009811	0.009786	0.009762	0.009737	0.009713	0.009690	0.009667	0.009644	0.009622	0.009601	0.009580	0.009559	0.009540	0.009521	0.009503	0.009485	0.009468	0.009452	0.009437	0.009422	0.009408	0.009395	0.009383	0.009371	0.009360	0.009349	0.009339	0.009330	0.009321	0.009313	0.009306	0.009299	0.009293	0.009288	0.009283	0.009279	0.009275	0.009271	0.009269	0.009266	0.009264	0.009262	0.009261	0.009260	0.009260	0.009259
0.3100	0.010100	0.010100	0.010100	0.010101	0.010102	0.010104	0.010105	0.010107	0.010109	0.010111	0.010112	0.010114	0.010115	0.010121	0.010122	0.010122	0.010122	0.010121	0.010119	0.010117	0.010112	0.010108	0.010103	0.010098	0.010091	0.010083	0.010074	0.010063	0.010052	0.010039	0.010026	0.010011	0.009995	0.009978	0.009961	0.009942	0.009922	0.009903	0.009881	0.009860	0.009838	0.009815	0.009794	0.009771	0.009748	0.009724	0.009701	0.009678	0.009655	0.009632	0.009609	0.009587	0.009565	0.009544	0.009523	0.009501	0.009482	0.009462	0.009444	0.009426	0.009407	0.009391	0.009375	0.009360	0.009346	0.009332	0.009319	0.009306	0.009295	0.009284	0.009273	0.009263	0.009254	0.009246	0.009238	0.009231	0.009224	0.009217	0.009212	0.009207	0.009203	0.009199	0.009196	0.009193	0.009190	0.009188	0.009187	0.009185	0.009184	0.009184	0.009184
0.3200	0.010059	0.010059	0.010059	0.010060	0.010060	0.010060	0.010060	0.010060	0.010060	0.010059	0.010059	0.010059	0.010058	0.010056	0.010055	0.010052	0.010049	0.010046	0.010043	0.010038	0.010033	0.010027	0.010021	0.010013	0.010005	0.009996	0.009985	0.009974	0.009962	0.009949	0.009936	0.009921	0.009905	0.009889	0.009872	0.009854	0.009834	0.009814	0.009794	0.009774	0.009754	0.009732	0.009711	0.009689	0.009667	0.009645	0.009623	0.009601	0.009579	0.009558	0.009536	0.009515	0.009494	0.009472	0.009452	0.009432	0.009413	0.009395	0.009377	0.009359	0.009342	0.009324	0.009309	0.009294	0.009279	0.009266	0.009253	0.009240	0.009228	0.009217	0.009206	0.009196	0.009185	0.009177	0.009169	0.009161	0.009155	0.009149	0.009143	0.009139	0.009134	0.009131	0.009127	0.009125	0.009122	0.009120	0.009119	0.009118	0.009117	0.009117	0.009117
0.3300	0.010016	0.010015	0.010015	0.010015	0.010013	0.010012	0.010011	0.010010	0.010008	0.010006	0.010004	0.010001	0.009998	0.009995	0.009991	0.009986	0.009981	0.009976	0.009971	0.009964	0.009957	0.009949	0.009941	0.009933	0.009923	0.009913	0.009902	0.009890	0.009878	0.009865	0.009851	0.009836	0.009821	0.009805	0.009788	0.009771	0.009753	0.009734	0.009715	0.009696	0.009676	0.009656	0.009635	0.009615	0.009594	0.009573	0.009552	0.009531	0.009509	0.009488	0.009468	0.009448	0.009428	0.009409	0.009389	0.009371	0.009352	0.009334	0.009317	0.009300	0.009283	0.009267	0.009252	0.009237	0.009222	0.009209	0.009196	0.009183	0.009171	0.009160	0.009149	0.009139	0.009130	0.009122	0.009114	0.009107	0.009100	0.009094	0.009089	0.009085	0.009080	0.009077	0.009074	0.009071	0.009069	0.009067	0.009066	0.009065	0.009064	0.009064	0.009063
0.3400	0.009970	0.009970	0.009969	0.009968	0.009966	0.009964	0.009962	0.009958	0.009955	0.009951	0.009947	0.009942	0.009936	0.009931	0.009925	0.009918	0.009911	0.009904	0.009896	0.009888	0.009879	0.009870	0.009860	0.009849	0.009839	0.009826	0.009814	0.009802	0.009789	0.009775	0.009761	0.009746	0.009731	0.009715	0.009699	0.009682	0.009664	0.009646	0.009628	0.009610	0.009591	0.009572	0.009553	0.009533	0.009513	0.009493	0.009474	0.009454	0.009434	0.009415	0.009395	0.009376	0.009357	0.009338	0.009319	0.009300	0.009282	0.009264	0.009246	0.009230	0.009213	0.009197	0.009182	0.009167	0.009153	0.009139	0.009126	0.009113	0.009101	0.009090	0.009080	0.009070	0.009061	0.009053	0.009045	0.009038	0.009031	0.009025	0.009020	0.009015	0.009011	0.009008	0.009004	0.009002	0.009000	0.008998	0.008996	0.008995	0.008995	0.008994	0.008994
0.3500	0.009926	0.009926	0.009925	0.009923	0.009920	0.009917	0.009913	0.009908	0.009903	0.009897	0.009891	0.009884	0.009877	0.009869	0.009861	0.009852	0.009843	0.009834	0.009824	0.009815	0.009804	0.009794	0.009783	0.009769	0.009757	0.009745	0.009732	0.009719	0.009706	0.009692	0.009678	0.009663	0.009648	0.009632	0.009616	0.009599	0.009583	0.009566	0.009548	0.009531	0.009513	0.009493	0.009475	0.009457	0.009438	0.009420	0.009401	0.009383	0.009364	0.009345	0.009327	0.009308	0.009290	0.009272	0.009253	0.009235	0.009217	0.009200	0.009183	0.009167	0.009151	0.009135	0.009120	0.009105	0.009091	0.009077	0.009064	0.009052	0.009040	0.009029	0.009018	0.009008	0.008999	0.008991	0.008983	0.008977	0.008970	0.008965	0.008960	0.008955	0.008951	0.008948	0.008945	0.008942	0.008940	0.008938	0.008937	0.008936	0.008935	0.008935	0.008935
0.3600	0.009888	0.009887	0.009886	0.009883	0.009880	0.009875	0.009870	0.009864	0.009857	0.009850	0.009842	0.009833	0.009823	0.009814	0.009803	0.009793	0.009782	0.009771	0.009759	0.009747	0.009731	0.009719	0.009707	0.009694	0.009681	0.009668	0.009655	0.009642	0.009628	0.009614	0.009600	0.009584	0.009570	0.009555	0.009539	0.009524	0.009508	0.009492	0.009475	0.009459	0.009442	0.009425	0.009408	0.009391	0.009373	0.009356	0.009338	0.009320	0.009303	0.009285	0.009267	0.009249	0.009232	0.009214	0.009197	0.009180	0.009162	0.009144	0.009128	0.009111	0.009095	0.009079	0.009064	0.009049	0.009035	0.009022	0.009009	0.008996	0.008985	0.008974	0.008963	0.008953	0.008944	0.008936	0.008929	0.008922	0.008917	0.008911	0.008906	0.008902	0.008898	0.008895	0.008893	0.008890	0.008888	0.008887	0.008886	0.008885	0.008884	0.008884	0.008884
0.3700	0.009836	0.009835	0.009834	0.009831	0.009826	0.009821	0.009814	0.009807	0.009798	0.009789	0.009779	0.009768	0.009757	0.009744	0.009739	0.009726	0.009712	0.009699	0.009686	0.009673	0.009659	0.009645	0.009632	0.009618	0.009604	0.009590	0.009576	0.009562	0.009548	0.009534	0.009519	0.009505	0.009490	0.009469	0.009454	0.009439	0.009424	0.009409	0.009394	0.009376	0.009360	0.009344	0.009328	0.009312	0.009296	0.009279	0.009263	0.009246	0.009229	0.009213	0.009196	0.009179	0.009162	0.009145	0.009128	0.009112	0.009095	0.009079	0.009062	0.009046	0.009031	0.009015	0.009000	0.008985	0.008973	0.008959	0.008947	0.008934	0.008923	0.008912	0.008901	0.008891	0.008883	0.008875	0.008867	0.008861	0.008853	0.008848	0.008844	0.008840	0.008836	0.008833	0.008830	0.008828	0.008827	0.008825	0.008824	0.008823	0.008823	0.008823	0.008822
0.3800	0.009810	0.009810	0.009807	0.009804	0.009799	0.009792	0.009785	0.009776	0.009766	0.009755	0.009743	0.009727	0.009714	0.009700	0.009686	0.009672	0.009657	0.009642	0.009628	0.009613	0.009598	0.009585	0.009571	0.009556	0.009541	0.009525	0.009510	0.009496	0.009481	0.009467	0.009453	0.009438	0.009424	0.009409	0.009395	0.009380	0.009366	0.009351	0.009337	0.009322	0.009307	0.009290	0.009275	0.009260	0.009245	0.009229	0.009213	0.009197	0.009181	0.009164	0.009147	0.009131	0.009115	0.009098	0.009082	0.009065	0.009049	0.009033	0.009017	0.009001	0.008985	0.008967	0.008951	0.008935	0.008921	0.008907	0.008895	0.008883	0.008871	0.008861	0.008851	0.008841	0.008833	0.008825	0.008818	0.008811	0.008806	0.008800	0.008796	0.008792	0.008789	0.008786	0.008784	0.008782	0.008780	0.008779	0.008778	0.008778	0.008777	0.008777	0.008777
0.3900	0.009766	0.009766	0.009763	0.009759	0.009753	0.009746	0.009737	0.009727	0.009715	0.009703	0.009690	0.009675	0.009661	0.009645	0.009629	0.009614	0.009599	0.009582	0.009566	0.009549	0.009533	0.009517	0.009501	0.009483	0.009468	0.009453	0.009438	0.009423	0.009408	0.009392	0.009377	0.009364	0.009350	0.009336	0.009322	0.009308	0.009294	0.009280	0.009266	0.009252	0.009238	0.009224	0.009210	0.009195	0.009181	0.009166	0.009151	0.009136	0.009121	0.009105	0.009089	0.009074	0.009057	0.009041	0.009025	0.009009	0.008992	0.008976	0.008960	0.008944	0.008928	0.008913	0.008898	0.008883	0.008869	0.008856	0.008843	0.008831	0.008819	0.008809	0.008798	0.008788	0.008780	0.008772	0.008765	0.008759	0.008753	0.008749	0.008744	0.008741	0.008738	0.008735	0.008733	0.008732	0.008730	0.008729	0.008728	0.008728	0.008727	0.008727	0.008727
0.4000	0.009718	0.009717	0.009714	0.009710	0.009703	0.009695	0.009686	0.009674	0.009662	0.009648	0.009633	0.009618	0.009601	0.009584	0.009567	0.009549	0.009531	0.009514	0.009496	0.009478	0.009461	0.009442	0.009425	0.009409	0.009393	0.009377	0.009362	0.009347	0.009333	0.009318	0.009304	0.009290	0.009277	0.009263	0.009250	0.009237	0.009225	0.009213	0.009200	0.009187	0.009174	0.009161	0.009148	0.009134	0.009121	0.009107	0.009093	0.009079	0.009065	0.009050	0.009035	0.009020	0.009004	0.008989	0.008973	0.008958	0.008942	0.008926	0.008910	0.008895	0.008879	0.008864	0.008849	0.008835	0.008819	0.008806	0.008793	0.008781	0.008770	0.008760	0.008750	0.008741	0.008733	0.008725	0.008719	0.008713	0.008708	0.008704	0.008700	0.008697	0.008694	0.008692	0.008690	0.008689	0.008688	0.008687	0.008686	0.008686	0.008686	0.008686	0.008686
0.4100	0.009702	0.009701	0.009698	0.009692	0.009685	0.009676	0.009665	0.009653	0.009638	0.009623	0.009607	0.009588	0.009569	0.009551	0.009531	0.009512	0.009492	0.009472	0.009453	0.009433	0.009414	0.009396	0.009378	0.009360	0.009343	0.009327	0.009311	0.009295	0.009280	0.009265	0.009251	0.009238	0.009225	0.009212	0.009199	0.009187	0.009174	0.009162	0.009150	0.009138	0.009126	0.009114	0.009101	0.009089	0.009076	0.009063	0.009050	0.009036	0.009023	0.009009	0.008994	0.008979	0.008964	0.008949	0.008933	0.008917	0.008899	0.008883	0.008868	0.008852	0.008836	0.008821	0.008806	0.008791	0.008777	0.008764	0.008750	0.008738	0.008727	0.008716	0.008706	0.008698	0.008690	0.008681	0.008675	0.008669	0.008664	0.008660	0.008657	0.008654	0.008652	0.008650	0.008648	0.008647	0.008647	0.008646	0.008646	0.008645	0.008645	0.008645	0.008645
0.4200	0.009665	0.009664	0.009660	0.009655	0.009647	0.009637	0.009625	0.009611	0.009596	0.009579	0.009561	0.009542	0.009522	0.009502	0.009481	0.009460	0.009439	0.009418	0.009397	0.009376	0.009356	0.009336	0.009318	0.009299	0.009281	0.009264	0.009248	0.009233	0.009218	0.009203	0.009190	0.009177	0.009164	0.009151	0.009139	0.009128	0.009116	0.009105	0.009094	0.009083	0.009072	0.009061	0.009049	0.009038	0.009026	0.009014	0.009002	0.008989	0.008976	0.008962	0.008948	0.008934	0.008919	0.008904	0.008889	0.008873	0.008857	0.008840	0.008825	0.008809	0.008793	0.008778	0.008759	0.008745	0.008729	0.008715	0.008703	0.008690	0.008679	0.008669	0.008659	0.008650	0.008642	0.008635	0.008629	0.008624	0.008619	0.008616	0.008613	0.008610	0.008608	0.008607	0.008606	0.008605	0.008605	0.008604	0.008604	0.008604	0.008604	0.008604	0.008604
0.4300	0.009634	0.009633	0.009629	0.009623	0.009614	0.009602	0.009589	0.009575	0.009558	0.009540	0.009520	0.009499	0.009478	0.009456	0.009433	0.009411	0.009388	0.009365	0.009342	0.009320	0.009299	0.009279	0.009259	0.009240	0.009220	0.009203	0.009186	0.009170	0.009155	0.009141	0.009127	0.009115	0.009103	0.009091	0.009079	0.009068	0.009058	0.009047	0.009037	0.009026	0.009016	0.009005	0.008995	0.008984	0.008973	0.008961	0.008949	0.008937	0.008924	0.008911	0.008897	0.008883	0.008869	0.008854	0.008838	0.008823	0.008807	0.008791	0.008775	0.008759	0.008744	0.008727	0.008709	0.008694	0.008680	0.008667	0.008654	0.008642	0.008631	0.008620	0.008611	0.008603	0.008595	0.008589	0.008583	0.008578	0.008574	0.008571	0.008568	0.008566	0.008565	0.008564	0.008563	0.008563	0.008563	0.008563	0.008563	0.008563	0.008564	0.008564	0.008564
0.4400	0.009602	0.009601	0.009597	0.009590	0.009581	0.009569	0.009556	0.009540	0.009522	0.009503	0.009482	0.009460	0.009437	0.009414	0.009390	0.009366	0.009342	0.009318	0.009295	0.009272	0.009249	0.009228	0.009207	0.009187	0.009169	0.009151	0.009134	0.009118	0.009103	0.009089	0.009076	0.009063	0.009044	0.009032	0.009022	0.009012	0.009002	0.008992	0.008983	0.008974	0.008964	0.008955	0.008945	0.008935	0.008925	0.008914	0.008903	0.008891	0.008879	0.008866	0.008853	0.008839	0.008825	0.008810	0.008795	0.008779	0.008764	0.008748	0.008732	0.008716	0.008700	0.008684	0.008669	0.008654	0.008640	0.008626	0.008613	0.008601	0.008590	0.008579	0.008570	0.008562	0.008554	0.008548	0.008542	0.008538	0.008534	0.008531	0.008529	0.008528	0.008527	0.008526	0.008526	0.008526	0.008527	0.008527	0.008528	0.008528	0.008528	0.008528	0.008529
0.4500	0.009549	0.009548	0.009544	0.009537	0.009527	0.009515	0.009501	0.009485	0.009466	0.009446	0.009424	0.009401	0.009378	0.009353	0.009329	0.009304	0.009279	0.009254	0.009230	0.009206	0.009184	0.009161	0.009140	0.009121	0.009102	0.009084	0.009067	0.009052	0.009037	0.009024	0.009011	0.009000	0.008984	0.008973	0.008963	0.008954	0.008944	0.008935	0.008926	0.008917	0.008909	0.008900	0.008890	0.008881	0.008871	0.008861	0.008850	0.008839	0.008827	0.008815	0.008802	0.008789	0.008775	0.008761	0.008746	0.008731	0.008716	0.008701	0.008685	0.008669	0.008654	0.008639	0.008624	0.008609	0.008595	0.008582	0.008569	0.008558	0.008547	0.008537	0.008528	0.008520	0.008513	0.008507	0.008503	0.008498	0.008495	0.008493	0.008491	0.008490	0.008489	0.008489	0.008489	0.008490	0.008490	0.008491	0.008492	0.008492	0.008493	0.008493	0.008493
0.4600	0.009545	0.009544	0.009540	0.009532	0.009522	0.009509	0.009493	0.009476	0.009456	0.009434	0.009411	0.009387	0.009362	0.009335	0.009309	0.009278	0.009252	0.009226	0.009201	0.009176	0.009152	0.009130	0.009108	0.009088	0.009068	0.009051	0.009034	0.009018	0.009004	0.008991	0.008979	0.008968	0.008958	0.008949	0.008939	0.008931	0.008923	0.008916	0.008908	0.008901	0.008894	0.008889	0.008882	0.008873	0.008865	0.008855	0.008845	0.008835	0.008823	0.008812	0.008799	0.008786	0.008772	0.008757	0.008742	0.008726	0.008710	0.008694	0.008678	0.008658	0.008642	0.008626	0.008610	0.008595	0.008581	0.008567	0.008555	0.008543	0.008532	0.008522	0.008514	0.008506	0.008499	0.008494	0.008490	0.008486	0.008484	0.008482	0.008481	0.008482	0.008482	0.008482	0.008483	0.008484	0.008486	0.008487	0.008488	0.008489	0.008490	0.008490	0.008490
0.4700	0.009510	0.009508	0.009504	0.009496	0.009485	0.009472	0.009456	0.009437	0.009417	0.009394	0.009370	0.009345	0.009318	0.009291	0.009263	0.009235	0.009208	0.009176	0.009150	0.009124	0.009100	0.009077	0.009055	0.009034	0.009015	0.008997	0.008981	0.008966	0.008952	0.008940	0.008929	0.008919	0.008910	0.008901	0.008894	0.008887	0.008881	0.008875	0.008869	0.008862	0.008856	0.008849	0.008843	0.008835	0.008827	0.008819	0.008809	0.008799	0.008791	0.008779	0.008766	0.008753	0.008739	0.008725	0.008707	0.008691	0.008671	0.008655	0.008638	0.008622	0.008605	0.008589	0.008574	0.008559	0.008545	0.008531	0.008518	0.008507	0.008496	0.008486	0.008478	0.008471	0.008465	0.008461	0.008459	0.008456	0.008454	0.008453	0.008453	0.008453	0.008455	0.008456	0.008458	0.008460	0.008462	0.008464	0.008465	0.008467	0.008468	0.008468	0.008469
0.4800	0.009488	0.009486	0.009481	0.009473	0.009462	0.009448	0.009431	0.009412	0.009391	0.009367	0.009342	0.009316	0.009288	0.009260	0.009232	0.009203	0.009174	0.009146	0.009119	0.009092	0.009066	0.009042	0.009020	0.008998	0.008978	0.008960	0.008943	0.008928	0.008915	0.008903	0.008892	0.008882	0.008875	0.008867	0.008861	0.008855	0.008849	0.008844	0.008839	0.008833	0.008828	0.008822	0.008816	0.008810	0.008802	0.008794	0.008785	0.008776	0.008765	0.008753	0.008741	0.008727	0.008713	0.008699	0.008683	0.008667	0.008650	0.008633	0.008616	0.008599	0.008583	0.008566	0.008550	0.008535	0.008520	0.008507	0.008493	0.008482	0.008471	0.008461	0.008453	0.008444	0.008439	0.008434	0.008430	0.008427	0.008426	0.008426	0.008426	0.008427	0.008429	0.008431	0.008434	0.008439	0.008442	0.008444	0.008446	0.008448	0.008449	0.008450	0.008450
0.4900	0.009451	0.009449	0.009444	0.009436	0.009424	0.009410	0.009393	0.009373	0.009351	0.009327	0.009301	0.009274	0.009246	0.009217	0.009188	0.009158	0.009129	0.009100	0.009073	0.009046	0.009020	0.008995	0.008969	0.008948	0.008929	0.008911	0.008895	0.008881	0.008868	0.008858	0.008848	0.008840	0.008833	0.008827	0.008821	0.008817	0.008812	0.008807	0.008804	0.008800	0.008795	0.008791	0.008786	0.008780	0.008774	0.008766	0.008758	0.008749	0.008739	0.008728	0.008715	0.008702	0.008688	0.008674	0.008658	0.008642	0.008626	0.008609	0.008592	0.008575	0.008558	0.008542	0.008526	0.008510	0.008496	0.008482	0.008470	0.008458	0.008448	0.008439	0.008430	0.008424	0.008419	0.008416	0.008413	0.008412	0.008412	0.008413	0.008414	0.008416	0.008419	0.008422	0.008425	0.008428	0.008432	0.008435	0.008437	0.008439	0.008441	0.008442	0.008442
0.5000	0.009434	0.009432	0.009427	0.009418	0.009407	0.009392	0.009374	0.009354	0.009331	0.009307	0.009280	0.009253	0.009224	0.009194	0.009164	0.009134	0.009104	0.009075	0.009047	0.009020	0.008994	0.008969	0.008947	0.008926	0.008907	0.008890	0.008874	0.008861	0.008849	0.008839	0.008830	0.008823	0.008816	0.008810	0.008806	0.008802	0.008799	0.008796	0.008794	0.008791	0.008788	0.008784	0.008780	0.008775	0.008769	0.008762	0.008755	0.008746	0.008736	0.008725	0.008713	0.008700	0.008686	0.008671	0.008656	0.008639	0.008623	0.008606	0.008589	0.008572	0.008555	0.008537	0.008521	0.008505	0.008491	0.008477	0.008465	0.008454	0.008444	0.008435	0.008428	0.008423	0.008417	0.008414	0.008413	0.008412	0.008413	0.008414	0.008417	0.008420	0.008424	0.008428	0.008432	0.008436	0.008440	0.008443	0.008446	0.008449	0.008451	0.008452	0.008452
0.5100	0.009397	0.009395	0.009390	0.009381	0.009369	0.009354	0.009336	0.009313	0.009288	0.009263	0.009236	0.009208	0.009179	0.009149	0.009119	0.009089	0.009059	0.009030	0.009002	0.008974	0.008949	0.008925	0.008902	0.008881	0.008863	0.008846	0.008831	0.008819	0.008808	0.008799	0.008791	0.008785	0.008780	0.008777	0.008774	0.008772	0.008770	0.008768	0.008766	0.008764	0.008762	0.008760	0.008757	0.008752	0.008747	0.008741	0.008734	0.008725	0.008716	0.008705	0.008693	0.008680	0.008666	0.008651	0.008636	0.008619	0.008602	0.008585	0.008568	0.008551	0.008534	0.008517	0.008501	0.008486	0.008471	0.008457	0.008445	0.008434	0.008425	0.008417	0.008410	0.008406	0.008402	0.008400	0.008400	0.008400	0.008402	0.008405	0.008408	0.008412	0.008417	0.008422	0.008427	0.008432	0.008436	0.008441	0.008444	0.008447	0.008450	0.008451	0.008451
0.5200	0.009375	0.009373	0.009367	0.009358	0.009346	0.009331	0.009313	0.009291	0.009268	0.009242	0.009215	0.009186	0.009156	0.009126	0.009095	0.009064	0.009033	0.009004	0.008975	0.008948	0.008922	0.008898	0.008875	0.008855	0.008836	0.008820	0.008806	0.008794	0.008784	0.008776	0.008769	0.008764	0.008761	0.008759	0.008757	0.008757	0.008756	0.008756	0.008756	0.008756	0.008755	0.008753	0.008751	0.008748	0.008743	0.008738	0.008731	0.008723	0.008714	0.008703	0.008691	0.008678	0.008663	0.008648	0.008633	0.008616	0.008599	0.008582	0.008563	0.008546	0.008528	0.008512	0.008496	0.008480	0.008465	0.008452	0.008441	0.008430	0.008421	0.008413	0.008406	0.008402	0.008399	0.008398	0.008398	0.008399	0.008402	0.008406	0.008410	0.008415	0.008421	0.008426	0.008432	0.008438	0.008443	0.008448	0.008452	0.008455	0.008458	0.008459	0.008460
0.5300	0.009339	0.009337	0.009331	0.009322	0.009310	0.009294	0.009275	0.009253	0.009229	0.009203	0.009176	0.009147	0.009116	0.009086	0.009054	0.009023	0.008993	0.008963	0.008934	0.008907	0.008881	0.008857	0.008835	0.008816	0.008798	0.008783	0.008770	0.008759	0.008751	0.008744	0.008739	0.008736	0.008734	0.008734	0.008734	0.008735	0.008736	0.008738	0.008739	0.008740	0.008741	0.008741	0.008739	0.008737	0.008733	0.008729	0.008723	0.008715	0.008706	0.008696	0.008684	0.008671	0.008657	0.008642	0.008626	0.008610	0.008592	0.008575	0.008557	0.008539	0.008522	0.008505	0.008488	0.008473	0.008459	0.008446	0.008434	0.008424	0.008415	0.008408	0.008403	0.008400	0.008398	0.008398	0.008400	0.008402	0.008406	0.008411	0.008416	0.008423	0.008430	0.008437	0.008444	0.008451	0.008456	0.008462	0.008467	0.008471	0.008474	0.008476	0.008476
0.5400	0.009322	0.009320	0.009315	0.009305	0.009293	0.009277	0.009258	0.009237	0.009213	0.009186	0.009158	0.009129	0.009098	0.009067	0.009035	0.009004	0.008973	0.008943	0.008914	0.008887	0.008862	0.008838	0.008817	0.008797	0.008780	0.008766	0.008754	0.008745	0.008738	0.008732	0.008729	0.008728	0.008728	0.008729	0.008731	0.008733	0.008735	0.008738	0.008741	0.008744	0.008746	0.008747	0.008747	0.008746	0.008744	0.008740	0.008734	0.008727	0.008719	0.008709	0.008697	0.008684	0.008670	0.008655	0.008639	0.008622	0.008605	0.008586	0.008569	0.008551	0.008532	0.008515	0.008499	0.008484	0.008470	0.008457	0.008446	0.008437	0.008429	0.008422	0.008417	0.008415	0.008414	0.008415	0.008418	0.008421	0.008426	0.008433	0.008440	0.008447	0.008455	0.008464	0.008472	0.008480	0.008487	0.008494	0.008500	0.008504	0.008508	0.008510	0.008510
0.5500	0.009283	0.009281	0.009275	0.009266	0.009253	0.009238	0.009219	0.009197	0.009172	0.009146	0.009118	0.009088	0.009057	0.009026	0.008994	0.008962	0.008931	0.008902	0.008873	0.008845	0.008819	0.008796	0.008776	0.008758	0.008742	0.008729	0.008718	0.008710	0.008704	0.008700	0.008692	0.008692	0.008692	0.008695	0.008698	0.008702	0.008706	0.008710	0.008714	0.008717	0.008720	0.008722	0.008723	0.008722	0.008720	0.008716	0.008711	0.008705	0.008697	0.008687	0.008676	0.008663	0.008649	0.008635	0.008619	0.008602	0.008585	0.008567	0.008550	0.008533	0.008515	0.008499	0.008483	0.008465	0.008452	0.008440	0.008429	0.008421	0.008412	0.008406	0.008403	0.008401	0.008402	0.008404	0.008407	0.008412	0.008418	0.008425	0.008433	0.008441	0.008450	0.008459	0.008468	0.008477	0.008485	0.008492	0.008498	0.008503	0.008506	0.008509	0.008509
0.5600	0.009273	0.009271	0.009265	0.009256	0.009243	0.009227	0.009208	0.009186	0.009162	0.009135	0.009106	0.009076	0.009046	0.009014	0.008982	0.008951	0.008920	0.008890	0.008862	0.008835	0.008810	0.008788	0.008768	0.008751	0.008736	0.008724	0.008715	0.008709	0.008705	0.008703	0.008704	0.008707	0.008710	0.008716	0.008722	0.008729	0.008737	0.008744	0.008749	0.008756	0.008761	0.008765	0.008768	0.008769	0.008768	0.008766	0.008762	0.008756	0.008748	0.008739	0.008728	0.008708	0.008693	0.008678	0.008662	0.008644	0.008627	0.008609	0.008591	0.008573	0.008556	0.008539	0.008524	0.008509	0.008496	0.008485	0.008475	0.008467	0.008461	0.008457	0.008455	0.008455	0.008456	0.008460	0.008465	0.008472	0.008480	0.008490	0.008500	0.008511	0.008522	0.008534	0.008543	0.008554	0.008564	0.008572	0.008580	0.008586	0.008590	0.008593	0.008594
0.5700	0.009234	0.009232	0.009226	0.009217	0.009205	0.009188	0.009169	0.009147	0.009123	0.009096	0.009067	0.009037	0.009006	0.008975	0.008944	0.008912	0.008882	0.008853	0.008826	0.008799	0.008775	0.008754	0.008735	0.008720	0.008706	0.008696	0.008689	0.008684	0.008681	0.008683	0.008686	0.008691	0.008697	0.008705	0.008714	0.008723	0.008734	0.008744	0.008753	0.008761	0.008768	0.008774	0.008776	0.008778	0.008779	0.008778	0.008775	0.008770	0.008763	0.008754	0.008743	0.008730	0.008716	0.008701	0.008684	0.008667	0.008649	0.008631	0.008612	0.008593	0.008576	0.008559	0.008544	0.008530	0.008517	0.008506	0.008497	0.008488	0.008483	0.008480	0.008479	0.008480	0.008483	0.008488	0.008495	0.008504	0.008513	0.008525	0.008537	0.008550	0.008563	0.008575	0.008588	0.008600	0.008611	0.008621	0.008629	0.008636	0.008641	0.008644	0.008645
0.5800	0.009216	0.009214	0.009209	0.009199	0.009187	0.009171	0.009151	0.009129	0.009105	0.009078	0.009049	0.009019	0.008993	0.008962	0.008930	0.008899	0.008869	0.008839	0.008811	0.008786	0.008763	0.008743	0.008725	0.008710	0.008699	0.008690	0.008685	0.008682	0.008683	0.008686	0.008691	0.008698	0.008708	0.008719	0.008730	0.008742	0.008755	0.008767	0.008778	0.008786	0.008796	0.008804	0.008810	0.008814	0.008817	0.008816	0.008814	0.008810	0.008802	0.008793	0.008782	0.008770	0.008756	0.008740	0.008723	0.008706	0.008688	0.008666	0.008647	0.008629	0.008612	0.008595	0.008580	0.008565	0.008553	0.008544	0.008535	0.008529	0.008525	0.008523	0.008523	0.008526	0.008531	0.008538	0.008547	0.008558	0.008570	0.008583	0.008597	0.008612	0.008626	0.008641	0.008656	0.008670	0.008682	0.008694	0.008703	0.008710	0.008715	0.008719	0.008720
0.5900	0.009189	0.009187	0.009182	0.009172	0.009159	0.009143	0.009124	0.009102	0.009077	0.009050	0.009027	0.008997	0.008966	0.008935	0.008903	0.008872	0.008843	0.008814	0.008787	0.008762	0.008740	0.008721	0.008704	0.008691	0.008681	0.008674	0.008671	0.008671	0.008674	0.008679	0.008687	0.008697	0.008705	0.008718	0.008733	0.008748	0.008763	0.008777	0.008792	0.008805	0.008816	0.008826	0.008834	0.008840	0.008841	0.008842	0.008840	0.008837	0.008830	0.008822	0.008811	0.008799	0.008784	0.008769	0.008752	0.008734	0.008715	0.008697	0.008678	0.008660	0.008643	0.008624	0.008609	0.008596	0.008584	0.008574	0.008567	0.008563	0.008559	0.008559	0.008561	0.008565	0.008571	0.008580	0.008591	0.008603	0.008618	0.008633	0.008649	0.008666	0.008683	0.008700	0.008717	0.008732	0.008747	0.008759	0.008770	0.008779	0.008785	0.008789	0.008790
0.6000	0.009185	0.009183	0.009178	0.009168	0.009155	0.009139	0.009119	0.009097	0.009072	0.009045	0.009016	0.008986	0.008955	0.008924	0.008893	0.008862	0.008832	0.008804	0.008777	0.008754	0.008733	0.008715	0.008700	0.008689	0.008681	0.008677	0.008676	0.008678	0.008685	0.008694	0.008705	0.008719	0.008734	0.008751	0.008769	0.008787	0.008806	0.008824	0.008841	0.008857	0.008871	0.008883	0.008893	0.008901	0.008906	0.008908	0.008908	0.008905	0.008899	0.008889	0.008877	0.008865	0.008851	0.008835	0.008818	0.008799	0.008780	0.008762	0.008743	0.008725	0.008707	0.008691	0.008676	0.008664	0.008652	0.008643	0.008637	0.008633	0.008631	0.008632	0.008635	0.008641	0.008650	0.008661	0.008674	0.008689	0.008706	0.008724	0.008743	0.008762	0.008782	0.008802	0.008820	0.008838	0.008854	0.008868	0.008881	0.008891	0.008898	0.008902	0.008904
0.6100	0.009162	0.009161	0.009155	0.009145	0.009133	0.009116	0.009097	0.009075	0.009050	0.009023	0.008994	0.008965	0.008934	0.008903	0.008872	0.008842	0.008813	0.008786	0.008761	0.008739	0.008719	0.008703	0.008690	0.008680	0.008675	0.008673	0.008675	0.008681	0.008689	0.008702	0.008717	0.008734	0.008753	0.008774	0.008796	0.008818	0.008840	0.008861	0.008879	0.008898	0.008915	0.008930	0.008942	0.008951	0.008958	0.008962	0.008963	0.008961	0.008956	0.008948	0.008938	0.008926	0.008911	0.008895	0.008878	0.008860	0.008841	0.008823	0.008804	0.008786	0.008768	0.008752	0.008736	0.008723	0.008713	0.008705	0.008699	0.008695	0.008695	0.008698	0.008703	0.008712	0.008722	0.008736	0.008752	0.008769	0.008789	0.008810	0.008831	0.008854	0.008877	0.008899	0.008920	0.008940	0.008958	0.008975	0.008988	0.008999	0.009008	0.009012	0.009014
0.6200	0.009145	0.009143	0.009137	0.009128	0.009115	0.009098	0.009079	0.009057	0.009032	0.009005	0.008976	0.008946	0.008916	0.008885	0.008854	0.008825	0.008797	0.008770	0.008746	0.008725	0.008707	0.008692	0.008682	0.008675	0.008672	0.008673	0.008678	0.008688	0.008700	0.008716	0.008735	0.008757	0.008781	0.008806	0.008832	0.008858	0.008884	0.008910	0.008934	0.008956	0.008976	0.008993	0.009008	0.009019	0.009028	0.009033	0.009035	0.009033	0.009029	0.009022	0.009012	0.008999	0.008985	0.008968	0.008951	0.008932	0.008913	0.008894	0.008875	0.008856	0.008839	0.008823	0.008808	0.008796	0.008786	0.008779	0.008775	0.008773	0.008775	0.008780	0.008787	0.008798	0.008812	0.008828	0.008847	0.008868	0.008891	0.008916	0.008941	0.008966	0.008992	0.009018	0.009042	0.009065	0.009086	0.009104	0.009120	0.009133	0.009142	0.009147	0.009149
0.6300	0.009131	0.009129	0.009123	0.009114	0.009101	0.009085	0.009065	0.009043	0.009018	0.008992	0.008963	0.008934	0.008904	0.008874	0.008844	0.008815	0.008788	0.008763	0.008741	0.008721	0.008705	0.008692	0.008684	0.008681	0.008681	0.008686	0.008695	0.008708	0.008725	0.008746	0.008770	0.008796	0.008824	0.008854	0.008885	0.008915	0.008946	0.008975	0.009003	0.009029	0.009053	0.009073	0.009091	0.009105	0.009115	0.009122	0.009126	0.009125	0.009122	0.009115	0.009106	0.009093	0.009079	0.009062	0.009045	0.009026	0.009007	0.008988	0.008969	0.008951	0.008934	0.008919	0.008906	0.008895	0.008886	0.008881	0.008879	0.008879	0.008883	0.008891	0.008902	0.008916	0.008933	0.008953	0.008975	0.009000	0.009027	0.009055	0.009084	0.009114	0.009144	0.009173	0.009201	0.009227	0.009251	0.009272	0.009290	0.009304	0.009314	0.009321	0.009323
0.6400	0.009139	0.009138	0.009132	0.009122	0.009109	0.009093	0.009073	0.009051	0.009025	0.008997	0.008969	0.008939	0.008909	0.008879	0.008849	0.008821	0.008794	0.008772	0.008751	0.008733	0.008718	0.008708	0.008702	0.008701	0.008705	0.008713	0.008727	0.008744	0.008766	0.008792	0.008821	0.008853	0.008887	0.008922	0.008957	0.008993	0.009029	0.009063	0.009096	0.009126	0.009153	0.009177	0.009198	0.009214	0.009227	0.009236	0.009240	0.009241	0.009238	0.009232	0.009222	0.009208	0.009192	0.009176	0.009158	0.009138	0.009117	0.009097	0.009078	0.009060	0.009042	0.009027	0.009015	0.009004	0.008997	0.008993	0.008989	0.008993	0.009000	0.009010	0.009024	0.009041	0.009062	0.009087	0.009113	0.009143	0.009174	0.009207	0.009241	0.009275	0.009309	0.009343	0.009375	0.009405	0.009432	0.009456	0.009477	0.009493	0.009505	0.009512	0.009515
0.6500	0.009120	0.009118	0.009112	0.009103	0.009090	0.009072	0.009053	0.009031	0.009006	0.008980	0.008952	0.008923	0.008894	0.008865	0.008836	0.008809	0.008784	0.008761	0.008742	0.008726	0.008714	0.008707	0.008706	0.008709	0.008716	0.008729	0.008747	0.008770	0.008797	0.008828	0.008862	0.008899	0.008939	0.008980	0.009022	0.009063	0.009104	0.009143	0.009180	0.009215	0.009246	0.009274	0.009297	0.009317	0.009332	0.009343	0.009349	0.009351	0.009349	0.009343	0.009334	0.009321	0.009307	0.009289	0.009271	0.009252	0.009232	0.009212	0.009193	0.009174	0.009156	0.009142	0.009130	0.009121	0.009115	0.009113	0.009115	0.009120	0.009129	0.009143	0.009161	0.009182	0.009207	0.009235	0.009266	0.009300	0.009336	0.009374	0.009413	0.009452	0.009491	0.009529	0.009565	0.009599	0.009629	0.009657	0.009680	0.009698	0.009712	0.009720	0.009723
0.6600	0.009130	0.009128	0.009123	0.009113	0.009100	0.009084	0.009064	0.009042	0.009018	0.008991	0.008963	0.008934	0.008905	0.008876	0.008848	0.008823	0.008799	0.008778	0.008761	0.008748	0.008739	0.008735	0.008737	0.008743	0.008756	0.008774	0.008798	0.008826	0.008860	0.008898	0.008939	0.008983	0.009030	0.009078	0.009127	0.009175	0.009223	0.009268	0.009311	0.009351	0.009386	0.009418	0.009445	0.009468	0.009486	0.009499	0.009506	0.009510	0.009508	0.009503	0.009494	0.009482	0.009467	0.009450	0.009431	0.009411	0.009391	0.009371	0.009352	0.009334	0.009318	0.009303	0.009292	0.009285	0.009281	0.009281	0.009286	0.009294	0.009307	0.009325	0.009347	0.009373	0.009403	0.009437	0.009475	0.009515	0.009558	0.009602	0.009648	0.009693	0.009740	0.009781	0.009823	0.009857	0.009893	0.009924	0.009951	0.009972	0.009988	0.009997	0.010001
0.6700	0.009119	0.009117	0.009112	0.009103	0.009090	0.009074	0.009055	0.009033	0.009009	0.008984	0.008957	0.008929	0.008901	0.008874	0.008848	0.008823	0.008802	0.008783	0.008769	0.008757	0.008752	0.008752	0.008757	0.008769	0.008794	0.008818	0.008848	0.008884	0.008923	0.008968	0.009017	0.009069	0.009123	0.009179	0.009235	0.009290	0.009344	0.009396	0.009445	0.009491	0.009532	0.009568	0.009599	0.009625	0.009646	0.009661	0.009670	0.009674	0.009674	0.009669	0.009660	0.009647	0.009632	0.009614	0.009595	0.009575	0.009554	0.009534	0.009515	0.009498	0.009481	0.009469	0.009456	0.009450	0.009449	0.009452	0.009459	0.009472	0.009489	0.009511	0.009538	0.009570	0.009607	0.009648	0.009692	0.009739	0.009789	0.009842	0.009895	0.009948	0.010001	0.010052	0.010100	0.010146	0.010187	0.010224	0.010254	0.010279	0.010297	0.010308	0.010312
0.6800	0.009133	0.009131	0.009125	0.009115	0.009102	0.009086	0.009067	0.009045	0.009021	0.008995	0.008968	0.008939	0.008911	0.008885	0.008860	0.008837	0.008817	0.008801	0.008789	0.008783	0.008782	0.008786	0.008797	0.008815	0.008839	0.008870	0.008907	0.008952	0.009001	0.009055	0.009113	0.009174	0.009237	0.009293	0.009358	0.009422	0.009484	0.009543	0.009576	0.009627	0.009673	0.009714	0.009749	0.009778	0.009802	0.009816	0.009828	0.009834	0.009834	0.009830	0.009822	0.009810	0.009796	0.009779	0.009760	0.009740	0.009720	0.009701	0.009683	0.009667	0.009653	0.009643	0.009627	0.009624	0.009626	0.009632	0.009642	0.009659	0.009681	0.009708	0.009741	0.009779	0.009821	0.009868	0.009919	0.009996	0.010055	0.010115	0.010177	0.010238	0.010299	0.010358	0.010415	0.010467	0.010515	0.010556	0.010592	0.010620	0.010641	0.010654	0.010658
0.6900	0.009144	0.009142	0.009136	0.009127	0.009114	0.009098	0.009079	0.009058	0.009035	0.009010	0.008984	0.008957	0.008931	0.008906	0.008883	0.008863	0.008846	0.008833	0.008825	0.008822	0.008825	0.008836	0.008852	0.008877	0.008908	0.008946	0.008991	0.009043	0.009106	0.009169	0.009236	0.009307	0.009379	0.009451	0.009525	0.009597	0.009677	0.009745	0.009808	0.009867	0.009920	0.009966	0.010007	0.010040	0.010066	0.010086	0.010099	0.010105	0.010106	0.010101	0.010092	0.010078	0.010062	0.010043	0.010023	0.010002	0.009980	0.009959	0.009938	0.009922	0.009908	0.009893	0.009887	0.009887	0.009891	0.009902	0.009917	0.009939	0.009967	0.010002	0.010042	0.010089	0.010141	0.010197	0.010259	0.010324	0.010392	0.010463	0.010534	0.010617	0.010689	0.010758	0.010823	0.010885	0.010940	0.010989	0.011031	0.011064	0.011088	0.011102	0.011107
0.7000	0.009157	0.009155	0.009149	0.009140	0.009127	0.009112	0.009093	0.009072	0.009049	0.009024	0.008999	0.008973	0.008948	0.008925	0.008904	0.008886	0.008872	0.008862	0.008859	0.008861	0.008870	0.008886	0.008910	0.008943	0.008983	0.009031	0.009086	0.009149	0.009217	0.009291	0.009370	0.009451	0.009536	0.009623	0.009707	0.009789	0.009869	0.009947	0.010018	0.010084	0.010144	0.010196	0.010241	0.010278	0.010308	0.010330	0.010345	0.010353	0.010354	0.010349	0.010340	0.010326	0.010309	0.010289	0.010268	0.010246	0.010225	0.010204	0.010186	0.010169	0.010157	0.010149	0.010146	0.010149	0.010158	0.010173	0.010194	0.010223	0.010258	0.010303	0.010353	0.010409	0.010471	0.010540	0.010613	0.010691	0.010772	0.010855	0.010940	0.011024	0.011108	0.011189	0.011266	0.011337	0.011402	0.011459	0.011507	0.011546	0.011574	0.011591	0.011597
0.7100	0.009179	0.009177	0.009171	0.009162	0.009149	0.009133	0.009115	0.009093	0.009070	0.009046	0.009022	0.008998	0.008975	0.008953	0.008934	0.008919	0.008909	0.008904	0.008905	0.008913	0.008929	0.008953	0.008987	0.009028	0.009078	0.009137	0.009204	0.009279	0.009361	0.009448	0.009540	0.009635	0.009733	0.009830	0.009927	0.010022	0.010114	0.010201	0.010282	0.010357	0.010424	0.010482	0.010533	0.010574	0.010607	0.010632	0.010648	0.010657	0.010658	0.010653	0.010643	0.010629	0.010611	0.010590	0.010568	0.010546	0.010523	0.010502	0.010484	0.010470	0.010459	0.010454	0.010454	0.010461	0.010475	0.010496	0.010524	0.010561	0.010606	0.010659	0.010720	0.010788	0.010863	0.010945	0.011033	0.011125	0.011222	0.011321	0.011422	0.011523	0.011621	0.011717	0.011807	0.011892	0.011969	0.012036	0.012093	0.012139	0.012172	0.012192	0.012199
0.7200	0.009203	0.009201	0.009195	0.009186	0.009174	0.009158	0.009140	0.009120	0.009098	0.009075	0.009052	0.009029	0.009007	0.008988	0.008973	0.008962	0.008956	0.008957	0.008964	0.008979	0.009004	0.009037	0.009080	0.009132	0.009194	0.009266	0.009347	0.009436	0.009532	0.009635	0.009742	0.009852	0.009963	0.010076	0.010187	0.010295	0.010401	0.010499	0.010591	0.010675	0.010750	0.010815	0.010871	0.010917	0.010952	0.010979	0.010996	0.011005	0.011007	0.011001	0.010990	0.010972	0.010952	0.010930	0.010907	0.010883	0.010860	0.010839	0.010822	0.010808	0.010800	0.010798	0.010802	0.010814	0.010833	0.010861	0.010898	0.010945	0.011000	0.011065	0.011139	0.011221	0.011312	0.011410	0.011515	0.011626	0.011741	0.011858	0.011979	0.012098	0.012215	0.012328	0.012434	0.012534	0.012625	0.012705	0.012773	0.012827	0.012866	0.012890	0.012898
0.7300	0.009231	0.009229	0.009224	0.009214	0.009202	0.009187	0.009169	0.009149	0.009129	0.009107	0.009086	0.009065	0.009046	0.009031	0.009019	0.009013	0.009015	0.009022	0.009037	0.009061	0.009095	0.009139	0.009193	0.009259	0.009335	0.009421	0.009518	0.009625	0.009738	0.009857	0.009982	0.010110	0.010239	0.010368	0.010495	0.010618	0.010736	0.010847	0.010950	0.011044	0.011127	0.011200	0.011261	0.011312	0.011351	0.011380	0.011398	0.011407	0.011408	0.011400	0.011387	0.011369	0.011347	0.011323	0.011298	0.011273	0.011249	0.011228	0.011211	0.011199	0.011193	0.011188	0.011197	0.011215	0.011242	0.011279	0.011326	0.011383	0.011452	0.011532	0.011621	0.011721	0.011830	0.011948	0.012074	0.012206	0.012342	0.012483	0.012625	0.012766	0.012906	0.013040	0.013168	0.013287	0.013395	0.013490	0.013570	0.013634	0.013681	0.013709	0.013719
0.7400	0.009286	0.009284	0.009279	0.009270	0.009258	0.009243	0.009226	0.009207	0.009186	0.009166	0.009146	0.009122	0.009106	0.009094	0.009087	0.009086	0.009092	0.009105	0.009130	0.009164	0.009210	0.009267	0.009337	0.009419	0.009512	0.009618	0.009735	0.009862	0.009996	0.010138	0.010284	0.010434	0.010585	0.010735	0.010882	0.011024	0.011159	0.011286	0.011401	0.011506	0.011600	0.011681	0.011749	0.011804	0.011846	0.011876	0.011895	0.011903	0.011901	0.011892	0.011876	0.011854	0.011829	0.011801	0.011773	0.011745	0.011720	0.011698	0.011681	0.011670	0.011667	0.011672	0.011686	0.011711	0.011747	0.011794	0.011854	0.011926	0.012011	0.012108	0.012218	0.012340	0.012473	0.012616	0.012768	0.012928	0.013094	0.013263	0.013435	0.013606	0.013775	0.013937	0.014092	0.014236	0.014367	0.014482	0.014579	0.014657	0.014714	0.014748	0.014760
0.7500	0.009335	0.009333	0.009328	0.009319	0.009308	0.009293	0.009277	0.009259	0.009240	0.009221	0.009203	0.009190	0.009178	0.009170	0.009169	0.009175	0.009189	0.009214	0.009249	0.009296	0.009356	0.009430	0.009517	0.009618	0.009735	0.009865	0.010006	0.010157	0.010317	0.010485	0.010657	0.010833	0.011009	0.011183	0.011353	0.011516	0.011670	0.011814	0.011946	0.012064	0.012169	0.012259	0.012333	0.012391	0.012436	0.012465	0.012483	0.012489	0.012484	0.012471	0.012450	0.012424	0.012394	0.012362	0.012329	0.012299	0.012271	0.012247	0.012230	0.012221	0.012221	0.012231	0.012252	0.012286	0.012332	0.012393	0.012468	0.012558	0.012663	0.012783	0.012918	0.013067	0.013223	0.013398	0.013583	0.013779	0.013981	0.014189	0.014397	0.014606	0.014811	0.015008	0.015197	0.015372	0.015536	0.015677	0.015796	0.015891	0.015960	0.016002	0.016016
0.7600	0.009378	0.009377	0.009372	0.009363	0.009352	0.009338	0.009323	0.009306	0.009289	0.009273	0.009258	0.009246	0.009239	0.009238	0.009244	0.009259	0.009284	0.009320	0.009370	0.009433	0.009512	0.009606	0.009716	0.009842	0.009983	0.010140	0.010310	0.010491	0.010682	0.010881	0.011085	0.011291	0.011497	0.011700	0.011896	0.012085	0.012262	0.012425	0.012574	0.012707	0.012822	0.012920	0.013000	0.013062	0.013108	0.013137	0.013152	0.013154	0.013145	0.013126	0.013098	0.013066	0.013030	0.012992	0.012955	0.012921	0.012890	0.012866	0.012849	0.012842	0.012846	0.012862	0.012892	0.012937	0.012998	0.013075	0.013170	0.013282	0.013412	0.013560	0.013726	0.013909	0.014108	0.014322	0.014548	0.014787	0.015034	0.015287	0.015544	0.015800	0.016051	0.016295	0.016526	0.016743	0.016939	0.017112	0.017258	0.017377	0.017463	0.017515	0.017532
0.7700	0.009430	0.009428	0.009424	0.009416	0.009405	0.009392	0.009378	0.009363	0.009348	0.009335	0.009325	0.009318	0.009317	0.009324	0.009339	0.009365	0.009403	0.009455	0.009522	0.009605	0.009706	0.009825	0.009963	0.010119	0.010295	0.010485	0.010691	0.010910	0.011139	0.011376	0.011618	0.011866	0.012108	0.012344	0.012572	0.012789	0.012993	0.013179	0.013347	0.013494	0.013621	0.013728	0.013813	0.013877	0.013922	0.013949	0.013960	0.013955	0.013939	0.013911	0.013872	0.013831	0.013787	0.013741	0.013697	0.013657	0.013623	0.013597	0.013580	0.013576	0.013585	0.013610	0.013651	0.013709	0.013787	0.013885	0.014004	0.014145	0.014307	0.014490	0.014695	0.014921	0.015168	0.015431	0.015711	0.016005	0.016310	0.016611	0.016927	0.017242	0.017554	0.017855	0.018142	0.018410	0.018654	0.018869	0.019052	0.019197	0.019304	0.019369	0.019390
0.7800	0.009503	0.009501	0.009497	0.009489	0.009479	0.009467	0.009455	0.009442	0.009430	0.009420	0.009414	0.009414	0.009421	0.009436	0.009463	0.009502	0.009557	0.009627	0.009716	0.009825	0.009954	0.010105	0.010277	0.010474	0.010689	0.010923	0.011174	0.011442	0.011719	0.012005	0.012295	0.012588	0.012875	0.013154	0.013421	0.013672	0.013905	0.014118	0.014307	0.014472	0.014611	0.014725	0.014813	0.014878	0.014922	0.014943	0.014944	0.014929	0.014901	0.014861	0.014812	0.014758	0.014702	0.014646	0.014592	0.014544	0.014504	0.014474	0.014457	0.014455	0.014467	0.014501	0.014555	0.014631	0.014730	0.014854	0.015004	0.015180	0.015385	0.015614	0.015870	0.016150	0.016456	0.016784	0.017133	0.017500	0.017881	0.018272	0.018668	0.019065	0.019456	0.019836	0.020199	0.020538	0.020846	0.021119	0.021351	0.021536	0.021671	0.021753	0.021781
0.7900	0.009604	0.009602	0.009598	0.009590	0.009581	0.009571	0.009560	0.009550	0.009541	0.009536	0.009536	0.009544	0.009560	0.009588	0.009629	0.009686	0.009761	0.009856	0.009973	0.010114	0.010280	0.010472	0.010690	0.010934	0.011203	0.011494	0.011804	0.012131	0.012470	0.012818	0.013168	0.013517	0.013860	0.014190	0.014504	0.014798	0.015067	0.015309	0.015524	0.015706	0.015857	0.015976	0.016065	0.016126	0.016159	0.016168	0.016154	0.016123	0.016076	0.016018	0.015951	0.015880	0.015806	0.015735	0.015668	0.015609	0.015561	0.015527	0.015509	0.015510	0.015532	0.015577	0.015648	0.015746	0.015873	0.016031	0.016220	0.016441	0.016696	0.016984	0.017305	0.017658	0.018043	0.018456	0.018897	0.019359	0.019840	0.020335	0.020838	0.021342	0.021840	0.022325	0.022788	0.023222	0.023618	0.023969	0.024267	0.024506	0.024680	0.024786	0.024822
0.8000	0.009645	0.009643	0.009640	0.009634	0.009626	0.009618	0.009610	0.009597	0.009593	0.009595	0.009604	0.009622	0.009652	0.009694	0.009755	0.009835	0.009937	0.010064	0.010217	0.010400	0.010645	0.010891	0.011169	0.011477	0.011815	0.012179	0.012567	0.012973	0.013392	0.013819	0.014248	0.014672	0.015090	0.015486	0.015859	0.016203	0.016516	0.016792	0.017031	0.017231	0.017391	0.017513	0.017597	0.017646	0.017664	0.017654	0.017618	0.017562	0.017490	0.017405	0.017312	0.017209	0.017112	0.017019	0.016935	0.016861	0.016803	0.016762	0.016742	0.016747	0.016778	0.016839	0.016931	0.017058	0.017221	0.017421	0.017661	0.017942	0.018265	0.018634	0.019041	0.019489	0.019977	0.020503	0.021064	0.021654	0.022271	0.022906	0.023553	0.024204	0.024849	0.025478	0.026081	0.026647	0.027164	0.027624	0.028014	0.028328	0.028558	0.028697	0.028744
0.8100	0.009788	0.009787	0.009784	0.009779	0.009773	0.009766	0.009761	0.009759	0.009761	0.009771	0.009789	0.009820	0.009865	0.009928	0.010014	0.010124	0.010262	0.010431	0.010635	0.010875	0.011155	0.011474	0.011799	0.012189	0.012658	0.013122	0.013615	0.014129	0.014656	0.015191	0.015724	0.016249	0.016754	0.017233	0.017680	0.018087	0.018450	0.018765	0.019030	0.019245	0.019409	0.019524	0.019593	0.019620	0.019609	0.019563	0.019490	0.019394	0.019280	0.019154	0.019021	0.018886	0.018754	0.018630	0.018517	0.018421	0.018346	0.018293	0.018269	0.018276	0.018318	0.018396	0.018516	0.018679	0.018888	0.019145	0.019453	0.019812	0.020225	0.020693	0.021214	0.021790	0.022419	0.023099	0.023825	0.024593	0.025396	0.026227	0.027077	0.027934	0.028787	0.029623	0.030426	0.031182	0.031876	0.032493	0.033019	0.033442	0.033753	0.033942	0.034005
0.8200	0.009922	0.009921	0.009918	0.009914	0.009910	0.009907	0.009906	0.009910	0.009920	0.009940	0.009972	0.010020	0.010087	0.010169	0.010287	0.010435	0.010620	0.010844	0.011111	0.011424	0.011787	0.012238	0.012707	0.013226	0.013788	0.014391	0.015028	0.015690	0.016367	0.017050	0.017727	0.018385	0.019014	0.019604	0.020145	0.020631	0.021054	0.021411	0.021701	0.021923	0.022080	0.022174	0.022210	0.022193	0.022131	0.022029	0.021895	0.021735	0.021558	0.021370	0.021177	0.020986	0.020802	0.020632	0.020480	0.020351	0.020250	0.020183	0.020151	0.020160	0.020215	0.020318	0.020473	0.020685	0.020955	0.021288	0.021686	0.022152	0.022688	0.023295	0.023975	0.024726	0.025551	0.026446	0.027405	0.028423	0.029500	0.030614	0.031757	0.032917	0.034076	0.035216	0.036317	0.037358	0.038317	0.039172	0.039904	0.040494	0.040927	0.041192	0.041281
0.8300	0.010031	0.010030	0.010029	0.010027	0.010025	0.010026	0.010031	0.010043	0.010064	0.010098	0.010149	0.010220	0.010318	0.010446	0.010611	0.010819	0.011073	0.011382	0.011749	0.012180	0.012674	0.013236	0.013865	0.014558	0.015240	0.016040	0.016876	0.017745	0.018744	0.019640	0.020520	0.021369	0.022170	0.022909	0.023574	0.024157	0.024650	0.025048	0.025352	0.025564	0.025688	0.025729	0.025697	0.025600	0.025446	0.025248	0.025013	0.024752	0.024473	0.024188	0.023903	0.023626	0.023365	0.023125	0.022914	0.022737	0.022599	0.022506	0.022462	0.022473	0.022544	0.022678	0.022881	0.023157	0.023511	0.023947	0.024470	0.025083	0.025789	0.026593	0.027496	0.028500	0.029605	0.030808	0.032105	0.033490	0.034955	0.036487	0.038070	0.039685	0.041310	0.042917	0.044479	0.045963	0.047337	0.048569	0.049627	0.050483	0.051113	0.051499	0.051628
0.8400	0.010197	0.010197	0.010197	0.010198	0.010201	0.010207	0.010220	0.010238	0.010273	0.010326	0.010402	0.010506	0.010644	0.010824	0.011053	0.011339	0.011690	0.012113	0.012617	0.013238	0.013923	0.014701	0.015573	0.016536	0.017580	0.018699	0.019872	0.021083	0.022310	0.023530	0.024717	0.025846	0.026894	0.027841	0.028671	0.029371	0.029935	0.030360	0.030647	0.030804	0.030840	0.030766	0.030597	0.030346	0.030029	0.029660	0.029254	0.028824	0.028380	0.027940	0.027509	0.027099	0.026717	0.026371	0.026069	0.025817	0.025622	0.025489	0.025425	0.025435	0.025525	0.025700	0.025968	0.026333	0.026803	0.027383	0.028081	0.028902	0.029852	0.030938	0.032164	0.033534	0.035052	0.036714	0.038520	0.040463	0.042534	0.044717	0.046991	0.049331	0.051704	0.054072	0.056391	0.058611	0.060681	0.062549	0.064162	0.065472	0.066440	0.067034	0.067234
0.8500	0.010351	0.010351	0.010353	0.010357	0.010365	0.010380	0.010404	0.010442	0.010498	0.010579	0.010698	0.010849	0.011048	0.011306	0.011632	0.012040	0.012540	0.013145	0.013871	0.014708	0.015703	0.016723	0.017988	0.019380	0.021046	0.022679	0.024393	0.026157	0.027934	0.029684	0.031371	0.032942	0.034367	0.035615	0.036663	0.037495	0.038106	0.038499	0.038683	0.038668	0.038489	0.038161	0.037709	0.037157	0.036530	0.035852	0.035142	0.034420	0.033701	0.032998	0.032329	0.031700	0.031126	0.030613	0.030168	0.029794	0.029509	0.029314	0.029214	0.029218	0.029332	0.029563	0.029920	0.030411	0.031046	0.031834	0.032784	0.033909	0.035218	0.036732	0.038444	0.040371	0.042525	0.044909	0.047519	0.050356	0.053410	0.056666	0.060097	0.063669	0.067333	0.071032	0.074695	0.078258	0.081598	0.084637	0.087284	0.089448	0.091055	0.092044	0.092378
0.8600	0.010518	0.010520	0.010524	0.010533	0.010548	0.010574	0.010613	0.010676	0.010762	0.010883	0.011048	0.011270	0.011561	0.011936	0.012414	0.013013	0.013746	0.014647	0.015730	0.017017	0.018553	0.020293	0.022274	0.024480	0.026897	0.029493	0.032257	0.035065	0.037879	0.040616	0.043196	0.045546	0.047597	0.049299	0.050641	0.051563	0.052093	0.052252	0.052071	0.051595	0.050869	0.049943	0.048863	0.047676	0.046375	0.045090	0.043802	0.042537	0.041317	0.040154	0.039072	0.038077	0.037180	0.036388	0.035708	0.035148	0.034715	0.034414	0.034253	0.034239	0.034383	0.034692	0.035180	0.035857	0.036738	0.037838	0.039176	0.040769	0.042638	0.044804	0.047289	0.050116	0.053313	0.056887	0.060859	0.065239	0.070027	0.075213	0.080769	0.086753	0.092906	0.099223	0.105586	0.111847	0.117835	0.123363	0.128236	0.132264	0.135279	0.137145	0.137777
0.8700	0.010762	0.010764	0.010772	0.010787	0.010813	0.010854	0.010916	0.011007	0.011137	0.011318	0.011566	0.011898	0.012337	0.012909	0.013644	0.014576	0.015746	0.017195	0.018967	0.021038	0.023590	0.026636	0.030114	0.034066	0.038392	0.043157	0.048296	0.053485	0.058664	0.063604	0.068128	0.072057	0.075248	0.077607	0.079093	0.079721	0.079552	0.078680	0.077221	0.075297	0.073160	0.070657	0.068020	0.065331	0.062658	0.060049	0.057550	0.055186	0.052979	0.050936	0.049080	0.047411	0.045929	0.044642	0.043551	0.042658	0.041966	0.041480	0.041207	0.041154	0.041333	0.041756	0.042439	0.043403	0.044669	0.046265	0.048223	0.050577	0.053368	0.056642	0.060449	0.064844	0.069890	0.075654	0.082171	0.089509	0.097715	0.106820	0.116828	0.127709	0.139383	0.151766	0.164542	0.177464	0.189724	0.201699	0.212490	0.221603	0.228507	0.232825	0.234295
0.8800	0.011018	0.011022	0.011035	0.011060	0.011102	0.011166	0.011262	0.011403	0.011603	0.011883	0.012269	0.012792	0.013492	0.014422	0.015643	0.017230	0.019276	0.021899	0.025218	0.029388	0.034558	0.040889	0.048521	0.057544	0.067969	0.079684	0.092394	0.105633	0.118756	0.130997	0.141573	0.149385	0.154823	0.157319	0.156996	0.154656	0.149874	0.143639	0.136463	0.128778	0.120966	0.113278	0.105900	0.098952	0.092501	0.086579	0.081192	0.076330	0.071960	0.068084	0.064659	0.061661	0.059088	0.056871	0.055017	0.053514	0.052354	0.051531	0.051048	0.050910	0.051129	0.051725	0.052720	0.054149	0.056051	0.058477	0.061489	0.065158	0.069579	0.074851	0.081104	0.088480	0.097107	0.107277	0.119138	0.132948	0.148969	0.167471	0.188712	0.212908	0.240192	0.270547	0.303730	0.339220	0.375984	0.412631	0.447286	0.476282	0.500161	0.515462	0.520737
0.8900	0.011328	0.011334	0.011356	0.011397	0.011463	0.011566	0.011719	0.011944	0.012267	0.012724	0.013366	0.014260	0.015492	0.017188	0.019508	0.022680	0.027028	0.032963	0.041097	0.052238	0.067510	0.088432	0.116960	0.155631	0.207059	0.273919	0.357628	0.456403	0.562868	0.661976	0.734140	0.764030	0.749106	0.699497	0.630407	0.555019	0.481975	0.415587	0.357650	0.308285	0.266802	0.232172	0.203291	0.179343	0.159372	0.142670	0.128658	0.116870	0.106907	0.098518	0.091437	0.085472	0.080473	0.076321	0.072923	0.070209	0.068128	0.066647	0.065746	0.065422	0.065685	0.066560	0.068089	0.070331	0.073367	0.077302	0.082271	0.088451	0.096056	0.105367	0.116738	0.130622	0.147596	0.168403	0.194051	0.225698	0.264995	0.314042	0.375559	0.453048	0.551208	0.675101	0.831158	1.026156	1.265852	1.552401	1.879452	2.226364	2.549862	2.786771	2.874704
0.9000	0.011670	0.011681	0.011716	0.011782	0.011891	0.012059	0.012316	0.012698	0.013259	0.014085	0.015292	0.017058	0.019455	0.023254	0.029359	0.038350	0.052660	0.076463	0.118527	0.199688	0.378985	0.869777	2.921638	1995.188186	8.560407	36.678605	0.055131	2.085750	4939.663052	7703.548633	13.709468	12778.476109	10450.090152	2.508610	0.082122	53.390451	16.531422	6421.899440	9.329962	3.204092	1.634721	0.999568	0.681778	0.499625	0.385255	0.308534	0.254423	0.214812	0.185185	0.162429	0.144665	0.130640	0.119496	0.110633	0.103625	0.098149	0.094036	0.091115	0.089296	0.088533	0.088820	0.090193	0.092728	0.096554	0.101854	0.108883	0.117993	0.129665	0.144595	0.163633	0.188101	0.219852	0.261621	0.317547	0.394160	0.502205	0.661167	0.904716	1.304898	2.025676	3.513810	7.344191	22.556141	15576.019092	48.703336	178.515649	0.253879	9.084482	29721.770094	40140.124046	54.120735
0.9100	0.012048	0.012066	0.012126	0.012239	0.012428	0.012730	0.013200	0.013899	0.015063	0.016863	0.019756	0.024525	0.032791	0.048384	0.080679	0.164230	0.513332	18.592987	86.015621	3.074798	20016.350711	0.810436	392.466095	30.897756	5636.959113	823.403457	0.371406	16.703559	159.954836	55.611721	0.112429	27.643339	96.097714	10.974640	1.518331	757.047841	30622.611695	42.668843	798.539615	4.828975	50793.715778	25.938150	755.752194	126.543758	4.428492	1.651494	0.922173	0.611314	0.446173	0.346955	0.281970	0.237186	0.205154	0.181683	0.164266	0.151340	0.141905	0.135317	0.131173	0.129248	0.129456	0.131841	0.136576	0.143986	0.154585	0.169154	0.188860	0.215465	0.251697	0.301925	0.373492	0.479539	0.645646	0.927015	1.470003	2.774389	7.881603	242.002750	1351.004021	46.824797	134581.671942	9.452007	2276.840047	145.819713	62536.369691	3159.474820	3.369871	54.722653	500.378009	160.839902	0.415846
0.9200	0.012558	0.012592	0.012702	0.012917	0.013290	0.013921	0.014987	0.016827	0.020132	0.026465	0.040074	0.076312	0.240217	84.431481	270.420842	16154.992801	174.658271	0.011221	60.939126	83399.175362	623.524951	83.166936	6.132477	4.657926	4.028989	0.085798	9.659704	0.449237	56.470651	19.462849	10.390597	70.197371	38.280466	2.302056	57.893402	0.466842	29.128716	4.511687	62.171868	966.441630	3333.157941	1220891.375258	977.186037	0.025927	821.300537	329256.171218	2347.662009	1371.237106	4.675178	1.668962	0.938600	0.632938	0.472285	0.376726	0.315521	0.274655	0.246956	0.228495	0.217052	0.211416	0.211047	0.215934	0.226589	0.244139	0.270589	0.309353	0.366327	0.452195	0.587903	0.819478	1.267652	2.357508	6.923570	2136.035380	4211.603972	491275.339630	1750.146847	0.048840	1524.476800	1942478.569492	6516.505009	1616.588832	107.167978	18.319650	54.222641	0.918823	114.769128	4.759837	178.170020	162.124188	38.302129
0.9300	0.013154	0.013228	0.013477	0.013995	0.014995	0.016968	0.021171	0.031602	0.067712	0.492288	0.764601	1342.274315	0.165345	3.443364	1396.526102	312.217944	0.641527	0.580191	2554.029923	2.722682	3.835728	2046.273903	1934.918322	0.206084	203.465093	55.916293	33.580827	2102.064716	4.575004	88633177.936886	10.476111	22963232.748388	1.387848	754.961022	215.352675	131.575424	122.243623	0.152015	29246.706064	34925.494942	7.005970	15.377924	4957.278092	3.356542	1.995929	11755.459924	7291.300027	24.314129	1.601169	20410.045943	37.167417	22.423780	3.317496	1.560028	0.989854	0.726874	0.584788	0.502583	0.455415	0.432107	0.427893	0.441906	0.476689	0.539260	0.644615	0.825346	1.161235	1.896612	4.190212	29.394184	48.469644	32097.578722	2.757840	46.022625	15069.799995	15899.205259	4.870583	6.269109	14627.730889	28.637137	20.178229	53809.042146	46226.069089	0.693324	641.108797	323.327453	407.073970	5376.511777	10.982029	201825041.872315	37.067940
0.9400	0.013936	0.014210	0.015257	0.018122	0.027460	0.087743	0.369821	0.166988	0.190795	3.485175	34.072724	5.077268	0.119448	1384.783307	0.022173	0.452044	1.206687	0.034015	0.615098	0.008990	0.024177	1.406316	3.388825	0.036498	0.218806	69609.331522	24748028.592943	0.080212	0.676162	0.015375	0.570000	0.050039	4.415102	0.733894	293114205.055723	26459.675211	3.328214	0.471551	4.820852	1.143734	0.191480	0.014899	14.435919	0.824018	20.413270	1.311671	0.098640	123291.426487	11.532330	44.825761	4443.478115	64.251768	14.367304	7.405786	61.437844	14.988789	4.342165	2.492276	1.842294	1.581710	1.519542	1.619856	1.934017	2.686556	4.816288	17.118121	71.174723	9.709120	17.553188	97.558085	5255.636575	80.014491	13.898659	150809.004618	0.179270	3.278847	28.988324	1.107746	20.101630	0.026925	0.299362	5.066832	14.546399	0.732776	5.202470	181891.598283	488190764.979268	1.268300	8.262970	0.098910	1.959625
0.9500	0.014887	0.352831	0.036957	5.012727	3.157317	0.087422	3.038295	7.222950	0.012882	0.248622	364.577861	0.170047	0.033848	447.128684	3608.116122	0.036157	0.019242	1.282615	2.012757	0.659100	417.363924	882.402966	0.086494	224821.090871	32.084964	38.910402	8.495194	0.162927	0.176346	0.027280	0.108509	0.031828	0.220120	0.046004	2.055201	798.885287	18.910797	6644555.186609	0.058095	524.816599	301.371775	4.214617	9.715998	1.694556	1.090357	0.185126	552260.994869	83880.165374	0.150853	1.317798	3069.353843	4.897153	0.565076	192.726544	130.095748	6.059156	427.171205	3539.111265	19.849093	1162.472453	16852.425458	1202.459034	21.186693	3782.447331	503.592043	7.458146	172.385608	274.326440	0.630168	7.009098	5549.540612	2.325659	0.293907	96570.647901	644126.212565	0.320049	1.315458	5.903392	17.268619	6.878996	1428.016439	2768.158166	0.263710	9313826.597899	91.092480	1188.918395	18.880660	0.359557	0.634694	0.090141	0.347321
0.9600	0.016262	0.044118	0.044419	0.199069	0.014669	0.014082	0.023369	0.026450	0.018484	0.016547	0.095193	10.116187	1.569623	0.021966	0.090317	0.105024	0.011265	10.841589	7.323244	0.030868	0.193731	0.009883	217.460790	0.055068	13.386861	4.781918	0.713274	10.564097	6.525512	0.207203	42.294570	3.058946	0.768924	5.818149	18.282996	0.993749	473.627229	2.173630	13154.079966	0.014385	0.256968	0.235770	761.376495	10.873213	0.356721	28.991176	2.795983	6.385741	1054.120805	52.479061	0.550041	0.077730	0.168356	5.772186	35.573712	1.698582	0.586264	223.284031	12.922615	50.226812	55492.199363	52.563964	14.098848	231.961686	0.607046	1.746758	36.803165	6.126854	0.234338	0.122367	1.064124	105.268123	1136.832157	6.967972	3.363808	32.426316	0.421670	43.285309	895.804802	0.337784	0.757811	0.029169	16754.058565	2.861666	639.202260	10.101714	26.172938	26.469978	11.734758	4.820632	129.400439
0.9700	0.018198	0.018006	0.053492	0.057075	4.399253	0.014692	0.223892	339.662444	6.757653	0.047699	0.058290	0.784296	35.929988	2.204250	0.067121	0.338187	0.017641	387.385888	17962864.912374	2.332721	4.415710	0.506928	2.539393	0.067161	163.186477	1.105967	4.998500	0.017703	0.021670	1.720115	0.010732	0.122668	0.381045	0.258688	225.578628	3.295141	28.676918	0.216635	1.320154	0.182604	38.616258	1.171695	10413150.601115	223848.241454	0.290282	0.563797	0.114647	4.265250	84.976557	337.365142	2.965584	0.428392	55.548246	3927.897728	1280.865313	16.479940	221.893271	12.228026	9.641640	7.525996	60.195890	7.520792	10.846405	13.125575	288.649350	16.482872	1281.381770	6577.615414	100.116893	0.654985	3.293514	347.298225	230.882839	12.395762	0.327520	1.618415	0.350518	242859.642542	55729260.232812	6.742631	53.046089	1.271337	6.537474	0.386838	328.475303	6.086939	297.659541	0.358445	0.538393	2.722261	0.026807
0.9800	0.021539	0.665891	0.033927	69.710896	0.095152	32.130479	3.123714	81.619256	0.015241	0.158200	0.072921	0.938611	0.254043	38.682725	90.415504	0.018649	0.178515	1.078217	0.500158	1.063856	1.460091	3.270887	0.337121	843673275.007893	41.398948	0.032788	170.312919	0.805139	22.898210	0.987465	11790.453225	37.816953	5.151658	0.067696	13.157769	0.096204	4.893127	194381811340.312744	8.029021	1.925031	70.270109	0.395054	857.119949	1207.811492	25.220540	0.030665	15230.892731	108.331249	1.391117	3.531989	243.784136	23.450906	0.814309	622.338524	2445.691902	853.217062	2.523710	4684.776005	2.411840	4863.842979	6690.765072	4868.127841	2.755765	5836.093924	3.472101	1144.663367	2394.198851	1153.522687	0.808383	23.359437	236.148029	7.106977	2.261928	231.599740	15380.435445	0.071052	26.021493	1236.800358	889.370694	2.701972	78.396720	8.302291	9.559065	220837586619.782043	74.722134	0.163946	277.983955	1.297679	39.083433	50.750674	31184.510524
0.9900	0.028349	0.027738	16982.374513	19.865898	0.040343	0.056803	0.017604	13.085618	1.489424	574.748565	0.073805	0.061460	22.459849	0.059425	0.674081	24.132793	0.592052	1.127894	0.049960	0.194374	0.118216	0.436969	0.067171	54.863828	2.847814	0.010318	5.379629	340.195652	6.857112	4.334717	0.029996	0.224072	0.184158	15.029409	0.236727	0.021721	0.202326	5.035928	0.096357	574.747421	27488.779386	10.574834	0.146232	1.104484	1150.230155	2489.100191	1.496436	0.058559	17606.195967	0.102070	44.150485	1339.756523	4.765345	60.230182	0.328306	0.733727	3.892440	718.312402	101975797.681747	1.474567	123.315497	1.452354	99361023.692987	974.490661	3.922748	1.042121	0.320127	129.373201	11.436893	3667.872289	40.995681	0.265161	16376.099074	0.199429	3.176027	2416.812107	1099.110295	3.459544	0.239285	10.836000	27597.432349	587.391031	0.205968	92.386738	4.520125	0.039973	7.817600	483.010701	9.221446	5.883371	0.081907


==> figures/Al/drag_anis_AlT300P201.dat <==
### B(beta,theta) for AlT300P201 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.003571	0.003573	0.003580	0.003590	0.003604	0.003621	0.003641	0.003661	0.003682	0.003703	0.003722	0.003739	0.003754	0.003765	0.003772	0.003775	0.003775	0.003770	0.003762	0.003751	0.003737	0.003720	0.003703	0.003684	0.003666	0.003648	0.003631	0.003615	0.003602	0.003590	0.003580	0.003572	0.003566	0.003561	0.003558	0.003556	0.003553	0.003551	0.003547	0.003542	0.003536	0.003527	0.003516	0.003503	0.003486	0.003467	0.003446	0.003421	0.003396	0.003368	0.003339	0.003310	0.003280	0.003250	0.003220	0.003192	0.003164	0.003138	0.003113	0.003090	0.003068	0.003048	0.003029	0.003012	0.002996	0.002981	0.002966	0.002952	0.002939	0.002926	0.002913	0.002900	0.002887	0.002874	0.002861	0.002848	0.002835	0.002823	0.002811	0.002799	0.002788	0.002777	0.002767	0.002758	0.002751	0.002744	0.002738	0.002733	0.002730	0.002728	0.002728
0.0200	0.003527	0.003529	0.003536	0.003546	0.003560	0.003577	0.003595	0.003616	0.003636	0.003656	0.003675	0.003692	0.003706	0.003717	0.003725	0.003728	0.003727	0.003723	0.003715	0.003704	0.003690	0.003675	0.003657	0.003639	0.003621	0.003604	0.003587	0.003572	0.003558	0.003547	0.003537	0.003530	0.003524	0.003519	0.003516	0.003514	0.003511	0.003509	0.003505	0.003501	0.003495	0.003486	0.003475	0.003462	0.003446	0.003427	0.003406	0.003382	0.003357	0.003330	0.003301	0.003272	0.003243	0.003214	0.003185	0.003156	0.003129	0.003103	0.003079	0.003056	0.003034	0.003015	0.002996	0.002979	0.002963	0.002948	0.002934	0.002920	0.002907	0.002894	0.002881	0.002868	0.002856	0.002843	0.002830	0.002818	0.002805	0.002793	0.002781	0.002769	0.002758	0.002748	0.002738	0.002730	0.002722	0.002715	0.002710	0.002705	0.002702	0.002700	0.002700
0.0300	0.003486	0.003488	0.003494	0.003504	0.003517	0.003534	0.003552	0.003572	0.003592	0.003612	0.003630	0.003647	0.003661	0.003671	0.003678	0.003682	0.003681	0.003677	0.003669	0.003658	0.003645	0.003630	0.003613	0.003595	0.003578	0.003561	0.003544	0.003529	0.003516	0.003505	0.003496	0.003488	0.003482	0.003478	0.003475	0.003473	0.003470	0.003468	0.003464	0.003459	0.003453	0.003445	0.003434	0.003421	0.003405	0.003387	0.003366	0.003343	0.003318	0.003291	0.003264	0.003235	0.003206	0.003177	0.003149	0.003121	0.003094	0.003069	0.003045	0.003022	0.003001	0.002982	0.002964	0.002947	0.002931	0.002916	0.002902	0.002889	0.002876	0.002863	0.002850	0.002838	0.002825	0.002813	0.002800	0.002788	0.002776	0.002764	0.002752	0.002741	0.002730	0.002720	0.002710	0.002702	0.002694	0.002688	0.002682	0.002678	0.002675	0.002673	0.002673
0.0400	0.003446	0.003448	0.003454	0.003464	0.003477	0.003493	0.003510	0.003530	0.003549	0.003568	0.003586	0.003602	0.003616	0.003626	0.003633	0.003636	0.003635	0.003631	0.003624	0.003613	0.003600	0.003585	0.003569	0.003551	0.003534	0.003517	0.003502	0.003487	0.003474	0.003463	0.003454	0.003447	0.003441	0.003437	0.003434	0.003431	0.003429	0.003426	0.003423	0.003418	0.003412	0.003403	0.003393	0.003380	0.003364	0.003346	0.003326	0.003303	0.003279	0.003253	0.003225	0.003197	0.003169	0.003141	0.003113	0.003086	0.003060	0.003035	0.003011	0.002989	0.002968	0.002949	0.002931	0.002915	0.002899	0.002885	0.002870	0.002857	0.002844	0.002832	0.002819	0.002807	0.002795	0.002783	0.002770	0.002758	0.002746	0.002734	0.002723	0.002712	0.002701	0.002691	0.002682	0.002674	0.002667	0.002660	0.002655	0.002651	0.002648	0.002646	0.002645
0.0500	0.003407	0.003409	0.003415	0.003424	0.003437	0.003452	0.003469	0.003488	0.003506	0.003525	0.003542	0.003558	0.003571	0.003581	0.003587	0.003590	0.003589	0.003585	0.003578	0.003567	0.003555	0.003540	0.003524	0.003507	0.003490	0.003474	0.003458	0.003444	0.003432	0.003421	0.003412	0.003405	0.003399	0.003395	0.003392	0.003389	0.003387	0.003384	0.003381	0.003376	0.003370	0.003362	0.003351	0.003338	0.003323	0.003306	0.003286	0.003263	0.003240	0.003214	0.003187	0.003160	0.003132	0.003105	0.003077	0.003051	0.003025	0.003001	0.002978	0.002956	0.002936	0.002917	0.002899	0.002883	0.002868	0.002853	0.002840	0.002826	0.002814	0.002801	0.002789	0.002777	0.002765	0.002753	0.002741	0.002729	0.002717	0.002706	0.002695	0.002684	0.002674	0.002664	0.002655	0.002647	0.002640	0.002634	0.002628	0.002624	0.002621	0.002620	0.002619
0.0600	0.003370	0.003372	0.003378	0.003387	0.003399	0.003414	0.003430	0.003448	0.003466	0.003484	0.003501	0.003515	0.003528	0.003537	0.003543	0.003546	0.003545	0.003541	0.003534	0.003523	0.003511	0.003496	0.003481	0.003464	0.003448	0.003432	0.003417	0.003403	0.003390	0.003380	0.003371	0.003364	0.003358	0.003354	0.003351	0.003348	0.003346	0.003343	0.003340	0.003335	0.003329	0.003321	0.003310	0.003298	0.003283	0.003266	0.003246	0.003224	0.003201	0.003176	0.003150	0.003123	0.003096	0.003069	0.003042	0.003016	0.002991	0.002967	0.002944	0.002923	0.002903	0.002884	0.002867	0.002851	0.002836	0.002822	0.002808	0.002795	0.002783	0.002771	0.002759	0.002747	0.002735	0.002723	0.002711	0.002700	0.002688	0.002677	0.002666	0.002656	0.002646	0.002636	0.002627	0.002620	0.002613	0.002607	0.002602	0.002598	0.002595	0.002593	0.002592
0.0700	0.003335	0.003337	0.003343	0.003351	0.003363	0.003377	0.003393	0.003410	0.003427	0.003444	0.003460	0.003474	0.003486	0.003494	0.003500	0.003502	0.003501	0.003497	0.003490	0.003480	0.003467	0.003453	0.003438	0.003422	0.003406	0.003390	0.003375	0.003362	0.003350	0.003339	0.003331	0.003324	0.003318	0.003314	0.003311	0.003308	0.003306	0.003303	0.003299	0.003295	0.003288	0.003280	0.003270	0.003258	0.003243	0.003226	0.003207	0.003186	0.003163	0.003139	0.003113	0.003087	0.003060	0.003034	0.003008	0.002982	0.002958	0.002934	0.002912	0.002891	0.002872	0.002853	0.002836	0.002821	0.002806	0.002792	0.002779	0.002766	0.002754	0.002742	0.002730	0.002718	0.002707	0.002695	0.002683	0.002672	0.002661	0.002650	0.002639	0.002629	0.002619	0.002610	0.002602	0.002594	0.002587	0.002581	0.002576	0.002573	0.002570	0.002568	0.002568
0.0800	0.003303	0.003304	0.003310	0.003318	0.003329	0.003342	0.003357	0.003373	0.003390	0.003406	0.003421	0.003434	0.003445	0.003453	0.003458	0.003460	0.003459	0.003454	0.003447	0.003437	0.003425	0.003411	0.003396	0.003380	0.003365	0.003349	0.003335	0.003322	0.003310	0.003300	0.003291	0.003284	0.003279	0.003275	0.003271	0.003269	0.003266	0.003263	0.003259	0.003255	0.003248	0.003240	0.003230	0.003218	0.003204	0.003187	0.003168	0.003148	0.003125	0.003102	0.003077	0.003051	0.003026	0.003000	0.002974	0.002949	0.002925	0.002902	0.002881	0.002860	0.002841	0.002823	0.002806	0.002791	0.002776	0.002763	0.002749	0.002737	0.002725	0.002713	0.002701	0.002690	0.002678	0.002667	0.002656	0.002645	0.002634	0.002623	0.002613	0.002603	0.002593	0.002584	0.002576	0.002569	0.002562	0.002556	0.002552	0.002548	0.002545	0.002544	0.002543
0.0900	0.003271	0.003272	0.003277	0.003285	0.003296	0.003308	0.003322	0.003337	0.003353	0.003368	0.003382	0.003394	0.003404	0.003412	0.003416	0.003418	0.003416	0.003412	0.003404	0.003394	0.003382	0.003369	0.003354	0.003339	0.003324	0.003309	0.003295	0.003282	0.003270	0.003260	0.003252	0.003245	0.003240	0.003235	0.003232	0.003229	0.003227	0.003224	0.003220	0.003215	0.003209	0.003201	0.003191	0.003179	0.003165	0.003149	0.003131	0.003110	0.003089	0.003065	0.003041	0.003016	0.002991	0.002966	0.002941	0.002917	0.002894	0.002871	0.002850	0.002830	0.002811	0.002794	0.002777	0.002762	0.002747	0.002734	0.002721	0.002709	0.002697	0.002685	0.002674	0.002662	0.002651	0.002640	0.002629	0.002618	0.002608	0.002597	0.002587	0.002577	0.002568	0.002560	0.002552	0.002544	0.002538	0.002533	0.002528	0.002524	0.002522	0.002520	0.002520
0.1000	0.003240	0.003242	0.003246	0.003254	0.003263	0.003275	0.003288	0.003302	0.003317	0.003331	0.003344	0.003355	0.003364	0.003371	0.003375	0.003376	0.003374	0.003369	0.003362	0.003352	0.003340	0.003327	0.003312	0.003298	0.003283	0.003268	0.003254	0.003242	0.003231	0.003221	0.003213	0.003206	0.003201	0.003196	0.003193	0.003190	0.003187	0.003184	0.003181	0.003176	0.003170	0.003162	0.003152	0.003140	0.003126	0.003110	0.003093	0.003073	0.003052	0.003029	0.003006	0.002982	0.002957	0.002933	0.002909	0.002885	0.002862	0.002840	0.002820	0.002800	0.002782	0.002764	0.002748	0.002733	0.002719	0.002706	0.002693	0.002681	0.002669	0.002657	0.002646	0.002635	0.002624	0.002613	0.002603	0.002592	0.002582	0.002571	0.002562	0.002552	0.002543	0.002535	0.002527	0.002520	0.002514	0.002509	0.002504	0.002501	0.002499	0.002497	0.002497
0.1100	0.003211	0.003213	0.003217	0.003224	0.003233	0.003244	0.003256	0.003269	0.003282	0.003295	0.003307	0.003317	0.003326	0.003331	0.003335	0.003335	0.003333	0.003328	0.003320	0.003310	0.003299	0.003286	0.003272	0.003257	0.003242	0.003228	0.003215	0.003203	0.003192	0.003182	0.003174	0.003168	0.003162	0.003158	0.003154	0.003151	0.003149	0.003145	0.003142	0.003137	0.003130	0.003123	0.003113	0.003101	0.003088	0.003072	0.003055	0.003036	0.003015	0.002993	0.002971	0.002947	0.002924	0.002900	0.002876	0.002853	0.002831	0.002810	0.002790	0.002770	0.002752	0.002735	0.002719	0.002705	0.002691	0.002677	0.002665	0.002653	0.002641	0.002630	0.002619	0.002608	0.002597	0.002587	0.002576	0.002566	0.002556	0.002546	0.002537	0.002528	0.002519	0.002511	0.002503	0.002497	0.002491	0.002486	0.002482	0.002478	0.002476	0.002474	0.002474
0.1200	0.003184	0.003186	0.003189	0.003196	0.003204	0.003214	0.003225	0.003237	0.003249	0.003261	0.003272	0.003281	0.003288	0.003293	0.003296	0.003296	0.003293	0.003287	0.003280	0.003270	0.003258	0.003245	0.003232	0.003218	0.003203	0.003190	0.003177	0.003165	0.003154	0.003144	0.003137	0.003130	0.003125	0.003120	0.003117	0.003114	0.003111	0.003107	0.003103	0.003098	0.003092	0.003084	0.003075	0.003064	0.003050	0.003035	0.003018	0.003000	0.002980	0.002959	0.002937	0.002914	0.002891	0.002868	0.002845	0.002823	0.002801	0.002780	0.002761	0.002742	0.002724	0.002708	0.002692	0.002678	0.002664	0.002651	0.002639	0.002627	0.002615	0.002604	0.002593	0.002583	0.002572	0.002562	0.002552	0.002542	0.002532	0.002522	0.002513	0.002504	0.002496	0.002488	0.002481	0.002475	0.002469	0.002464	0.002460	0.002457	0.002454	0.002453	0.002453
0.1300	0.003158	0.003159	0.003162	0.003168	0.003176	0.003185	0.003195	0.003206	0.003217	0.003227	0.003237	0.003245	0.003251	0.003255	0.003257	0.003256	0.003252	0.003247	0.003239	0.003229	0.003218	0.003205	0.003191	0.003177	0.003164	0.003150	0.003137	0.003126	0.003115	0.003106	0.003098	0.003092	0.003086	0.003082	0.003078	0.003075	0.003072	0.003068	0.003064	0.003059	0.003053	0.003045	0.003036	0.003025	0.003012	0.002997	0.002981	0.002963	0.002943	0.002923	0.002901	0.002879	0.002857	0.002834	0.002812	0.002791	0.002770	0.002749	0.002730	0.002712	0.002695	0.002679	0.002663	0.002649	0.002636	0.002623	0.002611	0.002599	0.002588	0.002577	0.002566	0.002556	0.002545	0.002535	0.002525	0.002516	0.002506	0.002497	0.002488	0.002479	0.002471	0.002464	0.002457	0.002451	0.002446	0.002441	0.002437	0.002434	0.002432	0.002430	0.002430
0.1400	0.003134	0.003135	0.003138	0.003143	0.003150	0.003158	0.003167	0.003177	0.003186	0.003195	0.003204	0.003210	0.003216	0.003219	0.003220	0.003218	0.003214	0.003208	0.003200	0.003190	0.003179	0.003166	0.003153	0.003140	0.003126	0.003113	0.003101	0.003089	0.003079	0.003070	0.003063	0.003056	0.003051	0.003046	0.003043	0.003039	0.003036	0.003032	0.003028	0.003023	0.003017	0.003009	0.003000	0.002989	0.002976	0.002962	0.002946	0.002928	0.002910	0.002890	0.002869	0.002848	0.002826	0.002805	0.002783	0.002762	0.002742	0.002723	0.002704	0.002686	0.002669	0.002653	0.002639	0.002625	0.002611	0.002599	0.002587	0.002575	0.002564	0.002553	0.002543	0.002533	0.002523	0.002513	0.002503	0.002493	0.002484	0.002475	0.002467	0.002459	0.002451	0.002444	0.002437	0.002431	0.002426	0.002422	0.002418	0.002415	0.002413	0.002412	0.002411
0.1500	0.003109	0.003110	0.003113	0.003117	0.003123	0.003130	0.003138	0.003147	0.003155	0.003163	0.003170	0.003175	0.003179	0.003181	0.003181	0.003179	0.003175	0.003168	0.003160	0.003150	0.003139	0.003126	0.003114	0.003100	0.003087	0.003074	0.003062	0.003051	0.003041	0.003033	0.003025	0.003019	0.003013	0.003009	0.003005	0.003002	0.002998	0.002994	0.002990	0.002985	0.002979	0.002971	0.002962	0.002951	0.002939	0.002925	0.002910	0.002893	0.002875	0.002855	0.002836	0.002815	0.002794	0.002774	0.002753	0.002733	0.002713	0.002694	0.002676	0.002659	0.002642	0.002627	0.002612	0.002598	0.002585	0.002573	0.002561	0.002550	0.002539	0.002528	0.002518	0.002508	0.002498	0.002488	0.002479	0.002470	0.002461	0.002452	0.002444	0.002436	0.002429	0.002422	0.002416	0.002410	0.002405	0.002401	0.002398	0.002395	0.002393	0.002392	0.002391
0.1600	0.003086	0.003087	0.003089	0.003093	0.003098	0.003104	0.003111	0.003118	0.003125	0.003132	0.003137	0.003142	0.003144	0.003145	0.003144	0.003141	0.003137	0.003130	0.003121	0.003111	0.003100	0.003088	0.003075	0.003062	0.003048	0.003036	0.003024	0.003014	0.003004	0.002995	0.002988	0.002981	0.002976	0.002971	0.002967	0.002964	0.002960	0.002956	0.002952	0.002946	0.002940	0.002932	0.002923	0.002913	0.002901	0.002887	0.002872	0.002856	0.002839	0.002820	0.002801	0.002781	0.002761	0.002741	0.002721	0.002701	0.002682	0.002664	0.002646	0.002630	0.002614	0.002598	0.002584	0.002570	0.002558	0.002545	0.002534	0.002523	0.002512	0.002502	0.002491	0.002482	0.002472	0.002463	0.002453	0.002444	0.002436	0.002428	0.002420	0.002412	0.002405	0.002399	0.002393	0.002388	0.002383	0.002379	0.002376	0.002373	0.002371	0.002370	0.002370
0.1700	0.003062	0.003063	0.003065	0.003068	0.003073	0.003078	0.003083	0.003089	0.003095	0.003100	0.003104	0.003107	0.003108	0.003108	0.003106	0.003103	0.003097	0.003090	0.003081	0.003071	0.003060	0.003048	0.003035	0.003023	0.003010	0.002998	0.002987	0.002976	0.002967	0.002958	0.002951	0.002944	0.002939	0.002934	0.002930	0.002926	0.002923	0.002918	0.002914	0.002908	0.002902	0.002895	0.002886	0.002876	0.002864	0.002851	0.002836	0.002821	0.002804	0.002786	0.002768	0.002749	0.002729	0.002710	0.002691	0.002672	0.002654	0.002636	0.002619	0.002603	0.002587	0.002572	0.002558	0.002545	0.002532	0.002520	0.002509	0.002498	0.002487	0.002477	0.002467	0.002457	0.002448	0.002439	0.002430	0.002421	0.002413	0.002405	0.002397	0.002390	0.002384	0.002377	0.002372	0.002367	0.002362	0.002358	0.002355	0.002352	0.002351	0.002350	0.002349
0.1800	0.003044	0.003044	0.003046	0.003048	0.003052	0.003056	0.003060	0.003065	0.003069	0.003073	0.003075	0.003077	0.003077	0.003076	0.003073	0.003069	0.003063	0.003055	0.003046	0.003035	0.003024	0.003012	0.003000	0.002988	0.002976	0.002964	0.002953	0.002942	0.002933	0.002925	0.002918	0.002911	0.002906	0.002901	0.002897	0.002893	0.002889	0.002884	0.002880	0.002874	0.002868	0.002860	0.002852	0.002842	0.002830	0.002817	0.002803	0.002788	0.002772	0.002755	0.002737	0.002719	0.002701	0.002682	0.002664	0.002646	0.002628	0.002611	0.002594	0.002578	0.002563	0.002549	0.002535	0.002522	0.002509	0.002498	0.002486	0.002475	0.002465	0.002455	0.002445	0.002436	0.002427	0.002418	0.002409	0.002401	0.002393	0.002385	0.002378	0.002371	0.002365	0.002359	0.002354	0.002349	0.002345	0.002342	0.002339	0.002336	0.002335	0.002334	0.002333
0.1900	0.003024	0.003025	0.003026	0.003028	0.003030	0.003033	0.003037	0.003040	0.003042	0.003045	0.003046	0.003046	0.003045	0.003043	0.003039	0.003034	0.003027	0.003019	0.003009	0.002999	0.002988	0.002976	0.002963	0.002951	0.002940	0.002928	0.002917	0.002907	0.002898	0.002890	0.002883	0.002877	0.002871	0.002866	0.002862	0.002858	0.002854	0.002849	0.002844	0.002839	0.002832	0.002825	0.002816	0.002806	0.002795	0.002783	0.002769	0.002755	0.002739	0.002723	0.002705	0.002688	0.002670	0.002652	0.002635	0.002617	0.002600	0.002584	0.002568	0.002552	0.002538	0.002524	0.002510	0.002497	0.002485	0.002474	0.002463	0.002452	0.002442	0.002432	0.002422	0.002413	0.002404	0.002396	0.002387	0.002379	0.002372	0.002365	0.002358	0.002351	0.002345	0.002340	0.002335	0.002331	0.002327	0.002323	0.002321	0.002319	0.002317	0.002316	0.002316
0.2000	0.002998	0.002998	0.002999	0.003000	0.003002	0.003004	0.003006	0.003008	0.003009	0.003010	0.003010	0.003009	0.003012	0.003008	0.003003	0.002997	0.002990	0.002981	0.002971	0.002961	0.002949	0.002938	0.002926	0.002914	0.002902	0.002891	0.002881	0.002871	0.002862	0.002854	0.002847	0.002841	0.002835	0.002830	0.002826	0.002821	0.002817	0.002812	0.002807	0.002801	0.002795	0.002787	0.002779	0.002769	0.002758	0.002746	0.002733	0.002719	0.002704	0.002689	0.002673	0.002656	0.002639	0.002622	0.002605	0.002588	0.002572	0.002556	0.002540	0.002526	0.002511	0.002497	0.002484	0.002472	0.002460	0.002448	0.002437	0.002427	0.002417	0.002407	0.002398	0.002389	0.002380	0.002372	0.002364	0.002356	0.002349	0.002342	0.002336	0.002330	0.002324	0.002319	0.002314	0.002310	0.002307	0.002304	0.002301	0.002299	0.002298	0.002297	0.002297
0.2100	0.002986	0.002986	0.002987	0.002988	0.002988	0.002989	0.002990	0.002990	0.002990	0.002989	0.002988	0.002985	0.002982	0.002977	0.002971	0.002964	0.002956	0.002947	0.002937	0.002926	0.002915	0.002903	0.002892	0.002880	0.002868	0.002858	0.002847	0.002838	0.002829	0.002822	0.002815	0.002808	0.002801	0.002796	0.002791	0.002787	0.002782	0.002777	0.002772	0.002766	0.002760	0.002752	0.002744	0.002735	0.002724	0.002713	0.002700	0.002687	0.002673	0.002658	0.002642	0.002627	0.002610	0.002594	0.002578	0.002562	0.002546	0.002531	0.002516	0.002502	0.002488	0.002474	0.002462	0.002449	0.002438	0.002427	0.002416	0.002406	0.002396	0.002386	0.002377	0.002368	0.002360	0.002352	0.002344	0.002337	0.002330	0.002323	0.002317	0.002312	0.002306	0.002302	0.002297	0.002294	0.002290	0.002288	0.002285	0.002284	0.002282	0.002282	0.002281
0.2200	0.002965	0.002965	0.002965	0.002965	0.002965	0.002965	0.002964	0.002963	0.002962	0.002960	0.002957	0.002953	0.002948	0.002942	0.002938	0.002930	0.002921	0.002911	0.002901	0.002890	0.002879	0.002867	0.002856	0.002844	0.002833	0.002823	0.002813	0.002804	0.002796	0.002788	0.002781	0.002775	0.002769	0.002764	0.002759	0.002754	0.002749	0.002744	0.002739	0.002733	0.002727	0.002719	0.002711	0.002702	0.002692	0.002680	0.002668	0.002656	0.002642	0.002628	0.002613	0.002598	0.002583	0.002567	0.002552	0.002537	0.002522	0.002507	0.002492	0.002478	0.002465	0.002452	0.002439	0.002427	0.002416	0.002405	0.002394	0.002384	0.002374	0.002365	0.002356	0.002347	0.002339	0.002332	0.002324	0.002317	0.002311	0.002304	0.002299	0.002293	0.002288	0.002284	0.002280	0.002276	0.002273	0.002271	0.002269	0.002267	0.002266	0.002265	0.002265
0.2300	0.002953	0.002952	0.002952	0.002951	0.002950	0.002949	0.002947	0.002945	0.002942	0.002938	0.002933	0.002928	0.002922	0.002915	0.002907	0.002898	0.002888	0.002878	0.002867	0.002856	0.002845	0.002834	0.002822	0.002811	0.002800	0.002790	0.002781	0.002772	0.002763	0.002756	0.002749	0.002743	0.002737	0.002732	0.002727	0.002722	0.002717	0.002712	0.002706	0.002700	0.002693	0.002686	0.002678	0.002669	0.002659	0.002648	0.002637	0.002624	0.002611	0.002598	0.002584	0.002570	0.002555	0.002540	0.002526	0.002511	0.002497	0.002482	0.002468	0.002455	0.002442	0.002429	0.002417	0.002405	0.002394	0.002383	0.002372	0.002362	0.002353	0.002344	0.002335	0.002327	0.002319	0.002312	0.002304	0.002298	0.002292	0.002286	0.002280	0.002276	0.002271	0.002267	0.002263	0.002260	0.002258	0.002255	0.002253	0.002252	0.002251	0.002250	0.002250
0.2400	0.002935	0.002934	0.002934	0.002932	0.002930	0.002928	0.002925	0.002921	0.002916	0.002911	0.002905	0.002898	0.002891	0.002883	0.002873	0.002864	0.002854	0.002843	0.002832	0.002820	0.002809	0.002798	0.002786	0.002775	0.002765	0.002755	0.002746	0.002737	0.002729	0.002722	0.002715	0.002709	0.002703	0.002697	0.002692	0.002687	0.002682	0.002676	0.002671	0.002665	0.002658	0.002650	0.002642	0.002634	0.002624	0.002614	0.002603	0.002591	0.002579	0.002566	0.002553	0.002539	0.002525	0.002511	0.002497	0.002483	0.002470	0.002456	0.002443	0.002429	0.002417	0.002404	0.002392	0.002381	0.002370	0.002359	0.002349	0.002339	0.002330	0.002321	0.002312	0.002304	0.002297	0.002290	0.002283	0.002277	0.002271	0.002265	0.002260	0.002256	0.002252	0.002248	0.002245	0.002242	0.002240	0.002238	0.002236	0.002235	0.002234	0.002233	0.002233
0.2500	0.002920	0.002919	0.002918	0.002916	0.002913	0.002910	0.002906	0.002900	0.002895	0.002888	0.002880	0.002872	0.002863	0.002854	0.002844	0.002833	0.002822	0.002811	0.002799	0.002788	0.002776	0.002765	0.002754	0.002743	0.002733	0.002723	0.002714	0.002706	0.002698	0.002691	0.002684	0.002678	0.002672	0.002666	0.002661	0.002655	0.002650	0.002644	0.002639	0.002632	0.002626	0.002618	0.002610	0.002602	0.002592	0.002582	0.002572	0.002561	0.002549	0.002537	0.002525	0.002512	0.002499	0.002486	0.002472	0.002459	0.002446	0.002433	0.002420	0.002407	0.002395	0.002383	0.002371	0.002360	0.002349	0.002338	0.002328	0.002319	0.002310	0.002301	0.002293	0.002285	0.002278	0.002271	0.002264	0.002259	0.002253	0.002248	0.002243	0.002239	0.002236	0.002232	0.002230	0.002227	0.002225	0.002223	0.002222	0.002221	0.002220	0.002220	0.002219
0.2600	0.002905	0.002904	0.002903	0.002900	0.002896	0.002892	0.002886	0.002880	0.002872	0.002864	0.002855	0.002846	0.002835	0.002825	0.002814	0.002802	0.002790	0.002779	0.002767	0.002755	0.002743	0.002732	0.002721	0.002711	0.002701	0.002691	0.002682	0.002674	0.002666	0.002659	0.002653	0.002647	0.002640	0.002635	0.002629	0.002624	0.002618	0.002612	0.002606	0.002600	0.002593	0.002586	0.002578	0.002570	0.002560	0.002551	0.002541	0.002530	0.002519	0.002508	0.002496	0.002484	0.002472	0.002459	0.002447	0.002434	0.002421	0.002409	0.002396	0.002384	0.002372	0.002361	0.002349	0.002338	0.002327	0.002317	0.002307	0.002298	0.002289	0.002281	0.002273	0.002265	0.002258	0.002252	0.002246	0.002240	0.002235	0.002230	0.002226	0.002223	0.002219	0.002216	0.002214	0.002212	0.002210	0.002209	0.002207	0.002207	0.002206	0.002206	0.002205
0.2700	0.002888	0.002888	0.002886	0.002883	0.002878	0.002872	0.002866	0.002858	0.002849	0.002839	0.002829	0.002818	0.002807	0.002795	0.002783	0.002770	0.002758	0.002745	0.002733	0.002721	0.002710	0.002698	0.002688	0.002677	0.002668	0.002658	0.002650	0.002642	0.002634	0.002627	0.002621	0.002614	0.002608	0.002603	0.002597	0.002591	0.002586	0.002580	0.002574	0.002567	0.002560	0.002553	0.002545	0.002537	0.002529	0.002520	0.002510	0.002500	0.002490	0.002479	0.002468	0.002456	0.002444	0.002433	0.002421	0.002409	0.002397	0.002385	0.002373	0.002361	0.002350	0.002338	0.002327	0.002316	0.002306	0.002296	0.002286	0.002277	0.002268	0.002260	0.002252	0.002245	0.002239	0.002232	0.002227	0.002221	0.002217	0.002213	0.002209	0.002205	0.002203	0.002200	0.002198	0.002196	0.002195	0.002193	0.002192	0.002192	0.002191	0.002191	0.002191
0.2800	0.002876	0.002875	0.002873	0.002869	0.002863	0.002857	0.002849	0.002839	0.002829	0.002818	0.002806	0.002794	0.002781	0.002768	0.002755	0.002742	0.002729	0.002716	0.002703	0.002691	0.002679	0.002668	0.002657	0.002647	0.002638	0.002629	0.002620	0.002613	0.002605	0.002598	0.002592	0.002586	0.002580	0.002574	0.002568	0.002562	0.002556	0.002550	0.002544	0.002537	0.002530	0.002523	0.002515	0.002507	0.002499	0.002490	0.002481	0.002471	0.002462	0.002451	0.002441	0.002430	0.002420	0.002408	0.002397	0.002386	0.002374	0.002363	0.002351	0.002340	0.002329	0.002318	0.002306	0.002296	0.002286	0.002276	0.002266	0.002257	0.002249	0.002241	0.002233	0.002227	0.002220	0.002214	0.002209	0.002204	0.002200	0.002196	0.002193	0.002190	0.002187	0.002185	0.002184	0.002182	0.002181	0.002180	0.002179	0.002179	0.002179	0.002178	0.002178
0.2900	0.002862	0.002861	0.002859	0.002854	0.002848	0.002840	0.002831	0.002821	0.002809	0.002797	0.002784	0.002770	0.002756	0.002742	0.002727	0.002713	0.002699	0.002686	0.002673	0.002661	0.002649	0.002638	0.002627	0.002617	0.002608	0.002599	0.002591	0.002583	0.002576	0.002570	0.002563	0.002557	0.002551	0.002545	0.002539	0.002533	0.002527	0.002521	0.002514	0.002508	0.002501	0.002493	0.002486	0.002478	0.002470	0.002462	0.002453	0.002444	0.002435	0.002425	0.002416	0.002406	0.002395	0.002385	0.002374	0.002364	0.002353	0.002342	0.002331	0.002320	0.002309	0.002298	0.002288	0.002277	0.002267	0.002257	0.002248	0.002239	0.002231	0.002223	0.002216	0.002209	0.002203	0.002197	0.002192	0.002188	0.002184	0.002181	0.002178	0.002175	0.002173	0.002172	0.002170	0.002169	0.002169	0.002168	0.002168	0.002167	0.002167	0.002167	0.002167
0.3000	0.002847	0.002846	0.002843	0.002838	0.002831	0.002823	0.002812	0.002801	0.002788	0.002774	0.002760	0.002745	0.002729	0.002714	0.002699	0.002684	0.002669	0.002655	0.002642	0.002629	0.002617	0.002606	0.002596	0.002586	0.002577	0.002568	0.002560	0.002553	0.002546	0.002539	0.002533	0.002527	0.002521	0.002515	0.002509	0.002503	0.002496	0.002490	0.002483	0.002477	0.002470	0.002463	0.002455	0.002448	0.002440	0.002432	0.002424	0.002415	0.002407	0.002398	0.002389	0.002379	0.002370	0.002360	0.002350	0.002340	0.002330	0.002319	0.002309	0.002298	0.002288	0.002277	0.002267	0.002257	0.002247	0.002238	0.002228	0.002220	0.002212	0.002204	0.002197	0.002191	0.002185	0.002180	0.002175	0.002171	0.002168	0.002165	0.002162	0.002160	0.002159	0.002158	0.002157	0.002156	0.002155	0.002155	0.002155	0.002155	0.002155	0.002155	0.002155
0.3100	0.002833	0.002832	0.002829	0.002823	0.002815	0.002806	0.002794	0.002781	0.002767	0.002752	0.002736	0.002720	0.002703	0.002687	0.002671	0.002655	0.002640	0.002625	0.002612	0.002599	0.002586	0.002575	0.002565	0.002555	0.002546	0.002538	0.002530	0.002523	0.002516	0.002510	0.002503	0.002497	0.002491	0.002485	0.002479	0.002473	0.002466	0.002460	0.002453	0.002446	0.002439	0.002432	0.002425	0.002417	0.002410	0.002402	0.002394	0.002386	0.002378	0.002370	0.002361	0.002353	0.002344	0.002335	0.002325	0.002316	0.002306	0.002296	0.002286	0.002276	0.002265	0.002255	0.002245	0.002235	0.002225	0.002216	0.002207	0.002199	0.002191	0.002184	0.002177	0.002171	0.002165	0.002161	0.002156	0.002153	0.002150	0.002147	0.002145	0.002144	0.002143	0.002142	0.002141	0.002141	0.002141	0.002141	0.002141	0.002141	0.002141	0.002141	0.002141
0.3200	0.002821	0.002819	0.002816	0.002809	0.002801	0.002790	0.002778	0.002764	0.002748	0.002732	0.002715	0.002697	0.002680	0.002662	0.002645	0.002628	0.002613	0.002597	0.002583	0.002570	0.002558	0.002547	0.002536	0.002527	0.002518	0.002510	0.002503	0.002496	0.002489	0.002483	0.002476	0.002470	0.002464	0.002458	0.002452	0.002445	0.002439	0.002432	0.002425	0.002418	0.002411	0.002404	0.002397	0.002390	0.002382	0.002375	0.002368	0.002360	0.002353	0.002345	0.002337	0.002329	0.002321	0.002312	0.002304	0.002294	0.002285	0.002276	0.002266	0.002256	0.002246	0.002236	0.002227	0.002217	0.002207	0.002198	0.002189	0.002181	0.002174	0.002166	0.002160	0.002154	0.002149	0.002145	0.002141	0.002138	0.002135	0.002133	0.002132	0.002131	0.002130	0.002130	0.002129	0.002130	0.002130	0.002130	0.002130	0.002131	0.002131	0.002131	0.002131
0.3300	0.002808	0.002807	0.002803	0.002796	0.002787	0.002775	0.002762	0.002747	0.002730	0.002712	0.002694	0.002675	0.002657	0.002638	0.002620	0.002603	0.002586	0.002570	0.002556	0.002542	0.002530	0.002519	0.002509	0.002499	0.002491	0.002483	0.002476	0.002469	0.002462	0.002456	0.002450	0.002444	0.002438	0.002432	0.002425	0.002419	0.002412	0.002406	0.002399	0.002392	0.002385	0.002378	0.002371	0.002364	0.002357	0.002350	0.002343	0.002336	0.002329	0.002322	0.002315	0.002307	0.002299	0.002291	0.002283	0.002275	0.002266	0.002257	0.002247	0.002238	0.002228	0.002218	0.002209	0.002199	0.002190	0.002181	0.002173	0.002165	0.002158	0.002151	0.002145	0.002139	0.002135	0.002131	0.002127	0.002125	0.002123	0.002121	0.002120	0.002119	0.002119	0.002119	0.002119	0.002120	0.002120	0.002121	0.002122	0.002122	0.002123	0.002123	0.002123
0.3400	0.002795	0.002793	0.002789	0.002782	0.002772	0.002759	0.002745	0.002729	0.002711	0.002692	0.002673	0.002653	0.002633	0.002613	0.002594	0.002576	0.002559	0.002543	0.002528	0.002514	0.002501	0.002490	0.002480	0.002471	0.002461	0.002454	0.002447	0.002440	0.002434	0.002428	0.002422	0.002416	0.002410	0.002403	0.002397	0.002390	0.002384	0.002377	0.002370	0.002363	0.002356	0.002349	0.002342	0.002336	0.002329	0.002322	0.002316	0.002309	0.002303	0.002296	0.002289	0.002282	0.002275	0.002268	0.002260	0.002252	0.002243	0.002235	0.002226	0.002217	0.002207	0.002198	0.002189	0.002179	0.002170	0.002162	0.002154	0.002146	0.002139	0.002132	0.002126	0.002121	0.002117	0.002113	0.002110	0.002108	0.002106	0.002105	0.002104	0.002104	0.002104	0.002105	0.002106	0.002107	0.002108	0.002109	0.002109	0.002110	0.002111	0.002111	0.002111
0.3500	0.002781	0.002779	0.002775	0.002767	0.002756	0.002743	0.002728	0.002710	0.002692	0.002672	0.002651	0.002630	0.002609	0.002588	0.002569	0.002550	0.002532	0.002515	0.002500	0.002486	0.002474	0.002462	0.002452	0.002443	0.002435	0.002427	0.002420	0.002414	0.002408	0.002402	0.002396	0.002390	0.002384	0.002378	0.002371	0.002365	0.002358	0.002351	0.002344	0.002337	0.002330	0.002323	0.002316	0.002310	0.002303	0.002297	0.002291	0.002285	0.002279	0.002273	0.002266	0.002260	0.002253	0.002246	0.002239	0.002231	0.002223	0.002215	0.002206	0.002197	0.002188	0.002179	0.002170	0.002161	0.002152	0.002144	0.002136	0.002128	0.002121	0.002115	0.002110	0.002105	0.002101	0.002098	0.002095	0.002094	0.002092	0.002092	0.002092	0.002092	0.002093	0.002094	0.002095	0.002097	0.002098	0.002099	0.002100	0.002101	0.002102	0.002103	0.002103
0.3600	0.002769	0.002767	0.002762	0.002754	0.002743	0.002729	0.002713	0.002695	0.002675	0.002654	0.002632	0.002610	0.002588	0.002567	0.002546	0.002527	0.002508	0.002489	0.002474	0.002460	0.002447	0.002436	0.002425	0.002416	0.002408	0.002401	0.002394	0.002388	0.002382	0.002376	0.002370	0.002365	0.002358	0.002352	0.002346	0.002339	0.002333	0.002326	0.002319	0.002312	0.002305	0.002298	0.002291	0.002285	0.002279	0.002273	0.002267	0.002261	0.002256	0.002250	0.002244	0.002238	0.002232	0.002226	0.002219	0.002212	0.002204	0.002196	0.002188	0.002179	0.002170	0.002161	0.002153	0.002144	0.002135	0.002127	0.002119	0.002112	0.002105	0.002099	0.002094	0.002090	0.002086	0.002084	0.002082	0.002080	0.002080	0.002080	0.002080	0.002081	0.002082	0.002084	0.002085	0.002087	0.002089	0.002091	0.002092	0.002093	0.002094	0.002094	0.002095
0.3700	0.002754	0.002752	0.002747	0.002738	0.002726	0.002712	0.002695	0.002675	0.002655	0.002633	0.002610	0.002587	0.002564	0.002541	0.002520	0.002500	0.002481	0.002463	0.002447	0.002433	0.002420	0.002408	0.002398	0.002389	0.002381	0.002374	0.002368	0.002362	0.002356	0.002350	0.002345	0.002339	0.002333	0.002327	0.002321	0.002314	0.002307	0.002300	0.002294	0.002287	0.002280	0.002273	0.002267	0.002261	0.002255	0.002249	0.002244	0.002238	0.002233	0.002228	0.002223	0.002217	0.002211	0.002205	0.002199	0.002192	0.002185	0.002177	0.002169	0.002161	0.002152	0.002143	0.002135	0.002126	0.002118	0.002110	0.002102	0.002095	0.002089	0.002083	0.002078	0.002074	0.002071	0.002069	0.002067	0.002067	0.002066	0.002067	0.002068	0.002069	0.002071	0.002073	0.002075	0.002078	0.002080	0.002082	0.002084	0.002085	0.002086	0.002087	0.002087
0.3800	0.002744	0.002742	0.002736	0.002727	0.002715	0.002700	0.002682	0.002662	0.002640	0.002617	0.002593	0.002570	0.002546	0.002523	0.002500	0.002479	0.002460	0.002442	0.002425	0.002411	0.002398	0.002386	0.002376	0.002367	0.002359	0.002352	0.002346	0.002340	0.002334	0.002329	0.002323	0.002318	0.002312	0.002306	0.002299	0.002293	0.002286	0.002279	0.002272	0.002265	0.002259	0.002252	0.002246	0.002240	0.002234	0.002229	0.002223	0.002218	0.002214	0.002209	0.002204	0.002199	0.002193	0.002188	0.002181	0.002175	0.002168	0.002161	0.002153	0.002145	0.002136	0.002128	0.002119	0.002110	0.002102	0.002095	0.002087	0.002081	0.002075	0.002069	0.002065	0.002061	0.002059	0.002057	0.002055	0.002055	0.002055	0.002056	0.002058	0.002060	0.002062	0.002065	0.002068	0.002070	0.002073	0.002075	0.002078	0.002079	0.002081	0.002081	0.002082
0.3900	0.002729	0.002727	0.002722	0.002712	0.002700	0.002684	0.002665	0.002644	0.002622	0.002598	0.002573	0.002549	0.002524	0.002500	0.002477	0.002455	0.002435	0.002417	0.002400	0.002385	0.002372	0.002360	0.002350	0.002341	0.002334	0.002327	0.002321	0.002315	0.002310	0.002304	0.002299	0.002294	0.002288	0.002282	0.002276	0.002269	0.002263	0.002256	0.002249	0.002242	0.002236	0.002229	0.002223	0.002217	0.002212	0.002207	0.002202	0.002197	0.002192	0.002188	0.002183	0.002179	0.002174	0.002168	0.002162	0.002156	0.002149	0.002142	0.002134	0.002126	0.002118	0.002110	0.002102	0.002093	0.002085	0.002078	0.002071	0.002064	0.002059	0.002054	0.002049	0.002046	0.002044	0.002042	0.002042	0.002042	0.002043	0.002044	0.002047	0.002049	0.002052	0.002055	0.002058	0.002062	0.002065	0.002067	0.002070	0.002072	0.002073	0.002074	0.002075
0.4000	0.002710	0.002708	0.002702	0.002693	0.002680	0.002663	0.002644	0.002623	0.002600	0.002575	0.002550	0.002525	0.002500	0.002475	0.002452	0.002430	0.002409	0.002390	0.002373	0.002358	0.002345	0.002334	0.002324	0.002315	0.002308	0.002301	0.002295	0.002290	0.002285	0.002280	0.002275	0.002270	0.002264	0.002258	0.002252	0.002246	0.002240	0.002233	0.002226	0.002220	0.002213	0.002207	0.002201	0.002196	0.002190	0.002185	0.002181	0.002176	0.002172	0.002168	0.002164	0.002159	0.002155	0.002149	0.002144	0.002138	0.002131	0.002124	0.002117	0.002109	0.002101	0.002093	0.002085	0.002077	0.002069	0.002062	0.002055	0.002049	0.002044	0.002040	0.002036	0.002033	0.002032	0.002031	0.002031	0.002031	0.002033	0.002035	0.002038	0.002041	0.002045	0.002049	0.002052	0.002056	0.002060	0.002063	0.002066	0.002068	0.002070	0.002071	0.002071
0.4100	0.002704	0.002702	0.002696	0.002686	0.002672	0.002655	0.002635	0.002613	0.002589	0.002563	0.002537	0.002511	0.002485	0.002460	0.002436	0.002413	0.002392	0.002372	0.002355	0.002340	0.002326	0.002315	0.002304	0.002296	0.002288	0.002282	0.002276	0.002271	0.002266	0.002261	0.002256	0.002251	0.002246	0.002240	0.002235	0.002228	0.002222	0.002216	0.002209	0.002203	0.002196	0.002190	0.002184	0.002179	0.002174	0.002169	0.002165	0.002161	0.002157	0.002153	0.002149	0.002144	0.002140	0.002135	0.002129	0.002124	0.002117	0.002110	0.002103	0.002095	0.002087	0.002079	0.002071	0.002063	0.002056	0.002049	0.002042	0.002036	0.002031	0.002027	0.002024	0.002021	0.002020	0.002020	0.002020	0.002021	0.002023	0.002026	0.002030	0.002034	0.002038	0.002042	0.002046	0.002051	0.002055	0.002058	0.002062	0.002064	0.002066	0.002067	0.002067
0.4200	0.002690	0.002688	0.002682	0.002671	0.002657	0.002640	0.002620	0.002597	0.002572	0.002547	0.002520	0.002493	0.002466	0.002440	0.002415	0.002392	0.002371	0.002351	0.002333	0.002318	0.002304	0.002292	0.002282	0.002273	0.002266	0.002260	0.002254	0.002249	0.002245	0.002240	0.002236	0.002231	0.002226	0.002221	0.002215	0.002209	0.002203	0.002197	0.002190	0.002184	0.002178	0.002172	0.002166	0.002161	0.002156	0.002152	0.002147	0.002144	0.002140	0.002136	0.002132	0.002128	0.002124	0.002119	0.002113	0.002108	0.002101	0.002094	0.002087	0.002080	0.002072	0.002064	0.002056	0.002048	0.002041	0.002034	0.002027	0.002022	0.002017	0.002013	0.002010	0.002009	0.002008	0.002007	0.002009	0.002011	0.002013	0.002017	0.002021	0.002025	0.002030	0.002035	0.002040	0.002045	0.002050	0.002054	0.002057	0.002060	0.002062	0.002064	0.002064
0.4300	0.002676	0.002674	0.002668	0.002657	0.002643	0.002625	0.002604	0.002581	0.002556	0.002529	0.002502	0.002475	0.002447	0.002421	0.002395	0.002372	0.002350	0.002330	0.002312	0.002296	0.002282	0.002270	0.002259	0.002251	0.002244	0.002237	0.002232	0.002227	0.002223	0.002219	0.002215	0.002210	0.002206	0.002201	0.002195	0.002190	0.002184	0.002178	0.002172	0.002166	0.002160	0.002154	0.002149	0.002144	0.002139	0.002135	0.002131	0.002127	0.002124	0.002120	0.002116	0.002112	0.002108	0.002103	0.002098	0.002092	0.002086	0.002079	0.002072	0.002064	0.002057	0.002049	0.002041	0.002033	0.002026	0.002019	0.002013	0.002008	0.002003	0.002000	0.001998	0.001996	0.001995	0.001996	0.001998	0.002001	0.002004	0.002008	0.002013	0.002018	0.002024	0.002029	0.002035	0.002040	0.002046	0.002050	0.002054	0.002057	0.002060	0.002061	0.002062
0.4400	0.002660	0.002658	0.002652	0.002641	0.002626	0.002608	0.002587	0.002564	0.002539	0.002512	0.002484	0.002456	0.002428	0.002401	0.002375	0.002351	0.002328	0.002308	0.002290	0.002274	0.002260	0.002247	0.002237	0.002229	0.002222	0.002216	0.002211	0.002207	0.002203	0.002199	0.002195	0.002191	0.002187	0.002182	0.002176	0.002171	0.002165	0.002160	0.002154	0.002148	0.002143	0.002137	0.002132	0.002127	0.002123	0.002119	0.002115	0.002111	0.002108	0.002104	0.002100	0.002097	0.002092	0.002087	0.002082	0.002077	0.002070	0.002063	0.002056	0.002049	0.002041	0.002033	0.002026	0.002018	0.002011	0.002005	0.001999	0.001994	0.001990	0.001987	0.001985	0.001984	0.001984	0.001985	0.001988	0.001991	0.001995	0.002000	0.002006	0.002012	0.002018	0.002024	0.002031	0.002037	0.002042	0.002048	0.002052	0.002056	0.002058	0.002060	0.002061
0.4500	0.002638	0.002636	0.002630	0.002619	0.002604	0.002586	0.002565	0.002541	0.002515	0.002488	0.002460	0.002432	0.002404	0.002377	0.002351	0.002326	0.002304	0.002283	0.002265	0.002249	0.002235	0.002223	0.002213	0.002205	0.002198	0.002192	0.002187	0.002183	0.002180	0.002176	0.002173	0.002170	0.002166	0.002162	0.002158	0.002153	0.002148	0.002143	0.002137	0.002132	0.002126	0.002121	0.002116	0.002112	0.002108	0.002104	0.002100	0.002096	0.002093	0.002089	0.002085	0.002081	0.002077	0.002072	0.002067	0.002061	0.002055	0.002048	0.002041	0.002033	0.002026	0.002018	0.002010	0.002003	0.001996	0.001990	0.001985	0.001980	0.001977	0.001974	0.001973	0.001972	0.001973	0.001975	0.001978	0.001982	0.001987	0.001993	0.001999	0.002006	0.002013	0.002020	0.002028	0.002034	0.002041	0.002046	0.002051	0.002055	0.002058	0.002060	0.002061
0.4600	0.002636	0.002634	0.002627	0.002616	0.002601	0.002583	0.002561	0.002537	0.002511	0.002483	0.002454	0.002426	0.002397	0.002369	0.002343	0.002318	0.002294	0.002273	0.002255	0.002238	0.002224	0.002212	0.002202	0.002193	0.002186	0.002181	0.002176	0.002173	0.002169	0.002166	0.002164	0.002161	0.002157	0.002154	0.002150	0.002146	0.002141	0.002136	0.002131	0.002126	0.002121	0.002116	0.002112	0.002107	0.002103	0.002099	0.002095	0.002092	0.002088	0.002084	0.002081	0.002076	0.002072	0.002067	0.002061	0.002055	0.002049	0.002042	0.002035	0.002027	0.002019	0.002011	0.002004	0.001997	0.001990	0.001984	0.001979	0.001974	0.001971	0.001969	0.001968	0.001968	0.001970	0.001972	0.001976	0.001981	0.001987	0.001993	0.002000	0.002008	0.002016	0.002024	0.002032	0.002040	0.002047	0.002053	0.002059	0.002063	0.002066	0.002068	0.002069
0.4700	0.002617	0.002614	0.002608	0.002597	0.002582	0.002563	0.002542	0.002517	0.002491	0.002463	0.002434	0.002405	0.002376	0.002348	0.002321	0.002296	0.002273	0.002251	0.002232	0.002216	0.002201	0.002189	0.002179	0.002171	0.002164	0.002159	0.002155	0.002152	0.002149	0.002147	0.002144	0.002142	0.002140	0.002137	0.002134	0.002130	0.002126	0.002122	0.002118	0.002113	0.002109	0.002104	0.002100	0.002095	0.002091	0.002087	0.002084	0.002080	0.002076	0.002073	0.002069	0.002064	0.002059	0.002054	0.002048	0.002042	0.002036	0.002028	0.002021	0.002013	0.002005	0.001997	0.001990	0.001983	0.001975	0.001969	0.001964	0.001960	0.001958	0.001956	0.001956	0.001957	0.001959	0.001963	0.001967	0.001973	0.001980	0.001987	0.001995	0.002004	0.002013	0.002022	0.002031	0.002039	0.002047	0.002054	0.002060	0.002065	0.002069	0.002071	0.002072
0.4800	0.002605	0.002602	0.002596	0.002585	0.002570	0.002551	0.002529	0.002505	0.002478	0.002450	0.002421	0.002392	0.002363	0.002334	0.002307	0.002281	0.002258	0.002236	0.002217	0.002200	0.002185	0.002173	0.002163	0.002154	0.002148	0.002143	0.002139	0.002136	0.002134	0.002132	0.002131	0.002129	0.002127	0.002125	0.002123	0.002120	0.002117	0.002113	0.002110	0.002106	0.002102	0.002097	0.002093	0.002089	0.002085	0.002081	0.002077	0.002074	0.002070	0.002066	0.002061	0.002057	0.002051	0.002046	0.002039	0.002033	0.002026	0.002018	0.002011	0.002003	0.001995	0.001987	0.001979	0.001972	0.001966	0.001960	0.001955	0.001952	0.001949	0.001948	0.001948	0.001950	0.001953	0.001957	0.001962	0.001969	0.001977	0.001985	0.001994	0.002003	0.002013	0.002023	0.002033	0.002043	0.002051	0.002059	0.002066	0.002071	0.002076	0.002078	0.002079
0.4900	0.002586	0.002584	0.002578	0.002567	0.002552	0.002533	0.002511	0.002487	0.002460	0.002432	0.002403	0.002374	0.002345	0.002316	0.002289	0.002263	0.002239	0.002217	0.002198	0.002180	0.002166	0.002153	0.002143	0.002135	0.002129	0.002124	0.002121	0.002119	0.002117	0.002116	0.002116	0.002115	0.002114	0.002113	0.002112	0.002110	0.002108	0.002105	0.002102	0.002098	0.002094	0.002091	0.002087	0.002083	0.002079	0.002075	0.002071	0.002067	0.002063	0.002058	0.002054	0.002049	0.002043	0.002037	0.002030	0.002023	0.002016	0.002008	0.002000	0.001991	0.001983	0.001975	0.001968	0.001961	0.001954	0.001949	0.001944	0.001941	0.001939	0.001939	0.001940	0.001942	0.001946	0.001951	0.001957	0.001965	0.001973	0.001983	0.001993	0.002004	0.002015	0.002026	0.002037	0.002047	0.002057	0.002066	0.002073	0.002080	0.002084	0.002087	0.002088
0.5000	0.002577	0.002574	0.002568	0.002557	0.002542	0.002524	0.002502	0.002478	0.002451	0.002423	0.002394	0.002364	0.002335	0.002306	0.002279	0.002253	0.002228	0.002206	0.002187	0.002169	0.002154	0.002142	0.002132	0.002124	0.002118	0.002114	0.002111	0.002109	0.002108	0.002108	0.002108	0.002109	0.002109	0.002109	0.002108	0.002107	0.002106	0.002104	0.002101	0.002099	0.002095	0.002092	0.002088	0.002084	0.002080	0.002076	0.002072	0.002068	0.002063	0.002058	0.002053	0.002047	0.002041	0.002034	0.002027	0.002020	0.002012	0.002003	0.001995	0.001987	0.001978	0.001970	0.001963	0.001956	0.001949	0.001944	0.001940	0.001938	0.001936	0.001936	0.001937	0.001941	0.001945	0.001951	0.001959	0.001967	0.001977	0.001988	0.001999	0.002011	0.002024	0.002036	0.002048	0.002060	0.002071	0.002081	0.002089	0.002096	0.002101	0.002104	0.002105
0.5100	0.002556	0.002553	0.002547	0.002536	0.002521	0.002503	0.002482	0.002458	0.002431	0.002403	0.002374	0.002345	0.002316	0.002287	0.002259	0.002233	0.002209	0.002187	0.002167	0.002150	0.002135	0.002122	0.002112	0.002105	0.002099	0.002095	0.002093	0.002092	0.002093	0.002093	0.002095	0.002096	0.002098	0.002099	0.002100	0.002100	0.002100	0.002099	0.002097	0.002095	0.002092	0.002089	0.002086	0.002082	0.002078	0.002074	0.002070	0.002065	0.002060	0.002054	0.002048	0.002042	0.002035	0.002028	0.002020	0.002011	0.002003	0.001994	0.001985	0.001976	0.001968	0.001960	0.001952	0.001945	0.001939	0.001934	0.001930	0.001928	0.001927	0.001928	0.001930	0.001934	0.001939	0.001946	0.001955	0.001965	0.001976	0.001988	0.002001	0.002014	0.002028	0.002042	0.002056	0.002069	0.002081	0.002092	0.002101	0.002108	0.002114	0.002117	0.002119
0.5200	0.002543	0.002541	0.002535	0.002524	0.002510	0.002492	0.002470	0.002446	0.002420	0.002393	0.002364	0.002334	0.002305	0.002276	0.002248	0.002222	0.002198	0.002175	0.002155	0.002137	0.002122	0.002110	0.002100	0.002092	0.002087	0.002084	0.002082	0.002082	0.002083	0.002085	0.002088	0.002091	0.002094	0.002096	0.002098	0.002100	0.002101	0.002101	0.002100	0.002099	0.002097	0.002094	0.002091	0.002088	0.002083	0.002079	0.002074	0.002069	0.002063	0.002056	0.002050	0.002042	0.002035	0.002027	0.002018	0.002009	0.002000	0.001990	0.001981	0.001972	0.001963	0.001954	0.001946	0.001939	0.001933	0.001928	0.001925	0.001923	0.001923	0.001924	0.001927	0.001932	0.001938	0.001946	0.001956	0.001967	0.001980	0.001993	0.002008	0.002023	0.002038	0.002054	0.002069	0.002083	0.002097	0.002109	0.002119	0.002128	0.002134	0.002138	0.002139
0.5300	0.002524	0.002522	0.002516	0.002505	0.002491	0.002473	0.002452	0.002429	0.002403	0.002375	0.002347	0.002318	0.002289	0.002260	0.002232	0.002206	0.002181	0.002159	0.002138	0.002121	0.002106	0.002093	0.002083	0.002076	0.002072	0.002069	0.002068	0.002069	0.002072	0.002075	0.002080	0.002084	0.002089	0.002093	0.002097	0.002100	0.002102	0.002103	0.002104	0.002103	0.002102	0.002100	0.002097	0.002093	0.002089	0.002084	0.002079	0.002073	0.002066	0.002059	0.002051	0.002043	0.002034	0.002025	0.002015	0.002005	0.001995	0.001985	0.001975	0.001966	0.001956	0.001947	0.001939	0.001932	0.001927	0.001922	0.001919	0.001918	0.001918	0.001920	0.001924	0.001930	0.001938	0.001947	0.001958	0.001971	0.001985	0.002001	0.002017	0.002034	0.002051	0.002069	0.002086	0.002102	0.002117	0.002130	0.002142	0.002152	0.002159	0.002163	0.002164
0.5400	0.002514	0.002512	0.002505	0.002495	0.002481	0.002464	0.002443	0.002420	0.002395	0.002368	0.002339	0.002310	0.002281	0.002253	0.002225	0.002198	0.002174	0.002151	0.002131	0.002113	0.002097	0.002085	0.002075	0.002069	0.002064	0.002062	0.002062	0.002065	0.002068	0.002074	0.002080	0.002086	0.002092	0.002099	0.002104	0.002109	0.002113	0.002116	0.002117	0.002118	0.002117	0.002115	0.002113	0.002109	0.002104	0.002099	0.002093	0.002086	0.002078	0.002070	0.002061	0.002051	0.002041	0.002031	0.002020	0.002009	0.001998	0.001988	0.001977	0.001966	0.001957	0.001948	0.001940	0.001933	0.001927	0.001923	0.001920	0.001919	0.001921	0.001924	0.001929	0.001936	0.001945	0.001955	0.001968	0.001983	0.001999	0.002016	0.002034	0.002053	0.002073	0.002092	0.002111	0.002130	0.002147	0.002162	0.002175	0.002186	0.002194	0.002198	0.002200
0.5500	0.002491	0.002489	0.002483	0.002473	0.002459	0.002442	0.002422	0.002400	0.002375	0.002348	0.002320	0.002292	0.002263	0.002234	0.002207	0.002180	0.002155	0.002132	0.002112	0.002094	0.002079	0.002066	0.002057	0.002051	0.002047	0.002046	0.002048	0.002051	0.002057	0.002064	0.002072	0.002080	0.002088	0.002097	0.002104	0.002111	0.002117	0.002121	0.002124	0.002126	0.002126	0.002125	0.002122	0.002118	0.002113	0.002107	0.002100	0.002092	0.002082	0.002073	0.002063	0.002052	0.002040	0.002029	0.002017	0.002005	0.001993	0.001981	0.001969	0.001958	0.001948	0.001939	0.001930	0.001923	0.001918	0.001914	0.001912	0.001912	0.001913	0.001917	0.001923	0.001931	0.001941	0.001953	0.001967	0.001983	0.002001	0.002020	0.002041	0.002062	0.002084	0.002106	0.002127	0.002148	0.002167	0.002184	0.002199	0.002211	0.002220	0.002225	0.002227
0.5600	0.002480	0.002479	0.002473	0.002463	0.002450	0.002433	0.002414	0.002392	0.002367	0.002341	0.002314	0.002286	0.002257	0.002229	0.002201	0.002175	0.002150	0.002127	0.002107	0.002089	0.002073	0.002061	0.002052	0.002047	0.002044	0.002044	0.002047	0.002053	0.002060	0.002069	0.002080	0.002091	0.002102	0.002112	0.002123	0.002132	0.002139	0.002145	0.002150	0.002152	0.002153	0.002152	0.002149	0.002145	0.002139	0.002132	0.002124	0.002114	0.002104	0.002093	0.002081	0.002068	0.002055	0.002042	0.002029	0.002015	0.002002	0.001989	0.001977	0.001965	0.001954	0.001944	0.001936	0.001929	0.001924	0.001920	0.001919	0.001919	0.001922	0.001927	0.001934	0.001944	0.001956	0.001969	0.001985	0.002004	0.002025	0.002047	0.002070	0.002095	0.002120	0.002145	0.002169	0.002193	0.002215	0.002234	0.002251	0.002265	0.002275	0.002282	0.002284
0.5700	0.002457	0.002455	0.002449	0.002440	0.002427	0.002411	0.002393	0.002371	0.002348	0.002322	0.002295	0.002268	0.002240	0.002212	0.002185	0.002159	0.002134	0.002111	0.002091	0.002073	0.002058	0.002046	0.002038	0.002033	0.002032	0.002034	0.002039	0.002046	0.002056	0.002068	0.002081	0.002095	0.002110	0.002123	0.002136	0.002148	0.002158	0.002166	0.002172	0.002176	0.002178	0.002177	0.002174	0.002169	0.002163	0.002154	0.002144	0.002133	0.002121	0.002108	0.002094	0.002080	0.002065	0.002050	0.002035	0.002020	0.002005	0.001991	0.001977	0.001965	0.001953	0.001943	0.001935	0.001928	0.001923	0.001920	0.001919	0.001920	0.001924	0.001930	0.001939	0.001950	0.001964	0.001981	0.002000	0.002021	0.002045	0.002070	0.002097	0.002125	0.002153	0.002182	0.002210	0.002237	0.002262	0.002285	0.002305	0.002321	0.002333	0.002340	0.002342
0.5800	0.002447	0.002445	0.002440	0.002431	0.002419	0.002403	0.002385	0.002364	0.002341	0.002316	0.002290	0.002263	0.002235	0.002207	0.002180	0.002154	0.002129	0.002106	0.002085	0.002068	0.002053	0.002042	0.002034	0.002030	0.002030	0.002033	0.002040	0.002050	0.002063	0.002078	0.002095	0.002112	0.002130	0.002148	0.002164	0.002179	0.002191	0.002201	0.002209	0.002214	0.002216	0.002216	0.002212	0.002207	0.002199	0.002189	0.002178	0.002164	0.002150	0.002135	0.002118	0.002102	0.002085	0.002067	0.002050	0.002033	0.002017	0.002002	0.001987	0.001973	0.001961	0.001950	0.001941	0.001934	0.001929	0.001927	0.001926	0.001929	0.001933	0.001941	0.001951	0.001963	0.001980	0.001999	0.002021	0.002045	0.002072	0.002101	0.002132	0.002164	0.002197	0.002230	0.002263	0.002294	0.002323	0.002350	0.002372	0.002391	0.002405	0.002413	0.002416
0.5900	0.002427	0.002426	0.002421	0.002412	0.002400	0.002386	0.002368	0.002348	0.002326	0.002302	0.002276	0.002249	0.002222	0.002195	0.002168	0.002142	0.002117	0.002094	0.002074	0.002056	0.002042	0.002031	0.002024	0.002021	0.002023	0.002029	0.002038	0.002051	0.002066	0.002085	0.002106	0.002128	0.002150	0.002172	0.002192	0.002210	0.002226	0.002238	0.002248	0.002254	0.002257	0.002256	0.002252	0.002245	0.002236	0.002224	0.002210	0.002195	0.002178	0.002159	0.002140	0.002121	0.002101	0.002081	0.002062	0.002043	0.002025	0.002008	0.001992	0.001977	0.001964	0.001953	0.001944	0.001937	0.001932	0.001930	0.001930	0.001933	0.001939	0.001949	0.001961	0.001977	0.001996	0.002018	0.002043	0.002071	0.002102	0.002135	0.002171	0.002208	0.002246	0.002285	0.002323	0.002359	0.002394	0.002425	0.002452	0.002474	0.002490	0.002500	0.002503
0.6000	0.002412	0.002410	0.002405	0.002397	0.002386	0.002372	0.002355	0.002336	0.002315	0.002291	0.002267	0.002241	0.002214	0.002187	0.002160	0.002134	0.002109	0.002087	0.002066	0.002049	0.002035	0.002025	0.002020	0.002019	0.002022	0.002031	0.002044	0.002061	0.002082	0.002106	0.002131	0.002158	0.002185	0.002211	0.002236	0.002259	0.002277	0.002293	0.002304	0.002311	0.002314	0.002313	0.002308	0.002299	0.002288	0.002274	0.002256	0.002238	0.002217	0.002196	0.002174	0.002151	0.002129	0.002106	0.002084	0.002063	0.002043	0.002024	0.002006	0.001990	0.001976	0.001965	0.001955	0.001948	0.001944	0.001942	0.001943	0.001948	0.001956	0.001967	0.001981	0.002000	0.002022	0.002047	0.002076	0.002109	0.002145	0.002184	0.002225	0.002268	0.002313	0.002359	0.002403	0.002447	0.002487	0.002524	0.002556	0.002582	0.002602	0.002614	0.002618
0.6100	0.002394	0.002393	0.002388	0.002381	0.002370	0.002357	0.002341	0.002322	0.002302	0.002279	0.002255	0.002230	0.002204	0.002177	0.002151	0.002125	0.002101	0.002078	0.002058	0.002042	0.002028	0.002020	0.002016	0.002017	0.002024	0.002036	0.002053	0.002075	0.002101	0.002131	0.002163	0.002196	0.002229	0.002261	0.002290	0.002317	0.002339	0.002357	0.002370	0.002377	0.002380	0.002378	0.002372	0.002361	0.002347	0.002329	0.002309	0.002286	0.002262	0.002237	0.002211	0.002185	0.002159	0.002133	0.002108	0.002084	0.002062	0.002041	0.002022	0.002005	0.001990	0.001977	0.001968	0.001961	0.001957	0.001956	0.001958	0.001964	0.001974	0.001987	0.002005	0.002026	0.002052	0.002082	0.002116	0.002154	0.002196	0.002242	0.002291	0.002342	0.002395	0.002449	0.002503	0.002555	0.002604	0.002648	0.002687	0.002719	0.002742	0.002757	0.002762
0.6200	0.002376	0.002375	0.002370	0.002363	0.002353	0.002341	0.002326	0.002308	0.002289	0.002267	0.002244	0.002219	0.002193	0.002167	0.002141	0.002116	0.002092	0.002069	0.002050	0.002033	0.002021	0.002014	0.002012	0.002016	0.002027	0.002043	0.002066	0.002095	0.002128	0.002165	0.002205	0.002246	0.002286	0.002325	0.002361	0.002393	0.002419	0.002440	0.002455	0.002463	0.002465	0.002462	0.002453	0.002439	0.002420	0.002398	0.002374	0.002346	0.002317	0.002287	0.002257	0.002226	0.002196	0.002166	0.002138	0.002111	0.002086	0.002062	0.002041	0.002022	0.002006	0.001993	0.001983	0.001976	0.001972	0.001972	0.001976	0.001983	0.001995	0.002011	0.002032	0.002057	0.002088	0.002123	0.002163	0.002208	0.002258	0.002313	0.002371	0.002433	0.002497	0.002562	0.002627	0.002690	0.002750	0.002805	0.002853	0.002892	0.002922	0.002940	0.002946
0.6300	0.002357	0.002355	0.002351	0.002345	0.002336	0.002324	0.002310	0.002293	0.002275	0.002254	0.002232	0.002208	0.002183	0.002157	0.002132	0.002107	0.002083	0.002061	0.002042	0.002027	0.002016	0.002011	0.002012	0.002020	0.002035	0.002058	0.002088	0.002124	0.002166	0.002213	0.002262	0.002313	0.002362	0.002409	0.002452	0.002490	0.002520	0.002544	0.002560	0.002568	0.002568	0.002562	0.002549	0.002531	0.002507	0.002480	0.002449	0.002416	0.002382	0.002346	0.002310	0.002274	0.002239	0.002206	0.002173	0.002143	0.002115	0.002089	0.002066	0.002045	0.002028	0.002014	0.002004	0.001997	0.001994	0.001995	0.002000	0.002010	0.002024	0.002044	0.002069	0.002099	0.002135	0.002177	0.002224	0.002278	0.002338	0.002403	0.002473	0.002548	0.002626	0.002705	0.002785	0.002864	0.002938	0.003007	0.003067	0.003116	0.003153	0.003176	0.003184
0.6400	0.002347	0.002345	0.002342	0.002336	0.002327	0.002316	0.002303	0.002287	0.002270	0.002250	0.002228	0.002205	0.002181	0.002155	0.002130	0.002105	0.002081	0.002060	0.002042	0.002027	0.002019	0.002016	0.002021	0.002034	0.002055	0.002086	0.002125	0.002172	0.002226	0.002285	0.002348	0.002411	0.002473	0.002530	0.002582	0.002626	0.002662	0.002688	0.002704	0.002711	0.002709	0.002698	0.002679	0.002654	0.002623	0.002588	0.002550	0.002509	0.002467	0.002424	0.002381	0.002339	0.002298	0.002258	0.002221	0.002186	0.002154	0.002125	0.002099	0.002077	0.002058	0.002043	0.002032	0.002025	0.002023	0.002025	0.002032	0.002044	0.002062	0.002086	0.002115	0.002151	0.002194	0.002244	0.002302	0.002367	0.002439	0.002519	0.002606	0.002698	0.002795	0.002895	0.002996	0.003096	0.003191	0.003279	0.003357	0.003421	0.003469	0.003499	0.003509
0.6500	0.002327	0.002326	0.002323	0.002317	0.002309	0.002299	0.002287	0.002272	0.002255	0.002237	0.002216	0.002193	0.002170	0.002145	0.002120	0.002096	0.002073	0.002052	0.002035	0.002023	0.002016	0.002018	0.002028	0.002048	0.002078	0.002119	0.002171	0.002234	0.002303	0.002379	0.002458	0.002537	0.002613	0.002684	0.002746	0.002797	0.002837	0.002865	0.002880	0.002883	0.002875	0.002857	0.002831	0.002796	0.002756	0.002711	0.002663	0.002613	0.002561	0.002509	0.002458	0.002408	0.002360	0.002314	0.002271	0.002232	0.002195	0.002163	0.002134	0.002110	0.002090	0.002074	0.002062	0.002056	0.002053	0.002057	0.002066	0.002081	0.002103	0.002131	0.002167	0.002210	0.002264	0.002324	0.002394	0.002473	0.002562	0.002660	0.002767	0.002883	0.003006	0.003133	0.003262	0.003392	0.003517	0.003632	0.003735	0.003820	0.003884	0.003924	0.003938
0.6600	0.002315	0.002314	0.002311	0.002305	0.002298	0.002289	0.002278	0.002264	0.002248	0.002230	0.002210	0.002189	0.002166	0.002142	0.002117	0.002093	0.002071	0.002051	0.002035	0.002025	0.002023	0.002029	0.002047	0.002076	0.002119	0.002176	0.002245	0.002327	0.002419	0.002517	0.002619	0.002719	0.002814	0.002901	0.002975	0.003034	0.003078	0.003105	0.003116	0.003113	0.003095	0.003066	0.003026	0.002979	0.002925	0.002867	0.002805	0.002742	0.002679	0.002616	0.002555	0.002495	0.002439	0.002386	0.002337	0.002292	0.002251	0.002214	0.002182	0.002155	0.002133	0.002117	0.002105	0.002099	0.002099	0.002104	0.002117	0.002136	0.002163	0.002197	0.002241	0.002293	0.002356	0.002430	0.002516	0.002614	0.002725	0.002848	0.002984	0.003132	0.003290	0.003456	0.003627	0.003798	0.003965	0.004122	0.004262	0.004379	0.004468	0.004523	0.004542
0.6700	0.002300	0.002299	0.002297	0.002292	0.002286	0.002277	0.002267	0.002255	0.002240	0.002223	0.002204	0.002183	0.002160	0.002137	0.002113	0.002089	0.002068	0.002049	0.002036	0.002029	0.002031	0.002045	0.002073	0.002116	0.002177	0.002254	0.002349	0.002459	0.002582	0.002713	0.002846	0.002976	0.003101	0.003208	0.003296	0.003363	0.003409	0.003432	0.003433	0.003416	0.003383	0.003335	0.003277	0.003210	0.003136	0.003059	0.002977	0.002897	0.002818	0.002741	0.002667	0.002596	0.002529	0.002467	0.002410	0.002358	0.002312	0.002270	0.002235	0.002205	0.002181	0.002163	0.002151	0.002145	0.002147	0.002155	0.002171	0.002195	0.002227	0.002270	0.002323	0.002389	0.002466	0.002558	0.002665	0.002788	0.002928	0.003086	0.003262	0.003455	0.003665	0.003888	0.004120	0.004355	0.004588	0.004809	0.005008	0.005176	0.005304	0.005384	0.005411
0.6800	0.002283	0.002283	0.002280	0.002276	0.002270	0.002263	0.002253	0.002241	0.002227	0.002211	0.002193	0.002173	0.002151	0.002128	0.002105	0.002083	0.002062	0.002046	0.002035	0.002034	0.002044	0.002070	0.002112	0.002174	0.002261	0.002371	0.002506	0.002661	0.002832	0.003013	0.003195	0.003368	0.003525	0.003658	0.003762	0.003834	0.003875	0.003884	0.003867	0.003825	0.003764	0.003687	0.003598	0.003502	0.003400	0.003297	0.003193	0.003090	0.002990	0.002895	0.002804	0.002718	0.002639	0.002566	0.002499	0.002439	0.002385	0.002338	0.002298	0.002265	0.002238	0.002219	0.002204	0.002199	0.002202	0.002214	0.002234	0.002264	0.002305	0.002357	0.002423	0.002502	0.002599	0.002713	0.002847	0.003003	0.003183	0.003389	0.003621	0.003879	0.004163	0.004469	0.004794	0.005129	0.005464	0.005787	0.006082	0.006334	0.006528	0.006650	0.006691
0.6900	0.002275	0.002274	0.002272	0.002268	0.002263	0.002256	0.002247	0.002237	0.002224	0.002208	0.002191	0.002171	0.002150	0.002127	0.002105	0.002083	0.002064	0.002051	0.002045	0.002051	0.002072	0.002115	0.002182	0.002278	0.002406	0.002570	0.002767	0.002995	0.003245	0.003505	0.003762	0.004001	0.004209	0.004375	0.004494	0.004562	0.004583	0.004561	0.004502	0.004414	0.004303	0.004177	0.004041	0.003899	0.003755	0.003613	0.003474	0.003340	0.003212	0.003092	0.002980	0.002876	0.002780	0.002693	0.002614	0.002544	0.002482	0.002428	0.002383	0.002346	0.002317	0.002295	0.002283	0.002279	0.002285	0.002301	0.002327	0.002365	0.002416	0.002482	0.002564	0.002665	0.002787	0.002933	0.003107	0.003312	0.003552	0.003829	0.004146	0.004507	0.004911	0.005355	0.005836	0.006342	0.006859	0.007366	0.007839	0.008250	0.008568	0.008771	0.008840
0.7000	0.002262	0.002262	0.002260	0.002257	0.002252	0.002246	0.002238	0.002228	0.002216	0.002201	0.002184	0.002165	0.002145	0.002123	0.002101	0.002081	0.002064	0.002055	0.002056	0.002073	0.002112	0.002179	0.002283	0.002433	0.002633	0.002887	0.003197	0.003554	0.003945	0.004347	0.004735	0.005083	0.005368	0.005572	0.005691	0.005727	0.005690	0.005590	0.005444	0.005264	0.005062	0.004850	0.004633	0.004419	0.004211	0.004011	0.003821	0.003643	0.003477	0.003324	0.003184	0.003056	0.002940	0.002835	0.002742	0.002660	0.002588	0.002526	0.002475	0.002433	0.002401	0.002378	0.002366	0.002364	0.002373	0.002394	0.002428	0.002476	0.002541	0.002623	0.002727	0.002855	0.003012	0.003203	0.003431	0.003706	0.004030	0.004414	0.004862	0.005383	0.005981	0.006656	0.007405	0.008218	0.009072	0.009933	0.010757	0.011492	0.012070	0.012442	0.012571
0.7100	0.002252	0.002251	0.002250	0.002247	0.002243	0.002237	0.002231	0.002221	0.002210	0.002196	0.002180	0.002162	0.002141	0.002120	0.002100	0.002081	0.002068	0.002065	0.002077	0.002112	0.002179	0.002292	0.002463	0.002710	0.003046	0.003482	0.004021	0.004650	0.005339	0.006042	0.006699	0.007250	0.007650	0.007877	0.007932	0.007837	0.007622	0.007325	0.006976	0.006601	0.006219	0.005845	0.005487	0.005149	0.004835	0.004546	0.004280	0.004039	0.003819	0.003621	0.003442	0.003282	0.003139	0.003013	0.002901	0.002803	0.002719	0.002648	0.002589	0.002542	0.002506	0.002482	0.002470	0.002471	0.002485	0.002513	0.002557	0.002618	0.002700	0.002806	0.002939	0.003106	0.003312	0.003564	0.003873	0.004248	0.004704	0.005254	0.005916	0.006707	0.007644	0.008742	0.010007	0.011435	0.013000	0.014647	0.016285	0.017792	0.019021	0.019830	0.020113
0.7200	0.002244	0.002243	0.002242	0.002240	0.002236	0.002231	0.002224	0.002216	0.002205	0.002192	0.002176	0.002158	0.002138	0.002118	0.002099	0.002083	0.002076	0.002082	0.002112	0.002178	0.002298	0.002496	0.002803	0.003258	0.003903	0.004780	0.005910	0.007281	0.008814	0.010367	0.011744	0.012758	0.013294	0.013343	0.012983	0.012333	0.011514	0.010624	0.009739	0.008894	0.008114	0.007409	0.006779	0.006219	0.005725	0.005288	0.004904	0.004565	0.004266	0.004002	0.003770	0.003567	0.003388	0.003232	0.003096	0.002979	0.002879	0.002796	0.002727	0.002673	0.002634	0.002608	0.002597	0.002601	0.002620	0.002658	0.002715	0.002795	0.002901	0.003038	0.003213	0.003433	0.003708	0.004053	0.004482	0.005016	0.005682	0.006513	0.007546	0.008832	0.010428	0.012396	0.014798	0.017685	0.021065	0.024885	0.028968	0.032989	0.036473	0.038873	0.039734
0.7300	0.002239	0.002238	0.002237	0.002235	0.002232	0.002227	0.002221	0.002213	0.002202	0.002189	0.002174	0.002156	0.002137	0.002118	0.002101	0.002090	0.002091	0.002115	0.002176	0.002301	0.002525	0.002909	0.003543	0.004562	0.006160	0.008597	0.012166	0.017084	0.023252	0.029849	0.035196	0.037628	0.036775	0.033631	0.029504	0.025304	0.021487	0.018218	0.015504	0.013287	0.011489	0.010020	0.008819	0.007829	0.007008	0.006322	0.005745	0.005255	0.004839	0.004482	0.004176	0.003913	0.003687	0.003493	0.003327	0.003188	0.003069	0.002970	0.002891	0.002829	0.002784	0.002757	0.002747	0.002755	0.002783	0.002833	0.002907	0.003011	0.003149	0.003329	0.003560	0.003856	0.004233	0.004713	0.005328	0.006117	0.007136	0.008460	0.010192	0.012477	0.015515	0.019580	0.025031	0.032373	0.042174	0.054996	0.071160	0.090205	0.109995	0.125937	0.132206
0.7400	0.002239	0.002238	0.002237	0.002236	0.002233	0.002229	0.002223	0.002215	0.002204	0.002192	0.002177	0.002159	0.002141	0.002123	0.002109	0.002105	0.002122	0.002178	0.002306	0.002563	0.003060	0.004009	0.005853	0.009577	0.017548	0.036338	0.091418	0.400516	120337.763405	2.734070	4177.402478	4.293053	179409.580219	0.906964	0.247614	0.119179	0.070638	0.046573	0.032953	0.024584	0.019112	0.015352	0.012661	0.010671	0.009157	0.007979	0.007045	0.006293	0.005679	0.005173	0.004751	0.004399	0.004102	0.003853	0.003643	0.003467	0.003321	0.003201	0.003106	0.003034	0.002983	0.002953	0.002945	0.002960	0.002999	0.003067	0.003166	0.003304	0.003490	0.003733	0.004051	0.004465	0.005005	0.005713	0.006650	0.007902	0.009601	0.011947	0.015257	0.020051	0.027224	0.038390	0.056653	0.088430	0.148306	0.275936	0.626932	2.497219	593616.338299	13.874830	16677.277323
0.7500	0.002242	0.002241	0.002241	0.002239	0.002236	0.002232	0.002227	0.002219	0.002210	0.002197	0.002182	0.002165	0.002147	0.002131	0.002123	0.002133	0.002181	0.002308	0.002600	0.003256	0.004811	0.009035	0.024431	0.141073	54.933934	20.572359	0.691710	6.332468	2.743649	2.640494	0.003147	3.305440	9.937289	6.391009	2.450305	119.607373	338.329516	0.712045	0.164167	0.073768	0.042991	0.028734	0.020905	0.016093	0.012904	0.010671	0.009041	0.007813	0.006864	0.006115	0.005516	0.005030	0.004632	0.004305	0.004035	0.003811	0.003630	0.003484	0.003369	0.003283	0.003225	0.003193	0.003188	0.003212	0.003268	0.003360	0.003495	0.003683	0.003936	0.004274	0.004722	0.005320	0.006123	0.007217	0.008731	0.010878	0.014014	0.018777	0.026402	0.039545	0.064800	0.122503	0.302386	1.466694	665.204292	239.335376	5.634307	25.315023	23.119102	11.477518	0.008300
0.7600	0.002244	0.002244	0.002243	0.002242	0.002239	0.002235	0.002230	0.002223	0.002213	0.002200	0.002185	0.002168	0.002152	0.002140	0.002143	0.002180	0.002302	0.002630	0.003538	0.006607	0.026168	39.755766	0.320207	0.092744	2104.840965	0.209916	0.221300	0.474409	1.852329	1.957232	365.806123	8.238024	2.651764	0.324045	0.204540	2.125970	24998.072723	0.235964	4.568734	300.119604	0.310092	0.090544	0.046323	0.029260	0.020662	0.015642	0.012424	0.010223	0.008646	0.007475	0.006581	0.005884	0.005333	0.004892	0.004536	0.004250	0.004020	0.003837	0.003697	0.003593	0.003525	0.003491	0.003491	0.003529	0.003608	0.003735	0.003921	0.004180	0.004535	0.005017	0.005673	0.006576	0.007840	0.009652	0.012338	0.016499	0.023359	0.035744	0.061585	0.131923	0.501014	558.321588	7.300020	0.619951	41608.169670	3.665069	0.845262	1.575602	8.190707	18.153092	1332.320683
0.7700	0.002248	0.002247	0.002247	0.002245	0.002243	0.002239	0.002234	0.002226	0.002216	0.002204	0.002188	0.002172	0.002158	0.002153	0.002179	0.002290	0.002656	0.004022	0.013957	2.776343	1.056834	0.949631	23.331361	8.773792	0.569865	0.002494	0.405633	1.841828	2.436460	0.044093	0.007580	0.194987	2.158448	15.352864	4.896582	0.012435	10.512322	202.664849	60.739715	3.782579	33.060003	54.942705	0.314160	0.083785	0.042492	0.026854	0.019022	0.014466	0.011553	0.009565	0.008146	0.007096	0.006299	0.005683	0.005200	0.004820	0.004521	0.004289	0.004111	0.003985	0.003904	0.003867	0.003876	0.003934	0.004047	0.004227	0.004489	0.004858	0.005371	0.006087	0.007095	0.008545	0.010695	0.014028	0.019526	0.029449	0.050242	0.107639	0.442475	82.194073	45.927458	8.514083	159.318022	295.719055	15.934872	0.019845	8.100480	27.359348	8.295630	0.405149	0.023039
0.7800	0.002262	0.002262	0.002261	0.002260	0.002257	0.002254	0.002248	0.002240	0.002230	0.002217	0.002202	0.002186	0.002177	0.002191	0.002286	0.002695	0.005152	38.423741	1.270445	6.036521	1101.547337	144939.838647	0.178392	0.134372	0.002848	0.319590	0.063111	0.500274	0.003588	4396.518980	0.056744	36538.984460	0.007633	7.034926	0.230986	6.178348	0.003724	0.219903	0.432767	8479021.891328	4631.830293	424.146613	85.511795	1223.341431	0.189299	0.065419	0.035632	0.023349	0.016939	0.013121	0.010644	0.008939	0.007714	0.006809	0.006124	0.005600	0.005198	0.004892	0.004665	0.004505	0.004408	0.004369	0.004391	0.004480	0.004645	0.004905	0.005287	0.005833	0.006613	0.007738	0.009399	0.011948	0.016083	0.023368	0.037985	0.074983	0.235012	1695.350339	107.431273	531.033731	10248.812825	10841121.216211	1.130721	0.674322	0.008598	9.065606	0.455484	11.261332	0.015449	66284.608148	0.190855
0.7900	0.002282	0.002282	0.002281	0.002280	0.002277	0.002273	0.002267	0.002260	0.002249	0.002236	0.002220	0.002207	0.002210	0.002285	0.002742	0.010292	0.060126	0.003849	0.005960	0.025331	0.001938	0.139529	0.577234	0.175263	2.577837	0.163887	0.347925	0.014601	181164734.724456	0.548570	2.744385	0.277782	38400806.547949	0.006900	0.176118	0.116193	1.919647	0.278636	52.695789	16.066793	0.007381	4.019338	0.038749	0.229012	1.520622	0.860930	0.109978	0.048464	0.028932	0.019944	0.014976	0.011912	0.009879	0.008462	0.007439	0.006685	0.006123	0.005706	0.005403	0.005197	0.005075	0.005036	0.005080	0.005217	0.005466	0.005854	0.006433	0.007281	0.008536	0.010440	0.013462	0.018597	0.028312	0.050319	0.122320	1.027901	2.174850	0.269828	0.068043	4.658734	0.010375	19.138235	64.285556	0.820420	8.942343	0.525346	0.967952	0.035804	386381261.765176	1.347916	8.744139
0.8000	0.002288	0.002288	0.002287	0.002285	0.002282	0.002278	0.002273	0.002275	0.002264	0.002251	0.002237	0.002232	0.002283	0.002809	8.050225	0.012147	10283.245083	0.071875	0.463293	3.271581	0.003271	36.912908	0.150317	0.790129	197.262026	178478.713939	13.254242	0.015332	3.733824	0.054382	0.001877	0.613570	0.586146	0.008438	3.971316	75034.396430	113.958377	0.667660	0.172242	60.489762	0.007068	1908.348974	353.055457	60.062140	9320940.000007	0.334690	2422.906959	0.216541	0.068466	0.036411	0.023713	0.017244	0.013457	0.011037	0.009399	0.008248	0.007423	0.006829	0.006410	0.006132	0.005977	0.005939	0.006021	0.006239	0.006624	0.007231	0.008155	0.009561	0.011755	0.015359	0.021790	0.034938	0.069404	0.234002	2710.243529	0.462931	9950415.439326	64.109556	378.979818	2069.122356	0.014811	191.904468	0.639890	2.887852	611.077256	483098.629238	31.731014	0.037272	7.272860	0.984813	0.003471
0.8100	0.002333	0.002332	0.002332	0.002330	0.002328	0.002324	0.002319	0.002311	0.002302	0.002290	0.002282	0.002312	0.002984	1.892360	5.355326	0.003008	0.679384	1.211919	0.209252	0.001824	0.076799	0.013209	965424350.952579	0.002254	0.016747	0.003821	0.527367	0.498347	15.002270	3.520513	35.943906	0.302360	548.306097	13.842885	0.120916	0.163612	0.080379	0.002423	866664709.016730	12.488848	0.184953	0.002770	0.968835	8.456629	71.617658	110.590371	115699.331237	6888.824038	0.606381	0.103152	0.047151	0.028768	0.020227	0.015496	0.012588	0.010682	0.009383	0.008484	0.007872	0.007479	0.007273	0.007240	0.007389	0.007748	0.008378	0.009389	0.010982	0.013548	0.017921	0.026142	0.044500	0.102353	0.636536	7118.951126	117276.992751	111.279083	77.624933	15.946776	2.048257	0.004293	0.468647	13.248996	3661514470.862446	0.005221	0.128071	0.197742	1.148126	18.278693	744.689643	5.820671	106.980218
0.8200	0.002375	0.002374	0.002374	0.002373	0.002371	0.002369	0.002366	0.002362	0.002357	0.002355	0.002382	0.002033	0.002364	0.053957	10.334760	0.853483	24.067855	0.001815	14011.594352	12044.262881	227.577075	0.008425	0.001787	0.002139	0.001939	0.002717	0.058441	63.152171	0.031065	5.925738	0.007836	237.925175	0.108997	90.702753	0.023891	0.005569	0.012459	0.002867	0.002311	0.081145	335.777041	73041187.624663	46158.424213	0.002426	46791.664491	99.527830	260.437348	3.426758	2.714965	0.043293	0.173776	0.063885	0.036003	0.024388	0.018342	0.014783	0.012533	0.011060	0.010091	0.009500	0.009210	0.009195	0.009473	0.010101	0.011208	0.013044	0.016119	0.021594	0.032491	0.059531	0.169344	0.046806	2.673560	4.220561	374.510871	102.447313	44693.922105	0.003590	111032.580227	71177389.195848	1114.273916	0.102858	0.003802	0.005405	0.015384	0.009761	0.130782	218.811710	0.184067	318.806108	0.020440
0.8300	0.002415	0.002415	0.002415	0.002415	0.002416	0.002418	0.002422	0.002431	0.002454	0.002556	0.169686	0.002198	0.005454	0.061328	190.851825	0.009667	0.176116	0.001913	1.697393	0.128523	0.002038	0.015270	29969.192765	0.002473	1.715296	0.976287	0.001777	1.369008	0.026866	0.568650	0.002175	40.564695	0.016766	276.548048	0.006545	2.814882	0.507704	0.019630	16332.453413	0.012756	0.002466	87.022681	4.419562	0.060653	86.208534	0.235249	99355.435832	2.128110	0.423360	0.273274	274.674854	0.358814	0.093236	0.047261	0.030629	0.022593	0.018099	0.015390	0.013723	0.012749	0.012306	0.012341	0.012888	0.014087	0.016254	0.020082	0.027237	0.042557	0.086153	0.344777	288.212211	0.262082	0.483032	2.899253	90837.248667	0.284313	78.657822	0.058226	11.589976	80.765802	0.004637	0.051457	90549.593344	0.023421	3.972544	4.755869	0.007926	313.346258	0.058280	50.674897	0.004497
0.8400	0.002478	0.002478	0.002480	0.002485	0.002493	0.002509	0.002542	0.002634	0.003454	0.033472	0.949989	0.032439	0.001931	0.001906	0.025825	11848.905517	0.040017	0.003369	17.672454	0.001768	0.393669	0.157822	0.023966	0.369932	0.015480	460.829687	0.564799	0.333578	0.010259	29.171101	20.150689	0.627375	1.623697	0.019115	0.157167	58.828333	0.668568	0.149932	7.550727	0.226085	0.385053	0.003548	55.608717	0.026704	1.907579	2823937.252934	5.256660	0.002737	0.006316	3.854894	351.626138	22.595250	1.409594	0.156608	0.067438	0.041200	0.029719	0.023724	0.020363	0.018533	0.017775	0.017951	0.019156	0.021789	0.026855	0.037000	0.060915	0.144243	1.341279	20.943393	387.339595	4.570308	0.007094	0.003540	4.635425	2469968.643828	1.840806	0.033030	122.109204	0.004521	1.531622	0.622087	7.014668	0.900063	0.668885	848.953013	1.063570	0.503152	1.815482	38.268428	48.158060
0.8500	0.002545	0.002547	0.002555	0.002571	0.002604	0.002663	0.002986	0.462888	0.002314	0.008289	0.685450	0.002006	0.010609	0.002001	0.052857	0.001846	0.011319	0.014689	0.023293	0.039846	14.494436	0.005871	0.053056	0.080675	0.031640	0.002077	0.004633	0.015244	0.010628	62.332130	0.173238	20.881590	23.130967	0.008818	0.084407	0.002077	0.005772	25.014762	8.915685	0.124840	11.467763	0.043027	0.223372	0.068386	1.308870	0.003430	0.564661	0.011998	1.437973	0.003012	151.877849	4.694847	3.981084	339.008868	0.360154	0.112435	0.062505	0.043726	0.034916	0.030626	0.029051	0.029701	0.032943	0.040383	0.057016	0.102482	0.332508	314.612623	4.024152	5.016883	172.937236	0.003675	1.224274	0.011075	0.955214	0.004764	1.119190	0.117850	0.271992	0.161185	50.039956	0.120287	7.856153	22.286415	0.058341	0.004097	0.088083	0.028501	24.043881	97.971946	0.390608
0.8600	0.002622	0.002629	0.002655	0.002721	0.002944	0.005942	0.017986	8.273666	0.414319	0.002236	0.003794	0.050989	39458.870287	0.006022	0.003497	0.005109	0.713137	0.001831	9.956932	0.001709	0.077255	0.227014	57.564682	0.447837	0.060460	0.027554	368172.877546	0.005816	18.284376	0.004110	1.055181	0.003200	0.442492	0.079533	11848.607521	0.041170	0.015117	1.329538	7556.307482	0.526010	5.686024	0.002362	12.378034	0.008873	2.219063	0.365959	0.041105	0.483211	1136844.050027	6.458277	0.315568	0.110075	96.421196	416880.670415	7.413223	2.746337	0.271133	0.121995	0.080994	0.065212	0.060356	0.063385	0.076803	0.113685	0.250916	2.559127	6.750766	413365.014908	84.226678	0.117187	0.271334	5.434305	1599899.805919	0.400878	0.049667	0.300791	5.442070	0.008562	44.526469	0.003652	4.690005	0.951198	6294.842359	1.953619	0.110437	0.076943	512117.374643	0.082862	21.989630	0.007357	2.297007
0.8700	0.002731	0.002768	0.002973	0.005737	0.002631	0.134676	0.010107	0.004392	0.002466	0.066171	0.116220	0.049578	9.309019	0.001877	0.012892	0.041058	0.056369	0.001731	0.001700	499864.673873	1234.049390	0.001688	0.001858	0.014150	0.001705	0.002217	0.012516	0.016236	0.125114	0.002020	0.327445	0.001852	0.005559	3.287070	1.642626	0.002366	0.002487	0.004051	0.006800	0.002289	89082.180755	34958520.810986	0.002418	0.002603	3.756597	2.284811	0.615910	0.003707	791.271264	2.374773	13.030599	14.778196	0.272444	1.543715	37.615980	53.455016	0.013220	3.898597	0.539409	0.293084	0.246215	0.285951	0.515721	3.684918	0.011992	48.272780	36.562954	1.473797	0.277826	15.542175	10.789753	3.071418	648.977958	0.004392	0.514746	1.847172	2.920126	0.003778	0.003585	27097878.048589	69376.125588	0.003584	0.007252	0.026298	0.004036	0.004809	1.413959	2.866603	0.142596	0.003769	0.662323
0.8800	0.002861	1.657113	0.002899	14.647298	0.414054	0.031927	12.672137	0.002524	0.002479	1.281762	0.004229	0.083801	0.007301	0.012663	0.136920	0.001803	0.052685	0.626832	0.032952	1.882135	0.040917	7.070928	1.289585	0.405770	0.093305	0.109664	0.011721	0.003535	13.845602	1.976142	0.044016	0.443620	1619.150019	0.001954	0.006386	0.641943	0.005698	0.025537	32.714666	383.295844	0.019402	95.697243	0.107620	2.074144	2.646061	0.003299	0.725912	0.743285	0.107848	6.473672	0.244433	135.074723	0.121452	2.637329	2593.266812	63.279159	187.575006	29185.341862	0.137645	11233.421758	1208174551.583918	10962.435407	0.131200	27892.622289	170.466733	60.585189	2243.668153	2.653786	0.120831	110.328248	0.285127	5.102868	0.160275	0.576151	1.471454	0.004074	1.992694	3.535582	0.163063	70.960616	0.099444	286.279738	25.573268	0.625688	0.132935	0.634168	0.018879	0.005865	1375.979059	2.313414	0.081550
0.8900	0.003027	0.003018	0.009711	0.034977	0.166856	0.002819	0.003177	0.664227	0.003844	0.037201	4.280190	0.004742	22337.429768	2.712304	14.386565	0.003761	0.001731	0.094516	0.001658	0.002652	0.473374	0.131594	0.010306	0.022076	0.220755	0.040347	2600.148504	24.535351	0.002000	0.001802	0.054210	0.001877	0.002005	2.180143	27.288915	0.283775	0.111641	0.953357	0.363888	5.082864	18.926280	0.002579	0.002449	3.956571	0.002659	0.007299	112.157789	30.927707	298158.566174	0.189187	283.401399	4.514181	0.128904	14834.302245	0.107992	0.060007	54.974882	17.999318	8.194246	0.017782	58.907866	0.017305	7.732069	16.517523	49.139321	0.055246	0.093612	14988.180743	0.103631	4.369404	357.314813	0.148920	483694.619239	42.649141	164.295985	0.016041	0.003645	2.839365	0.003512	0.005593	13.444987	3.642387	0.266151	0.696240	0.348022	0.243844	2739.712384	25.450465	0.004088	0.003714	0.092453
0.9000	0.003224	0.003215	0.003229	0.003342	0.006835	4839.661295	0.016050	0.067478	0.002684	0.008081	0.266468	0.290949	0.003612	0.030680	0.001798	0.001889	0.034462	0.013302	0.056005	0.005257	41.315489	0.004822	0.030077	0.003871	0.001647	0.758182	0.002253	0.788774	0.151730	0.002210	0.007214	0.002132	0.003367	30.983639	0.021102	25.928624	0.002095	0.062803	0.059918	0.092395	4.072964	0.003028	0.311823	0.329095	0.136098	0.011569	0.003219	0.328830	0.021968	6.170546	13.648340	0.449504	0.260623	6.494804	3.343599	875516.906540	1.110010	0.116495	0.056043	0.011351	0.694812	0.010734	0.052598	0.106321	0.981746	750631.556208	3.003769	5.261788	0.270335	0.376403	17.084740	9.128368	0.035364	0.417177	0.003858	0.010128	0.189574	0.231069	0.322394	0.010712	70.727790	0.067036	0.077358	0.042952	0.003622	18.078079	0.016614	22.345123	0.125409	0.003964	0.013130
0.9100	0.003470	0.003490	0.003489	1566.513108	0.007132	0.174429	0.005317	0.872930	0.003800	0.002470	1.537734	0.095474	0.002052	1.827407	0.002676	0.002881	4.053554	5571.895958	0.057304	0.002732	0.001628	3.411435	0.012215	0.050043	0.909689	10.954061	0.009134	0.198947	0.006869	0.010887	0.379552	0.002598	0.004067	5.946831	0.197532	294.798093	0.002561	0.070652	0.021294	4.935789	0.004862	0.028937	0.061011	156992.050811	5.197461	0.042255	0.036069	6.650761	0.005547	4.115027	60.705403	0.024803	0.733018	90.084685	0.515332	25.429503	0.943795	594585.207008	0.133774	0.156524	185.072571	0.151787	0.125851	535113.239000	0.826204	21.426188	0.453866	74.988836	0.785786	0.024626	80.867612	2.970694	0.006953	15.439062	0.027541	0.031657	14.325619	103483.122555	0.145254	0.021808	0.005503	7.108989	0.026707	0.095962	0.871048	192.107578	0.133990	3.984966	0.008432	0.009692	0.538419
0.9200	0.003828	0.022432	0.062548	685.371513	0.005368	0.008798	0.003199	0.993200	56.305986	0.012395	0.005566	0.002330	0.011929	0.970963	2.205131	88.259940	1.990114	0.007404	0.004307	0.001993	862.475681	98.587798	0.001746	0.004784	0.001632	0.009839	0.016503	0.003843	35.408292	0.079749	12.943666	1.853341	826.155389	0.002986	0.296171	0.023013	0.002461	0.003318	0.003135	0.199775	9.450271	0.011520	0.003377	0.140455	47.727509	55.081648	2.736242	2.305909	0.103179	0.009708	0.123104	0.494943	3351.293146	73.653613	0.039490	2.258180	0.538524	220913.966314	40.489275	66.032393	53.432359	63.833726	37.461892	196989.818972	0.476082	2.040796	0.036607	57.707691	2538.888330	0.366906	0.166460	0.008256	0.135528	6.241863	9.706419	282.404719	30.741796	0.090867	0.009260	0.009994	1050.754610	107.061553	0.004164	0.007247	0.003891	0.022510	0.188669	0.005698	519.503657	1.173364	16.803183
0.9300	0.004314	0.004293	0.267393	0.004236	0.003986	0.008649	2325.551637	3.307468	0.002985	0.002817	0.045344	0.351588	0.002867	229.429771	0.024409	0.050797	0.006755	0.045820	0.011806	1.015840	0.161566	2882650.938922	0.027856	0.127360	6.786522	0.040834	0.004414	15.623519	0.064041	63.878297	0.001813	3.150985	0.004933	7.489111	0.059017	0.016464	113.812511	0.004818	0.002363	6972.923939	0.006048	3.962955	0.058507	0.006871	0.007040	0.050551	0.020367	300.547185	0.018544	10.818755	1.606833	0.030844	0.012324	32374.122848	1178718.335673	0.918888	0.006869	0.016801	157.263443	0.003941	0.007546	0.003735	144.660012	0.013589	0.005556	0.792645	1076331.861605	31732.596804	0.009727	0.030754	1.137666	7.584518	0.017974	1055.068246	0.081515	0.135795	0.016545	0.069610	0.049284	3.282482	0.171030	2606073.812328	0.027528	0.104932	65.026307	0.039368	0.038234	14.147736	0.041652	38.666465	0.003709
0.9400	0.005050	0.005060	0.012171	0.007169	0.033562	3.100809	65.936553	0.003505	0.003065	8.011532	0.005509	0.004232	2.456478	0.002036	649.039604	0.001730	0.066851	0.016212	0.160067	0.016285	0.001550	4.169675	8.096865	0.004564	0.005223	0.027064	0.009536	0.002886	0.006324	1.201731	0.045861	16.450427	0.046425	0.002202	0.065940	0.020318	0.005240	0.048382	13.392765	0.159423	0.002542	0.041770	2.613757	0.003630	1.240959	0.003329	152.648748	0.004680	61.663032	0.065721	0.083514	274.396816	0.006484	0.010822	4704.355998	300.858177	3.631648	0.377144	1.930807	0.051245	0.420457	0.048592	1.701097	0.319245	3.012701	242.909200	3656.478792	0.008765	0.005859	376.044978	0.068517	0.047339	40.278075	0.004770	1431.203313	0.004035	0.738976	0.019346	1.486711	0.034309	0.003715	3.105738	12.430239	0.029247	0.007782	0.027751	0.037264	0.004459	0.026383	8.766935	0.047532
0.9500	0.006299	0.031433	0.113685	1250.677564	8.574566	0.023034	0.588141	2440.004786	0.041396	0.014530	2.175934	29.245282	0.026272	0.008468	0.563412	0.060426	61834.745215	0.003194	0.002864	0.001555	6.253617	0.011820	0.001930	2.674371	0.170510	0.076765	6859.014008	1.081670	25.675261	0.031242	81.856577	0.297619	9.197238	0.093194	587.218518	0.807488	0.038211	31.842436	0.009006	0.012682	83.079006	0.002723	0.003923	0.023911	73.887112	0.057568	10.442147	0.129320	0.538864	749.102772	63.484178	0.408458	1.532909	5646898.061963	36.582786	0.792959	1079.466246	89639.123703	49.436496	40.252181	12.607563	38.298723	44.937460	69713.482332	895.698502	0.570422	27.924251	5414575.472378	1.088675	0.283060	42.165315	482.339676	0.336835	0.081513	6.241119	0.097539	57636.768632	0.014868	0.004886	0.003870	43.793130	0.013463	0.007391	16.131908	0.095498	0.395183	3432.611721	0.546875	15.547765	0.147370	72.452282
0.9600	0.009185	0.013696	0.191831	0.037344	1.633365	0.251326	0.012214	0.004265	0.006569	4.735243	0.084915	3.329932	0.145834	25.624579	2.063718	0.279425	0.059057	0.002097	0.136608	0.046959	0.212590	0.001825	13.876574	1052.129147	0.008755	0.021138	0.004436	0.006003	1.163301	0.642400	0.803634	0.190838	8.772664	0.002904	0.024579	0.132256	0.004393	124.133472	1.596212	0.002637	0.027447	0.536303	0.056010	0.007361	0.110824	4.376032	0.051122	0.157241	2.886201	74.147954	2.100840	5.984189	0.110738	0.013348	0.255673	4.942044	29.623777	5.108091	8.011847	2.688750	212.992917	2.507389	5.773192	4.377770	17.414931	2.986372	0.175977	0.009837	0.099368	21.156535	1.353050	46.485143	1.751371	21.873741	1.501355	2.452039	0.091738	0.006221	0.092290	0.276093	0.100875	0.003869	6.067870	455.480516	0.006087	0.062801	0.013064	0.004812	3.920833	0.328133	0.627568
0.9700	32091.023712	0.678209	109.231357	0.364507	4.558504	106.534205	0.019835	0.065633	0.192051	0.004406	0.130458	0.003071	2.280930	0.877420	66101.516192	0.316148	0.285868	2.253114	0.014378	0.026689	0.001543	0.001550	0.001811	0.259608	0.002045	11.723455	2206.849885	0.441373	0.012719	18.845526	16.333300	8.391439	0.088841	0.076255	358.333915	1.972290	0.002445	2.121932	0.006804	0.002823	0.002745	0.171895	0.005079	0.664881	1.566891	0.692100	14918.982088	14.424345	0.592350	0.017857	2.942636	0.009451	6.006386	1.090601	0.031346	74.924945	4.510582	29.903724	652.669312	0.876188	8027.096905	0.550709	229.677585	25.301975	0.043852	2.803517	0.011027	0.758341	4.077728	0.007561	1.846047	0.013432	0.559172	8.212677	18213.922373	0.425398	0.847725	0.790642	0.009058	0.089316	0.004051	0.004096	0.006246	0.936627	0.003761	4.086922	786.663219	0.157442	0.039579	9.084746	10.935768
0.9800	3.674237	4.419975	5.701398	0.574271	1.144688	1.170559	0.026921	0.028110	6466.682999	0.002788	0.018862	0.047587	0.002182	3.364374	0.027348	0.006398	0.001739	11.133416	0.697358	0.004231	1.406633	0.003400	0.274503	0.186083	0.002214	0.001575	0.001624	0.980763	0.001680	1.541846	927889.193427	0.897907	0.002443	4.207208	0.002734	0.002201	0.006349	1.408486	0.073522	0.003250	0.417550	0.031299	0.357510	4.599866	0.004589	0.008825	0.336948	49.819535	0.005958	0.841981	0.041843	0.009183	10011.691547	0.058431	1.101094	1.304085	1.127876	0.662274	36.625946	1.626378	1.004922	0.772089	30.892909	0.232230	0.134515	0.017940	0.804516	0.015649	385.860513	0.010000	0.015059	0.499014	0.007020	27.330762	0.179213	0.005296	0.005118	1.493781	0.152673	0.017835	0.297036	0.004686	0.071593	0.575609	0.005244	0.003662	0.003967	1.633341	0.003793	0.691393	536665.512537
0.9900	3.696577	3.898480	296.395762	189.204475	47.930523	67.959153	0.086347	0.553490	0.992342	2.855478	1.555094	0.005458	13.568526	7617.721286	0.015101	0.006839	0.001761	0.003054	0.094604	0.748738	18677077.549266	27.768890	11.875910	0.017291	0.149113	5.804857	103.131757	0.006582	0.049410	0.035099	0.094872	0.012204	0.268078	0.030654	599.453575	35.567043	0.957723	0.006658	76.693989	11.303158	8395930.930079	1.706577	0.853925	0.007037	0.004888	0.056782	0.151498	9926.968500	20.499887	0.063091	29.316242	62.530687	25.602580	0.693843	0.131924	2452.147299	32.511910	268.357674	127.547746	1.289815	1.080458	0.861824	36.185220	152.508124	1.521968	1819.576290	0.037554	0.021210	16.540214	38.672986	17.390443	0.041062	0.720054	152.721085	0.079016	0.030888	0.005844	0.005702	0.386579	0.650557	2028132.143658	3.647223	30.003350	0.007411	0.355817	12.646703	205.480590	0.014234	0.091936	0.011782	0.044220


==> figures/Al/drag_anis_AlT300P201NT.dat <==
### B(beta,theta) for AlT300P201NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.000650	0.000650	0.000650	0.000650	0.000649	0.000649	0.000649	0.000649	0.000648	0.000648	0.000648	0.000648	0.000647	0.000647	0.000647	0.000647	0.000648	0.000648	0.000649	0.000649	0.000651	0.000652	0.000654	0.000656	0.000658	0.000661	0.000664	0.000667	0.000671	0.000676	0.000680	0.000685	0.000691	0.000696	0.000702	0.000709	0.000715	0.000722	0.000729	0.000736	0.000743	0.000750	0.000757	0.000764	0.000771	0.000778	0.000785	0.000792	0.000798	0.000804	0.000810	0.000815	0.000820	0.000825	0.000830	0.000834	0.000837	0.000841	0.000844	0.000846	0.000849	0.000851	0.000852	0.000854	0.000854	0.000855	0.000855	0.000855	0.000855	0.000855	0.000854	0.000853	0.000852	0.000851	0.000850	0.000849	0.000847	0.000846	0.000845	0.000843	0.000842	0.000841	0.000840	0.000838	0.000837	0.000837	0.000836	0.000835	0.000835	0.000835	0.000835
0.0200	0.000642	0.000642	0.000642	0.000642	0.000642	0.000642	0.000641	0.000641	0.000641	0.000641	0.000640	0.000640	0.000640	0.000640	0.000640	0.000640	0.000640	0.000641	0.000641	0.000642	0.000643	0.000645	0.000646	0.000648	0.000651	0.000653	0.000657	0.000660	0.000664	0.000668	0.000673	0.000678	0.000683	0.000689	0.000695	0.000701	0.000708	0.000715	0.000722	0.000729	0.000736	0.000743	0.000750	0.000757	0.000764	0.000771	0.000777	0.000784	0.000790	0.000796	0.000802	0.000807	0.000812	0.000817	0.000822	0.000826	0.000830	0.000833	0.000836	0.000839	0.000841	0.000843	0.000845	0.000846	0.000847	0.000848	0.000848	0.000848	0.000848	0.000848	0.000847	0.000846	0.000845	0.000844	0.000843	0.000842	0.000841	0.000839	0.000838	0.000837	0.000835	0.000834	0.000833	0.000832	0.000831	0.000830	0.000830	0.000829	0.000829	0.000828	0.000828
0.0300	0.000635	0.000635	0.000635	0.000635	0.000634	0.000634	0.000634	0.000634	0.000633	0.000633	0.000633	0.000633	0.000633	0.000633	0.000633	0.000633	0.000633	0.000633	0.000634	0.000635	0.000636	0.000637	0.000639	0.000641	0.000644	0.000646	0.000650	0.000653	0.000657	0.000661	0.000666	0.000671	0.000676	0.000682	0.000688	0.000694	0.000701	0.000707	0.000714	0.000721	0.000728	0.000735	0.000742	0.000750	0.000756	0.000763	0.000770	0.000776	0.000783	0.000789	0.000794	0.000800	0.000805	0.000810	0.000814	0.000818	0.000822	0.000825	0.000828	0.000831	0.000833	0.000835	0.000837	0.000838	0.000839	0.000840	0.000841	0.000841	0.000841	0.000840	0.000840	0.000839	0.000838	0.000837	0.000836	0.000835	0.000834	0.000833	0.000831	0.000830	0.000829	0.000828	0.000827	0.000826	0.000825	0.000824	0.000823	0.000823	0.000822	0.000822	0.000822
0.0400	0.000628	0.000628	0.000627	0.000627	0.000627	0.000627	0.000627	0.000626	0.000626	0.000626	0.000626	0.000626	0.000625	0.000625	0.000625	0.000626	0.000626	0.000626	0.000627	0.000628	0.000629	0.000630	0.000632	0.000634	0.000637	0.000639	0.000642	0.000646	0.000650	0.000654	0.000659	0.000664	0.000669	0.000675	0.000681	0.000687	0.000694	0.000700	0.000707	0.000714	0.000721	0.000728	0.000735	0.000742	0.000749	0.000756	0.000763	0.000769	0.000775	0.000781	0.000787	0.000792	0.000797	0.000802	0.000807	0.000811	0.000814	0.000818	0.000821	0.000824	0.000826	0.000828	0.000830	0.000831	0.000832	0.000833	0.000833	0.000834	0.000834	0.000833	0.000833	0.000832	0.000831	0.000831	0.000830	0.000828	0.000827	0.000826	0.000825	0.000824	0.000823	0.000822	0.000821	0.000820	0.000819	0.000818	0.000817	0.000817	0.000816	0.000816	0.000816
0.0500	0.000620	0.000620	0.000620	0.000620	0.000620	0.000619	0.000619	0.000619	0.000619	0.000618	0.000618	0.000618	0.000618	0.000618	0.000618	0.000618	0.000618	0.000619	0.000619	0.000620	0.000621	0.000623	0.000625	0.000627	0.000629	0.000632	0.000635	0.000639	0.000642	0.000647	0.000651	0.000656	0.000662	0.000667	0.000673	0.000680	0.000686	0.000693	0.000700	0.000707	0.000714	0.000721	0.000728	0.000735	0.000741	0.000748	0.000755	0.000761	0.000767	0.000773	0.000779	0.000784	0.000789	0.000794	0.000799	0.000803	0.000806	0.000810	0.000813	0.000816	0.000818	0.000820	0.000822	0.000823	0.000824	0.000825	0.000826	0.000826	0.000826	0.000826	0.000825	0.000825	0.000824	0.000823	0.000823	0.000822	0.000821	0.000819	0.000818	0.000817	0.000816	0.000815	0.000814	0.000813	0.000812	0.000812	0.000811	0.000811	0.000810	0.000810	0.000810
0.0600	0.000613	0.000613	0.000613	0.000613	0.000613	0.000613	0.000612	0.000612	0.000612	0.000612	0.000611	0.000611	0.000611	0.000611	0.000611	0.000611	0.000612	0.000612	0.000613	0.000614	0.000615	0.000616	0.000618	0.000620	0.000622	0.000625	0.000628	0.000632	0.000636	0.000640	0.000645	0.000650	0.000655	0.000661	0.000667	0.000673	0.000679	0.000686	0.000693	0.000700	0.000707	0.000714	0.000721	0.000728	0.000734	0.000741	0.000748	0.000754	0.000760	0.000766	0.000772	0.000777	0.000782	0.000787	0.000791	0.000795	0.000799	0.000802	0.000806	0.000808	0.000811	0.000813	0.000815	0.000816	0.000817	0.000818	0.000819	0.000819	0.000819	0.000819	0.000819	0.000818	0.000818	0.000817	0.000816	0.000815	0.000814	0.000813	0.000812	0.000811	0.000810	0.000809	0.000808	0.000807	0.000807	0.000806	0.000806	0.000805	0.000805	0.000805	0.000805
0.0700	0.000606	0.000606	0.000606	0.000606	0.000606	0.000606	0.000606	0.000605	0.000605	0.000605	0.000605	0.000604	0.000604	0.000604	0.000604	0.000605	0.000605	0.000605	0.000606	0.000607	0.000608	0.000610	0.000611	0.000613	0.000616	0.000619	0.000622	0.000625	0.000629	0.000634	0.000638	0.000643	0.000649	0.000654	0.000660	0.000666	0.000673	0.000679	0.000686	0.000693	0.000700	0.000707	0.000714	0.000721	0.000727	0.000734	0.000740	0.000747	0.000753	0.000759	0.000764	0.000770	0.000775	0.000779	0.000784	0.000788	0.000792	0.000795	0.000798	0.000801	0.000803	0.000805	0.000807	0.000809	0.000810	0.000811	0.000811	0.000812	0.000812	0.000812	0.000812	0.000811	0.000811	0.000810	0.000810	0.000809	0.000808	0.000807	0.000806	0.000805	0.000804	0.000803	0.000802	0.000802	0.000801	0.000800	0.000800	0.000799	0.000799	0.000799	0.000799
0.0800	0.000600	0.000600	0.000600	0.000600	0.000600	0.000599	0.000599	0.000599	0.000599	0.000599	0.000598	0.000598	0.000598	0.000598	0.000598	0.000598	0.000599	0.000599	0.000600	0.000601	0.000602	0.000603	0.000605	0.000607	0.000610	0.000612	0.000616	0.000619	0.000623	0.000627	0.000632	0.000637	0.000642	0.000648	0.000654	0.000660	0.000666	0.000673	0.000680	0.000687	0.000693	0.000700	0.000707	0.000714	0.000721	0.000727	0.000734	0.000740	0.000746	0.000752	0.000758	0.000763	0.000768	0.000773	0.000777	0.000781	0.000785	0.000788	0.000791	0.000794	0.000796	0.000799	0.000800	0.000802	0.000803	0.000804	0.000805	0.000805	0.000806	0.000806	0.000806	0.000805	0.000805	0.000804	0.000804	0.000803	0.000802	0.000801	0.000801	0.000800	0.000799	0.000798	0.000797	0.000797	0.000796	0.000795	0.000795	0.000795	0.000794	0.000794	0.000794
0.0900	0.000594	0.000594	0.000593	0.000593	0.000593	0.000593	0.000593	0.000593	0.000592	0.000592	0.000592	0.000592	0.000592	0.000592	0.000592	0.000592	0.000592	0.000593	0.000593	0.000594	0.000595	0.000597	0.000599	0.000601	0.000603	0.000606	0.000609	0.000613	0.000617	0.000621	0.000626	0.000631	0.000636	0.000642	0.000648	0.000654	0.000660	0.000667	0.000673	0.000680	0.000687	0.000694	0.000701	0.000708	0.000714	0.000721	0.000727	0.000733	0.000739	0.000745	0.000751	0.000756	0.000761	0.000766	0.000770	0.000774	0.000778	0.000781	0.000784	0.000787	0.000790	0.000792	0.000794	0.000795	0.000796	0.000797	0.000798	0.000799	0.000799	0.000799	0.000799	0.000799	0.000799	0.000798	0.000798	0.000797	0.000797	0.000796	0.000795	0.000794	0.000794	0.000793	0.000792	0.000792	0.000791	0.000791	0.000790	0.000790	0.000790	0.000789	0.000789
0.1000	0.000587	0.000587	0.000587	0.000587	0.000587	0.000587	0.000586	0.000586	0.000586	0.000586	0.000585	0.000585	0.000585	0.000585	0.000585	0.000585	0.000586	0.000586	0.000587	0.000588	0.000589	0.000590	0.000592	0.000594	0.000597	0.000600	0.000603	0.000606	0.000610	0.000615	0.000619	0.000624	0.000630	0.000635	0.000641	0.000647	0.000654	0.000660	0.000667	0.000674	0.000680	0.000687	0.000694	0.000701	0.000707	0.000714	0.000720	0.000726	0.000732	0.000738	0.000744	0.000749	0.000754	0.000758	0.000763	0.000767	0.000770	0.000774	0.000777	0.000780	0.000782	0.000784	0.000786	0.000788	0.000789	0.000790	0.000791	0.000792	0.000792	0.000793	0.000793	0.000792	0.000792	0.000792	0.000792	0.000791	0.000790	0.000790	0.000789	0.000789	0.000788	0.000787	0.000787	0.000786	0.000786	0.000785	0.000785	0.000785	0.000784	0.000784	0.000784
0.1100	0.000582	0.000581	0.000581	0.000581	0.000581	0.000581	0.000581	0.000580	0.000580	0.000580	0.000580	0.000580	0.000579	0.000579	0.000579	0.000580	0.000580	0.000580	0.000581	0.000582	0.000583	0.000585	0.000587	0.000589	0.000591	0.000594	0.000597	0.000601	0.000605	0.000609	0.000614	0.000619	0.000624	0.000630	0.000635	0.000642	0.000648	0.000654	0.000661	0.000668	0.000675	0.000681	0.000688	0.000695	0.000701	0.000708	0.000714	0.000720	0.000726	0.000732	0.000737	0.000743	0.000747	0.000752	0.000756	0.000760	0.000764	0.000767	0.000771	0.000773	0.000776	0.000778	0.000780	0.000782	0.000783	0.000784	0.000785	0.000786	0.000786	0.000787	0.000787	0.000787	0.000787	0.000787	0.000786	0.000786	0.000785	0.000785	0.000784	0.000784	0.000783	0.000783	0.000782	0.000782	0.000781	0.000781	0.000781	0.000780	0.000780	0.000780	0.000780
0.1200	0.000576	0.000576	0.000575	0.000575	0.000575	0.000575	0.000575	0.000575	0.000574	0.000574	0.000574	0.000574	0.000573	0.000573	0.000573	0.000574	0.000574	0.000574	0.000575	0.000576	0.000577	0.000579	0.000581	0.000583	0.000585	0.000588	0.000591	0.000595	0.000599	0.000603	0.000608	0.000613	0.000618	0.000624	0.000629	0.000636	0.000642	0.000648	0.000655	0.000662	0.000668	0.000675	0.000682	0.000688	0.000695	0.000701	0.000708	0.000714	0.000720	0.000725	0.000731	0.000736	0.000740	0.000745	0.000749	0.000753	0.000757	0.000760	0.000763	0.000766	0.000769	0.000771	0.000773	0.000775	0.000776	0.000777	0.000778	0.000779	0.000780	0.000780	0.000780	0.000781	0.000781	0.000780	0.000780	0.000780	0.000780	0.000779	0.000779	0.000778	0.000778	0.000778	0.000777	0.000777	0.000776	0.000776	0.000776	0.000776	0.000775	0.000775	0.000775
0.1300	0.000570	0.000570	0.000570	0.000570	0.000570	0.000570	0.000569	0.000569	0.000569	0.000569	0.000568	0.000568	0.000568	0.000568	0.000568	0.000568	0.000568	0.000569	0.000570	0.000571	0.000572	0.000573	0.000575	0.000577	0.000580	0.000583	0.000586	0.000589	0.000593	0.000598	0.000602	0.000607	0.000613	0.000618	0.000624	0.000630	0.000636	0.000643	0.000649	0.000656	0.000663	0.000670	0.000676	0.000683	0.000689	0.000696	0.000702	0.000708	0.000714	0.000719	0.000725	0.000730	0.000734	0.000739	0.000743	0.000747	0.000751	0.000754	0.000757	0.000760	0.000763	0.000765	0.000767	0.000769	0.000770	0.000772	0.000773	0.000774	0.000774	0.000775	0.000775	0.000775	0.000775	0.000775	0.000775	0.000775	0.000775	0.000775	0.000774	0.000774	0.000774	0.000773	0.000773	0.000773	0.000773	0.000772	0.000772	0.000772	0.000772	0.000772	0.000772
0.1400	0.000565	0.000565	0.000565	0.000565	0.000564	0.000564	0.000564	0.000564	0.000564	0.000563	0.000563	0.000563	0.000563	0.000563	0.000563	0.000563	0.000563	0.000564	0.000564	0.000565	0.000566	0.000568	0.000570	0.000572	0.000574	0.000577	0.000580	0.000584	0.000588	0.000592	0.000597	0.000602	0.000607	0.000613	0.000619	0.000625	0.000631	0.000637	0.000644	0.000651	0.000657	0.000664	0.000671	0.000677	0.000684	0.000690	0.000696	0.000702	0.000708	0.000713	0.000718	0.000723	0.000728	0.000733	0.000737	0.000741	0.000745	0.000748	0.000751	0.000754	0.000756	0.000759	0.000761	0.000763	0.000764	0.000765	0.000767	0.000768	0.000768	0.000769	0.000769	0.000770	0.000770	0.000770	0.000770	0.000770	0.000770	0.000770	0.000770	0.000769	0.000769	0.000769	0.000769	0.000769	0.000768	0.000768	0.000768	0.000768	0.000768	0.000768	0.000768
0.1500	0.000560	0.000560	0.000560	0.000559	0.000559	0.000559	0.000559	0.000559	0.000558	0.000558	0.000558	0.000557	0.000557	0.000557	0.000557	0.000557	0.000558	0.000558	0.000559	0.000560	0.000561	0.000563	0.000564	0.000566	0.000569	0.000572	0.000575	0.000579	0.000583	0.000587	0.000592	0.000597	0.000602	0.000607	0.000613	0.000619	0.000626	0.000632	0.000639	0.000645	0.000652	0.000659	0.000665	0.000672	0.000678	0.000684	0.000690	0.000696	0.000702	0.000707	0.000713	0.000718	0.000722	0.000727	0.000731	0.000735	0.000739	0.000742	0.000745	0.000748	0.000750	0.000753	0.000755	0.000757	0.000758	0.000760	0.000761	0.000762	0.000763	0.000764	0.000764	0.000765	0.000765	0.000765	0.000765	0.000766	0.000766	0.000766	0.000765	0.000765	0.000765	0.000765	0.000765	0.000765	0.000765	0.000765	0.000765	0.000765	0.000765	0.000764	0.000764
0.1600	0.000554	0.000554	0.000554	0.000554	0.000554	0.000553	0.000553	0.000553	0.000553	0.000552	0.000552	0.000552	0.000552	0.000552	0.000552	0.000552	0.000552	0.000553	0.000553	0.000554	0.000555	0.000557	0.000559	0.000561	0.000563	0.000566	0.000569	0.000573	0.000577	0.000581	0.000586	0.000591	0.000596	0.000602	0.000608	0.000614	0.000620	0.000626	0.000633	0.000639	0.000646	0.000653	0.000659	0.000666	0.000672	0.000678	0.000684	0.000690	0.000696	0.000701	0.000706	0.000711	0.000716	0.000720	0.000724	0.000728	0.000732	0.000735	0.000738	0.000741	0.000744	0.000746	0.000748	0.000750	0.000752	0.000753	0.000755	0.000756	0.000757	0.000758	0.000758	0.000759	0.000759	0.000760	0.000760	0.000760	0.000760	0.000760	0.000761	0.000761	0.000761	0.000761	0.000761	0.000761	0.000760	0.000760	0.000760	0.000760	0.000760	0.000760	0.000760
0.1700	0.000549	0.000549	0.000549	0.000549	0.000549	0.000548	0.000548	0.000548	0.000548	0.000547	0.000547	0.000547	0.000547	0.000546	0.000546	0.000547	0.000547	0.000547	0.000548	0.000549	0.000550	0.000552	0.000553	0.000556	0.000558	0.000561	0.000564	0.000568	0.000572	0.000576	0.000581	0.000586	0.000591	0.000597	0.000602	0.000608	0.000615	0.000621	0.000627	0.000634	0.000641	0.000647	0.000654	0.000660	0.000666	0.000672	0.000678	0.000684	0.000690	0.000695	0.000700	0.000705	0.000710	0.000714	0.000718	0.000722	0.000725	0.000729	0.000732	0.000735	0.000737	0.000740	0.000742	0.000744	0.000746	0.000747	0.000749	0.000750	0.000751	0.000752	0.000753	0.000753	0.000754	0.000754	0.000755	0.000755	0.000755	0.000756	0.000756	0.000756	0.000756	0.000756	0.000756	0.000756	0.000756	0.000756	0.000756	0.000756	0.000756	0.000757	0.000757
0.1800	0.000545	0.000545	0.000545	0.000544	0.000544	0.000544	0.000544	0.000543	0.000543	0.000543	0.000543	0.000542	0.000542	0.000542	0.000542	0.000542	0.000542	0.000543	0.000543	0.000544	0.000546	0.000547	0.000549	0.000551	0.000554	0.000556	0.000560	0.000563	0.000567	0.000572	0.000576	0.000581	0.000587	0.000592	0.000598	0.000604	0.000610	0.000617	0.000623	0.000630	0.000636	0.000643	0.000649	0.000655	0.000662	0.000668	0.000674	0.000679	0.000685	0.000690	0.000695	0.000700	0.000705	0.000709	0.000713	0.000717	0.000720	0.000724	0.000727	0.000730	0.000732	0.000735	0.000737	0.000739	0.000741	0.000742	0.000744	0.000745	0.000746	0.000747	0.000748	0.000749	0.000750	0.000750	0.000751	0.000751	0.000752	0.000752	0.000753	0.000753	0.000753	0.000753	0.000753	0.000754	0.000754	0.000754	0.000754	0.000754	0.000754	0.000754	0.000754
0.1900	0.000540	0.000540	0.000540	0.000540	0.000540	0.000540	0.000539	0.000539	0.000539	0.000538	0.000538	0.000538	0.000538	0.000537	0.000537	0.000537	0.000538	0.000538	0.000539	0.000540	0.000541	0.000542	0.000544	0.000546	0.000549	0.000552	0.000555	0.000559	0.000563	0.000567	0.000572	0.000577	0.000582	0.000588	0.000593	0.000600	0.000606	0.000612	0.000618	0.000625	0.000631	0.000638	0.000644	0.000651	0.000657	0.000663	0.000669	0.000674	0.000680	0.000685	0.000690	0.000695	0.000699	0.000704	0.000708	0.000712	0.000715	0.000718	0.000721	0.000724	0.000727	0.000729	0.000732	0.000734	0.000736	0.000737	0.000739	0.000740	0.000742	0.000743	0.000744	0.000745	0.000746	0.000746	0.000747	0.000748	0.000748	0.000749	0.000749	0.000749	0.000750	0.000750	0.000750	0.000751	0.000751	0.000751	0.000751	0.000752	0.000752	0.000752	0.000752
0.2000	0.000535	0.000535	0.000535	0.000535	0.000535	0.000535	0.000534	0.000534	0.000534	0.000533	0.000533	0.000533	0.000532	0.000532	0.000532	0.000532	0.000533	0.000533	0.000534	0.000535	0.000536	0.000537	0.000539	0.000541	0.000544	0.000546	0.000550	0.000553	0.000557	0.000562	0.000566	0.000571	0.000577	0.000582	0.000588	0.000594	0.000600	0.000607	0.000613	0.000620	0.000626	0.000632	0.000639	0.000645	0.000651	0.000657	0.000663	0.000668	0.000674	0.000679	0.000684	0.000689	0.000693	0.000697	0.000701	0.000705	0.000709	0.000712	0.000715	0.000718	0.000721	0.000723	0.000725	0.000727	0.000729	0.000731	0.000733	0.000734	0.000736	0.000737	0.000738	0.000739	0.000740	0.000741	0.000742	0.000743	0.000743	0.000744	0.000744	0.000745	0.000745	0.000746	0.000746	0.000747	0.000747	0.000747	0.000748	0.000748	0.000748	0.000748	0.000748
0.2100	0.000531	0.000531	0.000531	0.000531	0.000531	0.000531	0.000530	0.000530	0.000530	0.000529	0.000529	0.000529	0.000528	0.000528	0.000528	0.000528	0.000528	0.000529	0.000529	0.000530	0.000531	0.000533	0.000535	0.000537	0.000539	0.000542	0.000545	0.000549	0.000553	0.000557	0.000562	0.000567	0.000573	0.000578	0.000584	0.000590	0.000596	0.000603	0.000609	0.000615	0.000622	0.000628	0.000634	0.000641	0.000647	0.000653	0.000658	0.000664	0.000669	0.000674	0.000679	0.000684	0.000688	0.000693	0.000697	0.000700	0.000704	0.000707	0.000710	0.000713	0.000716	0.000718	0.000721	0.000723	0.000725	0.000727	0.000728	0.000730	0.000731	0.000733	0.000734	0.000735	0.000736	0.000737	0.000738	0.000739	0.000740	0.000741	0.000741	0.000742	0.000743	0.000743	0.000744	0.000744	0.000745	0.000745	0.000745	0.000746	0.000746	0.000746	0.000746
0.2200	0.000527	0.000527	0.000527	0.000527	0.000526	0.000526	0.000526	0.000526	0.000525	0.000525	0.000524	0.000524	0.000524	0.000524	0.000524	0.000524	0.000524	0.000524	0.000525	0.000526	0.000527	0.000528	0.000530	0.000532	0.000535	0.000538	0.000541	0.000545	0.000549	0.000553	0.000558	0.000563	0.000568	0.000574	0.000580	0.000586	0.000592	0.000598	0.000604	0.000611	0.000617	0.000623	0.000630	0.000636	0.000642	0.000648	0.000653	0.000659	0.000664	0.000669	0.000674	0.000678	0.000683	0.000687	0.000691	0.000695	0.000698	0.000701	0.000705	0.000707	0.000710	0.000713	0.000715	0.000717	0.000719	0.000721	0.000723	0.000725	0.000726	0.000728	0.000729	0.000730	0.000732	0.000733	0.000734	0.000735	0.000736	0.000737	0.000738	0.000738	0.000739	0.000740	0.000741	0.000741	0.000742	0.000742	0.000742	0.000743	0.000743	0.000743	0.000743
0.2300	0.000523	0.000523	0.000523	0.000523	0.000523	0.000523	0.000522	0.000522	0.000521	0.000521	0.000521	0.000520	0.000520	0.000520	0.000520	0.000520	0.000520	0.000520	0.000521	0.000522	0.000523	0.000524	0.000526	0.000528	0.000531	0.000534	0.000537	0.000540	0.000545	0.000549	0.000554	0.000559	0.000564	0.000570	0.000576	0.000582	0.000588	0.000594	0.000600	0.000607	0.000613	0.000619	0.000626	0.000632	0.000638	0.000643	0.000649	0.000654	0.000660	0.000665	0.000669	0.000674	0.000678	0.000682	0.000686	0.000690	0.000693	0.000697	0.000700	0.000703	0.000705	0.000708	0.000710	0.000712	0.000715	0.000717	0.000718	0.000720	0.000722	0.000723	0.000725	0.000726	0.000728	0.000729	0.000730	0.000731	0.000732	0.000734	0.000735	0.000735	0.000736	0.000737	0.000738	0.000739	0.000739	0.000740	0.000740	0.000741	0.000741	0.000741	0.000741
0.2400	0.000520	0.000520	0.000520	0.000519	0.000519	0.000519	0.000518	0.000518	0.000518	0.000517	0.000517	0.000516	0.000516	0.000516	0.000516	0.000516	0.000516	0.000516	0.000517	0.000518	0.000519	0.000520	0.000522	0.000524	0.000527	0.000530	0.000533	0.000537	0.000541	0.000545	0.000550	0.000555	0.000560	0.000566	0.000572	0.000578	0.000584	0.000590	0.000597	0.000603	0.000609	0.000615	0.000622	0.000628	0.000634	0.000639	0.000645	0.000650	0.000655	0.000660	0.000665	0.000670	0.000674	0.000678	0.000682	0.000685	0.000689	0.000692	0.000695	0.000698	0.000701	0.000703	0.000706	0.000708	0.000710	0.000712	0.000714	0.000716	0.000718	0.000720	0.000721	0.000723	0.000724	0.000726	0.000727	0.000729	0.000730	0.000731	0.000732	0.000733	0.000734	0.000735	0.000736	0.000737	0.000738	0.000738	0.000739	0.000739	0.000739	0.000740	0.000740
0.2500	0.000515	0.000515	0.000515	0.000515	0.000515	0.000514	0.000514	0.000514	0.000513	0.000513	0.000512	0.000512	0.000512	0.000511	0.000511	0.000511	0.000511	0.000512	0.000512	0.000513	0.000514	0.000516	0.000517	0.000519	0.000522	0.000525	0.000528	0.000532	0.000536	0.000540	0.000545	0.000550	0.000556	0.000561	0.000567	0.000573	0.000579	0.000586	0.000592	0.000598	0.000605	0.000611	0.000617	0.000623	0.000629	0.000635	0.000640	0.000645	0.000650	0.000655	0.000660	0.000664	0.000669	0.000673	0.000676	0.000680	0.000684	0.000687	0.000690	0.000693	0.000695	0.000698	0.000701	0.000703	0.000705	0.000707	0.000709	0.000711	0.000713	0.000715	0.000717	0.000718	0.000720	0.000722	0.000723	0.000725	0.000726	0.000727	0.000729	0.000730	0.000731	0.000732	0.000733	0.000734	0.000735	0.000736	0.000736	0.000737	0.000737	0.000737	0.000737
0.2600	0.000512	0.000512	0.000512	0.000512	0.000511	0.000511	0.000511	0.000510	0.000510	0.000509	0.000509	0.000508	0.000508	0.000508	0.000507	0.000507	0.000508	0.000508	0.000508	0.000509	0.000510	0.000512	0.000514	0.000516	0.000518	0.000521	0.000524	0.000528	0.000532	0.000537	0.000542	0.000547	0.000552	0.000558	0.000564	0.000570	0.000576	0.000582	0.000588	0.000595	0.000601	0.000607	0.000613	0.000619	0.000625	0.000631	0.000636	0.000641	0.000647	0.000651	0.000656	0.000660	0.000665	0.000668	0.000672	0.000676	0.000679	0.000682	0.000686	0.000688	0.000691	0.000694	0.000696	0.000699	0.000701	0.000703	0.000706	0.000708	0.000710	0.000711	0.000713	0.000715	0.000717	0.000719	0.000720	0.000722	0.000724	0.000725	0.000726	0.000728	0.000729	0.000730	0.000732	0.000733	0.000733	0.000734	0.000735	0.000735	0.000736	0.000736	0.000736
0.2700	0.000509	0.000509	0.000509	0.000509	0.000508	0.000508	0.000507	0.000507	0.000507	0.000506	0.000505	0.000505	0.000505	0.000504	0.000504	0.000504	0.000504	0.000504	0.000505	0.000506	0.000507	0.000508	0.000510	0.000512	0.000515	0.000518	0.000521	0.000525	0.000529	0.000533	0.000538	0.000543	0.000549	0.000554	0.000560	0.000566	0.000572	0.000579	0.000585	0.000591	0.000597	0.000604	0.000610	0.000616	0.000621	0.000627	0.000632	0.000637	0.000642	0.000647	0.000652	0.000656	0.000660	0.000664	0.000668	0.000671	0.000675	0.000678	0.000681	0.000684	0.000687	0.000689	0.000692	0.000694	0.000697	0.000699	0.000701	0.000703	0.000705	0.000707	0.000709	0.000711	0.000713	0.000715	0.000717	0.000719	0.000720	0.000722	0.000724	0.000725	0.000727	0.000728	0.000729	0.000730	0.000731	0.000732	0.000733	0.000734	0.000734	0.000734	0.000734
0.2800	0.000505	0.000505	0.000505	0.000505	0.000504	0.000504	0.000504	0.000503	0.000503	0.000502	0.000502	0.000501	0.000501	0.000500	0.000500	0.000500	0.000500	0.000500	0.000501	0.000502	0.000503	0.000504	0.000506	0.000508	0.000510	0.000513	0.000517	0.000520	0.000525	0.000529	0.000534	0.000539	0.000545	0.000550	0.000556	0.000562	0.000568	0.000575	0.000581	0.000587	0.000593	0.000600	0.000606	0.000611	0.000617	0.000623	0.000628	0.000633	0.000638	0.000643	0.000647	0.000651	0.000655	0.000659	0.000663	0.000667	0.000670	0.000673	0.000676	0.000679	0.000682	0.000684	0.000687	0.000690	0.000692	0.000694	0.000697	0.000699	0.000701	0.000703	0.000705	0.000707	0.000709	0.000711	0.000713	0.000715	0.000717	0.000719	0.000721	0.000722	0.000724	0.000725	0.000727	0.000728	0.000729	0.000730	0.000731	0.000732	0.000732	0.000732	0.000732
0.2900	0.000502	0.000502	0.000502	0.000502	0.000502	0.000501	0.000501	0.000500	0.000500	0.000499	0.000498	0.000498	0.000497	0.000497	0.000497	0.000497	0.000497	0.000497	0.000497	0.000498	0.000499	0.000501	0.000502	0.000505	0.000507	0.000510	0.000513	0.000517	0.000521	0.000526	0.000531	0.000536	0.000541	0.000547	0.000553	0.000559	0.000565	0.000572	0.000578	0.000584	0.000591	0.000597	0.000603	0.000608	0.000614	0.000620	0.000625	0.000630	0.000635	0.000639	0.000644	0.000648	0.000652	0.000656	0.000660	0.000663	0.000666	0.000670	0.000673	0.000675	0.000678	0.000681	0.000684	0.000686	0.000689	0.000691	0.000693	0.000696	0.000698	0.000700	0.000703	0.000705	0.000707	0.000709	0.000711	0.000713	0.000715	0.000717	0.000719	0.000721	0.000723	0.000724	0.000726	0.000727	0.000728	0.000729	0.000730	0.000731	0.000732	0.000732	0.000732
0.3000	0.000500	0.000500	0.000499	0.000499	0.000499	0.000498	0.000498	0.000497	0.000497	0.000496	0.000496	0.000495	0.000495	0.000494	0.000494	0.000494	0.000494	0.000494	0.000494	0.000495	0.000496	0.000498	0.000499	0.000502	0.000504	0.000507	0.000510	0.000514	0.000518	0.000523	0.000528	0.000533	0.000539	0.000544	0.000550	0.000557	0.000563	0.000569	0.000575	0.000582	0.000588	0.000594	0.000600	0.000606	0.000611	0.000617	0.000622	0.000627	0.000632	0.000637	0.000641	0.000645	0.000649	0.000653	0.000657	0.000660	0.000663	0.000666	0.000670	0.000672	0.000675	0.000678	0.000681	0.000683	0.000686	0.000688	0.000691	0.000693	0.000696	0.000698	0.000700	0.000703	0.000705	0.000707	0.000710	0.000712	0.000714	0.000716	0.000718	0.000720	0.000722	0.000724	0.000725	0.000727	0.000728	0.000729	0.000730	0.000731	0.000732	0.000732	0.000732
0.3100	0.000496	0.000496	0.000496	0.000496	0.000496	0.000495	0.000495	0.000494	0.000493	0.000493	0.000492	0.000492	0.000491	0.000491	0.000490	0.000490	0.000490	0.000490	0.000491	0.000491	0.000492	0.000494	0.000495	0.000498	0.000500	0.000503	0.000507	0.000510	0.000515	0.000519	0.000524	0.000529	0.000535	0.000541	0.000547	0.000553	0.000559	0.000566	0.000572	0.000578	0.000584	0.000590	0.000596	0.000602	0.000608	0.000613	0.000618	0.000623	0.000628	0.000632	0.000637	0.000641	0.000645	0.000649	0.000652	0.000655	0.000659	0.000662	0.000665	0.000668	0.000671	0.000673	0.000676	0.000679	0.000681	0.000684	0.000686	0.000689	0.000691	0.000694	0.000696	0.000699	0.000701	0.000704	0.000706	0.000708	0.000711	0.000713	0.000715	0.000717	0.000719	0.000721	0.000723	0.000725	0.000726	0.000727	0.000728	0.000729	0.000730	0.000730	0.000730
0.3200	0.000494	0.000494	0.000493	0.000493	0.000493	0.000492	0.000492	0.000491	0.000490	0.000490	0.000489	0.000488	0.000488	0.000487	0.000487	0.000487	0.000487	0.000487	0.000487	0.000488	0.000489	0.000490	0.000492	0.000494	0.000497	0.000500	0.000503	0.000507	0.000511	0.000516	0.000521	0.000526	0.000532	0.000538	0.000544	0.000550	0.000556	0.000563	0.000569	0.000575	0.000582	0.000588	0.000594	0.000599	0.000605	0.000610	0.000615	0.000620	0.000625	0.000629	0.000634	0.000638	0.000642	0.000645	0.000649	0.000652	0.000655	0.000659	0.000662	0.000664	0.000667	0.000670	0.000673	0.000676	0.000678	0.000681	0.000683	0.000686	0.000689	0.000691	0.000694	0.000696	0.000699	0.000702	0.000704	0.000707	0.000709	0.000712	0.000714	0.000716	0.000718	0.000720	0.000722	0.000724	0.000726	0.000727	0.000728	0.000729	0.000730	0.000730	0.000730
0.3300	0.000492	0.000492	0.000492	0.000491	0.000491	0.000490	0.000490	0.000489	0.000489	0.000488	0.000487	0.000486	0.000486	0.000485	0.000485	0.000484	0.000484	0.000485	0.000485	0.000486	0.000487	0.000488	0.000490	0.000492	0.000494	0.000497	0.000501	0.000505	0.000509	0.000514	0.000519	0.000524	0.000530	0.000536	0.000542	0.000548	0.000555	0.000561	0.000568	0.000574	0.000580	0.000586	0.000592	0.000598	0.000603	0.000609	0.000614	0.000619	0.000623	0.000628	0.000632	0.000636	0.000640	0.000643	0.000647	0.000650	0.000653	0.000657	0.000660	0.000662	0.000665	0.000668	0.000671	0.000674	0.000676	0.000679	0.000682	0.000685	0.000687	0.000690	0.000693	0.000695	0.000698	0.000701	0.000704	0.000706	0.000709	0.000711	0.000714	0.000716	0.000719	0.000721	0.000723	0.000725	0.000727	0.000728	0.000729	0.000730	0.000731	0.000731	0.000731
0.3400	0.000489	0.000489	0.000489	0.000489	0.000488	0.000488	0.000487	0.000487	0.000486	0.000485	0.000484	0.000484	0.000483	0.000482	0.000482	0.000481	0.000481	0.000481	0.000482	0.000482	0.000483	0.000485	0.000486	0.000488	0.000491	0.000494	0.000498	0.000501	0.000506	0.000511	0.000516	0.000521	0.000527	0.000533	0.000539	0.000545	0.000552	0.000558	0.000565	0.000571	0.000577	0.000583	0.000589	0.000595	0.000600	0.000606	0.000611	0.000615	0.000620	0.000624	0.000628	0.000632	0.000636	0.000640	0.000643	0.000646	0.000650	0.000653	0.000656	0.000659	0.000661	0.000664	0.000667	0.000670	0.000673	0.000675	0.000678	0.000681	0.000684	0.000686	0.000689	0.000692	0.000695	0.000698	0.000701	0.000703	0.000706	0.000709	0.000712	0.000714	0.000717	0.000719	0.000721	0.000723	0.000725	0.000727	0.000728	0.000729	0.000730	0.000730	0.000730
0.3500	0.000487	0.000487	0.000487	0.000486	0.000486	0.000485	0.000485	0.000484	0.000483	0.000482	0.000482	0.000481	0.000480	0.000479	0.000479	0.000478	0.000478	0.000478	0.000478	0.000479	0.000480	0.000481	0.000483	0.000485	0.000488	0.000491	0.000495	0.000499	0.000503	0.000508	0.000513	0.000519	0.000524	0.000530	0.000537	0.000543	0.000550	0.000556	0.000562	0.000569	0.000575	0.000581	0.000587	0.000593	0.000598	0.000604	0.000609	0.000613	0.000618	0.000622	0.000626	0.000630	0.000634	0.000638	0.000641	0.000644	0.000647	0.000650	0.000653	0.000656	0.000659	0.000662	0.000665	0.000668	0.000670	0.000673	0.000676	0.000679	0.000682	0.000685	0.000688	0.000691	0.000694	0.000697	0.000700	0.000703	0.000706	0.000709	0.000712	0.000714	0.000717	0.000719	0.000722	0.000724	0.000726	0.000727	0.000729	0.000730	0.000731	0.000731	0.000731
0.3600	0.000484	0.000484	0.000484	0.000484	0.000483	0.000483	0.000482	0.000481	0.000480	0.000480	0.000479	0.000478	0.000477	0.000476	0.000476	0.000475	0.000475	0.000475	0.000476	0.000476	0.000477	0.000478	0.000480	0.000482	0.000485	0.000488	0.000492	0.000496	0.000500	0.000505	0.000510	0.000516	0.000522	0.000528	0.000534	0.000541	0.000547	0.000554	0.000560	0.000566	0.000573	0.000579	0.000585	0.000590	0.000596	0.000601	0.000606	0.000611	0.000615	0.000619	0.000623	0.000627	0.000631	0.000634	0.000638	0.000641	0.000644	0.000647	0.000650	0.000653	0.000656	0.000659	0.000662	0.000665	0.000667	0.000670	0.000673	0.000676	0.000679	0.000682	0.000685	0.000688	0.000692	0.000695	0.000698	0.000701	0.000704	0.000707	0.000710	0.000713	0.000716	0.000719	0.000721	0.000723	0.000725	0.000727	0.000729	0.000730	0.000731	0.000731	0.000731
0.3700	0.000483	0.000483	0.000483	0.000482	0.000482	0.000481	0.000480	0.000480	0.000479	0.000478	0.000477	0.000476	0.000475	0.000474	0.000474	0.000473	0.000473	0.000473	0.000473	0.000474	0.000475	0.000476	0.000478	0.000480	0.000483	0.000486	0.000490	0.000494	0.000498	0.000503	0.000509	0.000514	0.000520	0.000526	0.000533	0.000539	0.000546	0.000553	0.000559	0.000566	0.000572	0.000578	0.000584	0.000590	0.000595	0.000600	0.000605	0.000610	0.000614	0.000618	0.000622	0.000626	0.000630	0.000633	0.000636	0.000640	0.000643	0.000646	0.000649	0.000652	0.000654	0.000657	0.000660	0.000663	0.000666	0.000669	0.000672	0.000675	0.000678	0.000681	0.000684	0.000688	0.000691	0.000694	0.000698	0.000701	0.000704	0.000708	0.000711	0.000714	0.000717	0.000720	0.000722	0.000725	0.000727	0.000729	0.000730	0.000732	0.000732	0.000733	0.000733
0.3800	0.000481	0.000481	0.000481	0.000480	0.000480	0.000479	0.000478	0.000478	0.000477	0.000476	0.000475	0.000474	0.000473	0.000472	0.000471	0.000471	0.000471	0.000470	0.000471	0.000471	0.000472	0.000473	0.000475	0.000478	0.000480	0.000483	0.000487	0.000491	0.000496	0.000501	0.000507	0.000512	0.000518	0.000525	0.000531	0.000538	0.000545	0.000551	0.000558	0.000564	0.000571	0.000577	0.000583	0.000589	0.000594	0.000599	0.000604	0.000609	0.000613	0.000617	0.000621	0.000625	0.000628	0.000632	0.000635	0.000638	0.000641	0.000644	0.000647	0.000650	0.000653	0.000656	0.000659	0.000662	0.000665	0.000668	0.000671	0.000674	0.000677	0.000680	0.000684	0.000687	0.000691	0.000694	0.000698	0.000701	0.000705	0.000708	0.000711	0.000715	0.000718	0.000721	0.000724	0.000726	0.000728	0.000730	0.000732	0.000733	0.000734	0.000735	0.000735
0.3900	0.000480	0.000480	0.000479	0.000479	0.000479	0.000478	0.000477	0.000476	0.000475	0.000474	0.000473	0.000472	0.000471	0.000470	0.000470	0.000469	0.000469	0.000469	0.000469	0.000469	0.000470	0.000472	0.000473	0.000476	0.000478	0.000482	0.000485	0.000490	0.000494	0.000499	0.000505	0.000511	0.000517	0.000524	0.000530	0.000537	0.000544	0.000551	0.000557	0.000564	0.000570	0.000576	0.000582	0.000588	0.000593	0.000599	0.000603	0.000608	0.000612	0.000616	0.000620	0.000624	0.000627	0.000631	0.000634	0.000637	0.000640	0.000643	0.000646	0.000649	0.000652	0.000654	0.000657	0.000660	0.000663	0.000666	0.000670	0.000673	0.000676	0.000680	0.000683	0.000687	0.000690	0.000694	0.000697	0.000701	0.000705	0.000708	0.000712	0.000715	0.000719	0.000722	0.000725	0.000728	0.000730	0.000732	0.000734	0.000735	0.000736	0.000737	0.000737
0.4000	0.000478	0.000477	0.000477	0.000477	0.000476	0.000476	0.000475	0.000474	0.000473	0.000472	0.000471	0.000470	0.000469	0.000468	0.000467	0.000466	0.000466	0.000466	0.000466	0.000466	0.000467	0.000469	0.000470	0.000473	0.000475	0.000479	0.000483	0.000487	0.000492	0.000497	0.000503	0.000509	0.000515	0.000522	0.000528	0.000535	0.000542	0.000549	0.000556	0.000562	0.000569	0.000575	0.000581	0.000587	0.000592	0.000597	0.000602	0.000607	0.000611	0.000615	0.000619	0.000622	0.000626	0.000629	0.000632	0.000635	0.000638	0.000641	0.000644	0.000647	0.000650	0.000653	0.000656	0.000659	0.000662	0.000665	0.000668	0.000671	0.000675	0.000678	0.000682	0.000686	0.000689	0.000693	0.000697	0.000701	0.000705	0.000708	0.000712	0.000716	0.000719	0.000723	0.000726	0.000729	0.000731	0.000734	0.000735	0.000737	0.000738	0.000739	0.000739
0.4100	0.000476	0.000476	0.000476	0.000476	0.000475	0.000474	0.000473	0.000472	0.000471	0.000470	0.000469	0.000468	0.000467	0.000466	0.000465	0.000464	0.000464	0.000464	0.000464	0.000464	0.000465	0.000466	0.000468	0.000470	0.000473	0.000477	0.000481	0.000485	0.000490	0.000495	0.000501	0.000507	0.000514	0.000521	0.000527	0.000534	0.000541	0.000548	0.000555	0.000562	0.000568	0.000575	0.000581	0.000586	0.000592	0.000597	0.000602	0.000606	0.000610	0.000614	0.000618	0.000622	0.000625	0.000628	0.000631	0.000634	0.000637	0.000640	0.000643	0.000646	0.000649	0.000651	0.000654	0.000657	0.000660	0.000664	0.000667	0.000670	0.000674	0.000678	0.000681	0.000685	0.000689	0.000693	0.000697	0.000701	0.000705	0.000709	0.000713	0.000717	0.000720	0.000724	0.000727	0.000730	0.000733	0.000736	0.000738	0.000739	0.000740	0.000741	0.000741
0.4200	0.000475	0.000475	0.000475	0.000475	0.000474	0.000473	0.000472	0.000471	0.000470	0.000469	0.000468	0.000467	0.000465	0.000464	0.000463	0.000463	0.000462	0.000462	0.000462	0.000462	0.000463	0.000465	0.000466	0.000469	0.000472	0.000475	0.000479	0.000484	0.000489	0.000494	0.000500	0.000507	0.000513	0.000520	0.000527	0.000534	0.000542	0.000549	0.000556	0.000562	0.000569	0.000575	0.000581	0.000587	0.000592	0.000597	0.000602	0.000607	0.000611	0.000615	0.000619	0.000622	0.000625	0.000628	0.000631	0.000634	0.000637	0.000640	0.000643	0.000646	0.000649	0.000651	0.000654	0.000657	0.000661	0.000664	0.000667	0.000671	0.000674	0.000678	0.000682	0.000686	0.000690	0.000694	0.000698	0.000703	0.000707	0.000711	0.000715	0.000719	0.000723	0.000727	0.000731	0.000734	0.000737	0.000739	0.000741	0.000743	0.000744	0.000745	0.000745
0.4300	0.000474	0.000474	0.000474	0.000473	0.000473	0.000472	0.000471	0.000470	0.000469	0.000467	0.000466	0.000465	0.000464	0.000463	0.000462	0.000461	0.000460	0.000460	0.000460	0.000460	0.000461	0.000463	0.000464	0.000467	0.000470	0.000473	0.000478	0.000482	0.000487	0.000493	0.000499	0.000506	0.000513	0.000520	0.000527	0.000534	0.000542	0.000549	0.000556	0.000563	0.000569	0.000576	0.000582	0.000588	0.000593	0.000598	0.000603	0.000607	0.000612	0.000615	0.000619	0.000622	0.000626	0.000629	0.000632	0.000635	0.000637	0.000640	0.000643	0.000646	0.000649	0.000652	0.000655	0.000658	0.000661	0.000664	0.000668	0.000671	0.000675	0.000679	0.000683	0.000687	0.000691	0.000696	0.000700	0.000704	0.000709	0.000713	0.000718	0.000722	0.000726	0.000730	0.000734	0.000737	0.000740	0.000743	0.000745	0.000747	0.000749	0.000749	0.000750
0.4400	0.000473	0.000473	0.000473	0.000472	0.000472	0.000471	0.000470	0.000469	0.000468	0.000466	0.000465	0.000464	0.000462	0.000461	0.000460	0.000459	0.000458	0.000458	0.000458	0.000459	0.000459	0.000461	0.000463	0.000465	0.000468	0.000472	0.000476	0.000481	0.000486	0.000492	0.000499	0.000505	0.000512	0.000520	0.000527	0.000535	0.000542	0.000549	0.000557	0.000564	0.000570	0.000577	0.000583	0.000589	0.000594	0.000599	0.000604	0.000608	0.000612	0.000616	0.000620	0.000623	0.000626	0.000629	0.000632	0.000635	0.000638	0.000640	0.000643	0.000646	0.000649	0.000652	0.000655	0.000658	0.000661	0.000664	0.000668	0.000672	0.000675	0.000679	0.000684	0.000688	0.000692	0.000697	0.000701	0.000706	0.000711	0.000715	0.000720	0.000725	0.000729	0.000733	0.000737	0.000741	0.000744	0.000747	0.000749	0.000751	0.000753	0.000754	0.000754
0.4500	0.000471	0.000471	0.000471	0.000470	0.000470	0.000469	0.000468	0.000467	0.000465	0.000464	0.000463	0.000461	0.000460	0.000459	0.000457	0.000457	0.000456	0.000455	0.000455	0.000456	0.000457	0.000458	0.000460	0.000463	0.000466	0.000470	0.000474	0.000479	0.000485	0.000491	0.000497	0.000504	0.000511	0.000519	0.000526	0.000534	0.000542	0.000549	0.000557	0.000564	0.000571	0.000577	0.000583	0.000589	0.000594	0.000599	0.000604	0.000608	0.000612	0.000616	0.000620	0.000623	0.000626	0.000629	0.000632	0.000634	0.000637	0.000640	0.000642	0.000645	0.000648	0.000651	0.000654	0.000657	0.000660	0.000664	0.000667	0.000671	0.000675	0.000679	0.000684	0.000688	0.000693	0.000697	0.000702	0.000707	0.000712	0.000717	0.000722	0.000727	0.000731	0.000736	0.000740	0.000744	0.000747	0.000751	0.000753	0.000755	0.000757	0.000758	0.000758
0.4600	0.000472	0.000472	0.000472	0.000471	0.000471	0.000470	0.000469	0.000467	0.000466	0.000465	0.000463	0.000462	0.000460	0.000459	0.000458	0.000457	0.000456	0.000455	0.000455	0.000456	0.000457	0.000458	0.000460	0.000463	0.000466	0.000470	0.000474	0.000480	0.000485	0.000492	0.000499	0.000506	0.000513	0.000521	0.000529	0.000537	0.000545	0.000553	0.000560	0.000567	0.000574	0.000581	0.000587	0.000593	0.000599	0.000604	0.000608	0.000613	0.000616	0.000620	0.000623	0.000627	0.000630	0.000632	0.000635	0.000638	0.000640	0.000643	0.000646	0.000648	0.000651	0.000654	0.000657	0.000660	0.000663	0.000667	0.000671	0.000675	0.000679	0.000683	0.000687	0.000692	0.000697	0.000702	0.000707	0.000712	0.000717	0.000722	0.000728	0.000733	0.000738	0.000743	0.000747	0.000751	0.000755	0.000758	0.000761	0.000764	0.000765	0.000766	0.000767
0.4700	0.000471	0.000471	0.000470	0.000470	0.000469	0.000468	0.000467	0.000465	0.000464	0.000463	0.000461	0.000459	0.000458	0.000456	0.000455	0.000454	0.000453	0.000453	0.000453	0.000453	0.000454	0.000455	0.000457	0.000460	0.000464	0.000468	0.000473	0.000478	0.000484	0.000491	0.000498	0.000505	0.000513	0.000521	0.000529	0.000538	0.000546	0.000554	0.000561	0.000569	0.000576	0.000583	0.000589	0.000595	0.000600	0.000605	0.000610	0.000614	0.000618	0.000621	0.000625	0.000628	0.000631	0.000633	0.000636	0.000638	0.000641	0.000643	0.000646	0.000649	0.000651	0.000654	0.000657	0.000660	0.000664	0.000667	0.000671	0.000675	0.000679	0.000684	0.000688	0.000693	0.000698	0.000703	0.000709	0.000714	0.000720	0.000725	0.000731	0.000736	0.000742	0.000747	0.000752	0.000756	0.000760	0.000764	0.000767	0.000769	0.000771	0.000772	0.000772
0.4800	0.000471	0.000471	0.000471	0.000470	0.000469	0.000468	0.000467	0.000466	0.000464	0.000463	0.000461	0.000459	0.000458	0.000456	0.000455	0.000453	0.000453	0.000452	0.000452	0.000452	0.000453	0.000455	0.000457	0.000460	0.000463	0.000468	0.000473	0.000478	0.000485	0.000492	0.000499	0.000507	0.000515	0.000523	0.000532	0.000541	0.000549	0.000557	0.000565	0.000573	0.000580	0.000587	0.000593	0.000599	0.000605	0.000610	0.000614	0.000618	0.000622	0.000625	0.000629	0.000632	0.000634	0.000637	0.000639	0.000642	0.000644	0.000647	0.000649	0.000652	0.000654	0.000657	0.000660	0.000663	0.000667	0.000670	0.000674	0.000678	0.000683	0.000687	0.000692	0.000697	0.000703	0.000708	0.000714	0.000719	0.000725	0.000731	0.000737	0.000743	0.000748	0.000754	0.000759	0.000764	0.000768	0.000772	0.000776	0.000778	0.000780	0.000781	0.000782
0.4900	0.000471	0.000471	0.000471	0.000470	0.000469	0.000468	0.000467	0.000465	0.000464	0.000462	0.000460	0.000459	0.000457	0.000455	0.000454	0.000453	0.000452	0.000451	0.000451	0.000451	0.000452	0.000454	0.000456	0.000459	0.000463	0.000467	0.000473	0.000479	0.000485	0.000492	0.000500	0.000509	0.000517	0.000526	0.000535	0.000544	0.000552	0.000561	0.000569	0.000577	0.000584	0.000591	0.000598	0.000603	0.000609	0.000614	0.000618	0.000622	0.000626	0.000630	0.000633	0.000635	0.000638	0.000640	0.000643	0.000645	0.000647	0.000650	0.000652	0.000655	0.000657	0.000660	0.000663	0.000666	0.000670	0.000673	0.000677	0.000682	0.000686	0.000691	0.000696	0.000701	0.000707	0.000712	0.000718	0.000724	0.000731	0.000737	0.000743	0.000749	0.000756	0.000761	0.000767	0.000772	0.000777	0.000781	0.000785	0.000788	0.000790	0.000791	0.000791
0.5000	0.000471	0.000471	0.000470	0.000470	0.000469	0.000467	0.000466	0.000465	0.000463	0.000461	0.000459	0.000458	0.000456	0.000454	0.000452	0.000451	0.000450	0.000450	0.000449	0.000450	0.000451	0.000453	0.000455	0.000458	0.000462	0.000467	0.000472	0.000479	0.000486	0.000493	0.000502	0.000510	0.000519	0.000528	0.000538	0.000547	0.000556	0.000565	0.000573	0.000581	0.000589	0.000596	0.000602	0.000608	0.000614	0.000619	0.000623	0.000627	0.000631	0.000634	0.000637	0.000639	0.000642	0.000644	0.000647	0.000649	0.000651	0.000653	0.000655	0.000658	0.000661	0.000663	0.000666	0.000670	0.000673	0.000677	0.000681	0.000685	0.000690	0.000695	0.000700	0.000706	0.000711	0.000718	0.000724	0.000730	0.000737	0.000744	0.000750	0.000757	0.000764	0.000770	0.000776	0.000782	0.000787	0.000791	0.000795	0.000798	0.000800	0.000802	0.000802
0.5100	0.000471	0.000471	0.000470	0.000470	0.000469	0.000468	0.000466	0.000465	0.000463	0.000461	0.000459	0.000457	0.000455	0.000453	0.000452	0.000450	0.000449	0.000449	0.000449	0.000449	0.000450	0.000452	0.000454	0.000458	0.000462	0.000467	0.000473	0.000479	0.000487	0.000495	0.000503	0.000513	0.000522	0.000531	0.000541	0.000551	0.000560	0.000569	0.000578	0.000586	0.000594	0.000601	0.000607	0.000613	0.000619	0.000624	0.000628	0.000632	0.000635	0.000638	0.000641	0.000643	0.000646	0.000648	0.000650	0.000652	0.000654	0.000656	0.000658	0.000661	0.000663	0.000666	0.000669	0.000672	0.000676	0.000680	0.000684	0.000688	0.000693	0.000698	0.000704	0.000710	0.000716	0.000722	0.000729	0.000736	0.000743	0.000750	0.000757	0.000764	0.000771	0.000778	0.000785	0.000791	0.000796	0.000801	0.000805	0.000809	0.000811	0.000813	0.000813
0.5200	0.000472	0.000471	0.000471	0.000470	0.000469	0.000468	0.000467	0.000465	0.000463	0.000461	0.000459	0.000457	0.000455	0.000453	0.000451	0.000450	0.000449	0.000448	0.000448	0.000449	0.000450	0.000452	0.000454	0.000458	0.000462	0.000468	0.000474	0.000481	0.000489	0.000497	0.000506	0.000516	0.000526	0.000536	0.000546	0.000556	0.000566	0.000575	0.000584	0.000592	0.000600	0.000607	0.000614	0.000620	0.000625	0.000630	0.000634	0.000638	0.000641	0.000644	0.000647	0.000649	0.000651	0.000653	0.000655	0.000657	0.000659	0.000661	0.000663	0.000665	0.000668	0.000671	0.000673	0.000677	0.000680	0.000684	0.000689	0.000693	0.000698	0.000704	0.000709	0.000715	0.000722	0.000729	0.000736	0.000743	0.000751	0.000758	0.000766	0.000774	0.000781	0.000789	0.000796	0.000803	0.000809	0.000814	0.000819	0.000822	0.000825	0.000827	0.000827
0.5300	0.000472	0.000472	0.000471	0.000470	0.000469	0.000468	0.000467	0.000465	0.000463	0.000461	0.000459	0.000457	0.000455	0.000453	0.000451	0.000449	0.000448	0.000447	0.000447	0.000448	0.000449	0.000451	0.000454	0.000458	0.000462	0.000468	0.000475	0.000482	0.000491	0.000500	0.000509	0.000519	0.000530	0.000541	0.000551	0.000562	0.000572	0.000581	0.000591	0.000599	0.000607	0.000615	0.000621	0.000627	0.000632	0.000637	0.000641	0.000645	0.000648	0.000650	0.000653	0.000655	0.000657	0.000659	0.000660	0.000662	0.000664	0.000666	0.000667	0.000670	0.000672	0.000675	0.000678	0.000681	0.000685	0.000689	0.000693	0.000698	0.000703	0.000709	0.000715	0.000721	0.000728	0.000735	0.000743	0.000751	0.000759	0.000767	0.000775	0.000784	0.000792	0.000800	0.000808	0.000815	0.000822	0.000828	0.000833	0.000837	0.000840	0.000842	0.000843
0.5400	0.000473	0.000472	0.000472	0.000471	0.000470	0.000469	0.000467	0.000465	0.000463	0.000461	0.000459	0.000457	0.000455	0.000453	0.000451	0.000449	0.000448	0.000447	0.000447	0.000448	0.000449	0.000451	0.000455	0.000459	0.000464	0.000469	0.000477	0.000485	0.000494	0.000504	0.000514	0.000525	0.000536	0.000547	0.000558	0.000569	0.000579	0.000590	0.000599	0.000608	0.000616	0.000623	0.000630	0.000636	0.000641	0.000646	0.000650	0.000653	0.000656	0.000658	0.000660	0.000662	0.000664	0.000665	0.000667	0.000668	0.000670	0.000672	0.000674	0.000676	0.000678	0.000681	0.000683	0.000687	0.000690	0.000695	0.000699	0.000704	0.000710	0.000715	0.000722	0.000729	0.000736	0.000744	0.000752	0.000760	0.000769	0.000778	0.000787	0.000796	0.000805	0.000814	0.000823	0.000831	0.000838	0.000845	0.000850	0.000855	0.000858	0.000860	0.000861
0.5500	0.000470	0.000470	0.000470	0.000469	0.000468	0.000466	0.000465	0.000463	0.000461	0.000459	0.000457	0.000454	0.000452	0.000450	0.000448	0.000447	0.000445	0.000445	0.000445	0.000445	0.000447	0.000449	0.000453	0.000457	0.000462	0.000469	0.000476	0.000485	0.000494	0.000505	0.000515	0.000527	0.000538	0.000550	0.000562	0.000573	0.000584	0.000594	0.000604	0.000613	0.000621	0.000628	0.000635	0.000641	0.000646	0.000650	0.000654	0.000657	0.000659	0.000662	0.000663	0.000665	0.000666	0.000668	0.000669	0.000670	0.000672	0.000673	0.000675	0.000677	0.000679	0.000682	0.000684	0.000688	0.000692	0.000696	0.000700	0.000706	0.000711	0.000717	0.000724	0.000731	0.000739	0.000747	0.000756	0.000765	0.000774	0.000784	0.000794	0.000804	0.000813	0.000823	0.000832	0.000841	0.000849	0.000856	0.000862	0.000867	0.000871	0.000873	0.000874
0.5600	0.000472	0.000472	0.000471	0.000471	0.000469	0.000468	0.000466	0.000464	0.000462	0.000460	0.000457	0.000455	0.000453	0.000451	0.000449	0.000447	0.000446	0.000445	0.000445	0.000446	0.000448	0.000450	0.000454	0.000459	0.000465	0.000472	0.000480	0.000489	0.000500	0.000511	0.000523	0.000535	0.000548	0.000560	0.000573	0.000585	0.000596	0.000607	0.000617	0.000627	0.000635	0.000642	0.000649	0.000655	0.000659	0.000663	0.000667	0.000670	0.000672	0.000674	0.000675	0.000676	0.000677	0.000678	0.000679	0.000680	0.000681	0.000683	0.000684	0.000686	0.000688	0.000690	0.000693	0.000697	0.000701	0.000705	0.000710	0.000715	0.000721	0.000728	0.000735	0.000743	0.000751	0.000760	0.000769	0.000779	0.000790	0.000800	0.000811	0.000822	0.000833	0.000844	0.000855	0.000865	0.000874	0.000882	0.000889	0.000894	0.000899	0.000901	0.000902
0.5700	0.000473	0.000472	0.000472	0.000471	0.000470	0.000468	0.000466	0.000464	0.000462	0.000460	0.000457	0.000455	0.000453	0.000450	0.000448	0.000447	0.000445	0.000445	0.000445	0.000446	0.000448	0.000450	0.000454	0.000460	0.000466	0.000474	0.000483	0.000493	0.000504	0.000517	0.000529	0.000543	0.000556	0.000570	0.000583	0.000596	0.000608	0.000619	0.000630	0.000639	0.000648	0.000655	0.000661	0.000667	0.000671	0.000675	0.000678	0.000681	0.000682	0.000684	0.000685	0.000686	0.000686	0.000687	0.000687	0.000688	0.000689	0.000690	0.000691	0.000693	0.000695	0.000697	0.000700	0.000703	0.000707	0.000712	0.000717	0.000722	0.000729	0.000736	0.000743	0.000752	0.000761	0.000770	0.000781	0.000791	0.000803	0.000815	0.000827	0.000839	0.000851	0.000863	0.000875	0.000886	0.000897	0.000906	0.000914	0.000920	0.000925	0.000928	0.000929
0.5800	0.000474	0.000474	0.000473	0.000473	0.000471	0.000470	0.000468	0.000466	0.000463	0.000461	0.000458	0.000456	0.000453	0.000451	0.000449	0.000447	0.000446	0.000445	0.000445	0.000446	0.000449	0.000452	0.000456	0.000462	0.000469	0.000478	0.000488	0.000499	0.000511	0.000524	0.000538	0.000552	0.000567	0.000581	0.000596	0.000609	0.000622	0.000634	0.000645	0.000654	0.000663	0.000670	0.000676	0.000682	0.000686	0.000689	0.000692	0.000694	0.000695	0.000696	0.000697	0.000697	0.000697	0.000697	0.000697	0.000698	0.000698	0.000699	0.000700	0.000701	0.000703	0.000705	0.000708	0.000712	0.000716	0.000720	0.000725	0.000731	0.000738	0.000746	0.000754	0.000763	0.000773	0.000783	0.000794	0.000806	0.000819	0.000832	0.000845	0.000859	0.000873	0.000886	0.000900	0.000912	0.000924	0.000935	0.000944	0.000951	0.000957	0.000960	0.000961
0.5900	0.000475	0.000475	0.000474	0.000473	0.000472	0.000470	0.000468	0.000466	0.000464	0.000461	0.000459	0.000456	0.000453	0.000451	0.000449	0.000447	0.000446	0.000445	0.000445	0.000447	0.000449	0.000453	0.000458	0.000464	0.000472	0.000482	0.000493	0.000505	0.000518	0.000533	0.000548	0.000564	0.000579	0.000595	0.000610	0.000625	0.000638	0.000651	0.000662	0.000672	0.000680	0.000687	0.000693	0.000698	0.000702	0.000705	0.000707	0.000708	0.000709	0.000709	0.000709	0.000709	0.000709	0.000708	0.000708	0.000708	0.000708	0.000708	0.000709	0.000710	0.000712	0.000714	0.000717	0.000720	0.000724	0.000729	0.000735	0.000741	0.000748	0.000756	0.000765	0.000775	0.000785	0.000797	0.000809	0.000823	0.000837	0.000851	0.000866	0.000882	0.000897	0.000913	0.000928	0.000943	0.000956	0.000968	0.000979	0.000987	0.000994	0.000998	0.000999
0.6000	0.000477	0.000476	0.000476	0.000475	0.000473	0.000472	0.000470	0.000467	0.000465	0.000462	0.000459	0.000457	0.000454	0.000451	0.000449	0.000447	0.000446	0.000446	0.000446	0.000448	0.000450	0.000454	0.000460	0.000467	0.000476	0.000487	0.000499	0.000513	0.000528	0.000544	0.000561	0.000578	0.000595	0.000612	0.000628	0.000644	0.000658	0.000671	0.000682	0.000692	0.000701	0.000708	0.000713	0.000718	0.000721	0.000723	0.000725	0.000725	0.000725	0.000725	0.000724	0.000723	0.000722	0.000721	0.000720	0.000720	0.000719	0.000719	0.000720	0.000720	0.000722	0.000724	0.000727	0.000730	0.000734	0.000740	0.000745	0.000752	0.000760	0.000769	0.000778	0.000789	0.000801	0.000813	0.000827	0.000842	0.000858	0.000874	0.000891	0.000909	0.000927	0.000945	0.000962	0.000979	0.000995	0.001009	0.001021	0.001031	0.001039	0.001043	0.001045
0.6100	0.000477	0.000477	0.000477	0.000476	0.000474	0.000472	0.000470	0.000468	0.000465	0.000462	0.000460	0.000457	0.000454	0.000451	0.000449	0.000447	0.000446	0.000446	0.000446	0.000448	0.000451	0.000456	0.000463	0.000471	0.000481	0.000493	0.000506	0.000522	0.000538	0.000556	0.000575	0.000594	0.000613	0.000631	0.000649	0.000665	0.000680	0.000694	0.000706	0.000716	0.000724	0.000731	0.000736	0.000739	0.000742	0.000743	0.000743	0.000743	0.000742	0.000741	0.000739	0.000738	0.000736	0.000734	0.000733	0.000731	0.000731	0.000730	0.000730	0.000731	0.000732	0.000734	0.000737	0.000740	0.000745	0.000750	0.000756	0.000763	0.000772	0.000781	0.000792	0.000803	0.000816	0.000831	0.000846	0.000863	0.000880	0.000899	0.000918	0.000939	0.000959	0.000980	0.001001	0.001020	0.001039	0.001056	0.001070	0.001082	0.001091	0.001096	0.001098
0.6200	0.000479	0.000479	0.000479	0.000478	0.000476	0.000474	0.000472	0.000469	0.000467	0.000464	0.000461	0.000458	0.000455	0.000452	0.000450	0.000448	0.000447	0.000447	0.000448	0.000450	0.000454	0.000459	0.000466	0.000476	0.000487	0.000501	0.000517	0.000534	0.000553	0.000573	0.000594	0.000616	0.000637	0.000657	0.000677	0.000694	0.000710	0.000724	0.000736	0.000746	0.000754	0.000760	0.000764	0.000767	0.000769	0.000769	0.000768	0.000767	0.000764	0.000762	0.000759	0.000757	0.000754	0.000751	0.000749	0.000747	0.000745	0.000744	0.000744	0.000744	0.000745	0.000747	0.000750	0.000753	0.000758	0.000763	0.000770	0.000778	0.000787	0.000797	0.000809	0.000822	0.000837	0.000853	0.000870	0.000889	0.000910	0.000931	0.000954	0.000978	0.001002	0.001027	0.001051	0.001075	0.001097	0.001117	0.001135	0.001149	0.001160	0.001167	0.001169
0.6300	0.000480	0.000480	0.000479	0.000478	0.000477	0.000475	0.000473	0.000470	0.000467	0.000464	0.000461	0.000458	0.000455	0.000452	0.000450	0.000448	0.000447	0.000447	0.000448	0.000451	0.000455	0.000462	0.000470	0.000481	0.000494	0.000510	0.000528	0.000548	0.000570	0.000593	0.000617	0.000641	0.000665	0.000687	0.000708	0.000727	0.000744	0.000759	0.000771	0.000780	0.000788	0.000793	0.000796	0.000797	0.000797	0.000796	0.000794	0.000791	0.000787	0.000784	0.000780	0.000776	0.000772	0.000768	0.000765	0.000762	0.000760	0.000759	0.000758	0.000758	0.000758	0.000760	0.000763	0.000766	0.000771	0.000777	0.000784	0.000793	0.000803	0.000814	0.000827	0.000842	0.000858	0.000876	0.000896	0.000918	0.000941	0.000967	0.000993	0.001021	0.001050	0.001079	0.001108	0.001137	0.001164	0.001189	0.001211	0.001228	0.001242	0.001250	0.001253
0.6400	0.000483	0.000483	0.000482	0.000481	0.000479	0.000477	0.000475	0.000472	0.000469	0.000466	0.000463	0.000459	0.000456	0.000453	0.000451	0.000449	0.000448	0.000449	0.000450	0.000454	0.000459	0.000466	0.000476	0.000489	0.000505	0.000523	0.000544	0.000568	0.000593	0.000620	0.000648	0.000675	0.000702	0.000727	0.000751	0.000771	0.000789	0.000804	0.000816	0.000825	0.000831	0.000835	0.000836	0.000836	0.000834	0.000831	0.000826	0.000822	0.000816	0.000811	0.000805	0.000800	0.000795	0.000790	0.000785	0.000782	0.000779	0.000776	0.000775	0.000774	0.000774	0.000776	0.000778	0.000782	0.000787	0.000794	0.000802	0.000811	0.000822	0.000835	0.000850	0.000866	0.000885	0.000906	0.000929	0.000954	0.000982	0.001011	0.001043	0.001076	0.001111	0.001147	0.001183	0.001218	0.001252	0.001283	0.001310	0.001333	0.001350	0.001360	0.001364
0.6500	0.000485	0.000485	0.000484	0.000483	0.000481	0.000479	0.000477	0.000474	0.000471	0.000467	0.000464	0.000460	0.000457	0.000454	0.000452	0.000450	0.000449	0.000450	0.000452	0.000456	0.000463	0.000472	0.000484	0.000499	0.000517	0.000539	0.000564	0.000592	0.000623	0.000654	0.000687	0.000719	0.000750	0.000778	0.000804	0.000827	0.000845	0.000860	0.000871	0.000879	0.000883	0.000885	0.000884	0.000881	0.000876	0.000870	0.000864	0.000856	0.000849	0.000841	0.000834	0.000826	0.000819	0.000813	0.000807	0.000803	0.000798	0.000795	0.000793	0.000792	0.000792	0.000793	0.000795	0.000799	0.000805	0.000812	0.000820	0.000831	0.000843	0.000858	0.000874	0.000894	0.000915	0.000939	0.000966	0.000996	0.001029	0.001064	0.001103	0.001143	0.001186	0.001230	0.001275	0.001320	0.001362	0.001402	0.001437	0.001467	0.001489	0.001502	0.001507
0.6600	0.000487	0.000487	0.000486	0.000485	0.000483	0.000481	0.000478	0.000475	0.000472	0.000469	0.000465	0.000462	0.000458	0.000455	0.000453	0.000451	0.000451	0.000452	0.000454	0.000460	0.000467	0.000478	0.000493	0.000512	0.000534	0.000561	0.000591	0.000625	0.000662	0.000701	0.000739	0.000777	0.000813	0.000846	0.000875	0.000899	0.000919	0.000933	0.000943	0.000948	0.000949	0.000948	0.000943	0.000936	0.000928	0.000919	0.000909	0.000898	0.000888	0.000877	0.000867	0.000858	0.000849	0.000841	0.000833	0.000827	0.000821	0.000817	0.000814	0.000812	0.000812	0.000813	0.000815	0.000820	0.000825	0.000833	0.000843	0.000854	0.000869	0.000885	0.000904	0.000926	0.000951	0.000980	0.001012	0.001048	0.001087	0.001130	0.001178	0.001228	0.001282	0.001338	0.001396	0.001453	0.001509	0.001561	0.001608	0.001647	0.001677	0.001695	0.001701
0.6700	0.000490	0.000490	0.000489	0.000488	0.000486	0.000484	0.000481	0.000478	0.000475	0.000471	0.000467	0.000464	0.000460	0.000457	0.000455	0.000453	0.000453	0.000455	0.000458	0.000464	0.000474	0.000488	0.000506	0.000529	0.000558	0.000591	0.000629	0.000672	0.000718	0.000766	0.000814	0.000860	0.000903	0.000941	0.000973	0.000999	0.001018	0.001031	0.001037	0.001038	0.001035	0.001028	0.001018	0.001006	0.000993	0.000979	0.000964	0.000949	0.000935	0.000921	0.000907	0.000895	0.000883	0.000873	0.000863	0.000855	0.000849	0.000843	0.000839	0.000837	0.000836	0.000836	0.000839	0.000843	0.000850	0.000858	0.000869	0.000882	0.000899	0.000918	0.000940	0.000966	0.000996	0.001030	0.001068	0.001112	0.001160	0.001214	0.001273	0.001338	0.001407	0.001480	0.001556	0.001633	0.001708	0.001779	0.001844	0.001898	0.001939	0.001965	0.001974
0.6800	0.000493	0.000493	0.000492	0.000490	0.000489	0.000486	0.000483	0.000480	0.000476	0.000473	0.000469	0.000465	0.000461	0.000458	0.000456	0.000455	0.000455	0.000457	0.000462	0.000471	0.000483	0.000500	0.000523	0.000553	0.000589	0.000632	0.000682	0.000738	0.000797	0.000859	0.000920	0.000978	0.001030	0.001075	0.001111	0.001137	0.001154	0.001162	0.001163	0.001157	0.001146	0.001131	0.001113	0.001093	0.001072	0.001051	0.001030	0.001009	0.000989	0.000971	0.000953	0.000937	0.000922	0.000909	0.000897	0.000887	0.000878	0.000871	0.000866	0.000862	0.000861	0.000861	0.000864	0.000868	0.000876	0.000885	0.000898	0.000913	0.000932	0.000954	0.000981	0.001011	0.001047	0.001088	0.001135	0.001189	0.001250	0.001318	0.001395	0.001479	0.001567	0.001664	0.001767	0.001873	0.001979	0.002080	0.002173	0.002252	0.002312	0.002350	0.002363
0.6900	0.000497	0.000497	0.000496	0.000495	0.000493	0.000490	0.000487	0.000484	0.000480	0.000476	0.000472	0.000468	0.000464	0.000461	0.000459	0.000458	0.000459	0.000462	0.000469	0.000480	0.000496	0.000519	0.000549	0.000588	0.000637	0.000695	0.000763	0.000839	0.000920	0.001004	0.001085	0.001161	0.001226	0.001279	0.001318	0.001343	0.001354	0.001352	0.001341	0.001322	0.001298	0.001269	0.001238	0.001206	0.001174	0.001143	0.001113	0.001084	0.001057	0.001032	0.001009	0.000988	0.000969	0.000952	0.000937	0.000924	0.000913	0.000905	0.000898	0.000894	0.000891	0.000891	0.000894	0.000899	0.000907	0.000918	0.000932	0.000950	0.000972	0.000999	0.001031	0.001068	0.001111	0.001162	0.001221	0.001289	0.001367	0.001456	0.001557	0.001670	0.001795	0.001932	0.002080	0.002234	0.002392	0.002544	0.002687	0.002810	0.002906	0.002967	0.002988
0.7000	0.000501	0.000500	0.000499	0.000498	0.000496	0.000493	0.000490	0.000486	0.000482	0.000478	0.000474	0.000470	0.000466	0.000463	0.000461	0.000461	0.000462	0.000467	0.000477	0.000491	0.000513	0.000544	0.000585	0.000640	0.000709	0.000793	0.000892	0.001004	0.001123	0.001245	0.001362	0.001465	0.001551	0.001613	0.001651	0.001665	0.001659	0.001637	0.001601	0.001558	0.001509	0.001455	0.001404	0.001353	0.001304	0.001257	0.001214	0.001174	0.001137	0.001104	0.001073	0.001046	0.001022	0.001000	0.000982	0.000966	0.000952	0.000941	0.000933	0.000927	0.000924	0.000924	0.000927	0.000933	0.000942	0.000954	0.000971	0.000992	0.001019	0.001050	0.001089	0.001134	0.001188	0.001252	0.001326	0.001414	0.001516	0.001636	0.001773	0.001931	0.002110	0.002311	0.002536	0.002775	0.003026	0.003277	0.003517	0.003729	0.003897	0.004005	0.004043
0.7100	0.000504	0.000504	0.000503	0.000501	0.000499	0.000496	0.000493	0.000489	0.000485	0.000481	0.000476	0.000472	0.000468	0.000465	0.000463	0.000464	0.000467	0.000474	0.000487	0.000507	0.000538	0.000582	0.000643	0.000725	0.000832	0.000966	0.001127	0.001311	0.001511	0.001712	0.001899	0.002055	0.002170	0.002236	0.002255	0.002233	0.002180	0.002104	0.002015	0.001920	0.001823	0.001729	0.001640	0.001557	0.001480	0.001411	0.001348	0.001291	0.001240	0.001195	0.001154	0.001119	0.001087	0.001060	0.001036	0.001015	0.000999	0.000985	0.000974	0.000967	0.000963	0.000963	0.000966	0.000972	0.000983	0.000998	0.001018	0.001043	0.001075	0.001114	0.001161	0.001218	0.001287	0.001369	0.001467	0.001584	0.001723	0.001889	0.002086	0.002318	0.002591	0.002907	0.003270	0.003676	0.004118	0.004581	0.005040	0.005461	0.005804	0.006030	0.006108
0.7200	0.000510	0.000509	0.000508	0.000506	0.000504	0.000501	0.000498	0.000494	0.000489	0.000485	0.000480	0.000476	0.000472	0.000469	0.000468	0.000469	0.000474	0.000485	0.000503	0.000533	0.000580	0.000649	0.000748	0.000888	0.001080	0.001333	0.001653	0.002034	0.002457	0.002882	0.003257	0.003534	0.003682	0.003699	0.003607	0.003438	0.003224	0.002993	0.002762	0.002543	0.002342	0.002161	0.002000	0.001859	0.001735	0.001627	0.001532	0.001450	0.001378	0.001315	0.001260	0.001213	0.001171	0.001136	0.001105	0.001079	0.001058	0.001041	0.001028	0.001018	0.001013	0.001012	0.001015	0.001023	0.001036	0.001054	0.001079	0.001110	0.001149	0.001198	0.001258	0.001331	0.001421	0.001530	0.001663	0.001825	0.002024	0.002268	0.002568	0.002937	0.003389	0.003941	0.004609	0.005407	0.006334	0.007376	0.008486	0.009574	0.010515	0.011162	0.011394
0.7300	0.000513	0.000513	0.000512	0.000510	0.000508	0.000505	0.000501	0.000497	0.000493	0.000488	0.000483	0.000478	0.000475	0.000472	0.000471	0.000474	0.000482	0.000498	0.000527	0.000574	0.000651	0.000772	0.000961	0.001254	0.001699	0.002364	0.003322	0.004615	0.006238	0.007966	0.009364	0.010001	0.009783	0.008970	0.007902	0.006813	0.005823	0.004992	0.004287	0.003711	0.003244	0.002865	0.002555	0.002302	0.002093	0.001919	0.001773	0.001651	0.001548	0.001460	0.001385	0.001321	0.001267	0.001221	0.001182	0.001149	0.001122	0.001100	0.001084	0.001072	0.001066	0.001064	0.001068	0.001078	0.001093	0.001115	0.001145	0.001184	0.001233	0.001295	0.001372	0.001468	0.001587	0.001736	0.001921	0.002156	0.002452	0.002832	0.003322	0.003959	0.004797	0.005906	0.007383	0.009353	0.011919	0.015304	0.019550	0.024534	0.029699	0.033853	0.035485
0.7400	0.000522	0.000522	0.000521	0.000519	0.000516	0.000513	0.000509	0.000505	0.000500	0.000495	0.000490	0.000485	0.000481	0.000479	0.000480	0.000485	0.000498	0.000524	0.000572	0.000658	0.000810	0.001084	0.001595	0.002595	0.004689	0.009544	0.023603	0.101852	30341.038499	0.688721	1052.339270	1.081430	45234.847729	0.229809	0.063295	0.030762	0.018424	0.012282	0.008797	0.006649	0.005242	0.004274	0.003581	0.003069	0.002680	0.002379	0.002140	0.001949	0.001793	0.001666	0.001560	0.001472	0.001398	0.001336	0.001285	0.001243	0.001208	0.001181	0.001160	0.001145	0.001137	0.001135	0.001140	0.001151	0.001170	0.001198	0.001236	0.001285	0.001349	0.001430	0.001533	0.001664	0.001830	0.002043	0.002319	0.002681	0.003163	0.003818	0.004728	0.006028	0.007948	0.010905	0.015692	0.023943	0.039362	0.071990	0.161151	0.633887	149669.677475	3.495271	4201.239503
0.7500	0.000529	0.000528	0.000527	0.000525	0.000522	0.000519	0.000515	0.000510	0.000505	0.000500	0.000495	0.000490	0.000486	0.000485	0.000487	0.000497	0.000520	0.000568	0.000663	0.000859	0.001294	0.002430	0.006440	0.036198	13.531480	5.031877	0.170457	1.577800	0.663090	0.648901	0.000752	0.808593	2.405278	1.590548	0.598263	29.239268	83.258081	0.180756	0.042219	0.019260	0.011409	0.007766	0.005755	0.004517	0.003694	0.003118	0.002697	0.002380	0.002135	0.001942	0.001788	0.001663	0.001561	0.001478	0.001410	0.001354	0.001309	0.001274	0.001247	0.001229	0.001219	0.001216	0.001222	0.001236	0.001261	0.001296	0.001345	0.001410	0.001494	0.001603	0.001745	0.001929	0.002170	0.002492	0.002928	0.003534	0.004403	0.005702	0.007749	0.011224	0.017820	0.032719	0.078674	0.374167	163.691804	58.517084	1.379738	6.304732	5.593116	2.815163	0.002086
0.7600	0.000536	0.000535	0.000534	0.000532	0.000529	0.000526	0.000522	0.000517	0.000511	0.000506	0.000500	0.000496	0.000492	0.000492	0.000499	0.000518	0.000563	0.000669	0.000934	0.001771	0.006870	10.101638	0.077837	0.023595	493.805525	0.049467	0.054922	0.116759	0.446971	0.463083	87.194952	1.951104	0.628002	0.079486	0.050602	0.498073	5865.837533	0.060089	1.107389	76.234794	0.079581	0.023676	0.012369	0.007986	0.005767	0.004466	0.003629	0.003055	0.002642	0.002336	0.002102	0.001919	0.001775	0.001659	0.001567	0.001493	0.001434	0.001388	0.001354	0.001330	0.001317	0.001314	0.001322	0.001341	0.001373	0.001419	0.001484	0.001571	0.001685	0.001837	0.002039	0.002311	0.002682	0.003203	0.003960	0.005110	0.006972	0.010276	0.017060	0.035268	0.129732	141.833696	1.770692	0.157996	9762.941329	0.859986	0.209629	0.387349	1.955554	4.297822	317.447687
0.7700	0.000543	0.000543	0.000542	0.000540	0.000537	0.000532	0.000528	0.000523	0.000517	0.000512	0.000506	0.000501	0.000499	0.000502	0.000516	0.000557	0.000674	0.001065	0.003704	0.702496	0.253275	0.247123	5.942078	2.000081	0.130475	0.000556	0.092126	0.422887	0.579330	0.010373	0.001804	0.044996	0.502027	3.495163	1.110838	0.002816	2.389499	46.134092	15.466511	0.982924	7.904556	13.825917	0.081321	0.022201	0.011541	0.007476	0.005428	0.004230	0.003461	0.002934	0.002557	0.002274	0.002064	0.001899	0.001770	0.001669	0.001590	0.001530	0.001486	0.001455	0.001439	0.001435	0.001446	0.001471	0.001513	0.001576	0.001664	0.001784	0.001946	0.002166	0.002466	0.002896	0.003516	0.004456	0.005976	0.008673	0.014216	0.029251	0.115658	20.704339	10.985239	2.213803	40.571978	67.332631	3.626282	0.004525	1.837918	6.236169	1.954451	0.094162	0.005621
0.7800	0.000553	0.000552	0.000551	0.000548	0.000545	0.000541	0.000537	0.000531	0.000526	0.000520	0.000514	0.000509	0.000509	0.000518	0.000554	0.000683	0.001372	9.921383	0.303544	1.419738	288.170840	32002.703737	0.045687	0.033972	0.000653	0.071269	0.014933	0.111584	0.000833	991.981953	0.013061	8243.929126	0.001745	1.559485	0.051097	1.355084	0.000842	0.054368	0.108072	1872185.098247	1211.872729	99.327060	20.205440	315.779725	0.050088	0.017725	0.009914	0.006668	0.004964	0.003942	0.003275	0.002814	0.002482	0.002236	0.002049	0.001907	0.001799	0.001717	0.001657	0.001618	0.001596	0.001592	0.001607	0.001642	0.001701	0.001788	0.001912	0.002084	0.002325	0.002664	0.003154	0.003891	0.005062	0.007085	0.011065	0.020948	0.063105	437.639963	25.383057	124.404479	2681.461252	2393738.724390	0.286029	0.168975	0.002001	1.989963	0.102666	2.499375	0.003637	14955.290262	0.044108
0.7900	0.000563	0.000562	0.000561	0.000559	0.000555	0.000551	0.000547	0.000541	0.000535	0.000529	0.000523	0.000520	0.000524	0.000552	0.000695	0.002749	0.016284	0.000963	0.001553	0.005461	0.000425	0.030331	0.123340	0.043945	0.639462	0.039662	0.083046	0.003361	42002944.315615	0.124619	0.614251	0.061599	8903203.536733	0.001542	0.040859	0.027062	0.475810	0.065370	11.265140	3.464979	0.001562	0.881359	0.010306	0.054737	0.416036	0.225470	0.029774	0.013492	0.008273	0.005852	0.004505	0.003669	0.003111	0.002721	0.002439	0.002231	0.002076	0.001962	0.001881	0.001828	0.001800	0.001796	0.001818	0.001868	0.001951	0.002078	0.002260	0.002521	0.002900	0.003463	0.004339	0.005800	0.008509	0.014529	0.033842	0.270664	0.594531	0.065092	0.018280	1.020152	0.002164	4.128426	13.742019	0.200062	2.217551	0.125612	0.229371	0.008188	89582279.005840	0.303430	1.953220
0.8000	0.000574	0.000573	0.000572	0.000569	0.000566	0.000562	0.000556	0.000550	0.000544	0.000538	0.000532	0.000532	0.000552	0.000716	2.078804	0.003369	2365.077904	0.015920	0.099074	0.700363	0.000824	9.597084	0.038497	0.197719	48.267560	42827.355829	3.123920	0.003599	0.844198	0.011893	0.000422	0.132861	0.133033	0.001901	0.937424	17831.177418	27.889684	0.165774	0.044264	15.728817	0.001775	406.430518	75.746898	13.214924	2143739.130623	0.093789	625.353436	0.058678	0.019086	0.010427	0.006964	0.005187	0.004141	0.003468	0.003012	0.002690	0.002460	0.002295	0.002181	0.002107	0.002069	0.002066	0.002099	0.002175	0.002299	0.002490	0.002774	0.003198	0.003847	0.004895	0.006732	0.010414	0.019900	0.064291	699.535051	0.130093	2288513.801829	14.100995	81.295396	440.731165	0.003915	49.897346	0.164335	0.715789	149.535932	115921.468160	7.482827	0.008762	1.646189	0.213341	0.000809
0.8100	0.000586	0.000585	0.000584	0.000582	0.000578	0.000574	0.000569	0.000564	0.000557	0.000551	0.000548	0.000560	0.000768	0.466977	1.248886	0.000693	0.195871	0.340991	0.057712	0.000419	0.020325	0.002665	244068361.833396	0.000522	0.004052	0.000843	0.122610	0.107771	3.123248	0.768305	7.707165	0.066183	114.234009	2.857393	0.028324	0.033270	0.016644	0.000557	219100190.243207	2.516369	0.046383	0.000617	0.263110	2.349836	16.089760	24.865062	26938.805546	1701.403445	0.163794	0.028758	0.013485	0.008427	0.006060	0.004741	0.003928	0.003392	0.003027	0.002776	0.002606	0.002500	0.002448	0.002448	0.002501	0.002618	0.002815	0.003123	0.003601	0.004359	0.005630	0.007981	0.013139	0.029132	0.173208	1758.217186	27306.329101	25.019382	17.754995	4.454921	0.561208	0.000995	0.121912	2.667431	925663666.785421	0.001248	0.027957	0.040324	0.267656	3.779596	155.132004	1.271722	22.968939
0.8200	0.000599	0.000599	0.000597	0.000595	0.000592	0.000588	0.000584	0.000579	0.000574	0.000570	0.000579	0.000491	0.000593	0.016268	3.108553	0.246515	4.959679	0.000421	3877.217009	2372.226078	60.467447	0.002126	0.000403	0.000487	0.000433	0.000614	0.013469	14.228913	0.006873	1.231884	0.001713	49.398609	0.022526	18.513255	0.005074	0.001132	0.002464	0.000617	0.000501	0.016451	89.200375	14384558.112236	12772.847235	0.000531	9648.359985	21.985338	78.303215	0.982863	0.646187	0.012070	0.048367	0.018196	0.010481	0.007246	0.005554	0.004555	0.003922	0.003509	0.003240	0.003078	0.003004	0.003010	0.003101	0.003296	0.003631	0.004178	0.005080	0.006662	0.009769	0.017381	0.047812	0.013021	0.636476	1.224615	112.610050	23.217505	9215.990333	0.000812	30724.571760	14017489.068120	296.169086	0.022186	0.000838	0.001203	0.003082	0.002046	0.029639	46.949363	0.039045	66.201497	0.004570
0.8300	0.000615	0.000615	0.000614	0.000612	0.000610	0.000607	0.000604	0.000602	0.000603	0.000625	0.050095	0.000545	0.001588	0.018827	39.179962	0.002768	0.035286	0.000450	0.474698	0.024861	0.000490	0.003969	7530.517969	0.000561	0.408918	0.227011	0.000400	0.275766	0.005824	0.116539	0.000477	8.291138	0.003447	54.640081	0.001358	0.551957	0.117687	0.003753	4103.879443	0.003336	0.000571	16.683188	1.235935	0.011692	17.202970	0.056087	20393.982037	0.653643	0.122949	0.062356	80.751122	0.101121	0.026343	0.013608	0.008980	0.006735	0.005476	0.004718	0.004253	0.003985	0.003869	0.003891	0.004061	0.004419	0.005056	0.006166	0.008218	0.012562	0.024787	0.098016	84.751741	0.059770	0.142918	0.891306	18645.405798	0.071990	15.697308	0.011267	3.241457	15.489391	0.001145	0.013597	22752.730321	0.004538	0.942663	0.997401	0.001725	61.909015	0.012444	10.359935	0.000987
0.8400	0.000634	0.000633	0.000634	0.000633	0.000632	0.000633	0.000636	0.000653	0.000851	0.008093	0.299259	0.010243	0.000477	0.000464	0.005441	2306.216554	0.010912	0.000871	4.895619	0.000413	0.102980	0.040175	0.005282	0.088944	0.003647	104.750036	0.125773	0.072716	0.002191	6.083113	4.124380	0.130299	0.321812	0.004271	0.032022	13.378653	0.126113	0.033681	1.409738	0.049213	0.099675	0.000733	13.710486	0.005470	0.372743	549284.750367	1.036301	0.000599	0.001534	1.222321	111.820426	5.433206	0.386852	0.043641	0.019085	0.011835	0.008660	0.006999	0.006070	0.005568	0.005368	0.005432	0.005786	0.006545	0.007988	0.010850	0.017549	0.040692	0.369716	5.035430	123.292362	1.450432	0.001802	0.000816	0.917346	480415.735635	0.375086	0.007393	32.356089	0.000993	0.400349	0.151344	1.311387	0.214880	0.128217	192.998222	0.234790	0.110219	0.360542	7.976544	9.820137
0.8500	0.000654	0.000655	0.000655	0.000657	0.000662	0.000679	0.000749	0.116427	0.000598	0.002473	0.218406	0.000501	0.002125	0.000487	0.016409	0.000458	0.002331	0.004092	0.006273	0.010590	3.726739	0.001439	0.010616	0.014703	0.007319	0.000480	0.001047	0.003310	0.002108	12.759393	0.035146	4.142466	4.488706	0.001751	0.016036	0.000459	0.001378	4.579762	1.626781	0.022761	2.860857	0.011562	0.044324	0.016189	0.237195	0.000813	0.176465	0.002349	0.275843	0.000627	48.304665	1.493007	1.252281	85.651848	0.098916	0.031191	0.017535	0.012401	0.009999	0.008833	0.008415	0.008613	0.009529	0.011602	0.016208	0.028774	0.091960	79.507746	1.266786	1.597428	55.011168	0.000815	0.235167	0.002263	0.298625	0.001226	0.203980	0.030600	0.060377	0.043273	12.805479	0.022661	1.437823	4.082978	0.013726	0.000949	0.017105	0.006118	4.665095	19.922253	0.080084
0.8600	0.000676	0.000677	0.000682	0.000696	0.000748	0.001512	0.004279	2.579098	0.085139	0.000586	0.000845	0.009770	12750.535856	0.001223	0.000962	0.001042	0.204979	0.000439	2.704398	0.000411	0.015580	0.056270	10.182305	0.104571	0.013754	0.006119	78934.158824	0.001268	3.720292	0.000883	0.206222	0.000654	0.085879	0.014838	2540.359676	0.007663	0.003115	0.243420	1337.015092	0.099128	1.000401	0.000505	3.362931	0.001658	0.638332	0.066373	0.009542	0.088886	367353.512083	1.207775	0.058475	0.035452	19.841486	132630.943860	1.767578	0.743970	0.073373	0.033266	0.022141	0.017932	0.016654	0.017494	0.021131	0.031199	0.068319	0.694971	1.611049	131509.486667	17.335566	0.038050	0.050334	1.022507	516982.879700	0.074281	0.012806	0.054664	1.565400	0.001705	12.096546	0.000819	0.828698	0.210239	1113.846139	0.398212	0.025001	0.015853	109795.597717	0.015615	4.472547	0.001558	0.451178
0.8700	0.000705	0.000713	0.000761	0.001458	0.000677	0.028192	0.002994	0.000993	0.000630	0.017574	0.020964	0.015854	1.750473	0.000475	0.002824	0.008339	0.010083	0.000428	0.000417	87853.515728	217.010743	0.000404	0.000432	0.003217	0.000397	0.000506	0.002436	0.002969	0.024948	0.000450	0.062519	0.000410	0.001138	0.598798	0.296128	0.000492	0.000515	0.000868	0.001291	0.000494	15648.880791	6144112.201251	0.000517	0.000556	0.656508	0.402124	0.109107	0.000721	143.807557	0.758606	2.330300	4.396021	0.085123	0.435325	12.012508	11.122010	0.003641	1.021340	0.140641	0.077311	0.065077	0.075558	0.134790	0.966744	0.003376	10.043064	11.678709	0.421214	0.087782	4.737804	1.941997	0.985812	120.096550	0.000940	0.095169	0.332510	0.511196	0.000868	0.000816	4762569.293683	12187.716983	0.000811	0.001480	0.005916	0.000862	0.001038	0.254554	0.523259	0.028741	0.000835	0.127254
0.8800	0.000737	0.375829	0.000744	4.389422	0.079916	0.009511	2.351842	0.000652	0.000629	0.218375	0.001219	0.014185	0.002220	0.002285	0.041662	0.000456	0.009469	0.170911	0.008609	0.324345	0.010151	1.227380	0.268652	0.091636	0.020444	0.023130	0.002451	0.000755	2.577831	0.382684	0.008381	0.082217	293.035424	0.000425	0.001243	0.112079	0.001185	0.005638	5.717547	66.603347	0.004219	16.365531	0.020871	0.418876	0.453289	0.000663	0.217046	0.123496	0.033630	1.088852	0.075552	23.257222	0.035772	0.850971	488.644976	19.347766	36.936515	8745.861430	0.031251	2548.200492	276698424.039017	2486.743110	0.029848	8358.451845	33.629854	18.529771	422.897078	0.857928	0.036321	19.455748	0.089520	0.859497	0.050501	0.095961	0.444712	0.000911	0.342793	0.861381	0.038286	12.138955	0.024112	49.756009	4.514560	0.140707	0.028909	0.115099	0.003889	0.001235	248.965762	0.442973	0.015699
0.8900	0.000778	0.000777	0.001986	0.006512	0.029873	0.000727	0.000765	0.173184	0.000852	0.007753	1.370126	0.000950	7039.274930	0.795687	4.125077	0.001029	0.000444	0.015885	0.000419	0.000666	0.080789	0.023083	0.001911	0.003942	0.046499	0.008127	523.765751	4.783030	0.000441	0.000404	0.010088	0.000413	0.000435	0.385885	4.787941	0.049528	0.019394	0.164224	0.062770	0.874635	3.230626	0.000578	0.000528	0.659722	0.000563	0.001985	25.968480	7.363821	93938.967120	0.029852	90.652401	1.079128	0.020922	4742.258951	0.017106	0.017974	9.885301	3.293254	1.495004	0.004670	17.539577	0.004550	1.411270	3.023695	8.843018	0.016999	0.015049	4792.020674	0.016944	1.106831	114.306459	0.023941	152405.052912	11.461832	43.551035	0.004605	0.000844	0.473763	0.000831	0.001398	2.297494	0.628629	0.046126	0.119887	0.071133	0.044328	550.638718	4.916121	0.000867	0.000794	0.017153
0.9000	0.000826	0.000824	0.000822	0.000833	0.001373	731.308444	0.002825	0.010515	0.000705	0.001534	0.083280	0.091174	0.001018	0.008497	0.000469	0.000469	0.008925	0.002482	0.013323	0.001289	9.714813	0.000974	0.006539	0.000769	0.000396	0.129422	0.000480	0.137363	0.028294	0.000488	0.001357	0.000451	0.000663	5.381154	0.003735	4.406201	0.000447	0.010748	0.010031	0.015610	0.948818	0.000700	0.053544	0.054436	0.024974	0.001933	0.000656	0.072153	0.006759	1.943029	4.172022	0.078717	0.079420	0.991643	0.771056	133794.193777	0.171637	0.018643	0.009249	0.003103	0.118447	0.002966	0.008718	0.017092	0.152032	114879.961066	0.708981	0.804057	0.083366	0.070181	5.371701	2.872853	0.010980	0.108226	0.000885	0.001878	0.043477	0.038996	0.064600	0.002697	16.634142	0.011572	0.014953	0.007538	0.000797	3.077922	0.003090	3.887050	0.023683	0.000881	0.002426
0.9100	0.000885	0.000889	0.000890	222.809990	0.001381	0.025553	0.001124	0.126777	0.001044	0.000645	0.469505	0.014342	0.000546	0.530319	0.000601	0.000634	1.074159	903.953341	0.014127	0.000608	0.000411	0.750443	0.002613	0.010314	0.183000	1.833697	0.001641	0.033748	0.001331	0.002028	0.065779	0.000522	0.000762	1.011189	0.033446	49.383182	0.000512	0.011894	0.003727	0.820937	0.000878	0.004830	0.010993	25439.807511	1.081379	0.006602	0.005633	1.933867	0.001394	0.611795	18.435352	0.005934	0.224581	15.428363	0.116599	3.684870	0.132951	84570.224998	0.036214	0.041597	27.695223	0.040453	0.034558	76111.318167	0.116463	3.105584	0.105492	13.269961	0.242355	0.006337	24.686175	0.442551	0.001906	4.487359	0.004650	0.005251	3.643107	16770.318390	0.033785	0.003867	0.001124	1.404660	0.005398	0.018517	0.176490	32.187006	0.022968	0.678054	0.001679	0.001909	0.092599
0.9200	0.000967	0.005698	0.008905	93.359565	0.001346	0.002268	0.000824	0.132428	7.457509	0.002005	0.001595	0.000593	0.003241	0.280618	0.621430	24.091127	0.324383	0.001342	0.001081	0.000483	195.513047	21.539846	0.000428	0.001026	0.000397	0.001917	0.002874	0.000780	5.820599	0.013117	2.174904	0.306650	135.770148	0.000572	0.048259	0.003861	0.000499	0.000646	0.000626	0.042438	2.131548	0.001925	0.000683	0.022711	7.528572	14.994299	0.758199	0.664385	0.022191	0.001584	0.037087	0.070167	444.063405	9.971772	0.010888	0.619098	0.140691	30096.300303	5.482012	16.641197	8.791870	16.088095	5.072215	26837.207262	0.125040	0.561301	0.010271	7.854915	336.449861	0.052786	0.050264	0.001522	0.034463	1.804142	2.730295	77.037471	4.862253	0.014960	0.002173	0.001865	238.187821	23.391400	0.000919	0.001559	0.000843	0.004110	0.030940	0.001173	85.369450	0.194999	2.844601
0.9300	0.001077	0.001073	0.034956	0.001056	0.001004	0.001761	636.785827	0.905432	0.000763	0.000722	0.006552	0.053945	0.000734	65.404146	0.006773	0.013276	0.001742	0.011152	0.002642	0.216930	0.035458	607886.765097	0.005739	0.025106	1.099442	0.007614	0.000844	2.748057	0.011064	10.721919	0.000404	0.527204	0.000882	1.210516	0.009429	0.002717	18.439004	0.000926	0.000490	1470.535307	0.001115	0.635117	0.009313	0.001462	0.001324	0.009568	0.005184	85.627428	0.003085	1.536238	0.222377	0.007633	0.002561	8988.975361	322744.377793	0.194988	0.001513	0.003543	20.311504	0.000761	0.001225	0.000708	18.685825	0.002907	0.001235	0.171057	294709.352649	8810.715154	0.002123	0.008192	0.159960	1.108730	0.003649	300.688746	0.022120	0.034067	0.003936	0.017330	0.008882	0.589144	0.037136	549560.786900	0.005608	0.020660	10.535884	0.007197	0.006212	2.433552	0.007458	6.496507	0.000787
0.9400	0.001245	0.001244	0.002770	0.001705	0.006467	0.363080	7.812884	0.000905	0.000801	2.388237	0.001159	0.000835	0.353948	0.000541	172.454124	0.000467	0.010428	0.003835	0.025256	0.003427	0.000411	0.842460	1.540086	0.000856	0.001036	0.004850	0.001633	0.000587	0.001079	0.188914	0.007407	2.596150	0.007383	0.000458	0.010400	0.003356	0.000892	0.007709	2.134810	0.028632	0.000511	0.006742	0.407709	0.000688	0.192705	0.000661	40.588025	0.000898	8.586335	0.009014	0.012793	81.666074	0.001537	0.002852	557.711445	35.240099	0.632165	0.088215	0.431446	0.006558	0.051361	0.006205	0.381153	0.075113	0.521547	28.458526	433.525214	0.002336	0.001402	111.965727	0.012188	0.006747	5.670543	0.001045	380.367136	0.000923	0.115442	0.004669	0.231758	0.006402	0.000839	0.628625	2.179240	0.004865	0.001544	0.004914	0.006123	0.000937	0.004459	1.386025	0.008001
0.9500	0.001527	0.004615	0.013593	272.062632	0.989233	0.005597	0.069906	687.519455	0.005424	0.002115	0.276056	3.793333	0.003823	0.001454	0.084096	0.014712	14942.063370	0.000698	0.000679	0.000419	0.973789	0.002337	0.000450	0.415134	0.029740	0.011755	1136.754473	0.175385	4.112350	0.004870	12.940845	0.046334	1.441175	0.015279	97.328928	0.122742	0.006229	4.935561	0.001475	0.002073	12.941640	0.000538	0.000742	0.003846	17.832287	0.008624	1.524351	0.018425	0.072838	97.124367	8.072998	0.051263	0.190700	1591093.290432	4.329917	0.200362	124.393225	19499.003518	5.596977	4.675404	1.439998	4.444077	5.089254	15164.580714	103.214018	0.145540	3.307172	1525632.253800	0.136451	0.036113	5.366415	62.533507	0.045736	0.012110	0.914768	0.021397	13927.982593	0.002558	0.001127	0.000871	6.825577	0.002644	0.001393	2.501173	0.016915	0.060454	568.869056	0.088616	2.455412	0.023292	11.327701
0.9600	0.002215	0.002941	0.037145	0.005377	0.402285	0.065403	0.003188	0.001085	0.001443	1.370376	0.010887	0.437159	0.019958	6.818092	0.530178	0.040986	0.013452	0.000513	0.029701	0.007392	0.042555	0.000447	2.567935	186.728044	0.001571	0.003300	0.000783	0.001076	0.176504	0.097686	0.121689	0.029109	1.325369	0.000550	0.003784	0.019789	0.000769	22.009372	0.293639	0.000504	0.005169	0.082153	0.009266	0.001268	0.016865	0.643094	0.012509	0.040895	0.387231	9.418615	0.257975	1.713262	0.018172	0.003499	0.070728	1.289147	7.269321	0.569965	1.530227	0.321020	39.534029	0.296205	1.101849	0.487786	4.262533	0.779004	0.048945	0.002497	0.019513	6.123200	0.165961	5.919626	0.235998	5.823130	0.386525	0.361561	0.016849	0.001272	0.019077	0.042696	0.020619	0.000864	1.126392	80.824087	0.001268	0.009783	0.002241	0.000984	0.591832	0.049623	0.094202
0.9700	9344.832439	0.205533	23.141924	0.074658	1.338982	31.239943	0.005582	0.014168	0.022806	0.001160	0.016305	0.000698	0.612908	0.119008	16640.850497	0.072068	0.055914	0.502815	0.003129	0.004709	0.000413	0.000400	0.000436	0.038292	0.000457	1.884594	343.566483	0.066545	0.001966	2.707620	2.336005	1.199744	0.012961	0.011373	55.768044	0.315593	0.000465	0.307431	0.001090	0.000523	0.000524	0.026153	0.000963	0.132564	0.224571	0.101779	3755.663123	1.957797	0.157451	0.002690	0.361909	0.001910	0.690825	0.129863	0.007145	21.906655	1.299243	3.380347	139.144723	0.164302	2336.700298	0.071485	48.745101	2.827568	0.006599	0.830542	0.001982	0.088057	0.469801	0.001429	0.227635	0.002264	0.150954	1.118165	4585.455290	0.067683	0.124079	0.167647	0.001982	0.014031	0.000878	0.000883	0.001179	0.136468	0.000823	0.659198	122.496244	0.024233	0.006005	1.309243	1.556023
0.9800	1.156335	1.396608	1.778415	0.168015	0.352860	0.354512	0.003323	0.008246	1931.427233	0.000696	0.005114	0.006176	0.000565	0.444624	0.003961	0.001486	0.000446	2.369262	0.141557	0.000776	0.264647	0.000726	0.047792	0.026762	0.000472	0.000382	0.000387	0.140598	0.000387	0.216526	128437.013911	0.125951	0.000472	0.592015	0.000509	0.000434	0.001026	0.201776	0.012799	0.000588	0.078574	0.004670	0.067503	0.972357	0.000806	0.001684	0.045550	6.565045	0.001059	0.108527	0.008988	0.001599	2990.052737	0.015109	0.122591	0.384629	0.315984	0.146379	4.582972	0.502307	0.302673	0.235984	3.527711	0.030384	0.017993	0.002929	0.090275	0.002862	115.208536	0.001803	0.002553	0.065301	0.001352	3.602545	0.024379	0.001095	0.001052	0.317027	0.029221	0.002941	0.055925	0.000985	0.012685	0.082832	0.001035	0.000794	0.000832	0.230271	0.000803	0.098146	74689.314448
0.9900	0.652858	1.119362	86.253579	54.826170	13.983704	11.787606	0.025398	0.163028	0.113627	0.331657	0.185674	0.000898	3.517425	1896.696567	0.002223	0.001106	0.000440	0.000671	0.013428	0.133970	3379086.511574	4.829696	1.700618	0.002905	0.020970	0.805422	14.094566	0.001042	0.006756	0.004887	0.012683	0.001740	0.035743	0.004211	81.880004	4.934782	0.134566	0.001124	10.743792	1.963499	1519003.764935	0.256092	0.121420	0.001160	0.000818	0.007695	0.019306	2471.439808	5.309145	0.007991	3.500842	7.289720	2.915158	0.202589	0.031099	268.276791	9.438986	47.809351	36.893978	0.369238	0.185705	0.222155	10.449560	18.940894	0.449143	195.951423	0.004733	0.004201	1.884450	4.514265	2.079995	0.005669	0.185180	37.987484	0.010310	0.004530	0.001136	0.001108	0.055632	0.093924	366933.648903	0.635761	4.195321	0.001396	0.050288	1.755161	28.058301	0.002195	0.012466	0.001953	0.006364


==> figures/Al/drag_anis_AlT300P45.dat <==
### B(beta,theta) for AlT300P45 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.003123	0.003125	0.003131	0.003141	0.003154	0.003171	0.003191	0.003213	0.003237	0.003263	0.003290	0.003317	0.003345	0.003372	0.003398	0.003423	0.003447	0.003469	0.003489	0.003506	0.003522	0.003535	0.003545	0.003554	0.003560	0.003564	0.003566	0.003566	0.003564	0.003561	0.003556	0.003549	0.003541	0.003531	0.003520	0.003508	0.003494	0.003479	0.003463	0.003447	0.003429	0.003411	0.003391	0.003372	0.003352	0.003332	0.003311	0.003291	0.003272	0.003253	0.003234	0.003217	0.003200	0.003184	0.003170	0.003156	0.003144	0.003132	0.003122	0.003112	0.003103	0.003095	0.003087	0.003079	0.003071	0.003064	0.003056	0.003048	0.003039	0.003031	0.003021	0.003012	0.003001	0.002991	0.002980	0.002968	0.002957	0.002946	0.002934	0.002923	0.002913	0.002903	0.002893	0.002885	0.002877	0.002870	0.002864	0.002860	0.002857	0.002855	0.002854
0.0200	0.003085	0.003087	0.003093	0.003102	0.003116	0.003132	0.003151	0.003173	0.003197	0.003223	0.003249	0.003276	0.003303	0.003330	0.003356	0.003381	0.003404	0.003425	0.003445	0.003462	0.003478	0.003490	0.003501	0.003510	0.003516	0.003520	0.003522	0.003523	0.003521	0.003518	0.003513	0.003506	0.003498	0.003489	0.003478	0.003466	0.003453	0.003439	0.003424	0.003407	0.003390	0.003372	0.003354	0.003334	0.003315	0.003295	0.003275	0.003256	0.003236	0.003218	0.003200	0.003182	0.003166	0.003151	0.003136	0.003123	0.003111	0.003099	0.003089	0.003079	0.003071	0.003062	0.003054	0.003047	0.003039	0.003032	0.003024	0.003016	0.003008	0.002999	0.002990	0.002980	0.002970	0.002960	0.002949	0.002938	0.002927	0.002916	0.002905	0.002894	0.002883	0.002873	0.002864	0.002856	0.002848	0.002841	0.002836	0.002831	0.002828	0.002826	0.002826
0.0300	0.003049	0.003050	0.003056	0.003066	0.003079	0.003095	0.003114	0.003135	0.003159	0.003183	0.003209	0.003236	0.003263	0.003289	0.003314	0.003339	0.003362	0.003383	0.003402	0.003419	0.003434	0.003447	0.003458	0.003466	0.003473	0.003477	0.003479	0.003480	0.003478	0.003475	0.003471	0.003464	0.003457	0.003448	0.003437	0.003426	0.003413	0.003399	0.003384	0.003368	0.003351	0.003334	0.003316	0.003297	0.003278	0.003258	0.003239	0.003220	0.003201	0.003183	0.003165	0.003148	0.003132	0.003117	0.003103	0.003090	0.003078	0.003067	0.003057	0.003047	0.003038	0.003030	0.003023	0.003015	0.003008	0.003000	0.002993	0.002985	0.002977	0.002968	0.002959	0.002949	0.002940	0.002929	0.002919	0.002908	0.002897	0.002886	0.002875	0.002865	0.002854	0.002845	0.002836	0.002827	0.002820	0.002813	0.002808	0.002804	0.002800	0.002799	0.002798
0.0400	0.003015	0.003017	0.003022	0.003031	0.003044	0.003060	0.003078	0.003099	0.003122	0.003146	0.003172	0.003198	0.003224	0.003250	0.003274	0.003298	0.003321	0.003342	0.003361	0.003378	0.003392	0.003405	0.003416	0.003424	0.003430	0.003435	0.003437	0.003438	0.003436	0.003433	0.003429	0.003423	0.003416	0.003407	0.003397	0.003386	0.003373	0.003360	0.003345	0.003330	0.003313	0.003296	0.003278	0.003260	0.003241	0.003222	0.003203	0.003185	0.003166	0.003148	0.003131	0.003115	0.003099	0.003084	0.003070	0.003058	0.003046	0.003035	0.003025	0.003015	0.003007	0.002999	0.002991	0.002983	0.002976	0.002968	0.002961	0.002953	0.002945	0.002937	0.002928	0.002918	0.002909	0.002899	0.002888	0.002878	0.002867	0.002856	0.002846	0.002835	0.002825	0.002816	0.002807	0.002799	0.002792	0.002785	0.002780	0.002776	0.002773	0.002771	0.002770
0.0500	0.002981	0.002983	0.002988	0.002997	0.003010	0.003025	0.003043	0.003063	0.003086	0.003109	0.003134	0.003159	0.003185	0.003210	0.003234	0.003257	0.003279	0.003300	0.003318	0.003335	0.003350	0.003362	0.003373	0.003381	0.003387	0.003391	0.003394	0.003395	0.003394	0.003391	0.003387	0.003381	0.003374	0.003366	0.003356	0.003345	0.003333	0.003320	0.003306	0.003291	0.003275	0.003258	0.003241	0.003223	0.003205	0.003186	0.003168	0.003150	0.003132	0.003114	0.003097	0.003081	0.003066	0.003051	0.003038	0.003025	0.003013	0.003002	0.002993	0.002983	0.002975	0.002967	0.002959	0.002952	0.002945	0.002937	0.002930	0.002922	0.002914	0.002906	0.002897	0.002888	0.002879	0.002869	0.002859	0.002848	0.002837	0.002827	0.002816	0.002806	0.002797	0.002787	0.002779	0.002771	0.002764	0.002757	0.002752	0.002748	0.002745	0.002743	0.002743
0.0600	0.002950	0.002952	0.002957	0.002966	0.002978	0.002993	0.003010	0.003030	0.003052	0.003075	0.003099	0.003123	0.003148	0.003172	0.003196	0.003219	0.003240	0.003260	0.003278	0.003294	0.003309	0.003321	0.003331	0.003339	0.003346	0.003350	0.003352	0.003353	0.003352	0.003350	0.003346	0.003340	0.003333	0.003325	0.003316	0.003305	0.003294	0.003281	0.003267	0.003253	0.003237	0.003221	0.003204	0.003187	0.003169	0.003151	0.003133	0.003115	0.003098	0.003080	0.003064	0.003048	0.003033	0.003019	0.003005	0.002993	0.002981	0.002971	0.002961	0.002952	0.002943	0.002936	0.002928	0.002921	0.002913	0.002906	0.002899	0.002891	0.002884	0.002875	0.002867	0.002858	0.002848	0.002839	0.002829	0.002819	0.002809	0.002798	0.002788	0.002778	0.002768	0.002759	0.002751	0.002743	0.002736	0.002730	0.002725	0.002721	0.002719	0.002717	0.002716
0.0700	0.002921	0.002922	0.002927	0.002936	0.002947	0.002962	0.002979	0.002998	0.003019	0.003041	0.003065	0.003088	0.003112	0.003136	0.003159	0.003181	0.003202	0.003221	0.003239	0.003255	0.003269	0.003281	0.003291	0.003299	0.003305	0.003309	0.003312	0.003312	0.003312	0.003309	0.003306	0.003300	0.003294	0.003286	0.003277	0.003267	0.003256	0.003243	0.003230	0.003216	0.003200	0.003185	0.003168	0.003151	0.003134	0.003117	0.003099	0.003082	0.003065	0.003048	0.003032	0.003016	0.003002	0.002988	0.002975	0.002963	0.002951	0.002941	0.002931	0.002922	0.002914	0.002906	0.002899	0.002891	0.002884	0.002877	0.002870	0.002862	0.002854	0.002846	0.002838	0.002829	0.002820	0.002810	0.002801	0.002791	0.002781	0.002771	0.002761	0.002751	0.002742	0.002733	0.002725	0.002718	0.002711	0.002705	0.002700	0.002696	0.002694	0.002692	0.002691
0.0800	0.002892	0.002894	0.002899	0.002907	0.002918	0.002932	0.002948	0.002967	0.002987	0.003009	0.003031	0.003054	0.003077	0.003100	0.003122	0.003144	0.003164	0.003183	0.003200	0.003215	0.003229	0.003240	0.003250	0.003258	0.003264	0.003268	0.003271	0.003272	0.003271	0.003269	0.003266	0.003261	0.003254	0.003247	0.003238	0.003228	0.003217	0.003205	0.003192	0.003178	0.003164	0.003149	0.003133	0.003116	0.003100	0.003083	0.003066	0.003049	0.003032	0.003016	0.003000	0.002985	0.002971	0.002957	0.002944	0.002932	0.002921	0.002911	0.002901	0.002893	0.002884	0.002876	0.002869	0.002862	0.002855	0.002848	0.002840	0.002833	0.002825	0.002817	0.002809	0.002800	0.002792	0.002782	0.002773	0.002763	0.002753	0.002744	0.002734	0.002725	0.002716	0.002707	0.002699	0.002692	0.002686	0.002680	0.002675	0.002672	0.002669	0.002667	0.002667
0.0900	0.002865	0.002867	0.002872	0.002879	0.002890	0.002903	0.002919	0.002937	0.002956	0.002977	0.002999	0.003021	0.003043	0.003065	0.003087	0.003107	0.003127	0.003145	0.003161	0.003176	0.003189	0.003201	0.003210	0.003218	0.003224	0.003228	0.003231	0.003232	0.003231	0.003229	0.003226	0.003221	0.003215	0.003208	0.003200	0.003190	0.003180	0.003168	0.003156	0.003143	0.003128	0.003114	0.003098	0.003082	0.003066	0.003050	0.003033	0.003017	0.003001	0.002985	0.002969	0.002955	0.002941	0.002927	0.002915	0.002903	0.002892	0.002882	0.002873	0.002864	0.002856	0.002848	0.002840	0.002833	0.002826	0.002819	0.002812	0.002805	0.002797	0.002789	0.002781	0.002773	0.002764	0.002755	0.002746	0.002736	0.002727	0.002717	0.002708	0.002699	0.002690	0.002682	0.002675	0.002668	0.002661	0.002656	0.002651	0.002648	0.002645	0.002644	0.002643
0.1000	0.002839	0.002841	0.002845	0.002853	0.002863	0.002876	0.002891	0.002908	0.002927	0.002947	0.002967	0.002988	0.003010	0.003031	0.003052	0.003071	0.003090	0.003108	0.003124	0.003138	0.003151	0.003162	0.003171	0.003178	0.003184	0.003188	0.003191	0.003192	0.003192	0.003190	0.003187	0.003182	0.003176	0.003170	0.003162	0.003153	0.003142	0.003131	0.003119	0.003106	0.003093	0.003079	0.003064	0.003048	0.003033	0.003017	0.003001	0.002985	0.002969	0.002954	0.002939	0.002925	0.002911	0.002898	0.002886	0.002874	0.002863	0.002853	0.002844	0.002835	0.002827	0.002819	0.002812	0.002805	0.002798	0.002791	0.002784	0.002777	0.002769	0.002761	0.002753	0.002745	0.002737	0.002728	0.002719	0.002710	0.002701	0.002691	0.002683	0.002674	0.002665	0.002657	0.002650	0.002643	0.002637	0.002632	0.002628	0.002624	0.002622	0.002620	0.002620
0.1100	0.002816	0.002817	0.002822	0.002829	0.002839	0.002851	0.002865	0.002881	0.002899	0.002918	0.002938	0.002958	0.002978	0.002999	0.003018	0.003037	0.003055	0.003072	0.003087	0.003101	0.003113	0.003124	0.003133	0.003140	0.003146	0.003150	0.003152	0.003153	0.003153	0.003151	0.003148	0.003144	0.003139	0.003132	0.003124	0.003116	0.003106	0.003095	0.003084	0.003071	0.003058	0.003044	0.003030	0.003015	0.003000	0.002985	0.002969	0.002954	0.002938	0.002924	0.002909	0.002895	0.002882	0.002869	0.002857	0.002845	0.002835	0.002825	0.002816	0.002807	0.002799	0.002792	0.002784	0.002777	0.002770	0.002763	0.002756	0.002749	0.002742	0.002734	0.002726	0.002718	0.002710	0.002701	0.002693	0.002684	0.002675	0.002666	0.002657	0.002649	0.002641	0.002633	0.002626	0.002619	0.002614	0.002608	0.002604	0.002601	0.002599	0.002597	0.002597
0.1200	0.002794	0.002795	0.002799	0.002806	0.002815	0.002827	0.002840	0.002856	0.002873	0.002891	0.002909	0.002929	0.002948	0.002967	0.002986	0.003004	0.003021	0.003037	0.003052	0.003065	0.003077	0.003087	0.003096	0.003103	0.003108	0.003112	0.003115	0.003116	0.003116	0.003114	0.003111	0.003107	0.003102	0.003096	0.003088	0.003080	0.003071	0.003061	0.003049	0.003037	0.003025	0.003011	0.002998	0.002983	0.002969	0.002954	0.002939	0.002924	0.002909	0.002895	0.002881	0.002867	0.002854	0.002842	0.002830	0.002819	0.002808	0.002799	0.002790	0.002781	0.002773	0.002766	0.002758	0.002751	0.002744	0.002737	0.002730	0.002723	0.002716	0.002708	0.002701	0.002693	0.002685	0.002676	0.002668	0.002659	0.002651	0.002642	0.002634	0.002626	0.002618	0.002610	0.002604	0.002597	0.002592	0.002587	0.002583	0.002580	0.002577	0.002576	0.002575
0.1300	0.002772	0.002774	0.002777	0.002784	0.002793	0.002803	0.002816	0.002831	0.002847	0.002864	0.002882	0.002900	0.002918	0.002937	0.002954	0.002972	0.002988	0.003003	0.003017	0.003029	0.003041	0.003050	0.003059	0.003065	0.003071	0.003074	0.003077	0.003078	0.003078	0.003076	0.003073	0.003070	0.003065	0.003059	0.003052	0.003044	0.003034	0.003025	0.003014	0.003002	0.002990	0.002977	0.002964	0.002950	0.002936	0.002922	0.002907	0.002893	0.002878	0.002864	0.002851	0.002838	0.002825	0.002813	0.002801	0.002791	0.002780	0.002771	0.002762	0.002753	0.002745	0.002738	0.002731	0.002723	0.002717	0.002710	0.002703	0.002696	0.002688	0.002681	0.002674	0.002666	0.002658	0.002650	0.002641	0.002633	0.002625	0.002617	0.002609	0.002601	0.002593	0.002586	0.002580	0.002574	0.002568	0.002564	0.002560	0.002557	0.002555	0.002553	0.002553
0.1400	0.002753	0.002754	0.002758	0.002764	0.002772	0.002782	0.002794	0.002808	0.002823	0.002839	0.002856	0.002873	0.002890	0.002907	0.002924	0.002940	0.002956	0.002970	0.002983	0.002995	0.003006	0.003015	0.003023	0.003030	0.003035	0.003039	0.003041	0.003042	0.003042	0.003041	0.003038	0.003034	0.003030	0.003024	0.003017	0.003010	0.003001	0.002992	0.002982	0.002971	0.002959	0.002947	0.002934	0.002921	0.002907	0.002893	0.002879	0.002865	0.002852	0.002838	0.002825	0.002812	0.002800	0.002788	0.002777	0.002766	0.002756	0.002747	0.002738	0.002730	0.002722	0.002714	0.002707	0.002700	0.002693	0.002686	0.002679	0.002672	0.002665	0.002658	0.002651	0.002643	0.002635	0.002627	0.002619	0.002611	0.002603	0.002596	0.002588	0.002580	0.002573	0.002566	0.002560	0.002554	0.002549	0.002545	0.002541	0.002538	0.002536	0.002535	0.002535
0.1500	0.002733	0.002734	0.002737	0.002743	0.002750	0.002760	0.002771	0.002784	0.002798	0.002813	0.002829	0.002845	0.002861	0.002877	0.002893	0.002908	0.002923	0.002936	0.002949	0.002960	0.002970	0.002979	0.002987	0.002993	0.002998	0.003001	0.003004	0.003005	0.003005	0.003003	0.003001	0.002998	0.002993	0.002988	0.002981	0.002974	0.002966	0.002957	0.002947	0.002937	0.002926	0.002914	0.002902	0.002889	0.002876	0.002863	0.002849	0.002836	0.002823	0.002810	0.002797	0.002785	0.002773	0.002761	0.002750	0.002740	0.002730	0.002721	0.002712	0.002704	0.002696	0.002689	0.002681	0.002674	0.002667	0.002660	0.002654	0.002647	0.002640	0.002633	0.002625	0.002618	0.002611	0.002603	0.002595	0.002588	0.002580	0.002572	0.002565	0.002558	0.002551	0.002545	0.002539	0.002533	0.002528	0.002524	0.002521	0.002518	0.002516	0.002515	0.002514
0.1600	0.002715	0.002716	0.002719	0.002724	0.002732	0.002740	0.002751	0.002763	0.002776	0.002790	0.002804	0.002819	0.002834	0.002849	0.002864	0.002878	0.002892	0.002905	0.002916	0.002927	0.002936	0.002945	0.002952	0.002957	0.002962	0.002965	0.002968	0.002969	0.002969	0.002967	0.002965	0.002961	0.002957	0.002952	0.002946	0.002939	0.002931	0.002923	0.002913	0.002903	0.002892	0.002881	0.002869	0.002857	0.002845	0.002832	0.002819	0.002806	0.002793	0.002781	0.002768	0.002756	0.002745	0.002734	0.002723	0.002713	0.002703	0.002694	0.002686	0.002678	0.002670	0.002662	0.002655	0.002648	0.002641	0.002634	0.002628	0.002621	0.002614	0.002607	0.002600	0.002592	0.002585	0.002578	0.002570	0.002563	0.002556	0.002548	0.002541	0.002535	0.002528	0.002522	0.002516	0.002511	0.002507	0.002503	0.002499	0.002497	0.002495	0.002494	0.002493
0.1700	0.002697	0.002698	0.002701	0.002706	0.002713	0.002721	0.002730	0.002741	0.002753	0.002766	0.002779	0.002793	0.002807	0.002821	0.002835	0.002848	0.002861	0.002872	0.002883	0.002893	0.002902	0.002910	0.002916	0.002922	0.002926	0.002929	0.002931	0.002932	0.002932	0.002931	0.002929	0.002926	0.002922	0.002917	0.002911	0.002905	0.002897	0.002889	0.002880	0.002870	0.002860	0.002850	0.002838	0.002827	0.002815	0.002803	0.002790	0.002778	0.002766	0.002754	0.002742	0.002730	0.002719	0.002708	0.002698	0.002688	0.002679	0.002670	0.002661	0.002653	0.002645	0.002638	0.002631	0.002624	0.002617	0.002610	0.002603	0.002596	0.002589	0.002582	0.002575	0.002568	0.002561	0.002554	0.002547	0.002540	0.002533	0.002525	0.002519	0.002512	0.002506	0.002500	0.002495	0.002490	0.002486	0.002482	0.002479	0.002477	0.002475	0.002474	0.002473
0.1800	0.002682	0.002683	0.002686	0.002690	0.002696	0.002703	0.002712	0.002722	0.002733	0.002745	0.002757	0.002770	0.002783	0.002796	0.002808	0.002821	0.002832	0.002843	0.002853	0.002862	0.002871	0.002878	0.002884	0.002889	0.002893	0.002896	0.002898	0.002899	0.002899	0.002898	0.002896	0.002893	0.002889	0.002885	0.002879	0.002873	0.002866	0.002858	0.002850	0.002841	0.002831	0.002821	0.002810	0.002799	0.002787	0.002776	0.002764	0.002752	0.002741	0.002729	0.002717	0.002706	0.002695	0.002685	0.002675	0.002665	0.002656	0.002647	0.002638	0.002630	0.002623	0.002615	0.002608	0.002601	0.002594	0.002588	0.002581	0.002574	0.002567	0.002561	0.002554	0.002547	0.002540	0.002533	0.002526	0.002519	0.002513	0.002506	0.002500	0.002494	0.002488	0.002482	0.002477	0.002473	0.002469	0.002465	0.002462	0.002460	0.002458	0.002457	0.002457
0.1900	0.002667	0.002667	0.002670	0.002674	0.002679	0.002686	0.002694	0.002703	0.002713	0.002724	0.002735	0.002747	0.002758	0.002770	0.002781	0.002793	0.002803	0.002813	0.002822	0.002831	0.002838	0.002845	0.002851	0.002856	0.002859	0.002862	0.002864	0.002865	0.002865	0.002864	0.002862	0.002859	0.002856	0.002851	0.002846	0.002840	0.002833	0.002826	0.002818	0.002809	0.002800	0.002790	0.002780	0.002770	0.002759	0.002748	0.002737	0.002724	0.002713	0.002702	0.002691	0.002680	0.002670	0.002660	0.002650	0.002640	0.002631	0.002623	0.002614	0.002606	0.002599	0.002591	0.002584	0.002577	0.002570	0.002564	0.002557	0.002550	0.002544	0.002537	0.002530	0.002524	0.002517	0.002511	0.002504	0.002497	0.002491	0.002485	0.002479	0.002473	0.002467	0.002462	0.002458	0.002453	0.002449	0.002446	0.002443	0.002441	0.002440	0.002439	0.002438
0.2000	0.002647	0.002648	0.002650	0.002654	0.002659	0.002665	0.002672	0.002680	0.002689	0.002698	0.002709	0.002719	0.002729	0.002740	0.002750	0.002760	0.002770	0.002779	0.002787	0.002795	0.002802	0.002808	0.002813	0.002818	0.002821	0.002824	0.002825	0.002830	0.002829	0.002829	0.002827	0.002824	0.002821	0.002817	0.002812	0.002806	0.002800	0.002793	0.002785	0.002777	0.002768	0.002759	0.002749	0.002739	0.002729	0.002718	0.002707	0.002697	0.002686	0.002675	0.002664	0.002654	0.002644	0.002634	0.002624	0.002615	0.002606	0.002598	0.002589	0.002581	0.002574	0.002566	0.002559	0.002552	0.002545	0.002539	0.002532	0.002526	0.002519	0.002513	0.002506	0.002500	0.002493	0.002487	0.002480	0.002474	0.002468	0.002462	0.002456	0.002451	0.002446	0.002441	0.002437	0.002433	0.002429	0.002426	0.002423	0.002421	0.002419	0.002418	0.002418
0.2100	0.002639	0.002639	0.002641	0.002644	0.002648	0.002654	0.002660	0.002667	0.002675	0.002684	0.002693	0.002702	0.002711	0.002721	0.002730	0.002739	0.002747	0.002756	0.002763	0.002770	0.002776	0.002782	0.002787	0.002791	0.002794	0.002796	0.002798	0.002798	0.002798	0.002797	0.002795	0.002793	0.002790	0.002786	0.002781	0.002776	0.002770	0.002762	0.002754	0.002747	0.002738	0.002730	0.002721	0.002711	0.002701	0.002691	0.002681	0.002671	0.002661	0.002651	0.002641	0.002631	0.002621	0.002611	0.002602	0.002593	0.002585	0.002576	0.002568	0.002560	0.002553	0.002545	0.002538	0.002531	0.002524	0.002518	0.002511	0.002505	0.002498	0.002492	0.002486	0.002479	0.002473	0.002467	0.002461	0.002455	0.002449	0.002444	0.002438	0.002433	0.002428	0.002424	0.002420	0.002416	0.002413	0.002410	0.002408	0.002406	0.002404	0.002404	0.002403
0.2200	0.002624	0.002625	0.002626	0.002629	0.002633	0.002637	0.002643	0.002649	0.002656	0.002663	0.002671	0.002679	0.002687	0.002695	0.002703	0.002711	0.002719	0.002726	0.002733	0.002739	0.002744	0.002749	0.002754	0.002757	0.002762	0.002764	0.002765	0.002766	0.002766	0.002765	0.002763	0.002761	0.002758	0.002754	0.002750	0.002745	0.002739	0.002733	0.002726	0.002719	0.002711	0.002703	0.002694	0.002685	0.002676	0.002666	0.002657	0.002647	0.002637	0.002628	0.002618	0.002608	0.002599	0.002590	0.002581	0.002572	0.002563	0.002555	0.002547	0.002539	0.002532	0.002525	0.002518	0.002511	0.002504	0.002497	0.002491	0.002484	0.002478	0.002472	0.002465	0.002459	0.002453	0.002448	0.002442	0.002436	0.002430	0.002425	0.002420	0.002415	0.002411	0.002407	0.002403	0.002399	0.002396	0.002394	0.002392	0.002390	0.002389	0.002388	0.002388
0.2300	0.002614	0.002615	0.002616	0.002618	0.002621	0.002625	0.002630	0.002635	0.002641	0.002647	0.002654	0.002661	0.002668	0.002675	0.002682	0.002689	0.002695	0.002702	0.002708	0.002713	0.002718	0.002722	0.002726	0.002729	0.002732	0.002734	0.002735	0.002735	0.002735	0.002734	0.002733	0.002730	0.002728	0.002724	0.002720	0.002715	0.002710	0.002704	0.002698	0.002691	0.002683	0.002675	0.002667	0.002659	0.002650	0.002641	0.002632	0.002623	0.002613	0.002604	0.002595	0.002585	0.002576	0.002568	0.002559	0.002550	0.002542	0.002534	0.002526	0.002518	0.002511	0.002504	0.002496	0.002490	0.002483	0.002476	0.002470	0.002463	0.002457	0.002451	0.002445	0.002439	0.002433	0.002428	0.002422	0.002417	0.002412	0.002407	0.002402	0.002398	0.002394	0.002390	0.002386	0.002383	0.002380	0.002378	0.002376	0.002374	0.002373	0.002373	0.002372
0.2400	0.002602	0.002603	0.002604	0.002606	0.002608	0.002611	0.002615	0.002619	0.002624	0.002629	0.002635	0.002641	0.002646	0.002652	0.002658	0.002664	0.002669	0.002675	0.002680	0.002684	0.002689	0.002692	0.002696	0.002698	0.002700	0.002702	0.002703	0.002703	0.002703	0.002702	0.002701	0.002698	0.002696	0.002692	0.002688	0.002684	0.002679	0.002673	0.002667	0.002661	0.002654	0.002647	0.002639	0.002631	0.002623	0.002614	0.002605	0.002597	0.002588	0.002579	0.002570	0.002561	0.002553	0.002544	0.002535	0.002527	0.002519	0.002511	0.002503	0.002496	0.002488	0.002481	0.002474	0.002467	0.002460	0.002454	0.002447	0.002441	0.002435	0.002429	0.002423	0.002417	0.002412	0.002407	0.002401	0.002396	0.002391	0.002387	0.002383	0.002378	0.002375	0.002371	0.002368	0.002365	0.002363	0.002360	0.002359	0.002357	0.002356	0.002356	0.002355
0.2500	0.002592	0.002592	0.002593	0.002595	0.002597	0.002599	0.002602	0.002605	0.002609	0.002613	0.002618	0.002622	0.002627	0.002632	0.002636	0.002641	0.002646	0.002650	0.002654	0.002658	0.002661	0.002665	0.002667	0.002670	0.002671	0.002673	0.002674	0.002674	0.002673	0.002673	0.002671	0.002669	0.002667	0.002663	0.002660	0.002655	0.002650	0.002645	0.002640	0.002633	0.002627	0.002620	0.002613	0.002605	0.002598	0.002590	0.002581	0.002573	0.002565	0.002556	0.002548	0.002540	0.002531	0.002523	0.002515	0.002507	0.002499	0.002491	0.002483	0.002475	0.002468	0.002461	0.002454	0.002447	0.002440	0.002434	0.002428	0.002421	0.002415	0.002410	0.002404	0.002398	0.002393	0.002388	0.002383	0.002378	0.002374	0.002370	0.002366	0.002362	0.002358	0.002355	0.002352	0.002350	0.002347	0.002346	0.002344	0.002343	0.002342	0.002341	0.002341
0.2600	0.002582	0.002582	0.002583	0.002584	0.002585	0.002587	0.002589	0.002592	0.002595	0.002598	0.002601	0.002604	0.002608	0.002611	0.002615	0.002619	0.002622	0.002626	0.002629	0.002632	0.002635	0.002638	0.002640	0.002642	0.002643	0.002644	0.002645	0.002645	0.002644	0.002643	0.002642	0.002640	0.002638	0.002635	0.002631	0.002627	0.002623	0.002618	0.002613	0.002607	0.002601	0.002594	0.002588	0.002581	0.002573	0.002566	0.002558	0.002550	0.002542	0.002534	0.002526	0.002518	0.002510	0.002502	0.002494	0.002487	0.002479	0.002471	0.002464	0.002456	0.002449	0.002442	0.002435	0.002428	0.002421	0.002415	0.002409	0.002402	0.002397	0.002391	0.002385	0.002380	0.002375	0.002370	0.002366	0.002361	0.002357	0.002353	0.002350	0.002346	0.002343	0.002340	0.002338	0.002335	0.002333	0.002332	0.002330	0.002329	0.002328	0.002328	0.002328
0.2700	0.002571	0.002571	0.002571	0.002572	0.002573	0.002574	0.002575	0.002577	0.002578	0.002580	0.002582	0.002585	0.002587	0.002589	0.002592	0.002595	0.002597	0.002600	0.002602	0.002604	0.002607	0.002608	0.002610	0.002612	0.002613	0.002613	0.002614	0.002614	0.002613	0.002612	0.002611	0.002609	0.002607	0.002604	0.002601	0.002597	0.002593	0.002588	0.002583	0.002578	0.002572	0.002566	0.002560	0.002554	0.002547	0.002540	0.002533	0.002525	0.002518	0.002510	0.002502	0.002495	0.002487	0.002480	0.002472	0.002464	0.002457	0.002449	0.002442	0.002435	0.002427	0.002420	0.002413	0.002407	0.002400	0.002394	0.002388	0.002382	0.002376	0.002370	0.002365	0.002360	0.002355	0.002350	0.002346	0.002342	0.002338	0.002334	0.002331	0.002328	0.002325	0.002322	0.002320	0.002318	0.002316	0.002315	0.002314	0.002313	0.002312	0.002312	0.002311
0.2800	0.002563	0.002564	0.002564	0.002564	0.002564	0.002565	0.002565	0.002566	0.002567	0.002567	0.002568	0.002570	0.002571	0.002572	0.002574	0.002575	0.002577	0.002579	0.002580	0.002582	0.002583	0.002585	0.002586	0.002587	0.002588	0.002588	0.002588	0.002588	0.002587	0.002586	0.002585	0.002583	0.002581	0.002578	0.002575	0.002572	0.002568	0.002564	0.002559	0.002554	0.002549	0.002543	0.002537	0.002531	0.002525	0.002518	0.002511	0.002504	0.002497	0.002490	0.002483	0.002476	0.002468	0.002461	0.002454	0.002446	0.002439	0.002431	0.002424	0.002416	0.002409	0.002402	0.002395	0.002389	0.002382	0.002376	0.002370	0.002364	0.002358	0.002353	0.002348	0.002343	0.002338	0.002334	0.002330	0.002326	0.002322	0.002319	0.002316	0.002313	0.002311	0.002309	0.002307	0.002305	0.002303	0.002302	0.002301	0.002300	0.002300	0.002299	0.002299
0.2900	0.002555	0.002555	0.002555	0.002555	0.002555	0.002555	0.002554	0.002554	0.002554	0.002554	0.002554	0.002554	0.002554	0.002554	0.002555	0.002555	0.002556	0.002557	0.002558	0.002558	0.002559	0.002560	0.002561	0.002561	0.002562	0.002562	0.002562	0.002562	0.002561	0.002560	0.002558	0.002557	0.002555	0.002552	0.002549	0.002546	0.002542	0.002538	0.002534	0.002529	0.002524	0.002519	0.002514	0.002508	0.002502	0.002496	0.002490	0.002483	0.002477	0.002470	0.002463	0.002456	0.002449	0.002442	0.002435	0.002428	0.002421	0.002413	0.002406	0.002399	0.002392	0.002385	0.002378	0.002371	0.002365	0.002358	0.002352	0.002346	0.002340	0.002335	0.002330	0.002326	0.002321	0.002317	0.002313	0.002310	0.002307	0.002304	0.002301	0.002299	0.002296	0.002295	0.002293	0.002291	0.002290	0.002289	0.002288	0.002287	0.002287	0.002287	0.002287
0.3000	0.002546	0.002546	0.002546	0.002545	0.002544	0.002543	0.002542	0.002541	0.002540	0.002539	0.002538	0.002537	0.002536	0.002535	0.002535	0.002534	0.002534	0.002534	0.002534	0.002534	0.002534	0.002535	0.002535	0.002535	0.002535	0.002535	0.002534	0.002534	0.002533	0.002532	0.002531	0.002529	0.002527	0.002524	0.002522	0.002519	0.002515	0.002512	0.002507	0.002503	0.002499	0.002494	0.002489	0.002484	0.002478	0.002473	0.002467	0.002461	0.002455	0.002448	0.002442	0.002435	0.002429	0.002422	0.002415	0.002408	0.002401	0.002394	0.002387	0.002380	0.002373	0.002366	0.002359	0.002352	0.002346	0.002340	0.002334	0.002328	0.002323	0.002317	0.002313	0.002308	0.002304	0.002300	0.002297	0.002294	0.002291	0.002288	0.002286	0.002284	0.002282	0.002280	0.002279	0.002277	0.002276	0.002276	0.002275	0.002274	0.002274	0.002274	0.002274
0.3100	0.002538	0.002538	0.002537	0.002536	0.002535	0.002534	0.002532	0.002530	0.002528	0.002526	0.002524	0.002522	0.002520	0.002518	0.002516	0.002515	0.002514	0.002513	0.002512	0.002511	0.002511	0.002510	0.002510	0.002510	0.002509	0.002509	0.002508	0.002507	0.002507	0.002505	0.002504	0.002502	0.002500	0.002498	0.002495	0.002492	0.002489	0.002486	0.002482	0.002478	0.002474	0.002469	0.002464	0.002460	0.002454	0.002449	0.002444	0.002438	0.002433	0.002427	0.002421	0.002414	0.002408	0.002401	0.002395	0.002388	0.002381	0.002374	0.002367	0.002360	0.002353	0.002346	0.002339	0.002333	0.002326	0.002320	0.002314	0.002309	0.002303	0.002298	0.002294	0.002289	0.002285	0.002282	0.002279	0.002276	0.002273	0.002271	0.002267	0.002266	0.002264	0.002263	0.002262	0.002261	0.002260	0.002259	0.002259	0.002258	0.002258	0.002258	0.002258
0.3200	0.002531	0.002531	0.002530	0.002529	0.002527	0.002525	0.002523	0.002520	0.002517	0.002514	0.002511	0.002508	0.002505	0.002502	0.002499	0.002497	0.002495	0.002493	0.002492	0.002490	0.002489	0.002488	0.002487	0.002487	0.002486	0.002485	0.002484	0.002484	0.002483	0.002481	0.002480	0.002478	0.002476	0.002474	0.002471	0.002469	0.002466	0.002463	0.002459	0.002455	0.002451	0.002447	0.002443	0.002439	0.002434	0.002429	0.002424	0.002419	0.002414	0.002408	0.002402	0.002396	0.002390	0.002384	0.002378	0.002371	0.002364	0.002358	0.002351	0.002344	0.002337	0.002330	0.002323	0.002317	0.002310	0.002304	0.002298	0.002293	0.002287	0.002282	0.002278	0.002274	0.002270	0.002267	0.002264	0.002261	0.002259	0.002257	0.002255	0.002254	0.002253	0.002252	0.002251	0.002250	0.002250	0.002249	0.002249	0.002249	0.002248	0.002248	0.002248
0.3300	0.002525	0.002525	0.002524	0.002522	0.002520	0.002517	0.002514	0.002510	0.002507	0.002503	0.002499	0.002495	0.002491	0.002487	0.002483	0.002480	0.002477	0.002474	0.002472	0.002470	0.002468	0.002467	0.002466	0.002464	0.002463	0.002462	0.002461	0.002460	0.002459	0.002458	0.002456	0.002455	0.002453	0.002451	0.002448	0.002446	0.002443	0.002440	0.002437	0.002434	0.002430	0.002426	0.002422	0.002418	0.002414	0.002410	0.002405	0.002400	0.002395	0.002390	0.002385	0.002379	0.002374	0.002368	0.002361	0.002355	0.002348	0.002342	0.002335	0.002328	0.002321	0.002314	0.002308	0.002301	0.002295	0.002289	0.002283	0.002278	0.002273	0.002268	0.002264	0.002260	0.002257	0.002254	0.002251	0.002249	0.002247	0.002245	0.002244	0.002242	0.002241	0.002241	0.002240	0.002240	0.002239	0.002239	0.002239	0.002239	0.002239	0.002239	0.002239
0.3400	0.002518	0.002518	0.002517	0.002515	0.002512	0.002509	0.002505	0.002501	0.002496	0.002491	0.002486	0.002481	0.002476	0.002471	0.002467	0.002463	0.002459	0.002455	0.002452	0.002450	0.002447	0.002445	0.002443	0.002442	0.002440	0.002439	0.002438	0.002436	0.002435	0.002433	0.002432	0.002430	0.002428	0.002426	0.002424	0.002421	0.002419	0.002416	0.002413	0.002410	0.002407	0.002403	0.002400	0.002396	0.002392	0.002388	0.002384	0.002380	0.002375	0.002370	0.002365	0.002360	0.002354	0.002349	0.002343	0.002336	0.002330	0.002323	0.002317	0.002310	0.002303	0.002297	0.002290	0.002284	0.002278	0.002272	0.002266	0.002261	0.002256	0.002251	0.002247	0.002244	0.002240	0.002238	0.002235	0.002233	0.002231	0.002230	0.002229	0.002228	0.002227	0.002227	0.002227	0.002226	0.002226	0.002226	0.002226	0.002226	0.002226	0.002226	0.002226
0.3500	0.002511	0.002510	0.002509	0.002507	0.002504	0.002500	0.002495	0.002490	0.002485	0.002479	0.002474	0.002468	0.002462	0.002456	0.002451	0.002446	0.002441	0.002437	0.002433	0.002429	0.002426	0.002424	0.002422	0.002420	0.002418	0.002416	0.002415	0.002413	0.002412	0.002411	0.002409	0.002407	0.002405	0.002403	0.002401	0.002399	0.002397	0.002394	0.002391	0.002389	0.002386	0.002382	0.002379	0.002376	0.002372	0.002369	0.002365	0.002361	0.002356	0.002352	0.002347	0.002342	0.002337	0.002331	0.002325	0.002319	0.002313	0.002307	0.002300	0.002294	0.002287	0.002280	0.002274	0.002267	0.002261	0.002255	0.002250	0.002245	0.002240	0.002236	0.002232	0.002229	0.002226	0.002223	0.002221	0.002219	0.002218	0.002217	0.002216	0.002215	0.002215	0.002215	0.002215	0.002215	0.002215	0.002215	0.002215	0.002215	0.002215	0.002215	0.002215
0.3600	0.002504	0.002504	0.002502	0.002500	0.002496	0.002492	0.002487	0.002481	0.002475	0.002469	0.002462	0.002455	0.002448	0.002442	0.002436	0.002430	0.002424	0.002420	0.002415	0.002411	0.002408	0.002404	0.002402	0.002399	0.002397	0.002396	0.002394	0.002392	0.002391	0.002389	0.002388	0.002386	0.002384	0.002382	0.002380	0.002378	0.002376	0.002373	0.002371	0.002368	0.002366	0.002363	0.002360	0.002357	0.002354	0.002351	0.002347	0.002343	0.002339	0.002335	0.002331	0.002326	0.002321	0.002316	0.002310	0.002305	0.002299	0.002292	0.002286	0.002279	0.002273	0.002266	0.002260	0.002254	0.002247	0.002242	0.002236	0.002231	0.002227	0.002223	0.002219	0.002216	0.002213	0.002211	0.002209	0.002208	0.002206	0.002206	0.002205	0.002205	0.002205	0.002205	0.002205	0.002205	0.002206	0.002206	0.002206	0.002206	0.002207	0.002207	0.002207
0.3700	0.002497	0.002496	0.002494	0.002492	0.002488	0.002483	0.002477	0.002471	0.002464	0.002457	0.002449	0.002442	0.002434	0.002427	0.002420	0.002413	0.002407	0.002401	0.002396	0.002391	0.002387	0.002383	0.002380	0.002378	0.002375	0.002373	0.002371	0.002369	0.002368	0.002366	0.002364	0.002363	0.002361	0.002359	0.002357	0.002355	0.002353	0.002351	0.002349	0.002346	0.002344	0.002341	0.002339	0.002336	0.002333	0.002330	0.002327	0.002324	0.002320	0.002316	0.002312	0.002308	0.002303	0.002298	0.002293	0.002287	0.002281	0.002275	0.002269	0.002262	0.002256	0.002249	0.002243	0.002237	0.002231	0.002225	0.002220	0.002215	0.002210	0.002207	0.002203	0.002200	0.002198	0.002195	0.002194	0.002193	0.002192	0.002191	0.002191	0.002191	0.002191	0.002192	0.002192	0.002193	0.002193	0.002194	0.002194	0.002194	0.002195	0.002195	0.002195
0.3800	0.002493	0.002493	0.002491	0.002488	0.002483	0.002478	0.002472	0.002465	0.002457	0.002449	0.002441	0.002433	0.002424	0.002416	0.002408	0.002401	0.002394	0.002387	0.002382	0.002376	0.002372	0.002368	0.002364	0.002361	0.002358	0.002356	0.002354	0.002351	0.002349	0.002348	0.002346	0.002344	0.002342	0.002341	0.002339	0.002337	0.002335	0.002333	0.002331	0.002329	0.002327	0.002324	0.002322	0.002320	0.002317	0.002314	0.002312	0.002308	0.002305	0.002302	0.002298	0.002293	0.002289	0.002284	0.002279	0.002273	0.002268	0.002262	0.002255	0.002249	0.002243	0.002236	0.002230	0.002224	0.002218	0.002212	0.002207	0.002202	0.002198	0.002194	0.002191	0.002188	0.002186	0.002184	0.002182	0.002181	0.002180	0.002180	0.002180	0.002180	0.002181	0.002182	0.002182	0.002183	0.002184	0.002184	0.002185	0.002186	0.002186	0.002186	0.002186
0.3900	0.002488	0.002487	0.002485	0.002481	0.002477	0.002471	0.002464	0.002457	0.002448	0.002440	0.002431	0.002422	0.002412	0.002403	0.002395	0.002387	0.002379	0.002372	0.002365	0.002360	0.002354	0.002350	0.002346	0.002342	0.002339	0.002336	0.002334	0.002332	0.002330	0.002328	0.002326	0.002324	0.002323	0.002321	0.002319	0.002317	0.002316	0.002314	0.002312	0.002310	0.002308	0.002306	0.002304	0.002302	0.002300	0.002297	0.002295	0.002292	0.002289	0.002286	0.002282	0.002278	0.002274	0.002269	0.002264	0.002259	0.002253	0.002247	0.002241	0.002235	0.002228	0.002222	0.002216	0.002210	0.002204	0.002198	0.002193	0.002189	0.002184	0.002181	0.002178	0.002175	0.002173	0.002171	0.002170	0.002170	0.002169	0.002169	0.002170	0.002170	0.002171	0.002172	0.002173	0.002174	0.002175	0.002176	0.002176	0.002177	0.002178	0.002178	0.002178
0.4000	0.002478	0.002477	0.002475	0.002471	0.002466	0.002460	0.002453	0.002445	0.002436	0.002427	0.002417	0.002408	0.002398	0.002388	0.002379	0.002371	0.002362	0.002355	0.002348	0.002342	0.002336	0.002331	0.002327	0.002323	0.002320	0.002317	0.002314	0.002312	0.002310	0.002308	0.002307	0.002305	0.002303	0.002302	0.002300	0.002298	0.002297	0.002295	0.002293	0.002292	0.002290	0.002288	0.002287	0.002285	0.002283	0.002281	0.002279	0.002276	0.002273	0.002270	0.002267	0.002263	0.002259	0.002255	0.002250	0.002245	0.002239	0.002233	0.002228	0.002221	0.002215	0.002209	0.002203	0.002197	0.002192	0.002186	0.002181	0.002177	0.002173	0.002170	0.002167	0.002165	0.002163	0.002162	0.002161	0.002160	0.002161	0.002161	0.002162	0.002163	0.002164	0.002165	0.002166	0.002167	0.002168	0.002169	0.002170	0.002171	0.002172	0.002172	0.002172
0.4100	0.002478	0.002477	0.002475	0.002471	0.002465	0.002459	0.002451	0.002443	0.002433	0.002423	0.002413	0.002402	0.002392	0.002381	0.002371	0.002362	0.002353	0.002345	0.002337	0.002330	0.002324	0.002319	0.002314	0.002310	0.002306	0.002303	0.002300	0.002298	0.002295	0.002293	0.002292	0.002290	0.002288	0.002286	0.002285	0.002283	0.002282	0.002280	0.002279	0.002277	0.002276	0.002274	0.002273	0.002271	0.002270	0.002268	0.002266	0.002263	0.002261	0.002258	0.002255	0.002251	0.002247	0.002243	0.002238	0.002233	0.002228	0.002222	0.002216	0.002210	0.002204	0.002198	0.002192	0.002186	0.002180	0.002175	0.002170	0.002166	0.002162	0.002159	0.002156	0.002154	0.002152	0.002151	0.002151	0.002151	0.002151	0.002152	0.002152	0.002153	0.002155	0.002156	0.002158	0.002159	0.002160	0.002162	0.002163	0.002163	0.002164	0.002165	0.002165
0.4200	0.002472	0.002471	0.002469	0.002465	0.002459	0.002452	0.002444	0.002435	0.002425	0.002415	0.002404	0.002393	0.002382	0.002371	0.002360	0.002350	0.002340	0.002332	0.002323	0.002316	0.002309	0.002304	0.002298	0.002294	0.002290	0.002286	0.002283	0.002281	0.002278	0.002276	0.002274	0.002273	0.002271	0.002269	0.002268	0.002267	0.002265	0.002264	0.002262	0.002261	0.002260	0.002259	0.002257	0.002256	0.002254	0.002253	0.002251	0.002249	0.002247	0.002244	0.002241	0.002237	0.002234	0.002229	0.002225	0.002220	0.002214	0.002209	0.002203	0.002197	0.002191	0.002185	0.002179	0.002173	0.002167	0.002162	0.002157	0.002153	0.002149	0.002146	0.002144	0.002142	0.002140	0.002139	0.002139	0.002139	0.002140	0.002141	0.002142	0.002144	0.002145	0.002147	0.002149	0.002150	0.002151	0.002153	0.002154	0.002155	0.002156	0.002156	0.002156
0.4300	0.002467	0.002467	0.002464	0.002460	0.002454	0.002447	0.002438	0.002429	0.002418	0.002407	0.002396	0.002384	0.002372	0.002361	0.002350	0.002339	0.002329	0.002319	0.002311	0.002303	0.002296	0.002290	0.002284	0.002279	0.002275	0.002271	0.002268	0.002265	0.002262	0.002260	0.002258	0.002257	0.002255	0.002254	0.002252	0.002251	0.002250	0.002248	0.002247	0.002246	0.002245	0.002244	0.002243	0.002242	0.002241	0.002239	0.002238	0.002236	0.002234	0.002231	0.002228	0.002225	0.002221	0.002217	0.002213	0.002208	0.002203	0.002197	0.002191	0.002185	0.002179	0.002173	0.002167	0.002162	0.002156	0.002151	0.002147	0.002142	0.002139	0.002136	0.002133	0.002131	0.002130	0.002130	0.002130	0.002130	0.002131	0.002132	0.002134	0.002136	0.002137	0.002139	0.002141	0.002143	0.002145	0.002147	0.002148	0.002149	0.002150	0.002150	0.002150
0.4400	0.002462	0.002461	0.002458	0.002454	0.002448	0.002440	0.002432	0.002422	0.002411	0.002399	0.002387	0.002375	0.002363	0.002351	0.002339	0.002328	0.002317	0.002307	0.002298	0.002290	0.002282	0.002276	0.002270	0.002265	0.002260	0.002256	0.002253	0.002250	0.002248	0.002245	0.002243	0.002242	0.002240	0.002239	0.002238	0.002236	0.002235	0.002234	0.002233	0.002232	0.002232	0.002231	0.002229	0.002228	0.002227	0.002226	0.002224	0.002223	0.002221	0.002219	0.002216	0.002213	0.002209	0.002205	0.002201	0.002196	0.002191	0.002185	0.002180	0.002174	0.002168	0.002162	0.002156	0.002150	0.002145	0.002140	0.002136	0.002132	0.002128	0.002126	0.002124	0.002122	0.002121	0.002121	0.002121	0.002122	0.002123	0.002125	0.002126	0.002128	0.002130	0.002133	0.002135	0.002137	0.002139	0.002141	0.002142	0.002143	0.002144	0.002145	0.002145
0.4500	0.002451	0.002450	0.002447	0.002443	0.002437	0.002429	0.002420	0.002410	0.002398	0.002387	0.002374	0.002362	0.002349	0.002337	0.002325	0.002313	0.002302	0.002292	0.002283	0.002274	0.002266	0.002260	0.002253	0.002248	0.002244	0.002240	0.002236	0.002233	0.002231	0.002229	0.002227	0.002225	0.002224	0.002222	0.002221	0.002220	0.002219	0.002219	0.002218	0.002217	0.002217	0.002216	0.002215	0.002215	0.002214	0.002213	0.002212	0.002210	0.002209	0.002206	0.002204	0.002201	0.002197	0.002194	0.002189	0.002184	0.002179	0.002174	0.002168	0.002162	0.002157	0.002151	0.002145	0.002140	0.002134	0.002130	0.002125	0.002122	0.002119	0.002116	0.002114	0.002113	0.002112	0.002112	0.002113	0.002114	0.002115	0.002117	0.002119	0.002122	0.002124	0.002127	0.002129	0.002131	0.002133	0.002135	0.002137	0.002138	0.002139	0.002140	0.002140
0.4600	0.002453	0.002452	0.002450	0.002445	0.002438	0.002430	0.002421	0.002410	0.002399	0.002386	0.002374	0.002360	0.002347	0.002334	0.002322	0.002310	0.002298	0.002287	0.002277	0.002268	0.002260	0.002253	0.002247	0.002241	0.002236	0.002232	0.002228	0.002225	0.002223	0.002220	0.002219	0.002217	0.002216	0.002214	0.002213	0.002212	0.002212	0.002211	0.002211	0.002210	0.002210	0.002209	0.002209	0.002208	0.002207	0.002207	0.002206	0.002204	0.002203	0.002201	0.002198	0.002195	0.002192	0.002188	0.002184	0.002179	0.002174	0.002168	0.002163	0.002157	0.002151	0.002145	0.002139	0.002134	0.002129	0.002124	0.002120	0.002116	0.002113	0.002111	0.002109	0.002108	0.002108	0.002108	0.002109	0.002110	0.002112	0.002114	0.002116	0.002119	0.002122	0.002124	0.002127	0.002129	0.002132	0.002134	0.002136	0.002137	0.002138	0.002139	0.002139
0.4700	0.002444	0.002443	0.002441	0.002436	0.002429	0.002421	0.002411	0.002401	0.002389	0.002376	0.002363	0.002349	0.002336	0.002322	0.002309	0.002297	0.002285	0.002274	0.002264	0.002254	0.002246	0.002238	0.002232	0.002226	0.002221	0.002216	0.002213	0.002210	0.002207	0.002205	0.002203	0.002201	0.002200	0.002199	0.002198	0.002198	0.002197	0.002197	0.002196	0.002196	0.002196	0.002196	0.002196	0.002195	0.002195	0.002194	0.002193	0.002192	0.002190	0.002189	0.002186	0.002183	0.002180	0.002176	0.002172	0.002167	0.002162	0.002156	0.002151	0.002145	0.002139	0.002133	0.002127	0.002121	0.002116	0.002112	0.002108	0.002104	0.002102	0.002100	0.002098	0.002097	0.002097	0.002098	0.002099	0.002101	0.002103	0.002105	0.002108	0.002111	0.002114	0.002117	0.002120	0.002122	0.002125	0.002127	0.002129	0.002131	0.002132	0.002133	0.002133
0.4800	0.002440	0.002439	0.002436	0.002431	0.002425	0.002416	0.002406	0.002395	0.002383	0.002370	0.002357	0.002343	0.002329	0.002315	0.002302	0.002289	0.002277	0.002265	0.002255	0.002245	0.002236	0.002229	0.002222	0.002216	0.002210	0.002206	0.002202	0.002199	0.002196	0.002194	0.002192	0.002191	0.002190	0.002189	0.002188	0.002188	0.002187	0.002187	0.002187	0.002187	0.002187	0.002187	0.002187	0.002187	0.002186	0.002186	0.002185	0.002184	0.002182	0.002181	0.002178	0.002175	0.002172	0.002168	0.002164	0.002159	0.002154	0.002149	0.002143	0.002137	0.002131	0.002125	0.002120	0.002114	0.002110	0.002105	0.002101	0.002098	0.002095	0.002093	0.002092	0.002091	0.002092	0.002092	0.002094	0.002096	0.002098	0.002101	0.002104	0.002107	0.002110	0.002113	0.002116	0.002119	0.002122	0.002125	0.002127	0.002128	0.002130	0.002130	0.002131
0.4900	0.002433	0.002432	0.002429	0.002424	0.002417	0.002409	0.002399	0.002387	0.002375	0.002362	0.002348	0.002334	0.002320	0.002306	0.002292	0.002279	0.002266	0.002255	0.002244	0.002234	0.002225	0.002217	0.002210	0.002204	0.002198	0.002194	0.002190	0.002187	0.002184	0.002182	0.002180	0.002179	0.002178	0.002178	0.002177	0.002177	0.002177	0.002177	0.002177	0.002177	0.002177	0.002178	0.002178	0.002178	0.002178	0.002177	0.002177	0.002176	0.002174	0.002172	0.002170	0.002167	0.002164	0.002160	0.002156	0.002151	0.002145	0.002140	0.002134	0.002128	0.002123	0.002117	0.002111	0.002106	0.002101	0.002097	0.002093	0.002090	0.002088	0.002086	0.002085	0.002085	0.002085	0.002086	0.002088	0.002090	0.002093	0.002096	0.002099	0.002102	0.002106	0.002110	0.002113	0.002116	0.002119	0.002122	0.002124	0.002126	0.002127	0.002128	0.002128
0.5000	0.002430	0.002429	0.002426	0.002421	0.002414	0.002406	0.002396	0.002384	0.002372	0.002358	0.002344	0.002330	0.002316	0.002301	0.002287	0.002274	0.002261	0.002249	0.002238	0.002228	0.002218	0.002210	0.002203	0.002197	0.002191	0.002187	0.002183	0.002180	0.002177	0.002175	0.002174	0.002173	0.002172	0.002171	0.002171	0.002171	0.002171	0.002172	0.002172	0.002173	0.002173	0.002174	0.002174	0.002174	0.002174	0.002174	0.002174	0.002173	0.002171	0.002169	0.002167	0.002164	0.002160	0.002157	0.002152	0.002147	0.002142	0.002137	0.002131	0.002125	0.002119	0.002114	0.002108	0.002103	0.002098	0.002094	0.002090	0.002087	0.002085	0.002083	0.002083	0.002083	0.002084	0.002085	0.002087	0.002090	0.002093	0.002096	0.002100	0.002104	0.002107	0.002111	0.002115	0.002119	0.002122	0.002125	0.002127	0.002129	0.002131	0.002132	0.002132
0.5100	0.002420	0.002419	0.002415	0.002410	0.002403	0.002394	0.002384	0.002373	0.002360	0.002347	0.002333	0.002318	0.002304	0.002289	0.002275	0.002261	0.002248	0.002236	0.002225	0.002215	0.002205	0.002197	0.002190	0.002183	0.002178	0.002173	0.002170	0.002167	0.002164	0.002163	0.002161	0.002160	0.002160	0.002160	0.002160	0.002160	0.002161	0.002162	0.002162	0.002163	0.002164	0.002165	0.002165	0.002166	0.002166	0.002166	0.002165	0.002164	0.002163	0.002161	0.002159	0.002156	0.002153	0.002149	0.002144	0.002139	0.002134	0.002128	0.002123	0.002117	0.002111	0.002105	0.002100	0.002095	0.002090	0.002086	0.002083	0.002080	0.002078	0.002077	0.002076	0.002076	0.002078	0.002079	0.002082	0.002085	0.002088	0.002092	0.002096	0.002100	0.002104	0.002109	0.002113	0.002117	0.002120	0.002123	0.002126	0.002128	0.002130	0.002131	0.002131
0.5200	0.002415	0.002414	0.002411	0.002406	0.002399	0.002390	0.002380	0.002368	0.002355	0.002342	0.002327	0.002313	0.002298	0.002283	0.002269	0.002255	0.002242	0.002230	0.002218	0.002208	0.002198	0.002190	0.002182	0.002176	0.002170	0.002166	0.002162	0.002159	0.002157	0.002155	0.002154	0.002154	0.002154	0.002154	0.002154	0.002155	0.002156	0.002157	0.002158	0.002159	0.002161	0.002162	0.002162	0.002163	0.002163	0.002163	0.002163	0.002162	0.002161	0.002159	0.002157	0.002154	0.002150	0.002146	0.002142	0.002137	0.002131	0.002126	0.002120	0.002114	0.002108	0.002102	0.002097	0.002092	0.002087	0.002083	0.002080	0.002077	0.002075	0.002074	0.002074	0.002075	0.002076	0.002078	0.002081	0.002084	0.002088	0.002092	0.002097	0.002101	0.002106	0.002111	0.002115	0.002119	0.002123	0.002127	0.002129	0.002132	0.002133	0.002134	0.002135
0.5300	0.002404	0.002403	0.002400	0.002395	0.002388	0.002379	0.002369	0.002358	0.002345	0.002331	0.002317	0.002302	0.002287	0.002272	0.002258	0.002244	0.002231	0.002218	0.002207	0.002196	0.002186	0.002178	0.002170	0.002164	0.002159	0.002154	0.002151	0.002148	0.002146	0.002145	0.002144	0.002144	0.002144	0.002145	0.002146	0.002147	0.002149	0.002150	0.002152	0.002153	0.002154	0.002156	0.002157	0.002158	0.002158	0.002158	0.002158	0.002157	0.002156	0.002154	0.002152	0.002149	0.002145	0.002141	0.002136	0.002131	0.002125	0.002120	0.002114	0.002108	0.002102	0.002096	0.002091	0.002086	0.002082	0.002078	0.002075	0.002072	0.002071	0.002070	0.002070	0.002071	0.002073	0.002075	0.002078	0.002082	0.002086	0.002091	0.002096	0.002101	0.002106	0.002111	0.002116	0.002120	0.002124	0.002128	0.002131	0.002134	0.002135	0.002137	0.002137
0.5400	0.002402	0.002401	0.002398	0.002393	0.002386	0.002377	0.002367	0.002355	0.002342	0.002328	0.002314	0.002299	0.002284	0.002269	0.002255	0.002241	0.002227	0.002215	0.002203	0.002192	0.002182	0.002174	0.002166	0.002160	0.002155	0.002150	0.002147	0.002145	0.002143	0.002142	0.002142	0.002142	0.002143	0.002144	0.002145	0.002147	0.002149	0.002151	0.002153	0.002155	0.002156	0.002158	0.002159	0.002161	0.002161	0.002162	0.002161	0.002161	0.002159	0.002157	0.002155	0.002152	0.002148	0.002143	0.002139	0.002133	0.002128	0.002122	0.002116	0.002110	0.002104	0.002098	0.002093	0.002088	0.002084	0.002080	0.002077	0.002075	0.002074	0.002074	0.002074	0.002075	0.002078	0.002080	0.002084	0.002088	0.002093	0.002098	0.002103	0.002109	0.002115	0.002120	0.002125	0.002130	0.002135	0.002139	0.002142	0.002145	0.002147	0.002148	0.002148
0.5500	0.002389	0.002388	0.002385	0.002380	0.002373	0.002364	0.002354	0.002342	0.002330	0.002316	0.002302	0.002287	0.002272	0.002257	0.002242	0.002228	0.002215	0.002201	0.002190	0.002179	0.002169	0.002161	0.002154	0.002147	0.002142	0.002138	0.002135	0.002133	0.002132	0.002131	0.002131	0.002132	0.002133	0.002135	0.002137	0.002139	0.002142	0.002144	0.002147	0.002149	0.002151	0.002153	0.002155	0.002156	0.002157	0.002157	0.002157	0.002157	0.002155	0.002153	0.002150	0.002147	0.002143	0.002139	0.002134	0.002128	0.002122	0.002116	0.002110	0.002104	0.002098	0.002093	0.002087	0.002082	0.002078	0.002075	0.002072	0.002070	0.002069	0.002069	0.002070	0.002071	0.002074	0.002076	0.002080	0.002085	0.002090	0.002096	0.002102	0.002108	0.002114	0.002120	0.002126	0.002131	0.002136	0.002140	0.002144	0.002147	0.002149	0.002150	0.002151
0.5600	0.002384	0.002383	0.002380	0.002375	0.002368	0.002360	0.002349	0.002338	0.002325	0.002312	0.002297	0.002283	0.002268	0.002253	0.002238	0.002224	0.002210	0.002198	0.002186	0.002175	0.002165	0.002157	0.002150	0.002144	0.002139	0.002135	0.002132	0.002130	0.002130	0.002130	0.002130	0.002132	0.002134	0.002136	0.002139	0.002141	0.002145	0.002148	0.002151	0.002154	0.002156	0.002159	0.002161	0.002162	0.002163	0.002164	0.002164	0.002163	0.002161	0.002159	0.002156	0.002153	0.002149	0.002144	0.002138	0.002133	0.002127	0.002121	0.002114	0.002108	0.002102	0.002097	0.002091	0.002087	0.002083	0.002079	0.002077	0.002075	0.002075	0.002075	0.002076	0.002078	0.002081	0.002085	0.002090	0.002095	0.002100	0.002106	0.002113	0.002119	0.002126	0.002132	0.002139	0.002144	0.002150	0.002154	0.002158	0.002162	0.002164	0.002165	0.002166
0.5700	0.002370	0.002369	0.002366	0.002361	0.002354	0.002346	0.002336	0.002324	0.002312	0.002298	0.002284	0.002269	0.002255	0.002240	0.002225	0.002211	0.002198	0.002185	0.002174	0.002163	0.002154	0.002146	0.002139	0.002133	0.002128	0.002125	0.002123	0.002121	0.002121	0.002122	0.002123	0.002125	0.002128	0.002131	0.002134	0.002138	0.002142	0.002145	0.002149	0.002153	0.002156	0.002159	0.002161	0.002163	0.002164	0.002165	0.002164	0.002164	0.002162	0.002160	0.002157	0.002153	0.002149	0.002144	0.002138	0.002132	0.002126	0.002120	0.002113	0.002107	0.002101	0.002095	0.002090	0.002085	0.002081	0.002078	0.002076	0.002075	0.002075	0.002075	0.002077	0.002080	0.002083	0.002088	0.002093	0.002099	0.002105	0.002112	0.002119	0.002127	0.002134	0.002141	0.002148	0.002154	0.002160	0.002165	0.002170	0.002173	0.002176	0.002177	0.002178
0.5800	0.002368	0.002367	0.002364	0.002359	0.002353	0.002344	0.002334	0.002323	0.002310	0.002297	0.002283	0.002268	0.002253	0.002238	0.002224	0.002210	0.002196	0.002184	0.002172	0.002161	0.002152	0.002144	0.002137	0.002131	0.002127	0.002124	0.002122	0.002121	0.002122	0.002123	0.002125	0.002128	0.002131	0.002135	0.002139	0.002144	0.002148	0.002153	0.002157	0.002161	0.002165	0.002168	0.002171	0.002173	0.002175	0.002176	0.002175	0.002175	0.002173	0.002170	0.002167	0.002163	0.002158	0.002153	0.002147	0.002141	0.002135	0.002128	0.002121	0.002115	0.002109	0.002103	0.002098	0.002093	0.002089	0.002086	0.002084	0.002083	0.002083	0.002084	0.002086	0.002090	0.002094	0.002098	0.002104	0.002110	0.002117	0.002125	0.002133	0.002141	0.002149	0.002157	0.002164	0.002171	0.002178	0.002183	0.002188	0.002192	0.002194	0.002196	0.002197
0.5900	0.002357	0.002356	0.002353	0.002348	0.002342	0.002333	0.002323	0.002312	0.002300	0.002286	0.002272	0.002258	0.002243	0.002228	0.002214	0.002200	0.002187	0.002174	0.002163	0.002152	0.002143	0.002135	0.002128	0.002123	0.002119	0.002117	0.002115	0.002115	0.002117	0.002119	0.002122	0.002125	0.002130	0.002134	0.002140	0.002144	0.002149	0.002155	0.002160	0.002165	0.002169	0.002173	0.002176	0.002179	0.002180	0.002181	0.002181	0.002180	0.002178	0.002175	0.002172	0.002167	0.002162	0.002157	0.002150	0.002144	0.002137	0.002130	0.002123	0.002117	0.002110	0.002104	0.002099	0.002095	0.002091	0.002088	0.002086	0.002086	0.002086	0.002088	0.002091	0.002094	0.002099	0.002105	0.002112	0.002119	0.002127	0.002136	0.002144	0.002153	0.002162	0.002171	0.002179	0.002186	0.002193	0.002200	0.002205	0.002209	0.002212	0.002214	0.002214
0.6000	0.002351	0.002350	0.002347	0.002342	0.002336	0.002327	0.002318	0.002307	0.002294	0.002281	0.002267	0.002253	0.002238	0.002224	0.002209	0.002195	0.002182	0.002170	0.002159	0.002148	0.002139	0.002132	0.002126	0.002121	0.002118	0.002116	0.002115	0.002116	0.002118	0.002121	0.002125	0.002129	0.002135	0.002141	0.002147	0.002153	0.002160	0.002166	0.002172	0.002178	0.002183	0.002187	0.002191	0.002194	0.002195	0.002196	0.002196	0.002195	0.002193	0.002190	0.002186	0.002182	0.002176	0.002170	0.002164	0.002157	0.002149	0.002142	0.002135	0.002128	0.002122	0.002116	0.002110	0.002106	0.002103	0.002100	0.002099	0.002098	0.002099	0.002102	0.002105	0.002110	0.002115	0.002122	0.002129	0.002138	0.002146	0.002156	0.002166	0.002175	0.002185	0.002195	0.002204	0.002212	0.002220	0.002227	0.002232	0.002237	0.002240	0.002242	0.002243
0.6100	0.002342	0.002341	0.002338	0.002333	0.002327	0.002319	0.002309	0.002298	0.002286	0.002273	0.002259	0.002245	0.002231	0.002216	0.002202	0.002188	0.002175	0.002163	0.002152	0.002142	0.002133	0.002126	0.002121	0.002116	0.002114	0.002113	0.002113	0.002115	0.002118	0.002122	0.002127	0.002133	0.002139	0.002147	0.002154	0.002162	0.002169	0.002177	0.002184	0.002190	0.002196	0.002201	0.002205	0.002208	0.002210	0.002211	0.002211	0.002210	0.002208	0.002204	0.002200	0.002195	0.002189	0.002183	0.002176	0.002168	0.002161	0.002153	0.002146	0.002139	0.002132	0.002126	0.002121	0.002117	0.002113	0.002111	0.002110	0.002110	0.002111	0.002114	0.002118	0.002123	0.002130	0.002137	0.002146	0.002155	0.002165	0.002176	0.002187	0.002198	0.002208	0.002219	0.002229	0.002238	0.002247	0.002255	0.002261	0.002266	0.002270	0.002272	0.002273
0.6200	0.002331	0.002330	0.002327	0.002323	0.002316	0.002308	0.002299	0.002288	0.002276	0.002264	0.002250	0.002236	0.002222	0.002208	0.002193	0.002180	0.002167	0.002155	0.002144	0.002135	0.002127	0.002120	0.002115	0.002111	0.002109	0.002109	0.002110	0.002113	0.002117	0.002123	0.002129	0.002136	0.002144	0.002153	0.002162	0.002171	0.002180	0.002188	0.002196	0.002204	0.002210	0.002216	0.002221	0.002224	0.002227	0.002228	0.002227	0.002226	0.002223	0.002220	0.002215	0.002209	0.002203	0.002196	0.002188	0.002180	0.002172	0.002164	0.002156	0.002149	0.002142	0.002136	0.002131	0.002126	0.002123	0.002121	0.002121	0.002121	0.002123	0.002127	0.002132	0.002138	0.002145	0.002154	0.002164	0.002174	0.002185	0.002197	0.002209	0.002221	0.002233	0.002245	0.002256	0.002267	0.002276	0.002285	0.002292	0.002298	0.002302	0.002304	0.002305
0.6300	0.002321	0.002320	0.002317	0.002313	0.002306	0.002299	0.002289	0.002279	0.002267	0.002254	0.002241	0.002227	0.002213	0.002200	0.002186	0.002173	0.002160	0.002148	0.002138	0.002129	0.002121	0.002115	0.002111	0.002108	0.002107	0.002108	0.002110	0.002114	0.002120	0.002127	0.002135	0.002144	0.002153	0.002163	0.002174	0.002184	0.002195	0.002204	0.002214	0.002222	0.002230	0.002236	0.002241	0.002245	0.002248	0.002249	0.002249	0.002247	0.002244	0.002240	0.002235	0.002229	0.002222	0.002214	0.002206	0.002198	0.002189	0.002181	0.002173	0.002165	0.002158	0.002152	0.002147	0.002142	0.002140	0.002138	0.002138	0.002139	0.002142	0.002147	0.002152	0.002160	0.002168	0.002178	0.002189	0.002201	0.002214	0.002227	0.002241	0.002255	0.002268	0.002281	0.002294	0.002306	0.002316	0.002326	0.002334	0.002340	0.002345	0.002347	0.002348
0.6400	0.002317	0.002317	0.002314	0.002309	0.002303	0.002296	0.002287	0.002276	0.002265	0.002252	0.002239	0.002225	0.002211	0.002198	0.002184	0.002171	0.002159	0.002147	0.002137	0.002128	0.002121	0.002116	0.002112	0.002110	0.002110	0.002112	0.002116	0.002122	0.002129	0.002137	0.002147	0.002158	0.002169	0.002181	0.002193	0.002205	0.002217	0.002229	0.002239	0.002249	0.002258	0.002265	0.002271	0.002275	0.002278	0.002279	0.002278	0.002276	0.002273	0.002269	0.002263	0.002256	0.002248	0.002240	0.002231	0.002222	0.002213	0.002204	0.002194	0.002186	0.002179	0.002173	0.002168	0.002164	0.002161	0.002160	0.002160	0.002162	0.002166	0.002171	0.002178	0.002187	0.002197	0.002208	0.002221	0.002234	0.002249	0.002264	0.002279	0.002295	0.002310	0.002325	0.002339	0.002353	0.002365	0.002375	0.002384	0.002391	0.002397	0.002400	0.002401
0.6500	0.002306	0.002306	0.002303	0.002299	0.002293	0.002285	0.002276	0.002266	0.002255	0.002242	0.002230	0.002216	0.002203	0.002189	0.002176	0.002163	0.002151	0.002140	0.002131	0.002122	0.002116	0.002112	0.002109	0.002109	0.002110	0.002113	0.002119	0.002126	0.002135	0.002145	0.002157	0.002170	0.002183	0.002197	0.002212	0.002226	0.002239	0.002252	0.002265	0.002276	0.002285	0.002293	0.002300	0.002304	0.002307	0.002308	0.002308	0.002306	0.002302	0.002297	0.002290	0.002282	0.002274	0.002265	0.002255	0.002245	0.002235	0.002226	0.002217	0.002208	0.002200	0.002194	0.002188	0.002184	0.002182	0.002181	0.002182	0.002185	0.002190	0.002196	0.002204	0.002214	0.002226	0.002239	0.002253	0.002269	0.002285	0.002302	0.002320	0.002337	0.002355	0.002372	0.002388	0.002403	0.002418	0.002430	0.002440	0.002448	0.002454	0.002458	0.002459
0.6600	0.002301	0.002300	0.002297	0.002293	0.002287	0.002280	0.002271	0.002261	0.002250	0.002238	0.002225	0.002212	0.002199	0.002186	0.002173	0.002161	0.002149	0.002139	0.002130	0.002123	0.002117	0.002113	0.002112	0.002113	0.002116	0.002121	0.002128	0.002137	0.002148	0.002161	0.002175	0.002190	0.002206	0.002222	0.002239	0.002255	0.002271	0.002286	0.002299	0.002312	0.002323	0.002332	0.002339	0.002344	0.002347	0.002348	0.002347	0.002345	0.002340	0.002334	0.002327	0.002318	0.002309	0.002299	0.002288	0.002278	0.002267	0.002257	0.002247	0.002238	0.002231	0.002224	0.002219	0.002215	0.002213	0.002213	0.002215	0.002219	0.002225	0.002232	0.002242	0.002254	0.002268	0.002283	0.002299	0.002317	0.002336	0.002356	0.002376	0.002396	0.002416	0.002435	0.002454	0.002471	0.002487	0.002500	0.002512	0.002521	0.002528	0.002532	0.002534
0.6700	0.002293	0.002293	0.002290	0.002286	0.002280	0.002273	0.002264	0.002255	0.002244	0.002232	0.002219	0.002207	0.002194	0.002181	0.002168	0.002156	0.002145	0.002136	0.002127	0.002121	0.002117	0.002114	0.002114	0.002116	0.002121	0.002128	0.002137	0.002149	0.002162	0.002178	0.002194	0.002212	0.002231	0.002250	0.002269	0.002288	0.002306	0.002323	0.002338	0.002352	0.002364	0.002374	0.002382	0.002388	0.002391	0.002392	0.002391	0.002387	0.002382	0.002375	0.002367	0.002357	0.002347	0.002336	0.002324	0.002312	0.002301	0.002290	0.002280	0.002270	0.002262	0.002255	0.002250	0.002247	0.002245	0.002246	0.002249	0.002254	0.002261	0.002270	0.002282	0.002296	0.002312	0.002329	0.002349	0.002369	0.002390	0.002413	0.002436	0.002459	0.002482	0.002505	0.002526	0.002546	0.002564	0.002579	0.002593	0.002604	0.002611	0.002616	0.002618
0.6800	0.002284	0.002283	0.002281	0.002277	0.002271	0.002264	0.002256	0.002246	0.002235	0.002224	0.002212	0.002199	0.002187	0.002174	0.002162	0.002151	0.002140	0.002132	0.002124	0.002119	0.002116	0.002115	0.002117	0.002121	0.002128	0.002137	0.002149	0.002164	0.002180	0.002198	0.002218	0.002239	0.002259	0.002281	0.002303	0.002325	0.002345	0.002365	0.002382	0.002398	0.002411	0.002422	0.002431	0.002437	0.002440	0.002441	0.002439	0.002435	0.002429	0.002421	0.002412	0.002401	0.002389	0.002377	0.002364	0.002351	0.002338	0.002327	0.002315	0.002306	0.002297	0.002290	0.002285	0.002280	0.002280	0.002281	0.002285	0.002292	0.002301	0.002312	0.002326	0.002342	0.002361	0.002381	0.002404	0.002428	0.002453	0.002479	0.002506	0.002532	0.002559	0.002584	0.002609	0.002632	0.002652	0.002671	0.002686	0.002698	0.002708	0.002713	0.002715
0.6900	0.002281	0.002280	0.002277	0.002273	0.002268	0.002261	0.002253	0.002243	0.002233	0.002221	0.002210	0.002197	0.002185	0.002173	0.002161	0.002151	0.002141	0.002133	0.002127	0.002123	0.002121	0.002122	0.002125	0.002132	0.002141	0.002153	0.002168	0.002187	0.002207	0.002229	0.002252	0.002277	0.002302	0.002327	0.002353	0.002377	0.002401	0.002423	0.002443	0.002460	0.002475	0.002487	0.002496	0.002502	0.002506	0.002506	0.002504	0.002499	0.002492	0.002483	0.002472	0.002459	0.002446	0.002432	0.002418	0.002404	0.002390	0.002377	0.002365	0.002355	0.002345	0.002338	0.002333	0.002331	0.002331	0.002333	0.002339	0.002347	0.002358	0.002372	0.002388	0.002407	0.002429	0.002453	0.002480	0.002508	0.002537	0.002568	0.002599	0.002630	0.002661	0.002691	0.002719	0.002746	0.002770	0.002792	0.002810	0.002825	0.002835	0.002842	0.002844
0.7000	0.002275	0.002275	0.002272	0.002268	0.002263	0.002256	0.002248	0.002239	0.002228	0.002217	0.002206	0.002194	0.002182	0.002170	0.002159	0.002149	0.002140	0.002133	0.002128	0.002126	0.002126	0.002129	0.002135	0.002144	0.002156	0.002172	0.002190	0.002211	0.002235	0.002261	0.002289	0.002318	0.002347	0.002377	0.002406	0.002434	0.002461	0.002485	0.002507	0.002527	0.002543	0.002557	0.002566	0.002573	0.002576	0.002576	0.002573	0.002567	0.002558	0.002547	0.002535	0.002521	0.002506	0.002490	0.002474	0.002459	0.002444	0.002430	0.002417	0.002406	0.002397	0.002390	0.002385	0.002383	0.002384	0.002388	0.002395	0.002405	0.002418	0.002435	0.002455	0.002478	0.002503	0.002532	0.002563	0.002596	0.002630	0.002666	0.002703	0.002740	0.002776	0.002811	0.002845	0.002876	0.002905	0.002930	0.002951	0.002969	0.002981	0.002989	0.002991
0.7100	0.002271	0.002270	0.002268	0.002264	0.002258	0.002252	0.002244	0.002234	0.002224	0.002213	0.002202	0.002191	0.002179	0.002168	0.002158	0.002149	0.002141	0.002135	0.002132	0.002131	0.002134	0.002140	0.002149	0.002161	0.002177	0.002196	0.002219	0.002245	0.002273	0.002304	0.002336	0.002369	0.002404	0.002438	0.002471	0.002503	0.002534	0.002561	0.002586	0.002608	0.002626	0.002640	0.002651	0.002657	0.002660	0.002659	0.002655	0.002647	0.002637	0.002624	0.002610	0.002594	0.002577	0.002560	0.002542	0.002525	0.002508	0.002493	0.002479	0.002468	0.002458	0.002451	0.002447	0.002446	0.002448	0.002453	0.002463	0.002475	0.002492	0.002512	0.002536	0.002563	0.002594	0.002627	0.002664	0.002703	0.002744	0.002786	0.002829	0.002873	0.002916	0.002958	0.002998	0.003035	0.003069	0.003099	0.003124	0.003145	0.003159	0.003168	0.003171
0.7200	0.002267	0.002266	0.002264	0.002260	0.002254	0.002248	0.002240	0.002231	0.002221	0.002210	0.002199	0.002188	0.002177	0.002167	0.002157	0.002149	0.002143	0.002139	0.002137	0.002139	0.002144	0.002153	0.002165	0.002181	0.002202	0.002226	0.002254	0.002285	0.002319	0.002355	0.002393	0.002433	0.002473	0.002512	0.002550	0.002587	0.002621	0.002653	0.002680	0.002704	0.002724	0.002739	0.002750	0.002757	0.002759	0.002756	0.002751	0.002741	0.002729	0.002714	0.002697	0.002679	0.002659	0.002639	0.002619	0.002600	0.002582	0.002565	0.002550	0.002538	0.002528	0.002521	0.002517	0.002517	0.002521	0.002528	0.002540	0.002556	0.002576	0.002600	0.002629	0.002661	0.002698	0.002738	0.002782	0.002828	0.002877	0.002928	0.002979	0.003031	0.003082	0.003132	0.003180	0.003225	0.003265	0.003301	0.003332	0.003356	0.003374	0.003385	0.003389
0.7300	0.002265	0.002264	0.002261	0.002258	0.002252	0.002246	0.002238	0.002229	0.002219	0.002209	0.002198	0.002187	0.002177	0.002167	0.002159	0.002152	0.002147	0.002145	0.002146	0.002150	0.002158	0.002170	0.002187	0.002208	0.002233	0.002263	0.002297	0.002334	0.002375	0.002418	0.002462	0.002508	0.002554	0.002600	0.002643	0.002685	0.002724	0.002759	0.002790	0.002816	0.002837	0.002853	0.002864	0.002870	0.002871	0.002867	0.002859	0.002848	0.002833	0.002815	0.002796	0.002774	0.002752	0.002730	0.002707	0.002686	0.002666	0.002647	0.002631	0.002618	0.002608	0.002601	0.002598	0.002599	0.002604	0.002614	0.002629	0.002649	0.002673	0.002702	0.002737	0.002776	0.002820	0.002868	0.002920	0.002975	0.003033	0.003093	0.003155	0.003217	0.003278	0.003338	0.003395	0.003449	0.003498	0.003541	0.003578	0.003607	0.003629	0.003642	0.003646
0.7400	0.002266	0.002265	0.002262	0.002259	0.002253	0.002247	0.002239	0.002230	0.002220	0.002210	0.002200	0.002189	0.002180	0.002171	0.002164	0.002158	0.002156	0.002156	0.002160	0.002168	0.002180	0.002197	0.002219	0.002246	0.002278	0.002315	0.002357	0.002402	0.002451	0.002503	0.002557	0.002611	0.002665	0.002718	0.002769	0.002817	0.002861	0.002901	0.002935	0.002964	0.002987	0.003003	0.003014	0.003019	0.003018	0.003012	0.003001	0.002986	0.002968	0.002946	0.002922	0.002897	0.002871	0.002845	0.002819	0.002795	0.002772	0.002752	0.002734	0.002719	0.002708	0.002702	0.002700	0.002702	0.002710	0.002723	0.002742	0.002766	0.002796	0.002832	0.002875	0.002922	0.002976	0.003034	0.003097	0.003164	0.003235	0.003309	0.003384	0.003459	0.003534	0.003608	0.003678	0.003744	0.003804	0.003858	0.003903	0.003940	0.003966	0.003982	0.003988
0.7500	0.002270	0.002270	0.002267	0.002263	0.002258	0.002251	0.002243	0.002235	0.002225	0.002215	0.002205	0.002195	0.002187	0.002179	0.002173	0.002170	0.002169	0.002173	0.002180	0.002192	0.002210	0.002233	0.002261	0.002296	0.002337	0.002383	0.002433	0.002489	0.002548	0.002610	0.002673	0.002737	0.002801	0.002863	0.002922	0.002977	0.003027	0.003072	0.003110	0.003141	0.003165	0.003182	0.003192	0.003195	0.003191	0.003182	0.003167	0.003148	0.003125	0.003099	0.003070	0.003041	0.003010	0.002980	0.002950	0.002922	0.002896	0.002873	0.002854	0.002838	0.002827	0.002821	0.002820	0.002824	0.002835	0.002852	0.002875	0.002906	0.002943	0.002988	0.003039	0.003097	0.003162	0.003234	0.003311	0.003393	0.003479	0.003570	0.003662	0.003756	0.003848	0.003939	0.004026	0.004107	0.004182	0.004249	0.004305	0.004350	0.004384	0.004404	0.004411
0.7600	0.002270	0.002269	0.002267	0.002263	0.002258	0.002251	0.002243	0.002234	0.002225	0.002215	0.002206	0.002197	0.002189	0.002183	0.002179	0.002178	0.002181	0.002188	0.002201	0.002219	0.002243	0.002273	0.002311	0.002355	0.002405	0.002462	0.002525	0.002593	0.002665	0.002740	0.002816	0.002892	0.002968	0.003040	0.003109	0.003172	0.003229	0.003279	0.003321	0.003354	0.003379	0.003395	0.003403	0.003403	0.003396	0.003382	0.003362	0.003336	0.003307	0.003275	0.003240	0.003205	0.003168	0.003133	0.003098	0.003066	0.003037	0.003011	0.002989	0.002972	0.002960	0.002955	0.002955	0.002962	0.002977	0.002999	0.003029	0.003067	0.003113	0.003168	0.003231	0.003303	0.003383	0.003470	0.003565	0.003667	0.003774	0.003885	0.003999	0.004115	0.004230	0.004344	0.004453	0.004555	0.004649	0.004733	0.004804	0.004862	0.004904	0.004929	0.004938
0.7700	0.002273	0.002272	0.002269	0.002265	0.002260	0.002253	0.002245	0.002237	0.002228	0.002219	0.002210	0.002202	0.002195	0.002191	0.002190	0.002192	0.002199	0.002211	0.002230	0.002255	0.002288	0.002328	0.002376	0.002432	0.002496	0.002568	0.002646	0.002730	0.002818	0.002908	0.003002	0.003093	0.003183	0.003268	0.003348	0.003421	0.003485	0.003541	0.003586	0.003621	0.003646	0.003661	0.003665	0.003661	0.003648	0.003627	0.003600	0.003567	0.003530	0.003490	0.003447	0.003404	0.003361	0.003317	0.003277	0.003240	0.003206	0.003177	0.003152	0.003134	0.003122	0.003117	0.003119	0.003130	0.003150	0.003178	0.003216	0.003264	0.003322	0.003390	0.003468	0.003557	0.003656	0.003765	0.003883	0.004009	0.004143	0.004282	0.004426	0.004571	0.004718	0.004861	0.005000	0.005130	0.005250	0.005357	0.005449	0.005522	0.005576	0.005609	0.005620
0.7800	0.002282	0.002281	0.002279	0.002274	0.002269	0.002262	0.002254	0.002246	0.002237	0.002228	0.002220	0.002214	0.002209	0.002207	0.002209	0.002216	0.002228	0.002246	0.002273	0.002307	0.002351	0.002403	0.002466	0.002538	0.002620	0.002711	0.002809	0.002913	0.003023	0.003135	0.003247	0.003359	0.003466	0.003568	0.003661	0.003746	0.003819	0.003881	0.003930	0.003965	0.003989	0.003999	0.003998	0.003986	0.003964	0.003934	0.003896	0.003853	0.003805	0.003754	0.003701	0.003647	0.003595	0.003544	0.003496	0.003452	0.003412	0.003378	0.003351	0.003330	0.003318	0.003314	0.003319	0.003335	0.003360	0.003397	0.003445	0.003505	0.003578	0.003664	0.003762	0.003874	0.003998	0.004135	0.004284	0.004443	0.004613	0.004790	0.004973	0.005160	0.005348	0.005533	0.005712	0.005882	0.006038	0.006179	0.006298	0.006395	0.006466	0.006509	0.006524
0.7900	0.002295	0.002294	0.002291	0.002287	0.002281	0.002275	0.002267	0.002258	0.002250	0.002242	0.002235	0.002230	0.002228	0.002229	0.002235	0.002247	0.002266	0.002294	0.002331	0.002378	0.002436	0.002506	0.002588	0.002681	0.002788	0.002904	0.003029	0.003161	0.003299	0.003439	0.003579	0.003716	0.003846	0.003968	0.004079	0.004177	0.004260	0.004328	0.004379	0.004414	0.004432	0.004436	0.004425	0.004401	0.004366	0.004322	0.004269	0.004211	0.004148	0.004082	0.004015	0.003949	0.003884	0.003821	0.003763	0.003711	0.003664	0.003625	0.003593	0.003571	0.003558	0.003556	0.003565	0.003586	0.003620	0.003668	0.003730	0.003806	0.003899	0.004008	0.004133	0.004274	0.004432	0.004606	0.004797	0.005001	0.005220	0.005449	0.005687	0.005931	0.006176	0.006420	0.006657	0.006882	0.007091	0.007278	0.007439	0.007568	0.007664	0.007723	0.007742
0.8000	0.002291	0.002290	0.002288	0.002283	0.002278	0.002271	0.002263	0.002255	0.002247	0.002240	0.002235	0.002233	0.002234	0.002240	0.002252	0.002272	0.002300	0.002339	0.002390	0.002463	0.002542	0.002635	0.002744	0.002868	0.003006	0.003158	0.003320	0.003492	0.003669	0.003847	0.004024	0.004195	0.004356	0.004504	0.004636	0.004750	0.004844	0.004916	0.004967	0.004996	0.005006	0.004996	0.004969	0.004927	0.004872	0.004807	0.004733	0.004653	0.004568	0.004482	0.004396	0.004312	0.004230	0.004154	0.004083	0.004019	0.003963	0.003915	0.003879	0.003854	0.003841	0.003841	0.003856	0.003885	0.003931	0.003993	0.004073	0.004171	0.004289	0.004428	0.004588	0.004770	0.004974	0.005199	0.005446	0.005713	0.005999	0.006301	0.006617	0.006941	0.007270	0.007599	0.007920	0.008227	0.008512	0.008769	0.008990	0.009170	0.009302	0.009384	0.009411
0.8100	0.002320	0.002319	0.002316	0.002312	0.002306	0.002299	0.002291	0.002283	0.002276	0.002271	0.002268	0.002268	0.002273	0.002285	0.002306	0.002336	0.002378	0.002434	0.002505	0.002594	0.002701	0.002829	0.002976	0.003143	0.003330	0.003533	0.003750	0.003977	0.004211	0.004444	0.004673	0.004892	0.005095	0.005278	0.005437	0.005570	0.005674	0.005748	0.005793	0.005810	0.005800	0.005766	0.005712	0.005640	0.005553	0.005454	0.005348	0.005235	0.005120	0.005005	0.004891	0.004781	0.004677	0.004580	0.004491	0.004412	0.004344	0.004288	0.004245	0.004216	0.004203	0.004207	0.004227	0.004267	0.004327	0.004408	0.004512	0.004640	0.004794	0.004975	0.005183	0.005421	0.005688	0.005986	0.006314	0.006670	0.007054	0.007463	0.007893	0.008338	0.008794	0.009250	0.009700	0.010133	0.010538	0.010905	0.011222	0.011481	0.011672	0.011789	0.011829
0.8200	0.002342	0.002341	0.002338	0.002333	0.002327	0.002320	0.002313	0.002306	0.002300	0.002296	0.002296	0.002301	0.002313	0.002333	0.002365	0.002410	0.002471	0.002551	0.002652	0.002776	0.002929	0.003106	0.003312	0.003545	0.003804	0.004086	0.004386	0.004699	0.005018	0.005335	0.005642	0.005933	0.006196	0.006427	0.006621	0.006774	0.006884	0.006952	0.006979	0.006967	0.006920	0.006843	0.006741	0.006617	0.006478	0.006327	0.006168	0.006006	0.005844	0.005685	0.005531	0.005385	0.005248	0.005122	0.005008	0.004908	0.004823	0.004754	0.004702	0.004669	0.004656	0.004664	0.004694	0.004749	0.004829	0.004937	0.005074	0.005243	0.005446	0.005685	0.005963	0.006280	0.006641	0.007043	0.007490	0.007979	0.008511	0.009082	0.009687	0.010321	0.010975	0.011638	0.012295	0.012934	0.013536	0.014086	0.014564	0.014956	0.015247	0.015427	0.015487
0.8300	0.002358	0.002357	0.002354	0.002350	0.002344	0.002337	0.002330	0.002324	0.002320	0.002320	0.002324	0.002336	0.002357	0.002390	0.002439	0.002506	0.002596	0.002712	0.002859	0.003040	0.003258	0.003516	0.003816	0.004158	0.004536	0.004948	0.005386	0.005842	0.006302	0.006756	0.007188	0.007587	0.007941	0.008239	0.008475	0.008645	0.008749	0.008788	0.008767	0.008692	0.008570	0.008409	0.008218	0.008004	0.007774	0.007536	0.007294	0.007053	0.006818	0.006591	0.006376	0.006175	0.005990	0.005821	0.005671	0.005541	0.005432	0.005345	0.005281	0.005241	0.005228	0.005242	0.005285	0.005360	0.005469	0.005615	0.005800	0.006028	0.006301	0.006625	0.007004	0.007439	0.007935	0.008495	0.009123	0.009819	0.010583	0.011413	0.012304	0.013249	0.014237	0.015249	0.016267	0.017267	0.018221	0.019099	0.019871	0.020509	0.020985	0.021279	0.021378
0.8400	0.002387	0.002386	0.002384	0.002379	0.002373	0.002367	0.002361	0.002357	0.002356	0.002360	0.002371	0.002393	0.002428	0.002481	0.002556	0.002658	0.002794	0.002969	0.003191	0.003465	0.003798	0.004195	0.004659	0.005190	0.005784	0.006433	0.007125	0.007843	0.008564	0.009265	0.009921	0.010508	0.011006	0.011400	0.011680	0.011844	0.011896	0.011842	0.011696	0.011473	0.011186	0.010853	0.010485	0.010098	0.009702	0.009307	0.008918	0.008543	0.008186	0.007850	0.007538	0.007251	0.006991	0.006758	0.006554	0.006379	0.006235	0.006121	0.006039	0.005990	0.005976	0.006000	0.006062	0.006167	0.006317	0.006518	0.006772	0.007086	0.007466	0.007917	0.008447	0.009064	0.009775	0.010587	0.011508	0.012544	0.013699	0.014973	0.016366	0.017869	0.019466	0.021134	0.022841	0.024547	0.026203	0.027750	0.029129	0.030280	0.031147	0.031686	0.031869
0.8500	0.002418	0.002417	0.002414	0.002409	0.002404	0.002398	0.002394	0.002393	0.002397	0.002408	0.002430	0.002468	0.002525	0.002609	0.002727	0.002887	0.003101	0.003380	0.003708	0.004149	0.004737	0.005405	0.006200	0.007125	0.008174	0.009334	0.010580	0.011873	0.013165	0.014412	0.015536	0.016495	0.017246	0.017764	0.018040	0.018080	0.017906	0.017535	0.017031	0.016416	0.015725	0.014989	0.014234	0.013483	0.012751	0.012049	0.011386	0.010766	0.010193	0.009669	0.009193	0.008765	0.008384	0.008049	0.007760	0.007516	0.007317	0.007163	0.007053	0.006991	0.006977	0.007013	0.007104	0.007253	0.007466	0.007749	0.008109	0.008556	0.009099	0.009752	0.010526	0.011440	0.012507	0.013746	0.015178	0.016820	0.018691	0.020805	0.023172	0.025796	0.028658	0.031732	0.034969	0.038293	0.041638	0.044816	0.047713	0.050181	0.052066	0.053251	0.053655
0.8600	0.002450	0.002449	0.002446	0.002442	0.002438	0.002434	0.002432	0.002436	0.002447	0.002470	0.002510	0.002574	0.002669	0.002807	0.003002	0.003270	0.003634	0.004117	0.004763	0.005590	0.006645	0.007970	0.009607	0.011582	0.013905	0.016556	0.019472	0.022543	0.025608	0.028475	0.030945	0.032844	0.034058	0.034544	0.034336	0.033528	0.032245	0.030626	0.028802	0.026880	0.024949	0.023072	0.021288	0.019630	0.018107	0.016722	0.015472	0.014353	0.013357	0.012474	0.011697	0.011016	0.010423	0.009914	0.009483	0.009125	0.008837	0.008616	0.008463	0.008378	0.008362	0.008419	0.008554	0.008773	0.009084	0.009498	0.010029	0.010693	0.011509	0.012502	0.013699	0.015138	0.016855	0.018898	0.021321	0.024187	0.027562	0.031519	0.036129	0.041463	0.047558	0.054431	0.062042	0.070272	0.078903	0.087594	0.095881	0.103222	0.109025	0.112758	0.114048
0.8700	0.002496	0.002496	0.002493	0.002490	0.002486	0.002485	0.002489	0.002500	0.002525	0.002568	0.002640	0.002752	0.002920	0.003166	0.003520	0.004024	0.004727	0.005725	0.007119	0.009056	0.011759	0.015445	0.020409	0.027130	0.035980	0.047293	0.061156	0.077141	0.094018	0.109655	0.121449	0.127325	0.126694	0.120551	0.110761	0.099213	0.087353	0.076101	0.065936	0.057034	0.049391	0.042906	0.037432	0.032929	0.029061	0.025810	0.023072	0.020764	0.018814	0.017164	0.015768	0.014588	0.013592	0.012759	0.012070	0.011508	0.011064	0.010730	0.010501	0.010376	0.010356	0.010446	0.010653	0.010987	0.011463	0.012101	0.012926	0.013971	0.015278	0.016899	0.018902	0.021377	0.024427	0.028196	0.032867	0.038671	0.045909	0.054961	0.066314	0.080370	0.098243	0.120630	0.148476	0.182662	0.223739	0.271467	0.324150	0.377870	0.426042	0.460181	0.472615
0.8800	0.002554	0.002553	0.002551	0.002549	0.002549	0.002553	0.002565	0.002591	0.002640	0.002723	0.002859	0.003072	0.003400	0.003904	0.004675	0.005863	0.007715	0.010666	0.015512	0.023813	0.038897	0.068687	0.132065	0.308413	1.084511	563646.787669	163.406001	393.253907	1628.865001	4.806612	0.024251	4.297852	1529.184765	445.380790	374.850058	1015232.005307	2.829505	0.900448	0.446780	0.265533	0.175326	0.126876	0.094603	0.073339	0.058614	0.048024	0.040173	0.034214	0.029601	0.025976	0.023093	0.020785	0.018917	0.017413	0.016207	0.015250	0.014509	0.013961	0.013592	0.013393	0.013364	0.013510	0.013842	0.014382	0.015156	0.016206	0.017586	0.019370	0.021659	0.024590	0.028353	0.033219	0.039552	0.047918	0.059139	0.074487	0.095996	0.127064	0.173680	0.247147	0.362905	0.584767	1.047235	2.240658	7.381764	3089085.643512	1031.920930	1675.348608	6313.958619	18.068800	0.091938
0.8900	0.002621	0.002620	0.002620	0.002621	0.002626	0.002641	0.002671	0.002729	0.002831	0.003004	0.003293	0.003774	0.004582	0.005974	0.008489	0.013392	0.024277	0.055214	0.214369	22449.455427	0.004405	0.004566	202.909400	72.289578	37.911934	0.878043	47.551020	0.006724	0.215631	0.308647	26269.486680	0.187708	0.640016	0.016717	191.964132	0.908257	124.609915	111.843408	393.316553	0.019318	0.013596	112670.068651	1.394395	0.434430	0.222775	0.139420	0.097213	0.072605	0.056909	0.046262	0.038713	0.033188	0.029042	0.025898	0.023492	0.021657	0.020279	0.019284	0.018625	0.018273	0.018219	0.018469	0.019045	0.019989	0.021365	0.023269	0.025839	0.029278	0.033886	0.040116	0.048691	0.060737	0.078243	0.104833	0.147776	0.223621	0.377845	0.781487	2.679968	235705.403641	0.028005	0.036903	1160.019662	363.598062	293.350071	3.567941	430.591307	0.039612	1.588023	0.957443	100226.934148
0.9000	0.002695	0.002696	0.002698	0.002706	0.002723	0.002760	0.002831	0.002964	0.003207	0.003603	0.004477	0.006120	0.009759	0.019757	0.067319	90.499840	64790.764156	4.429858	19.436164	4.316885	2826.780825	0.625553	0.008956	978.337005	0.400198	0.218743	5398435.954069	0.002940	34.983551	5.299123	6261.571727	1.967633	15.438622	0.005063	31189265.335702	1.421914	3.005100	1112.854151	0.012591	6.875742	34648.579007	12.946107	66.950648	20.385164	422400.649625	1075.313974	0.982400	0.331907	0.179589	0.116967	0.084388	0.065080	0.052666	0.044228	0.038322	0.034105	0.031094	0.028999	0.027641	0.026921	0.026795	0.027265	0.028382	0.030249	0.033046	0.037057	0.042738	0.050834	0.062617	0.080421	0.108734	0.157669	0.253992	0.493771	1.540119	1789.690787	818054.597926	43.813236	158.526083	31.869391	57268.673146	11.641159	0.038192	4116.412446	5.590056	2.748761	62539444.788403	0.010886	96.874803	13.719948	23492.717748
0.9100	0.002780	0.002782	0.002792	0.002814	0.002862	0.002961	0.003148	0.003546	0.004402	0.006438	0.012726	0.052946	0.058213	0.201158	545620.370884	4634230.234247	0.163052	0.245993	0.582100	0.094518	0.167517	3.124983	6.640481	2.422123	47.301691	43.066173	1.599829	62.912470	0.076701	227350.112260	12.148791	63039.630929	0.059415	24.759077	2.539612	24.038511	31.869413	2.064375	60.414275	51.680441	0.311703	0.217943	4.305255	1.068673	0.689425	150187659.514335	4076521.855304	3.187623	1.769934	1.601763	0.422241	0.215360	0.138081	0.099903	0.078126	0.064611	0.055912	0.050264	0.046762	0.044930	0.044551	0.045595	0.048212	0.052765	0.059941	0.070997	0.088300	0.116746	0.167416	0.271923	0.556882	2.208497	2.456862	4.932085	7604913.566042	207585664.906798	1.506709	2.271270	7.574370	0.578349	0.905469	80.213054	102.764801	8.913351	156.811502	131.450453	7.260799	166.235662	0.243201	529822.926363	42.954099
0.9200	0.002898	0.002907	0.002937	0.003010	0.003173	0.003552	0.004530	0.007766	0.030689	0.747390	0.002654	47.319469	3.681312	13.060082	152.260180	353.811456	0.120939	164.868114	0.724035	0.889997	206.370908	133.844684	0.046894	0.240466	4.405832	13872.581372	51491.555235	0.099277	0.525931	55.178074	0.038865	371.797739	4.112361	0.906182	579083.729221	5891.408217	68.517244	2.503947	0.973627	763.638170	245.060420	12.193266	28.138185	372.357525	6.105866	1335.872470	761.269901	951.797561	72.819069	658.490462	0.031456	59.774190	2.224700	0.545078	0.279565	0.183948	0.138354	0.113745	0.100092	0.093294	0.091674	0.094874	0.103638	0.120195	0.149682	0.204525	0.320740	0.647648	2.738551	73.860168	0.039666	1058.837615	105.239120	1187.822124	1594.110423	3064.653187	7.929563	1032.699031	37.876476	18.242270	897.659625	1389.227171	1.438006	4.063834	107.661516	37844.534431	975769.722271	1.596104	7.559907	712.905462	0.131395
0.9300	0.003041	0.003079	0.003238	0.003730	0.005714	0.031041	2.366954	0.002624	0.002523	0.329410	18.539231	24.675591	0.018543	0.031453	15.546256	0.215084	0.680592	10.062891	0.061901	0.002362	126.684175	30.859570	0.187530	579.646212	6.300609	1.186560	1311.882460	0.003768	0.055946	0.406998	8.158686	0.065286	0.529654	0.013174	358.176571	14.591715	6.335079	15779.039640	0.318845	27.350556	5941.611392	0.003956	0.086233	793.327559	42.927610	0.822099	1986.106325	3.954965	0.114579	3275.194371	243.444276	80.057111	0.009097	0.025417	234.503735	8.212557	1.222422	0.605405	0.419521	0.348773	0.331327	0.355436	0.436278	0.644000	1.333752	9.183443	283.961316	0.029519	0.011246	90.618436	396.333671	3803.273519	0.217412	4.648892	2352.909494	1.778769	52.866320	982.027332	0.289090	0.007451	7803.456270	110.997827	0.848262	22364.026087	22.099048	22.887830	3029.728692	0.023654	0.904699	0.791498	26.873271
0.9400	0.003223	0.005239	0.003160	0.004484	1.030438	1.765761	6.616222	0.003029	10.423530	0.006930	0.002401	0.687192	0.321416	0.002482	19.010151	18.898435	12.710272	23.401250	1.290262	13.523100	0.048825	0.063641	36623.099291	0.577193	0.034036	0.003420	1591.013504	0.758123	46.574344	0.003520	0.011055	0.014170	6.227268	0.130801	311.962327	0.002929	0.013764	4.428948	1980235.555965	4.156469	3.726597	11.895373	1.696957	3433.359395	21.961907	40.071468	73.552498	0.101746	1.933699	4.479893	0.006247	1.028789	204.349273	0.377055	332.944156	774.981516	1677.157718	2.053849	0.044690	9.713728	1837.077722	9.995943	0.046108	2.153588	1754.981360	836.122356	433.388688	0.403256	307.063603	1.133422	0.008195	8.667295	3.666022	0.115506	156.803137	113.593641	67.272089	4014.499568	5.674497	50.024296	4.610456	5.228344	2555452.897930	6.919570	0.081960	0.007776	3311.875643	1.506311	86.838052	0.025679	0.033373
0.9500	0.003385	1241.351209	0.006276	64.571319	0.170475	10.182249	1.300241	0.003517	0.027337	1.871009	22.286301	0.075924	0.718045	0.075542	2.290249	0.012603	715.534780	0.008092	2.656500	0.093324	0.002080	16.538633	0.088283	2.591555	0.110504	7.095518	0.086286	0.781094	2.182715	7.223715	753.195177	1.103230	54.028742	23.520082	3.164904	1.257801	0.029872	4.339735	0.030361	6.487796	0.003588	20.682556	754.449129	0.059496	856.753277	0.102660	2181.319783	0.192419	2.889544	0.342542	2650.723527	17.160419	0.362917	7.217143	46.196933	651.219765	17.285678	14180.500333	1.672683	2912860.613552	0.046028	3034312.594599	1.808097	16141.330057	20.848843	812.363259	62.202765	7.367700	0.574901	30.352931	2881.085704	0.731461	6.272035	0.502385	2322.447388	0.148515	3136.916933	0.085189	844.829551	23.521247	0.006025	43.733729	0.216052	10.420275	0.240711	14.226646	4.282400	32.779653	77.919159	12.567870	2241.445199
0.9600	0.003819	0.019575	0.004462	0.003812	0.069813	0.008472	0.080705	0.065980	0.013566	2.698550	0.008648	0.003255	1.973982	0.002238	0.002638	0.007010	0.003366	0.002077	0.107743	0.034552	1.926400	0.055113	0.038838	1.339576	1.567214	0.218240	90.388059	66856.768149	0.007827	9.531476	0.731363	2.608924	0.009120	5090.550106	8.687517	20.539649	124.621728	217.799016	0.039001	17.346621	1.449896	24.474432	0.064596	0.012795	0.100517	1.834545	0.006210	0.027001	4.854621	0.088674	2.932400	32.812410	0.117697	3.162907	1122.566897	0.415233	4.558339	0.062033	1.183562	1122.873477	4.139418	1121.135074	1.208994	0.070023	5.719186	0.484187	1107.695532	3.718442	0.196462	48.431301	2.941984	0.093677	13.012375	0.029190	0.010184	1.893809	0.107936	0.014795	0.332912	26.263532	5.757432	19.300334	0.117272	252.566665	148.686122	24.971066	154.907432	108843.793353	0.021580	17.232085	2.039386
0.9700	0.004328	0.006945	0.010162	0.007700	4.223814	5.222403	1.393318	0.091395	381.108914	0.002738	0.023378	0.007714	2.383866	1.857677	0.005952	0.202875	0.002222	0.571703	0.002161	0.047203	0.136757	0.345928	0.013246	1.337300	0.022437	27.680437	0.036075	0.019262	7912.469887	0.018476	0.003721	0.490122	287.479206	0.365078	0.072628	2.107193	0.869468	676.077177	5.713216	0.087498	0.077476	0.178622	0.004482	0.629119	0.004522	0.149800	0.048753	604.371050	4.054334	1.796846	31.989350	0.114675	2335.837778	142.012685	19.962645	125.856999	181.632749	26.041461	1.402845	2.467505	0.007421	2.632131	1.591657	25.435532	240.890847	181.769150	31.881135	135.705701	4603.952771	0.109842	30.383500	1.727693	12.648445	583.192110	0.063192	0.693354	0.007240	1.989711	0.007104	0.281430	0.348916	0.722978	6.071211	733.643942	0.989412	45.051931	0.136221	0.455824	11216.334170	0.637187	0.009351
0.9800	0.005286	0.111659	0.024282	0.005382	197191488.059450	0.471489	0.047469	84395158.204444	0.056940	0.002948	0.075131	0.004008	4.256840	11.926195	0.139299	0.023061	0.002291	1.187148	0.068046	0.006061	0.002219	0.104922	0.434517	0.138662	0.002288	3.782330	131.075889	32.668920	0.007658	3.565499	3.802124	0.055286	1.063000	0.794123	4.252009	0.272166	0.013833	2766.523969	138371.580666	0.382166	0.008492	0.096414	0.129560	0.357299	0.044702	0.026338	74.991596	6103.651484	2079.554780	0.186107	0.135850	0.072816	6.263376	474541908.103373	0.431951	6.841490	296563179291.697144	1.250867	2.652585	2189.140473	49903.109050	2158.718639	3.123989	1.209392	281465982244.051880	10.884426	0.749755	959182217.866253	6.024742	0.069521	0.403720	0.173967	1895.758437	5576.086611	68.725823	0.076785	0.044718	2.836483	0.254666	0.099933	0.011710	0.553661	137882.975316	2804.996183	0.017060	5.625795	182.527948	43.631873	1.220622	4.420779	8.998722
0.9900	0.007427	0.007190	32483.898009	0.022099	0.130384	0.186195	0.005262	0.003848	0.419786	0.033121	0.005996	0.010032	0.006676	0.004579	0.010739	0.004354	4.236263	0.545146	1038.174475	0.002741	0.003442	3233.861699	0.096404	4.635945	0.005307	3612946.372830	23.558887	0.278847	252.597462	0.004954	0.015486	0.002659	535034.949124	0.626153	0.330776	70688.250890	1.414290	0.184891	0.008098	202.389289	0.431513	0.027153	331868.171967	12.368420	197.492366	0.511376	0.010259	0.442683	0.813208	0.015748	0.012195	7.328169	122.708982	0.013273	0.014280	1.787239	6.668991	17.355660	2117358.657206	0.151404	63.943959	0.147434	2674360.144307	16.439581	7.251659	2.913919	0.019893	0.015220	108.831487	6.452965	0.023992	0.038702	0.710455	0.388448	0.032021	0.454040	179.651992	11.806399	295782.997745	0.027674	0.392549	5054.258830	0.146759	6.573382	1.372622	4694361.987340	29.417972	0.962641	558538.119112	0.008259	0.031891


==> figures/Al/drag_anis_AlT300P45NT.dat <==
### B(beta,theta) for AlT300P45NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.001204	0.001204	0.001204	0.001204	0.001205	0.001205	0.001205	0.001206	0.001207	0.001208	0.001208	0.001209	0.001210	0.001211	0.001212	0.001213	0.001214	0.001215	0.001216	0.001217	0.001219	0.001220	0.001222	0.001223	0.001225	0.001226	0.001228	0.001230	0.001232	0.001234	0.001236	0.001238	0.001240	0.001242	0.001244	0.001247	0.001249	0.001251	0.001253	0.001254	0.001256	0.001258	0.001259	0.001260	0.001261	0.001262	0.001263	0.001263	0.001264	0.001264	0.001264	0.001264	0.001264	0.001263	0.001263	0.001262	0.001262	0.001261	0.001261	0.001260	0.001259	0.001259	0.001258	0.001257	0.001257	0.001256	0.001256	0.001255	0.001255	0.001254	0.001254	0.001254	0.001254	0.001254	0.001254	0.001254	0.001254	0.001254	0.001254	0.001255	0.001255	0.001255	0.001255	0.001256	0.001256	0.001256	0.001256	0.001257	0.001257	0.001257	0.001257
0.0200	0.001190	0.001190	0.001190	0.001190	0.001190	0.001191	0.001191	0.001192	0.001193	0.001193	0.001194	0.001195	0.001196	0.001197	0.001198	0.001199	0.001200	0.001201	0.001202	0.001203	0.001205	0.001206	0.001208	0.001209	0.001211	0.001212	0.001214	0.001216	0.001218	0.001220	0.001222	0.001224	0.001227	0.001229	0.001231	0.001233	0.001235	0.001237	0.001239	0.001241	0.001243	0.001245	0.001246	0.001247	0.001248	0.001249	0.001250	0.001251	0.001251	0.001252	0.001252	0.001252	0.001252	0.001251	0.001251	0.001251	0.001250	0.001250	0.001249	0.001248	0.001248	0.001247	0.001247	0.001246	0.001246	0.001245	0.001245	0.001244	0.001244	0.001244	0.001243	0.001243	0.001243	0.001243	0.001243	0.001243	0.001244	0.001244	0.001244	0.001244	0.001245	0.001245	0.001245	0.001246	0.001246	0.001246	0.001246	0.001247	0.001247	0.001247	0.001247
0.0300	0.001176	0.001176	0.001176	0.001176	0.001177	0.001177	0.001178	0.001178	0.001179	0.001180	0.001181	0.001181	0.001182	0.001183	0.001184	0.001185	0.001186	0.001187	0.001189	0.001190	0.001191	0.001193	0.001194	0.001196	0.001197	0.001199	0.001201	0.001203	0.001205	0.001207	0.001209	0.001211	0.001213	0.001216	0.001218	0.001220	0.001222	0.001224	0.001226	0.001228	0.001230	0.001232	0.001233	0.001235	0.001236	0.001237	0.001238	0.001238	0.001239	0.001239	0.001239	0.001239	0.001239	0.001239	0.001239	0.001239	0.001238	0.001238	0.001237	0.001237	0.001236	0.001236	0.001235	0.001235	0.001234	0.001234	0.001233	0.001233	0.001233	0.001233	0.001233	0.001233	0.001233	0.001233	0.001233	0.001233	0.001233	0.001233	0.001234	0.001234	0.001234	0.001235	0.001235	0.001235	0.001236	0.001236	0.001236	0.001236	0.001237	0.001237	0.001237
0.0400	0.001163	0.001163	0.001163	0.001163	0.001164	0.001164	0.001165	0.001165	0.001166	0.001167	0.001168	0.001168	0.001169	0.001170	0.001171	0.001172	0.001173	0.001174	0.001176	0.001177	0.001178	0.001180	0.001181	0.001183	0.001184	0.001186	0.001188	0.001190	0.001192	0.001194	0.001196	0.001198	0.001201	0.001203	0.001205	0.001207	0.001210	0.001212	0.001214	0.001216	0.001218	0.001219	0.001221	0.001222	0.001223	0.001224	0.001225	0.001226	0.001227	0.001227	0.001227	0.001227	0.001227	0.001227	0.001227	0.001227	0.001226	0.001226	0.001226	0.001225	0.001225	0.001224	0.001224	0.001224	0.001223	0.001223	0.001223	0.001222	0.001222	0.001222	0.001222	0.001222	0.001222	0.001222	0.001222	0.001222	0.001223	0.001223	0.001223	0.001224	0.001224	0.001224	0.001225	0.001225	0.001226	0.001226	0.001226	0.001226	0.001226	0.001227	0.001227
0.0500	0.001149	0.001149	0.001149	0.001150	0.001150	0.001150	0.001151	0.001152	0.001152	0.001153	0.001154	0.001155	0.001155	0.001156	0.001157	0.001158	0.001159	0.001161	0.001162	0.001163	0.001164	0.001166	0.001167	0.001169	0.001170	0.001172	0.001174	0.001176	0.001178	0.001180	0.001182	0.001185	0.001187	0.001189	0.001192	0.001194	0.001196	0.001198	0.001200	0.001202	0.001204	0.001206	0.001207	0.001209	0.001210	0.001211	0.001212	0.001213	0.001214	0.001214	0.001215	0.001215	0.001215	0.001215	0.001215	0.001215	0.001214	0.001214	0.001214	0.001213	0.001213	0.001213	0.001212	0.001212	0.001212	0.001211	0.001211	0.001211	0.001211	0.001211	0.001211	0.001211	0.001211	0.001211	0.001212	0.001212	0.001212	0.001213	0.001213	0.001213	0.001214	0.001214	0.001215	0.001215	0.001215	0.001216	0.001216	0.001216	0.001216	0.001216	0.001216
0.0600	0.001137	0.001137	0.001137	0.001137	0.001138	0.001138	0.001138	0.001139	0.001140	0.001140	0.001141	0.001142	0.001143	0.001144	0.001145	0.001146	0.001147	0.001148	0.001149	0.001150	0.001152	0.001153	0.001155	0.001156	0.001158	0.001160	0.001162	0.001164	0.001166	0.001168	0.001170	0.001172	0.001174	0.001177	0.001179	0.001181	0.001184	0.001186	0.001188	0.001190	0.001192	0.001194	0.001195	0.001197	0.001198	0.001199	0.001200	0.001201	0.001202	0.001202	0.001203	0.001203	0.001203	0.001203	0.001203	0.001203	0.001203	0.001203	0.001203	0.001202	0.001202	0.001202	0.001201	0.001201	0.001201	0.001201	0.001201	0.001201	0.001201	0.001201	0.001201	0.001201	0.001201	0.001201	0.001201	0.001202	0.001202	0.001203	0.001203	0.001203	0.001204	0.001204	0.001205	0.001205	0.001205	0.001206	0.001206	0.001206	0.001206	0.001207	0.001207
0.0700	0.001125	0.001125	0.001125	0.001125	0.001126	0.001126	0.001126	0.001127	0.001128	0.001128	0.001129	0.001130	0.001131	0.001132	0.001133	0.001133	0.001135	0.001136	0.001137	0.001138	0.001139	0.001141	0.001142	0.001144	0.001146	0.001147	0.001149	0.001151	0.001153	0.001155	0.001158	0.001160	0.001162	0.001164	0.001167	0.001169	0.001171	0.001174	0.001176	0.001178	0.001180	0.001182	0.001183	0.001185	0.001186	0.001187	0.001189	0.001189	0.001190	0.001191	0.001191	0.001192	0.001192	0.001192	0.001192	0.001192	0.001192	0.001192	0.001192	0.001191	0.001191	0.001191	0.001191	0.001191	0.001190	0.001190	0.001190	0.001190	0.001190	0.001190	0.001190	0.001191	0.001191	0.001191	0.001192	0.001192	0.001192	0.001193	0.001193	0.001194	0.001194	0.001195	0.001195	0.001196	0.001196	0.001196	0.001197	0.001197	0.001197	0.001197	0.001197
0.0800	0.001113	0.001113	0.001113	0.001113	0.001113	0.001114	0.001114	0.001115	0.001115	0.001116	0.001117	0.001118	0.001118	0.001119	0.001120	0.001121	0.001122	0.001123	0.001124	0.001126	0.001127	0.001128	0.001130	0.001131	0.001133	0.001135	0.001137	0.001139	0.001141	0.001143	0.001145	0.001147	0.001150	0.001152	0.001154	0.001157	0.001159	0.001161	0.001164	0.001166	0.001168	0.001169	0.001171	0.001173	0.001174	0.001176	0.001177	0.001178	0.001179	0.001179	0.001180	0.001180	0.001181	0.001181	0.001181	0.001181	0.001181	0.001181	0.001181	0.001181	0.001181	0.001180	0.001180	0.001180	0.001180	0.001180	0.001180	0.001180	0.001180	0.001180	0.001181	0.001181	0.001181	0.001181	0.001182	0.001182	0.001183	0.001183	0.001184	0.001184	0.001185	0.001185	0.001186	0.001186	0.001187	0.001187	0.001187	0.001188	0.001188	0.001188	0.001188
0.0900	0.001101	0.001101	0.001101	0.001101	0.001102	0.001102	0.001103	0.001103	0.001104	0.001104	0.001105	0.001106	0.001106	0.001107	0.001108	0.001109	0.001110	0.001111	0.001112	0.001113	0.001115	0.001116	0.001118	0.001119	0.001121	0.001123	0.001124	0.001126	0.001129	0.001131	0.001133	0.001135	0.001138	0.001140	0.001142	0.001145	0.001147	0.001149	0.001152	0.001154	0.001156	0.001158	0.001159	0.001161	0.001163	0.001164	0.001165	0.001166	0.001167	0.001168	0.001169	0.001169	0.001170	0.001170	0.001170	0.001170	0.001170	0.001170	0.001170	0.001170	0.001170	0.001170	0.001170	0.001170	0.001170	0.001170	0.001170	0.001170	0.001171	0.001171	0.001171	0.001171	0.001172	0.001172	0.001173	0.001173	0.001174	0.001174	0.001175	0.001175	0.001176	0.001176	0.001177	0.001177	0.001178	0.001178	0.001179	0.001179	0.001179	0.001179	0.001179
0.1000	0.001089	0.001089	0.001090	0.001090	0.001090	0.001090	0.001091	0.001091	0.001092	0.001092	0.001093	0.001094	0.001095	0.001095	0.001096	0.001097	0.001098	0.001099	0.001100	0.001101	0.001103	0.001104	0.001105	0.001107	0.001109	0.001111	0.001112	0.001114	0.001116	0.001119	0.001121	0.001123	0.001126	0.001128	0.001130	0.001133	0.001135	0.001137	0.001140	0.001142	0.001144	0.001146	0.001148	0.001149	0.001151	0.001152	0.001154	0.001155	0.001156	0.001157	0.001157	0.001158	0.001158	0.001159	0.001159	0.001159	0.001159	0.001160	0.001160	0.001160	0.001160	0.001160	0.001160	0.001160	0.001160	0.001160	0.001160	0.001160	0.001161	0.001161	0.001161	0.001162	0.001162	0.001163	0.001163	0.001164	0.001164	0.001165	0.001165	0.001166	0.001167	0.001167	0.001168	0.001168	0.001169	0.001169	0.001169	0.001170	0.001170	0.001170	0.001170
0.1100	0.001079	0.001079	0.001079	0.001080	0.001080	0.001080	0.001081	0.001081	0.001082	0.001082	0.001083	0.001083	0.001084	0.001085	0.001086	0.001086	0.001087	0.001088	0.001089	0.001091	0.001092	0.001093	0.001095	0.001096	0.001098	0.001099	0.001101	0.001103	0.001105	0.001108	0.001110	0.001112	0.001114	0.001117	0.001119	0.001122	0.001124	0.001126	0.001129	0.001131	0.001133	0.001135	0.001137	0.001139	0.001140	0.001142	0.001143	0.001144	0.001145	0.001146	0.001147	0.001148	0.001148	0.001149	0.001149	0.001149	0.001150	0.001150	0.001150	0.001150	0.001150	0.001150	0.001150	0.001150	0.001151	0.001151	0.001151	0.001151	0.001152	0.001152	0.001152	0.001153	0.001153	0.001154	0.001154	0.001155	0.001155	0.001156	0.001157	0.001157	0.001158	0.001159	0.001159	0.001160	0.001160	0.001161	0.001161	0.001161	0.001161	0.001162	0.001162
0.1200	0.001069	0.001069	0.001069	0.001069	0.001069	0.001070	0.001070	0.001071	0.001071	0.001071	0.001072	0.001073	0.001073	0.001074	0.001075	0.001076	0.001076	0.001077	0.001078	0.001079	0.001081	0.001082	0.001083	0.001085	0.001086	0.001088	0.001090	0.001092	0.001094	0.001096	0.001098	0.001101	0.001103	0.001105	0.001108	0.001110	0.001113	0.001115	0.001117	0.001119	0.001122	0.001124	0.001126	0.001127	0.001129	0.001130	0.001132	0.001133	0.001134	0.001135	0.001136	0.001137	0.001137	0.001138	0.001138	0.001138	0.001139	0.001139	0.001139	0.001139	0.001140	0.001140	0.001140	0.001140	0.001140	0.001141	0.001141	0.001141	0.001141	0.001142	0.001142	0.001143	0.001143	0.001144	0.001144	0.001145	0.001146	0.001146	0.001147	0.001148	0.001148	0.001149	0.001150	0.001150	0.001151	0.001151	0.001152	0.001152	0.001152	0.001152	0.001152
0.1300	0.001059	0.001059	0.001059	0.001059	0.001060	0.001060	0.001060	0.001061	0.001061	0.001061	0.001062	0.001062	0.001063	0.001064	0.001064	0.001065	0.001066	0.001067	0.001068	0.001069	0.001070	0.001071	0.001073	0.001074	0.001076	0.001077	0.001079	0.001081	0.001083	0.001085	0.001088	0.001090	0.001092	0.001095	0.001097	0.001100	0.001102	0.001104	0.001107	0.001109	0.001111	0.001113	0.001115	0.001117	0.001119	0.001120	0.001122	0.001123	0.001124	0.001125	0.001126	0.001127	0.001128	0.001128	0.001129	0.001129	0.001129	0.001130	0.001130	0.001130	0.001131	0.001131	0.001131	0.001131	0.001132	0.001132	0.001132	0.001133	0.001133	0.001134	0.001134	0.001135	0.001135	0.001136	0.001136	0.001137	0.001138	0.001139	0.001139	0.001140	0.001141	0.001141	0.001142	0.001143	0.001143	0.001144	0.001144	0.001144	0.001145	0.001145	0.001145
0.1400	0.001049	0.001049	0.001049	0.001049	0.001049	0.001050	0.001050	0.001050	0.001051	0.001051	0.001051	0.001052	0.001053	0.001053	0.001054	0.001054	0.001055	0.001056	0.001057	0.001058	0.001059	0.001060	0.001062	0.001063	0.001065	0.001066	0.001068	0.001070	0.001072	0.001074	0.001076	0.001079	0.001081	0.001084	0.001086	0.001088	0.001091	0.001093	0.001096	0.001098	0.001100	0.001102	0.001104	0.001106	0.001108	0.001110	0.001111	0.001112	0.001114	0.001115	0.001116	0.001117	0.001117	0.001118	0.001118	0.001119	0.001119	0.001120	0.001120	0.001120	0.001121	0.001121	0.001121	0.001122	0.001122	0.001123	0.001123	0.001123	0.001124	0.001124	0.001125	0.001126	0.001126	0.001127	0.001128	0.001128	0.001129	0.001130	0.001131	0.001131	0.001132	0.001133	0.001134	0.001134	0.001135	0.001135	0.001136	0.001136	0.001136	0.001136	0.001136
0.1500	0.001040	0.001040	0.001040	0.001040	0.001040	0.001040	0.001040	0.001041	0.001041	0.001041	0.001042	0.001042	0.001043	0.001043	0.001044	0.001044	0.001045	0.001046	0.001047	0.001048	0.001049	0.001050	0.001051	0.001053	0.001054	0.001056	0.001058	0.001060	0.001062	0.001064	0.001066	0.001068	0.001071	0.001073	0.001076	0.001078	0.001080	0.001083	0.001085	0.001088	0.001090	0.001092	0.001094	0.001096	0.001098	0.001100	0.001101	0.001103	0.001104	0.001105	0.001106	0.001107	0.001108	0.001109	0.001109	0.001110	0.001110	0.001111	0.001111	0.001112	0.001112	0.001112	0.001113	0.001113	0.001114	0.001114	0.001115	0.001115	0.001116	0.001116	0.001117	0.001118	0.001118	0.001119	0.001120	0.001121	0.001121	0.001122	0.001123	0.001124	0.001125	0.001125	0.001126	0.001127	0.001127	0.001128	0.001128	0.001129	0.001129	0.001129	0.001129
0.1600	0.001031	0.001031	0.001031	0.001031	0.001031	0.001031	0.001031	0.001031	0.001032	0.001032	0.001032	0.001033	0.001033	0.001033	0.001034	0.001034	0.001035	0.001036	0.001037	0.001037	0.001038	0.001040	0.001041	0.001042	0.001044	0.001045	0.001047	0.001049	0.001051	0.001053	0.001055	0.001058	0.001060	0.001062	0.001065	0.001067	0.001070	0.001072	0.001075	0.001077	0.001080	0.001082	0.001084	0.001086	0.001088	0.001089	0.001091	0.001093	0.001094	0.001095	0.001096	0.001097	0.001098	0.001099	0.001100	0.001100	0.001101	0.001101	0.001102	0.001102	0.001103	0.001103	0.001104	0.001104	0.001105	0.001105	0.001106	0.001106	0.001107	0.001108	0.001108	0.001109	0.001110	0.001111	0.001112	0.001112	0.001113	0.001114	0.001115	0.001116	0.001117	0.001118	0.001118	0.001119	0.001120	0.001120	0.001121	0.001121	0.001121	0.001121	0.001121
0.1700	0.001021	0.001021	0.001021	0.001022	0.001022	0.001022	0.001022	0.001022	0.001022	0.001022	0.001023	0.001023	0.001023	0.001024	0.001024	0.001025	0.001025	0.001026	0.001027	0.001027	0.001028	0.001029	0.001031	0.001032	0.001033	0.001035	0.001037	0.001039	0.001041	0.001043	0.001045	0.001047	0.001049	0.001052	0.001054	0.001057	0.001059	0.001062	0.001064	0.001067	0.001069	0.001071	0.001073	0.001075	0.001077	0.001079	0.001081	0.001082	0.001084	0.001085	0.001086	0.001087	0.001088	0.001089	0.001090	0.001090	0.001091	0.001092	0.001092	0.001093	0.001093	0.001094	0.001094	0.001095	0.001095	0.001096	0.001097	0.001097	0.001098	0.001099	0.001099	0.001100	0.001101	0.001102	0.001103	0.001103	0.001104	0.001105	0.001106	0.001107	0.001108	0.001109	0.001110	0.001110	0.001111	0.001111	0.001112	0.001112	0.001113	0.001113	0.001113
0.1800	0.001013	0.001013	0.001013	0.001013	0.001013	0.001013	0.001013	0.001014	0.001014	0.001014	0.001014	0.001014	0.001014	0.001015	0.001015	0.001016	0.001016	0.001017	0.001017	0.001018	0.001019	0.001020	0.001021	0.001022	0.001024	0.001025	0.001027	0.001029	0.001031	0.001033	0.001035	0.001038	0.001040	0.001043	0.001045	0.001048	0.001050	0.001053	0.001055	0.001058	0.001060	0.001062	0.001064	0.001067	0.001068	0.001070	0.001072	0.001074	0.001075	0.001077	0.001078	0.001079	0.001080	0.001081	0.001082	0.001083	0.001083	0.001084	0.001085	0.001085	0.001086	0.001086	0.001087	0.001088	0.001088	0.001089	0.001090	0.001090	0.001091	0.001092	0.001093	0.001094	0.001095	0.001095	0.001096	0.001097	0.001098	0.001099	0.001100	0.001101	0.001102	0.001103	0.001104	0.001105	0.001105	0.001106	0.001106	0.001107	0.001107	0.001107	0.001107
0.1900	0.001005	0.001005	0.001005	0.001005	0.001005	0.001005	0.001005	0.001005	0.001005	0.001005	0.001006	0.001006	0.001006	0.001006	0.001006	0.001007	0.001007	0.001008	0.001008	0.001009	0.001010	0.001011	0.001012	0.001013	0.001014	0.001016	0.001018	0.001019	0.001021	0.001024	0.001026	0.001028	0.001030	0.001033	0.001035	0.001038	0.001041	0.001043	0.001046	0.001048	0.001050	0.001053	0.001055	0.001057	0.001059	0.001061	0.001063	0.001065	0.001066	0.001068	0.001069	0.001070	0.001071	0.001072	0.001073	0.001074	0.001075	0.001075	0.001076	0.001077	0.001078	0.001078	0.001079	0.001080	0.001080	0.001081	0.001082	0.001083	0.001083	0.001084	0.001085	0.001086	0.001087	0.001088	0.001089	0.001090	0.001091	0.001092	0.001093	0.001094	0.001095	0.001096	0.001097	0.001097	0.001098	0.001099	0.001099	0.001100	0.001100	0.001100	0.001100
0.2000	0.000996	0.000996	0.000996	0.000996	0.000996	0.000996	0.000996	0.000996	0.000996	0.000996	0.000996	0.000996	0.000996	0.000996	0.000997	0.000997	0.000997	0.000998	0.000998	0.000999	0.000999	0.001000	0.001001	0.001003	0.001004	0.001005	0.001007	0.001009	0.001011	0.001013	0.001015	0.001017	0.001020	0.001022	0.001025	0.001027	0.001030	0.001032	0.001035	0.001037	0.001040	0.001042	0.001044	0.001047	0.001049	0.001051	0.001053	0.001054	0.001056	0.001057	0.001059	0.001060	0.001061	0.001062	0.001063	0.001064	0.001065	0.001066	0.001067	0.001067	0.001068	0.001069	0.001069	0.001070	0.001071	0.001072	0.001073	0.001073	0.001074	0.001075	0.001076	0.001077	0.001078	0.001079	0.001080	0.001081	0.001082	0.001083	0.001084	0.001086	0.001086	0.001087	0.001088	0.001089	0.001090	0.001090	0.001091	0.001091	0.001092	0.001092	0.001092
0.2100	0.000989	0.000989	0.000989	0.000989	0.000989	0.000989	0.000988	0.000988	0.000988	0.000988	0.000988	0.000988	0.000988	0.000988	0.000988	0.000989	0.000989	0.000989	0.000990	0.000990	0.000991	0.000992	0.000993	0.000994	0.000995	0.000997	0.000998	0.001000	0.001002	0.001004	0.001006	0.001008	0.001011	0.001013	0.001016	0.001018	0.001021	0.001024	0.001026	0.001029	0.001031	0.001033	0.001036	0.001038	0.001040	0.001042	0.001044	0.001046	0.001047	0.001049	0.001050	0.001052	0.001053	0.001054	0.001055	0.001056	0.001057	0.001058	0.001059	0.001060	0.001060	0.001061	0.001062	0.001063	0.001064	0.001064	0.001065	0.001066	0.001067	0.001068	0.001069	0.001070	0.001071	0.001072	0.001074	0.001075	0.001076	0.001077	0.001078	0.001079	0.001080	0.001081	0.001082	0.001083	0.001084	0.001084	0.001085	0.001085	0.001086	0.001086	0.001086
0.2200	0.000981	0.000981	0.000981	0.000981	0.000981	0.000981	0.000981	0.000981	0.000981	0.000980	0.000980	0.000980	0.000980	0.000980	0.000980	0.000980	0.000980	0.000981	0.000981	0.000982	0.000982	0.000983	0.000984	0.000985	0.000986	0.000988	0.000989	0.000991	0.000993	0.000995	0.000997	0.000999	0.001002	0.001004	0.001007	0.001009	0.001012	0.001014	0.001017	0.001020	0.001022	0.001024	0.001027	0.001029	0.001031	0.001033	0.001035	0.001037	0.001039	0.001040	0.001042	0.001043	0.001044	0.001046	0.001047	0.001048	0.001049	0.001050	0.001051	0.001051	0.001052	0.001053	0.001054	0.001055	0.001056	0.001057	0.001058	0.001059	0.001060	0.001061	0.001061	0.001063	0.001064	0.001065	0.001066	0.001067	0.001068	0.001070	0.001071	0.001072	0.001073	0.001074	0.001075	0.001076	0.001076	0.001077	0.001078	0.001078	0.001079	0.001079	0.001079
0.2300	0.000975	0.000975	0.000975	0.000975	0.000975	0.000974	0.000974	0.000974	0.000974	0.000974	0.000973	0.000973	0.000973	0.000973	0.000973	0.000973	0.000973	0.000973	0.000973	0.000974	0.000974	0.000975	0.000976	0.000977	0.000978	0.000980	0.000981	0.000983	0.000985	0.000987	0.000989	0.000991	0.000994	0.000996	0.000999	0.001001	0.001004	0.001006	0.001009	0.001012	0.001014	0.001017	0.001019	0.001021	0.001023	0.001026	0.001027	0.001029	0.001031	0.001033	0.001034	0.001036	0.001037	0.001038	0.001039	0.001041	0.001042	0.001043	0.001044	0.001045	0.001045	0.001046	0.001047	0.001048	0.001049	0.001050	0.001051	0.001052	0.001053	0.001054	0.001055	0.001056	0.001058	0.001059	0.001060	0.001061	0.001063	0.001064	0.001065	0.001066	0.001067	0.001068	0.001069	0.001070	0.001071	0.001072	0.001072	0.001073	0.001073	0.001073	0.001073
0.2400	0.000968	0.000968	0.000968	0.000968	0.000968	0.000967	0.000967	0.000967	0.000967	0.000966	0.000966	0.000966	0.000965	0.000965	0.000965	0.000965	0.000965	0.000965	0.000965	0.000966	0.000966	0.000967	0.000967	0.000968	0.000970	0.000971	0.000972	0.000974	0.000976	0.000978	0.000980	0.000982	0.000985	0.000987	0.000990	0.000992	0.000995	0.000998	0.001000	0.001003	0.001006	0.001008	0.001011	0.001013	0.001015	0.001017	0.001019	0.001021	0.001023	0.001025	0.001026	0.001028	0.001029	0.001031	0.001032	0.001033	0.001034	0.001035	0.001036	0.001037	0.001038	0.001039	0.001040	0.001041	0.001042	0.001043	0.001044	0.001045	0.001046	0.001048	0.001049	0.001050	0.001051	0.001052	0.001054	0.001055	0.001056	0.001058	0.001059	0.001060	0.001061	0.001062	0.001063	0.001064	0.001065	0.001066	0.001066	0.001067	0.001067	0.001068	0.001068
0.2500	0.000961	0.000961	0.000960	0.000960	0.000960	0.000960	0.000960	0.000959	0.000959	0.000958	0.000958	0.000958	0.000957	0.000957	0.000957	0.000957	0.000957	0.000957	0.000957	0.000957	0.000957	0.000958	0.000959	0.000960	0.000961	0.000962	0.000964	0.000965	0.000967	0.000969	0.000971	0.000974	0.000976	0.000978	0.000981	0.000984	0.000986	0.000989	0.000992	0.000994	0.000997	0.001000	0.001002	0.001005	0.001007	0.001009	0.001011	0.001013	0.001015	0.001017	0.001019	0.001020	0.001022	0.001023	0.001024	0.001026	0.001027	0.001028	0.001029	0.001030	0.001031	0.001032	0.001033	0.001034	0.001035	0.001036	0.001037	0.001039	0.001040	0.001041	0.001042	0.001043	0.001045	0.001046	0.001047	0.001049	0.001050	0.001051	0.001053	0.001054	0.001055	0.001056	0.001057	0.001058	0.001059	0.001060	0.001061	0.001061	0.001062	0.001062	0.001062
0.2600	0.000954	0.000954	0.000954	0.000954	0.000953	0.000953	0.000953	0.000952	0.000952	0.000951	0.000951	0.000951	0.000950	0.000950	0.000949	0.000949	0.000949	0.000949	0.000949	0.000949	0.000949	0.000950	0.000951	0.000952	0.000953	0.000954	0.000955	0.000957	0.000959	0.000961	0.000963	0.000965	0.000968	0.000970	0.000973	0.000975	0.000978	0.000981	0.000984	0.000986	0.000989	0.000992	0.000994	0.000997	0.000999	0.001001	0.001003	0.001006	0.001007	0.001009	0.001011	0.001013	0.001014	0.001015	0.001017	0.001018	0.001019	0.001021	0.001022	0.001023	0.001024	0.001025	0.001026	0.001027	0.001028	0.001030	0.001031	0.001032	0.001033	0.001034	0.001036	0.001037	0.001038	0.001040	0.001041	0.001043	0.001044	0.001045	0.001047	0.001048	0.001049	0.001051	0.001052	0.001053	0.001054	0.001054	0.001055	0.001056	0.001056	0.001056	0.001056
0.2700	0.000947	0.000947	0.000947	0.000947	0.000947	0.000946	0.000946	0.000945	0.000945	0.000944	0.000944	0.000943	0.000943	0.000942	0.000942	0.000941	0.000941	0.000941	0.000941	0.000941	0.000941	0.000942	0.000942	0.000943	0.000944	0.000945	0.000947	0.000948	0.000950	0.000952	0.000954	0.000956	0.000959	0.000961	0.000964	0.000967	0.000969	0.000972	0.000975	0.000978	0.000980	0.000983	0.000986	0.000988	0.000991	0.000993	0.000995	0.000997	0.000999	0.001001	0.001003	0.001005	0.001006	0.001008	0.001009	0.001010	0.001012	0.001013	0.001014	0.001015	0.001016	0.001018	0.001019	0.001020	0.001021	0.001022	0.001023	0.001025	0.001026	0.001027	0.001029	0.001030	0.001031	0.001033	0.001034	0.001036	0.001037	0.001038	0.001040	0.001041	0.001043	0.001044	0.001045	0.001046	0.001047	0.001048	0.001048	0.001049	0.001049	0.001050	0.001050
0.2800	0.000942	0.000942	0.000942	0.000942	0.000941	0.000941	0.000940	0.000940	0.000939	0.000939	0.000938	0.000937	0.000937	0.000936	0.000936	0.000935	0.000935	0.000934	0.000934	0.000934	0.000935	0.000935	0.000935	0.000936	0.000937	0.000938	0.000940	0.000941	0.000943	0.000945	0.000947	0.000950	0.000952	0.000954	0.000957	0.000960	0.000963	0.000965	0.000968	0.000971	0.000974	0.000976	0.000979	0.000982	0.000984	0.000987	0.000989	0.000991	0.000993	0.000995	0.000997	0.000999	0.001000	0.001002	0.001003	0.001005	0.001006	0.001007	0.001008	0.001010	0.001011	0.001012	0.001013	0.001014	0.001016	0.001017	0.001018	0.001020	0.001021	0.001022	0.001024	0.001025	0.001027	0.001028	0.001030	0.001031	0.001033	0.001034	0.001036	0.001037	0.001038	0.001040	0.001041	0.001042	0.001043	0.001044	0.001044	0.001045	0.001045	0.001046	0.001046
0.2900	0.000936	0.000936	0.000936	0.000936	0.000935	0.000935	0.000934	0.000934	0.000933	0.000932	0.000931	0.000931	0.000930	0.000929	0.000929	0.000928	0.000928	0.000927	0.000927	0.000927	0.000927	0.000928	0.000928	0.000929	0.000930	0.000931	0.000932	0.000934	0.000935	0.000937	0.000940	0.000942	0.000944	0.000947	0.000949	0.000952	0.000955	0.000958	0.000961	0.000963	0.000966	0.000969	0.000972	0.000974	0.000977	0.000979	0.000981	0.000984	0.000986	0.000988	0.000990	0.000991	0.000993	0.000995	0.000996	0.000998	0.000999	0.001000	0.001002	0.001003	0.001004	0.001005	0.001006	0.001008	0.001009	0.001010	0.001011	0.001013	0.001014	0.001016	0.001017	0.001019	0.001020	0.001022	0.001023	0.001025	0.001026	0.001028	0.001029	0.001031	0.001032	0.001034	0.001035	0.001036	0.001037	0.001038	0.001039	0.001039	0.001040	0.001040	0.001040
0.3000	0.000931	0.000931	0.000930	0.000930	0.000930	0.000929	0.000928	0.000928	0.000927	0.000926	0.000925	0.000925	0.000924	0.000923	0.000922	0.000922	0.000921	0.000921	0.000921	0.000920	0.000920	0.000921	0.000921	0.000922	0.000923	0.000924	0.000925	0.000927	0.000929	0.000931	0.000933	0.000935	0.000937	0.000940	0.000943	0.000945	0.000948	0.000951	0.000954	0.000957	0.000960	0.000963	0.000965	0.000968	0.000971	0.000973	0.000975	0.000978	0.000980	0.000982	0.000984	0.000986	0.000987	0.000989	0.000991	0.000992	0.000994	0.000995	0.000996	0.000998	0.000999	0.001000	0.001002	0.001003	0.001004	0.001006	0.001007	0.001008	0.001010	0.001011	0.001013	0.001014	0.001016	0.001018	0.001019	0.001021	0.001023	0.001024	0.001026	0.001027	0.001029	0.001030	0.001031	0.001033	0.001034	0.001035	0.001035	0.001036	0.001036	0.001037	0.001037
0.3100	0.000925	0.000925	0.000924	0.000924	0.000924	0.000923	0.000922	0.000922	0.000921	0.000920	0.000919	0.000918	0.000917	0.000916	0.000915	0.000915	0.000914	0.000913	0.000913	0.000913	0.000913	0.000913	0.000913	0.000914	0.000915	0.000916	0.000917	0.000919	0.000920	0.000922	0.000925	0.000927	0.000929	0.000932	0.000935	0.000937	0.000940	0.000943	0.000946	0.000949	0.000952	0.000955	0.000958	0.000960	0.000963	0.000965	0.000968	0.000970	0.000972	0.000974	0.000976	0.000978	0.000980	0.000982	0.000983	0.000985	0.000986	0.000988	0.000989	0.000990	0.000992	0.000993	0.000994	0.000996	0.000997	0.000999	0.001000	0.001001	0.001003	0.001004	0.001006	0.001008	0.001009	0.001011	0.001013	0.001014	0.001016	0.001018	0.001019	0.001021	0.001022	0.001024	0.001025	0.001026	0.001027	0.001028	0.001029	0.001030	0.001030	0.001030	0.001031
0.3200	0.000920	0.000920	0.000920	0.000919	0.000919	0.000918	0.000917	0.000917	0.000916	0.000915	0.000914	0.000913	0.000912	0.000911	0.000910	0.000909	0.000908	0.000907	0.000907	0.000907	0.000907	0.000907	0.000907	0.000908	0.000909	0.000910	0.000911	0.000912	0.000914	0.000916	0.000918	0.000921	0.000923	0.000926	0.000928	0.000931	0.000934	0.000937	0.000940	0.000943	0.000946	0.000949	0.000952	0.000954	0.000957	0.000960	0.000962	0.000965	0.000967	0.000969	0.000971	0.000973	0.000975	0.000976	0.000978	0.000980	0.000981	0.000983	0.000984	0.000985	0.000987	0.000988	0.000989	0.000991	0.000992	0.000994	0.000995	0.000997	0.000998	0.001000	0.001002	0.001003	0.001005	0.001007	0.001008	0.001010	0.001012	0.001014	0.001015	0.001017	0.001019	0.001020	0.001021	0.001023	0.001024	0.001025	0.001026	0.001026	0.001027	0.001027	0.001027
0.3300	0.000915	0.000915	0.000915	0.000914	0.000914	0.000913	0.000912	0.000911	0.000910	0.000909	0.000908	0.000907	0.000906	0.000905	0.000904	0.000903	0.000902	0.000901	0.000901	0.000901	0.000900	0.000900	0.000901	0.000901	0.000902	0.000903	0.000904	0.000906	0.000908	0.000910	0.000912	0.000914	0.000917	0.000919	0.000922	0.000925	0.000928	0.000931	0.000934	0.000937	0.000940	0.000943	0.000946	0.000949	0.000952	0.000954	0.000957	0.000959	0.000962	0.000964	0.000966	0.000968	0.000970	0.000972	0.000973	0.000975	0.000977	0.000978	0.000980	0.000981	0.000983	0.000984	0.000985	0.000987	0.000988	0.000990	0.000991	0.000993	0.000995	0.000996	0.000998	0.001000	0.001001	0.001003	0.001005	0.001007	0.001009	0.001010	0.001012	0.001014	0.001015	0.001017	0.001018	0.001020	0.001021	0.001022	0.001023	0.001023	0.001024	0.001024	0.001024
0.3400	0.000910	0.000910	0.000910	0.000909	0.000909	0.000908	0.000907	0.000906	0.000905	0.000904	0.000903	0.000901	0.000900	0.000899	0.000898	0.000897	0.000896	0.000895	0.000894	0.000894	0.000894	0.000894	0.000894	0.000894	0.000895	0.000896	0.000897	0.000899	0.000901	0.000903	0.000905	0.000907	0.000910	0.000912	0.000915	0.000918	0.000921	0.000924	0.000927	0.000930	0.000933	0.000936	0.000939	0.000942	0.000945	0.000948	0.000950	0.000953	0.000955	0.000957	0.000960	0.000962	0.000963	0.000965	0.000967	0.000969	0.000970	0.000972	0.000973	0.000975	0.000976	0.000978	0.000979	0.000981	0.000982	0.000984	0.000985	0.000987	0.000988	0.000990	0.000992	0.000994	0.000995	0.000997	0.000999	0.001001	0.001003	0.001005	0.001006	0.001008	0.001010	0.001011	0.001013	0.001014	0.001015	0.001016	0.001017	0.001018	0.001019	0.001019	0.001019
0.3500	0.000905	0.000905	0.000905	0.000904	0.000904	0.000903	0.000902	0.000901	0.000900	0.000899	0.000897	0.000896	0.000895	0.000893	0.000892	0.000891	0.000890	0.000889	0.000888	0.000888	0.000888	0.000888	0.000888	0.000888	0.000889	0.000890	0.000891	0.000893	0.000894	0.000896	0.000899	0.000901	0.000904	0.000906	0.000909	0.000912	0.000915	0.000919	0.000922	0.000925	0.000928	0.000931	0.000934	0.000937	0.000940	0.000943	0.000945	0.000948	0.000950	0.000953	0.000955	0.000957	0.000959	0.000961	0.000963	0.000964	0.000966	0.000968	0.000969	0.000971	0.000972	0.000974	0.000975	0.000977	0.000978	0.000980	0.000981	0.000983	0.000985	0.000987	0.000988	0.000990	0.000992	0.000994	0.000996	0.000998	0.001000	0.001002	0.001004	0.001005	0.001007	0.001009	0.001010	0.001012	0.001013	0.001014	0.001015	0.001016	0.001016	0.001016	0.001017
0.3600	0.000901	0.000901	0.000901	0.000900	0.000900	0.000899	0.000898	0.000897	0.000895	0.000894	0.000893	0.000891	0.000890	0.000888	0.000887	0.000886	0.000885	0.000884	0.000883	0.000882	0.000882	0.000882	0.000882	0.000883	0.000883	0.000884	0.000886	0.000887	0.000889	0.000891	0.000893	0.000896	0.000898	0.000901	0.000904	0.000907	0.000910	0.000913	0.000917	0.000920	0.000923	0.000926	0.000929	0.000932	0.000935	0.000938	0.000941	0.000944	0.000946	0.000949	0.000951	0.000953	0.000955	0.000957	0.000959	0.000960	0.000962	0.000964	0.000965	0.000967	0.000968	0.000970	0.000971	0.000973	0.000974	0.000976	0.000978	0.000979	0.000981	0.000983	0.000985	0.000987	0.000989	0.000991	0.000993	0.000995	0.000997	0.000999	0.001001	0.001003	0.001004	0.001006	0.001008	0.001009	0.001010	0.001012	0.001013	0.001013	0.001014	0.001014	0.001014
0.3700	0.000896	0.000896	0.000896	0.000895	0.000895	0.000894	0.000893	0.000891	0.000890	0.000889	0.000887	0.000886	0.000884	0.000883	0.000881	0.000880	0.000879	0.000878	0.000877	0.000877	0.000876	0.000876	0.000876	0.000876	0.000877	0.000878	0.000879	0.000881	0.000883	0.000885	0.000887	0.000889	0.000892	0.000895	0.000898	0.000901	0.000904	0.000907	0.000910	0.000914	0.000917	0.000920	0.000923	0.000926	0.000929	0.000932	0.000935	0.000938	0.000940	0.000943	0.000945	0.000947	0.000949	0.000951	0.000953	0.000955	0.000956	0.000958	0.000960	0.000961	0.000963	0.000964	0.000966	0.000967	0.000969	0.000971	0.000972	0.000974	0.000976	0.000978	0.000980	0.000982	0.000984	0.000986	0.000988	0.000990	0.000992	0.000994	0.000996	0.000998	0.001000	0.001001	0.001003	0.001004	0.001006	0.001007	0.001008	0.001009	0.001009	0.001010	0.001010
0.3800	0.000892	0.000892	0.000892	0.000891	0.000891	0.000890	0.000889	0.000887	0.000886	0.000885	0.000883	0.000881	0.000880	0.000878	0.000877	0.000875	0.000874	0.000873	0.000872	0.000872	0.000871	0.000871	0.000871	0.000871	0.000872	0.000873	0.000874	0.000876	0.000878	0.000880	0.000882	0.000885	0.000887	0.000890	0.000893	0.000896	0.000900	0.000903	0.000906	0.000910	0.000913	0.000916	0.000920	0.000923	0.000926	0.000929	0.000932	0.000934	0.000937	0.000940	0.000942	0.000944	0.000946	0.000948	0.000950	0.000952	0.000954	0.000955	0.000957	0.000959	0.000960	0.000962	0.000963	0.000965	0.000966	0.000968	0.000970	0.000972	0.000974	0.000975	0.000977	0.000979	0.000982	0.000984	0.000986	0.000988	0.000990	0.000992	0.000994	0.000996	0.000998	0.001000	0.001002	0.001003	0.001005	0.001006	0.001007	0.001008	0.001008	0.001009	0.001009
0.3900	0.000889	0.000889	0.000889	0.000888	0.000887	0.000886	0.000885	0.000884	0.000882	0.000881	0.000879	0.000877	0.000876	0.000874	0.000872	0.000871	0.000870	0.000868	0.000867	0.000867	0.000866	0.000866	0.000866	0.000866	0.000867	0.000868	0.000869	0.000871	0.000873	0.000875	0.000877	0.000880	0.000883	0.000886	0.000889	0.000892	0.000895	0.000899	0.000902	0.000906	0.000909	0.000913	0.000916	0.000919	0.000922	0.000925	0.000928	0.000931	0.000934	0.000936	0.000939	0.000941	0.000943	0.000945	0.000947	0.000949	0.000951	0.000952	0.000954	0.000956	0.000957	0.000959	0.000960	0.000962	0.000964	0.000965	0.000967	0.000969	0.000971	0.000973	0.000975	0.000977	0.000979	0.000981	0.000984	0.000986	0.000988	0.000990	0.000992	0.000995	0.000997	0.000998	0.001000	0.001002	0.001003	0.001005	0.001006	0.001006	0.001007	0.001007	0.001008
0.4000	0.000884	0.000884	0.000884	0.000883	0.000882	0.000881	0.000880	0.000879	0.000877	0.000876	0.000874	0.000872	0.000870	0.000869	0.000867	0.000865	0.000864	0.000863	0.000862	0.000861	0.000861	0.000860	0.000860	0.000861	0.000861	0.000862	0.000864	0.000865	0.000867	0.000869	0.000872	0.000874	0.000877	0.000880	0.000884	0.000887	0.000890	0.000894	0.000897	0.000901	0.000905	0.000908	0.000912	0.000915	0.000918	0.000921	0.000924	0.000927	0.000930	0.000932	0.000935	0.000937	0.000939	0.000941	0.000943	0.000945	0.000947	0.000949	0.000950	0.000952	0.000954	0.000955	0.000957	0.000959	0.000960	0.000962	0.000964	0.000966	0.000968	0.000970	0.000972	0.000974	0.000976	0.000979	0.000981	0.000983	0.000986	0.000988	0.000990	0.000992	0.000994	0.000996	0.000998	0.001000	0.001001	0.001003	0.001004	0.001005	0.001005	0.001006	0.001006
0.4100	0.000881	0.000881	0.000881	0.000880	0.000879	0.000878	0.000877	0.000875	0.000874	0.000872	0.000870	0.000868	0.000866	0.000865	0.000863	0.000861	0.000860	0.000858	0.000857	0.000856	0.000856	0.000856	0.000856	0.000856	0.000857	0.000858	0.000859	0.000861	0.000862	0.000865	0.000867	0.000870	0.000873	0.000876	0.000879	0.000883	0.000886	0.000890	0.000894	0.000897	0.000901	0.000904	0.000908	0.000911	0.000915	0.000918	0.000921	0.000924	0.000927	0.000929	0.000932	0.000934	0.000936	0.000938	0.000940	0.000942	0.000944	0.000946	0.000947	0.000949	0.000951	0.000952	0.000954	0.000956	0.000957	0.000959	0.000961	0.000963	0.000965	0.000967	0.000969	0.000971	0.000974	0.000976	0.000978	0.000981	0.000983	0.000986	0.000988	0.000990	0.000992	0.000994	0.000996	0.000998	0.001000	0.001001	0.001002	0.001003	0.001004	0.001004	0.001004
0.4200	0.000879	0.000879	0.000878	0.000878	0.000877	0.000876	0.000874	0.000873	0.000871	0.000869	0.000867	0.000865	0.000863	0.000862	0.000860	0.000858	0.000856	0.000855	0.000854	0.000853	0.000852	0.000852	0.000852	0.000852	0.000853	0.000854	0.000855	0.000857	0.000859	0.000861	0.000864	0.000867	0.000870	0.000873	0.000877	0.000880	0.000884	0.000888	0.000891	0.000895	0.000899	0.000903	0.000906	0.000910	0.000913	0.000916	0.000920	0.000923	0.000925	0.000928	0.000931	0.000933	0.000935	0.000937	0.000939	0.000941	0.000943	0.000945	0.000947	0.000948	0.000950	0.000952	0.000953	0.000955	0.000957	0.000958	0.000960	0.000962	0.000964	0.000967	0.000969	0.000971	0.000973	0.000976	0.000978	0.000981	0.000983	0.000986	0.000988	0.000991	0.000993	0.000995	0.000997	0.000999	0.001000	0.001002	0.001003	0.001004	0.001005	0.001005	0.001005
0.4300	0.000876	0.000876	0.000875	0.000875	0.000874	0.000873	0.000871	0.000870	0.000868	0.000866	0.000864	0.000862	0.000860	0.000858	0.000856	0.000854	0.000853	0.000851	0.000850	0.000849	0.000848	0.000848	0.000848	0.000848	0.000849	0.000850	0.000851	0.000853	0.000855	0.000858	0.000860	0.000863	0.000866	0.000870	0.000873	0.000877	0.000881	0.000885	0.000889	0.000893	0.000896	0.000900	0.000904	0.000908	0.000911	0.000915	0.000918	0.000921	0.000924	0.000926	0.000929	0.000931	0.000934	0.000936	0.000938	0.000940	0.000942	0.000943	0.000945	0.000947	0.000948	0.000950	0.000952	0.000953	0.000955	0.000957	0.000959	0.000961	0.000963	0.000965	0.000968	0.000970	0.000973	0.000975	0.000978	0.000980	0.000983	0.000985	0.000988	0.000990	0.000993	0.000995	0.000997	0.000999	0.001001	0.001002	0.001003	0.001004	0.001005	0.001006	0.001006
0.4400	0.000873	0.000873	0.000872	0.000871	0.000870	0.000869	0.000868	0.000866	0.000864	0.000862	0.000860	0.000858	0.000856	0.000854	0.000852	0.000850	0.000848	0.000847	0.000846	0.000845	0.000844	0.000844	0.000844	0.000844	0.000845	0.000846	0.000847	0.000849	0.000851	0.000854	0.000857	0.000860	0.000863	0.000866	0.000870	0.000874	0.000878	0.000882	0.000886	0.000890	0.000894	0.000898	0.000902	0.000905	0.000909	0.000912	0.000916	0.000919	0.000922	0.000925	0.000927	0.000930	0.000932	0.000934	0.000936	0.000938	0.000940	0.000942	0.000944	0.000945	0.000947	0.000949	0.000950	0.000952	0.000954	0.000956	0.000958	0.000960	0.000962	0.000965	0.000967	0.000969	0.000972	0.000974	0.000977	0.000980	0.000982	0.000985	0.000988	0.000990	0.000993	0.000995	0.000997	0.000999	0.001001	0.001003	0.001004	0.001005	0.001006	0.001006	0.001006
0.4500	0.000868	0.000868	0.000867	0.000867	0.000866	0.000864	0.000863	0.000861	0.000859	0.000857	0.000855	0.000853	0.000851	0.000849	0.000847	0.000845	0.000843	0.000842	0.000840	0.000839	0.000839	0.000838	0.000839	0.000839	0.000840	0.000841	0.000842	0.000844	0.000847	0.000849	0.000852	0.000855	0.000859	0.000862	0.000866	0.000870	0.000874	0.000878	0.000883	0.000887	0.000891	0.000895	0.000899	0.000903	0.000906	0.000910	0.000913	0.000917	0.000920	0.000922	0.000925	0.000928	0.000930	0.000932	0.000934	0.000936	0.000938	0.000940	0.000942	0.000943	0.000945	0.000947	0.000949	0.000951	0.000952	0.000954	0.000957	0.000959	0.000961	0.000963	0.000966	0.000968	0.000971	0.000974	0.000976	0.000979	0.000982	0.000985	0.000987	0.000990	0.000993	0.000995	0.000997	0.000999	0.001001	0.001003	0.001004	0.001005	0.001006	0.001006	0.001007
0.4600	0.000866	0.000866	0.000866	0.000865	0.000864	0.000863	0.000861	0.000859	0.000858	0.000855	0.000853	0.000851	0.000849	0.000847	0.000845	0.000843	0.000841	0.000840	0.000838	0.000837	0.000837	0.000836	0.000836	0.000837	0.000838	0.000839	0.000840	0.000842	0.000845	0.000847	0.000850	0.000853	0.000857	0.000861	0.000864	0.000868	0.000873	0.000877	0.000881	0.000885	0.000889	0.000893	0.000897	0.000901	0.000905	0.000909	0.000912	0.000915	0.000918	0.000921	0.000924	0.000926	0.000929	0.000931	0.000933	0.000935	0.000937	0.000939	0.000941	0.000942	0.000944	0.000946	0.000948	0.000949	0.000951	0.000953	0.000955	0.000958	0.000960	0.000962	0.000965	0.000967	0.000970	0.000973	0.000976	0.000979	0.000981	0.000984	0.000987	0.000990	0.000992	0.000995	0.000997	0.000999	0.001001	0.001003	0.001004	0.001005	0.001006	0.001007	0.001007
0.4700	0.000863	0.000862	0.000862	0.000861	0.000860	0.000859	0.000857	0.000855	0.000853	0.000851	0.000849	0.000847	0.000845	0.000842	0.000840	0.000838	0.000836	0.000835	0.000834	0.000833	0.000832	0.000832	0.000832	0.000832	0.000833	0.000834	0.000836	0.000838	0.000840	0.000843	0.000846	0.000850	0.000853	0.000857	0.000861	0.000865	0.000870	0.000874	0.000878	0.000883	0.000887	0.000891	0.000895	0.000899	0.000903	0.000907	0.000910	0.000914	0.000917	0.000920	0.000922	0.000925	0.000927	0.000929	0.000932	0.000933	0.000935	0.000937	0.000939	0.000940	0.000942	0.000944	0.000946	0.000948	0.000950	0.000952	0.000954	0.000956	0.000958	0.000961	0.000963	0.000966	0.000969	0.000972	0.000975	0.000978	0.000981	0.000984	0.000987	0.000989	0.000992	0.000995	0.000997	0.000999	0.001001	0.001003	0.001005	0.001006	0.001007	0.001007	0.001007
0.4800	0.000860	0.000860	0.000859	0.000859	0.000858	0.000856	0.000855	0.000853	0.000851	0.000849	0.000846	0.000844	0.000842	0.000840	0.000837	0.000835	0.000834	0.000832	0.000831	0.000830	0.000829	0.000829	0.000829	0.000829	0.000830	0.000832	0.000833	0.000836	0.000838	0.000841	0.000844	0.000848	0.000852	0.000856	0.000860	0.000864	0.000868	0.000873	0.000877	0.000882	0.000886	0.000891	0.000895	0.000899	0.000903	0.000907	0.000910	0.000913	0.000917	0.000920	0.000922	0.000925	0.000927	0.000930	0.000932	0.000934	0.000936	0.000937	0.000939	0.000941	0.000943	0.000945	0.000946	0.000948	0.000950	0.000952	0.000954	0.000957	0.000959	0.000962	0.000964	0.000967	0.000970	0.000973	0.000976	0.000979	0.000982	0.000985	0.000988	0.000991	0.000994	0.000997	0.000999	0.001002	0.001004	0.001005	0.001007	0.001008	0.001009	0.001010	0.001010
0.4900	0.000858	0.000858	0.000857	0.000856	0.000855	0.000854	0.000852	0.000850	0.000848	0.000846	0.000844	0.000841	0.000839	0.000837	0.000834	0.000832	0.000830	0.000829	0.000828	0.000827	0.000826	0.000826	0.000826	0.000826	0.000827	0.000829	0.000831	0.000833	0.000836	0.000839	0.000842	0.000846	0.000850	0.000854	0.000858	0.000863	0.000867	0.000872	0.000877	0.000881	0.000886	0.000891	0.000895	0.000899	0.000903	0.000907	0.000911	0.000914	0.000917	0.000920	0.000923	0.000926	0.000928	0.000930	0.000933	0.000935	0.000936	0.000938	0.000940	0.000942	0.000944	0.000945	0.000947	0.000949	0.000951	0.000953	0.000956	0.000958	0.000960	0.000963	0.000966	0.000969	0.000972	0.000975	0.000978	0.000981	0.000984	0.000987	0.000991	0.000994	0.000997	0.000999	0.001002	0.001005	0.001007	0.001009	0.001010	0.001011	0.001012	0.001013	0.001013
0.5000	0.000856	0.000856	0.000855	0.000854	0.000853	0.000852	0.000850	0.000848	0.000846	0.000844	0.000841	0.000839	0.000837	0.000834	0.000832	0.000830	0.000828	0.000827	0.000825	0.000824	0.000824	0.000824	0.000824	0.000824	0.000825	0.000827	0.000829	0.000831	0.000834	0.000837	0.000841	0.000845	0.000849	0.000853	0.000858	0.000862	0.000867	0.000872	0.000877	0.000882	0.000886	0.000891	0.000896	0.000900	0.000904	0.000908	0.000912	0.000915	0.000918	0.000921	0.000924	0.000927	0.000929	0.000932	0.000934	0.000936	0.000938	0.000940	0.000941	0.000943	0.000945	0.000947	0.000949	0.000950	0.000953	0.000955	0.000957	0.000959	0.000962	0.000965	0.000968	0.000971	0.000974	0.000977	0.000980	0.000983	0.000987	0.000990	0.000993	0.000997	0.001000	0.001003	0.001005	0.001008	0.001010	0.001012	0.001014	0.001015	0.001016	0.001017	0.001017
0.5100	0.000852	0.000852	0.000851	0.000851	0.000849	0.000848	0.000846	0.000844	0.000842	0.000840	0.000838	0.000835	0.000833	0.000830	0.000828	0.000826	0.000824	0.000823	0.000821	0.000820	0.000820	0.000820	0.000820	0.000821	0.000822	0.000823	0.000826	0.000828	0.000831	0.000834	0.000838	0.000842	0.000846	0.000851	0.000856	0.000860	0.000865	0.000870	0.000875	0.000880	0.000885	0.000890	0.000895	0.000899	0.000903	0.000907	0.000911	0.000915	0.000918	0.000921	0.000924	0.000926	0.000929	0.000931	0.000933	0.000935	0.000937	0.000939	0.000941	0.000943	0.000944	0.000946	0.000948	0.000950	0.000952	0.000954	0.000957	0.000959	0.000962	0.000964	0.000967	0.000970	0.000974	0.000977	0.000980	0.000984	0.000987	0.000991	0.000994	0.000997	0.001001	0.001004	0.001007	0.001009	0.001012	0.001014	0.001016	0.001017	0.001018	0.001018	0.001019
0.5200	0.000850	0.000850	0.000850	0.000849	0.000848	0.000846	0.000844	0.000842	0.000840	0.000838	0.000836	0.000833	0.000831	0.000828	0.000826	0.000824	0.000822	0.000820	0.000819	0.000818	0.000818	0.000818	0.000818	0.000819	0.000820	0.000822	0.000824	0.000827	0.000830	0.000833	0.000837	0.000842	0.000846	0.000851	0.000856	0.000861	0.000866	0.000871	0.000876	0.000881	0.000886	0.000891	0.000896	0.000900	0.000905	0.000909	0.000913	0.000916	0.000920	0.000923	0.000926	0.000928	0.000931	0.000933	0.000935	0.000937	0.000939	0.000941	0.000943	0.000945	0.000946	0.000948	0.000950	0.000952	0.000954	0.000956	0.000959	0.000961	0.000964	0.000967	0.000970	0.000973	0.000976	0.000980	0.000983	0.000987	0.000991	0.000994	0.000998	0.001001	0.001005	0.001008	0.001011	0.001014	0.001016	0.001018	0.001020	0.001022	0.001023	0.001023	0.001024
0.5300	0.000847	0.000847	0.000847	0.000846	0.000845	0.000843	0.000841	0.000839	0.000837	0.000835	0.000832	0.000830	0.000828	0.000825	0.000823	0.000821	0.000819	0.000817	0.000816	0.000815	0.000815	0.000815	0.000815	0.000816	0.000818	0.000819	0.000822	0.000825	0.000828	0.000832	0.000836	0.000840	0.000845	0.000850	0.000855	0.000860	0.000865	0.000871	0.000876	0.000881	0.000886	0.000891	0.000896	0.000901	0.000905	0.000910	0.000914	0.000917	0.000921	0.000924	0.000927	0.000929	0.000932	0.000934	0.000936	0.000938	0.000940	0.000942	0.000944	0.000946	0.000947	0.000949	0.000951	0.000953	0.000955	0.000957	0.000960	0.000962	0.000965	0.000968	0.000971	0.000975	0.000978	0.000982	0.000985	0.000989	0.000993	0.000996	0.001000	0.001004	0.001007	0.001011	0.001014	0.001017	0.001019	0.001022	0.001023	0.001025	0.001026	0.001027	0.001027
0.5400	0.000847	0.000847	0.000846	0.000845	0.000844	0.000842	0.000841	0.000839	0.000836	0.000834	0.000832	0.000829	0.000827	0.000824	0.000822	0.000820	0.000818	0.000816	0.000815	0.000814	0.000814	0.000814	0.000815	0.000816	0.000817	0.000819	0.000822	0.000825	0.000828	0.000832	0.000836	0.000841	0.000846	0.000851	0.000856	0.000862	0.000868	0.000873	0.000879	0.000884	0.000890	0.000895	0.000900	0.000905	0.000909	0.000913	0.000918	0.000921	0.000925	0.000928	0.000931	0.000934	0.000936	0.000938	0.000940	0.000942	0.000944	0.000946	0.000948	0.000950	0.000951	0.000953	0.000955	0.000957	0.000959	0.000962	0.000964	0.000967	0.000970	0.000973	0.000976	0.000980	0.000983	0.000987	0.000991	0.000995	0.000999	0.001002	0.001006	0.001010	0.001014	0.001017	0.001021	0.001024	0.001027	0.001029	0.001031	0.001033	0.001034	0.001034	0.001035
0.5500	0.000843	0.000843	0.000843	0.000842	0.000840	0.000839	0.000837	0.000835	0.000833	0.000830	0.000828	0.000825	0.000823	0.000820	0.000818	0.000816	0.000814	0.000813	0.000811	0.000811	0.000810	0.000811	0.000811	0.000812	0.000814	0.000816	0.000819	0.000822	0.000826	0.000830	0.000835	0.000839	0.000845	0.000850	0.000856	0.000861	0.000867	0.000873	0.000879	0.000884	0.000890	0.000895	0.000901	0.000905	0.000910	0.000915	0.000919	0.000922	0.000926	0.000929	0.000932	0.000935	0.000937	0.000940	0.000942	0.000944	0.000945	0.000947	0.000949	0.000951	0.000952	0.000954	0.000956	0.000958	0.000960	0.000963	0.000965	0.000968	0.000971	0.000974	0.000977	0.000981	0.000985	0.000988	0.000992	0.000997	0.001001	0.001005	0.001009	0.001013	0.001017	0.001020	0.001024	0.001027	0.001030	0.001032	0.001035	0.001036	0.001037	0.001038	0.001038
0.5600	0.000840	0.000840	0.000840	0.000839	0.000838	0.000836	0.000834	0.000832	0.000830	0.000828	0.000825	0.000823	0.000820	0.000818	0.000816	0.000814	0.000812	0.000810	0.000809	0.000809	0.000808	0.000809	0.000810	0.000811	0.000813	0.000816	0.000819	0.000822	0.000826	0.000831	0.000836	0.000841	0.000846	0.000852	0.000858	0.000864	0.000870	0.000876	0.000882	0.000888	0.000894	0.000900	0.000905	0.000910	0.000915	0.000919	0.000924	0.000928	0.000931	0.000934	0.000937	0.000940	0.000943	0.000945	0.000947	0.000949	0.000951	0.000952	0.000954	0.000956	0.000958	0.000960	0.000961	0.000964	0.000966	0.000968	0.000971	0.000974	0.000977	0.000980	0.000984	0.000987	0.000991	0.000995	0.001000	0.001004	0.001008	0.001013	0.001017	0.001021	0.001025	0.001029	0.001033	0.001036	0.001039	0.001042	0.001044	0.001046	0.001047	0.001048	0.001048
0.5700	0.000839	0.000839	0.000839	0.000838	0.000836	0.000835	0.000833	0.000831	0.000829	0.000826	0.000824	0.000821	0.000819	0.000816	0.000814	0.000812	0.000810	0.000809	0.000808	0.000807	0.000807	0.000808	0.000809	0.000810	0.000812	0.000815	0.000818	0.000821	0.000826	0.000830	0.000835	0.000841	0.000846	0.000852	0.000858	0.000864	0.000871	0.000877	0.000883	0.000889	0.000895	0.000901	0.000906	0.000912	0.000917	0.000921	0.000925	0.000929	0.000933	0.000936	0.000939	0.000942	0.000944	0.000947	0.000949	0.000951	0.000952	0.000954	0.000956	0.000957	0.000959	0.000961	0.000963	0.000965	0.000967	0.000970	0.000973	0.000976	0.000979	0.000982	0.000986	0.000990	0.000994	0.000998	0.001002	0.001007	0.001011	0.001016	0.001020	0.001025	0.001029	0.001033	0.001037	0.001040	0.001044	0.001046	0.001049	0.001050	0.001052	0.001053	0.001053
0.5800	0.000840	0.000839	0.000839	0.000838	0.000837	0.000835	0.000833	0.000831	0.000829	0.000826	0.000824	0.000821	0.000818	0.000816	0.000814	0.000812	0.000810	0.000809	0.000808	0.000807	0.000807	0.000808	0.000809	0.000811	0.000813	0.000816	0.000819	0.000823	0.000828	0.000833	0.000838	0.000844	0.000850	0.000856	0.000863	0.000869	0.000876	0.000883	0.000889	0.000896	0.000902	0.000908	0.000914	0.000919	0.000924	0.000929	0.000933	0.000937	0.000941	0.000944	0.000947	0.000950	0.000952	0.000955	0.000957	0.000958	0.000960	0.000962	0.000963	0.000965	0.000967	0.000969	0.000971	0.000973	0.000975	0.000978	0.000980	0.000983	0.000987	0.000990	0.000994	0.000998	0.001002	0.001007	0.001011	0.001016	0.001021	0.001026	0.001031	0.001036	0.001040	0.001044	0.001049	0.001052	0.001056	0.001059	0.001061	0.001063	0.001065	0.001066	0.001066
0.5900	0.000838	0.000838	0.000837	0.000836	0.000835	0.000833	0.000831	0.000829	0.000827	0.000824	0.000822	0.000819	0.000817	0.000814	0.000812	0.000810	0.000808	0.000807	0.000806	0.000806	0.000806	0.000807	0.000808	0.000810	0.000812	0.000816	0.000819	0.000824	0.000828	0.000834	0.000840	0.000846	0.000852	0.000859	0.000866	0.000873	0.000880	0.000887	0.000894	0.000901	0.000907	0.000913	0.000919	0.000925	0.000930	0.000935	0.000939	0.000944	0.000947	0.000951	0.000954	0.000956	0.000959	0.000961	0.000963	0.000964	0.000966	0.000968	0.000969	0.000971	0.000973	0.000974	0.000976	0.000979	0.000981	0.000984	0.000987	0.000990	0.000993	0.000997	0.001001	0.001005	0.001010	0.001014	0.001019	0.001024	0.001030	0.001035	0.001040	0.001045	0.001050	0.001055	0.001059	0.001063	0.001067	0.001070	0.001073	0.001075	0.001076	0.001077	0.001077
0.6000	0.000838	0.000838	0.000838	0.000837	0.000835	0.000834	0.000832	0.000830	0.000827	0.000825	0.000822	0.000820	0.000817	0.000815	0.000812	0.000810	0.000809	0.000808	0.000807	0.000807	0.000807	0.000808	0.000809	0.000812	0.000814	0.000818	0.000822	0.000827	0.000832	0.000838	0.000844	0.000850	0.000857	0.000864	0.000872	0.000879	0.000886	0.000894	0.000901	0.000908	0.000915	0.000922	0.000928	0.000934	0.000939	0.000944	0.000949	0.000953	0.000956	0.000960	0.000963	0.000965	0.000968	0.000970	0.000972	0.000974	0.000975	0.000977	0.000978	0.000980	0.000982	0.000983	0.000985	0.000988	0.000990	0.000993	0.000996	0.000999	0.001003	0.001007	0.001011	0.001015	0.001020	0.001025	0.001031	0.001036	0.001041	0.001047	0.001053	0.001058	0.001063	0.001068	0.001073	0.001077	0.001081	0.001085	0.001088	0.001090	0.001091	0.001092	0.001093
0.6100	0.000837	0.000837	0.000837	0.000836	0.000834	0.000833	0.000831	0.000828	0.000826	0.000824	0.000821	0.000818	0.000816	0.000813	0.000811	0.000809	0.000808	0.000807	0.000806	0.000806	0.000807	0.000808	0.000809	0.000812	0.000815	0.000819	0.000823	0.000828	0.000834	0.000840	0.000847	0.000854	0.000861	0.000869	0.000877	0.000884	0.000892	0.000900	0.000908	0.000915	0.000922	0.000929	0.000936	0.000942	0.000947	0.000952	0.000957	0.000961	0.000965	0.000968	0.000971	0.000974	0.000976	0.000978	0.000980	0.000982	0.000983	0.000985	0.000986	0.000988	0.000990	0.000992	0.000994	0.000996	0.000998	0.001001	0.001004	0.001008	0.001012	0.001016	0.001020	0.001025	0.001030	0.001036	0.001041	0.001047	0.001053	0.001059	0.001065	0.001070	0.001076	0.001082	0.001087	0.001091	0.001096	0.001099	0.001102	0.001105	0.001107	0.001108	0.001108
0.6200	0.000838	0.000837	0.000837	0.000836	0.000834	0.000833	0.000831	0.000828	0.000826	0.000823	0.000821	0.000818	0.000816	0.000813	0.000811	0.000809	0.000808	0.000807	0.000806	0.000807	0.000807	0.000809	0.000811	0.000814	0.000817	0.000821	0.000826	0.000832	0.000838	0.000844	0.000852	0.000859	0.000867	0.000875	0.000883	0.000892	0.000900	0.000908	0.000916	0.000924	0.000932	0.000939	0.000946	0.000952	0.000958	0.000963	0.000968	0.000972	0.000976	0.000979	0.000982	0.000985	0.000987	0.000989	0.000991	0.000992	0.000994	0.000995	0.000997	0.000998	0.001000	0.001002	0.001004	0.001006	0.001009	0.001011	0.001015	0.001018	0.001023	0.001027	0.001032	0.001037	0.001042	0.001048	0.001054	0.001060	0.001067	0.001073	0.001080	0.001086	0.001092	0.001098	0.001103	0.001108	0.001113	0.001117	0.001120	0.001123	0.001125	0.001126	0.001126
0.6300	0.000836	0.000836	0.000836	0.000835	0.000833	0.000832	0.000830	0.000827	0.000825	0.000822	0.000820	0.000817	0.000815	0.000812	0.000810	0.000809	0.000807	0.000807	0.000806	0.000807	0.000808	0.000809	0.000812	0.000815	0.000819	0.000823	0.000829	0.000835	0.000841	0.000849	0.000856	0.000864	0.000873	0.000881	0.000890	0.000899	0.000908	0.000917	0.000925	0.000933	0.000941	0.000949	0.000956	0.000962	0.000968	0.000974	0.000979	0.000983	0.000987	0.000990	0.000993	0.000996	0.000998	0.001000	0.001002	0.001003	0.001004	0.001006	0.001007	0.001009	0.001010	0.001012	0.001014	0.001017	0.001019	0.001022	0.001026	0.001030	0.001034	0.001039	0.001044	0.001050	0.001056	0.001062	0.001068	0.001075	0.001082	0.001089	0.001096	0.001102	0.001109	0.001115	0.001121	0.001127	0.001132	0.001136	0.001140	0.001143	0.001145	0.001146	0.001146
0.6400	0.000837	0.000837	0.000836	0.000835	0.000834	0.000832	0.000830	0.000828	0.000825	0.000823	0.000820	0.000818	0.000815	0.000813	0.000811	0.000809	0.000808	0.000808	0.000807	0.000808	0.000809	0.000811	0.000814	0.000818	0.000822	0.000827	0.000833	0.000840	0.000847	0.000855	0.000863	0.000872	0.000881	0.000891	0.000900	0.000910	0.000919	0.000928	0.000937	0.000946	0.000954	0.000962	0.000969	0.000976	0.000982	0.000988	0.000993	0.000997	0.001001	0.001005	0.001008	0.001010	0.001012	0.001014	0.001016	0.001017	0.001018	0.001020	0.001021	0.001022	0.001024	0.001026	0.001028	0.001030	0.001033	0.001037	0.001040	0.001044	0.001049	0.001054	0.001060	0.001066	0.001072	0.001079	0.001086	0.001093	0.001101	0.001108	0.001116	0.001123	0.001131	0.001138	0.001144	0.001150	0.001156	0.001160	0.001164	0.001168	0.001170	0.001171	0.001172
0.6500	0.000837	0.000837	0.000837	0.000836	0.000834	0.000832	0.000830	0.000828	0.000826	0.000823	0.000820	0.000818	0.000816	0.000813	0.000811	0.000810	0.000809	0.000808	0.000809	0.000809	0.000811	0.000813	0.000817	0.000821	0.000826	0.000831	0.000838	0.000845	0.000853	0.000862	0.000871	0.000880	0.000890	0.000900	0.000910	0.000921	0.000931	0.000941	0.000950	0.000959	0.000968	0.000976	0.000984	0.000991	0.000997	0.001003	0.001008	0.001013	0.001017	0.001020	0.001023	0.001025	0.001027	0.001029	0.001031	0.001032	0.001033	0.001034	0.001035	0.001037	0.001038	0.001040	0.001042	0.001045	0.001048	0.001051	0.001055	0.001060	0.001065	0.001070	0.001077	0.001083	0.001090	0.001097	0.001105	0.001113	0.001121	0.001130	0.001138	0.001146	0.001154	0.001162	0.001169	0.001176	0.001182	0.001187	0.001191	0.001195	0.001197	0.001199	0.001199
0.6600	0.000839	0.000838	0.000838	0.000837	0.000835	0.000833	0.000831	0.000829	0.000827	0.000824	0.000822	0.000819	0.000817	0.000815	0.000813	0.000811	0.000811	0.000810	0.000811	0.000812	0.000814	0.000817	0.000821	0.000825	0.000831	0.000837	0.000844	0.000852	0.000861	0.000871	0.000881	0.000891	0.000902	0.000913	0.000924	0.000935	0.000945	0.000956	0.000966	0.000976	0.000985	0.000994	0.001002	0.001009	0.001016	0.001022	0.001027	0.001031	0.001035	0.001039	0.001041	0.001044	0.001046	0.001047	0.001048	0.001050	0.001051	0.001052	0.001053	0.001054	0.001056	0.001058	0.001060	0.001063	0.001066	0.001070	0.001074	0.001079	0.001084	0.001090	0.001097	0.001104	0.001112	0.001120	0.001128	0.001137	0.001146	0.001155	0.001165	0.001174	0.001183	0.001191	0.001199	0.001206	0.001213	0.001219	0.001224	0.001228	0.001231	0.001232	0.001233
0.6700	0.000842	0.000841	0.000841	0.000840	0.000838	0.000836	0.000834	0.000832	0.000830	0.000827	0.000825	0.000822	0.000820	0.000818	0.000816	0.000815	0.000814	0.000814	0.000815	0.000817	0.000819	0.000823	0.000827	0.000832	0.000838	0.000846	0.000854	0.000863	0.000872	0.000883	0.000893	0.000905	0.000916	0.000928	0.000940	0.000952	0.000964	0.000975	0.000986	0.000996	0.001006	0.001015	0.001024	0.001031	0.001038	0.001044	0.001049	0.001054	0.001058	0.001061	0.001064	0.001066	0.001067	0.001069	0.001070	0.001071	0.001072	0.001073	0.001074	0.001075	0.001077	0.001078	0.001081	0.001084	0.001087	0.001091	0.001096	0.001101	0.001107	0.001114	0.001121	0.001129	0.001137	0.001146	0.001156	0.001166	0.001176	0.001186	0.001196	0.001206	0.001216	0.001226	0.001235	0.001243	0.001250	0.001257	0.001262	0.001267	0.001270	0.001272	0.001273
0.6800	0.000842	0.000842	0.000841	0.000840	0.000838	0.000837	0.000835	0.000832	0.000830	0.000827	0.000825	0.000822	0.000820	0.000818	0.000817	0.000816	0.000816	0.000816	0.000817	0.000819	0.000822	0.000826	0.000831	0.000837	0.000844	0.000852	0.000861	0.000871	0.000882	0.000894	0.000906	0.000915	0.000928	0.000940	0.000953	0.000966	0.000982	0.000994	0.001006	0.001017	0.001027	0.001037	0.001046	0.001054	0.001061	0.001062	0.001067	0.001072	0.001076	0.001079	0.001081	0.001083	0.001085	0.001086	0.001087	0.001093	0.001093	0.001094	0.001095	0.001096	0.001098	0.001100	0.001102	0.001106	0.001109	0.001114	0.001119	0.001125	0.001131	0.001134	0.001142	0.001150	0.001160	0.001169	0.001180	0.001191	0.001200	0.001211	0.001230	0.001241	0.001252	0.001263	0.001273	0.001282	0.001291	0.001298	0.001304	0.001309	0.001313	0.001315	0.001316
0.6900	0.000846	0.000846	0.000845	0.000844	0.000842	0.000841	0.000839	0.000836	0.000834	0.000831	0.000829	0.000826	0.000824	0.000823	0.000821	0.000821	0.000820	0.000821	0.000822	0.000825	0.000828	0.000833	0.000838	0.000845	0.000853	0.000862	0.000872	0.000883	0.000894	0.000910	0.000923	0.000936	0.000950	0.000965	0.000979	0.000993	0.001006	0.001019	0.001032	0.001044	0.001055	0.001065	0.001074	0.001082	0.001089	0.001096	0.001101	0.001105	0.001109	0.001112	0.001114	0.001116	0.001117	0.001118	0.001119	0.001119	0.001120	0.001120	0.001121	0.001122	0.001124	0.001126	0.001128	0.001132	0.001136	0.001141	0.001146	0.001152	0.001160	0.001168	0.001177	0.001187	0.001198	0.001209	0.001221	0.001234	0.001246	0.001259	0.001272	0.001285	0.001298	0.001310	0.001321	0.001332	0.001341	0.001350	0.001357	0.001363	0.001367	0.001369	0.001370
0.7000	0.000847	0.000847	0.000847	0.000846	0.000844	0.000842	0.000840	0.000838	0.000836	0.000833	0.000831	0.000829	0.000827	0.000825	0.000824	0.000824	0.000824	0.000825	0.000828	0.000831	0.000835	0.000841	0.000847	0.000855	0.000864	0.000874	0.000886	0.000898	0.000911	0.000925	0.000940	0.000955	0.000970	0.000985	0.001001	0.001016	0.001030	0.001044	0.001058	0.001070	0.001082	0.001092	0.001102	0.001110	0.001118	0.001124	0.001129	0.001134	0.001137	0.001140	0.001142	0.001143	0.001144	0.001145	0.001145	0.001145	0.001146	0.001146	0.001147	0.001148	0.001150	0.001152	0.001155	0.001158	0.001163	0.001168	0.001174	0.001182	0.001190	0.001199	0.001209	0.001220	0.001232	0.001245	0.001259	0.001272	0.001287	0.001301	0.001316	0.001331	0.001345	0.001358	0.001371	0.001383	0.001394	0.001404	0.001412	0.001418	0.001423	0.001426	0.001426
0.7100	0.000850	0.000849	0.000849	0.000848	0.000846	0.000844	0.000842	0.000840	0.000838	0.000835	0.000833	0.000831	0.000829	0.000828	0.000827	0.000827	0.000828	0.000830	0.000833	0.000837	0.000842	0.000849	0.000857	0.000866	0.000876	0.000888	0.000901	0.000915	0.000930	0.000946	0.000962	0.000979	0.000996	0.001013	0.001030	0.001047	0.001063	0.001078	0.001093	0.001106	0.001118	0.001130	0.001140	0.001148	0.001156	0.001162	0.001168	0.001172	0.001175	0.001177	0.001179	0.001180	0.001181	0.001181	0.001181	0.001181	0.001180	0.001181	0.001181	0.001182	0.001184	0.001186	0.001189	0.001193	0.001198	0.001204	0.001212	0.001220	0.001230	0.001240	0.001252	0.001265	0.001279	0.001293	0.001309	0.001325	0.001342	0.001359	0.001376	0.001393	0.001409	0.001425	0.001441	0.001455	0.001467	0.001478	0.001488	0.001495	0.001501	0.001504	0.001505
0.7200	0.000854	0.000854	0.000853	0.000852	0.000851	0.000849	0.000847	0.000845	0.000842	0.000840	0.000838	0.000836	0.000834	0.000833	0.000833	0.000833	0.000835	0.000837	0.000841	0.000846	0.000852	0.000860	0.000869	0.000880	0.000892	0.000906	0.000921	0.000937	0.000954	0.000971	0.000990	0.001009	0.001028	0.001047	0.001066	0.001084	0.001102	0.001118	0.001134	0.001148	0.001162	0.001173	0.001184	0.001193	0.001201	0.001207	0.001212	0.001216	0.001219	0.001221	0.001222	0.001222	0.001222	0.001222	0.001221	0.001220	0.001220	0.001220	0.001220	0.001221	0.001223	0.001225	0.001229	0.001233	0.001239	0.001246	0.001254	0.001264	0.001274	0.001287	0.001300	0.001315	0.001331	0.001348	0.001366	0.001385	0.001405	0.001424	0.001444	0.001464	0.001484	0.001502	0.001520	0.001536	0.001551	0.001565	0.001576	0.001585	0.001591	0.001595	0.001596
0.7300	0.000857	0.000857	0.000856	0.000855	0.000854	0.000852	0.000850	0.000848	0.000845	0.000843	0.000841	0.000840	0.000838	0.000838	0.000838	0.000839	0.000841	0.000844	0.000849	0.000855	0.000863	0.000872	0.000883	0.000895	0.000910	0.000925	0.000942	0.000960	0.000980	0.001000	0.001021	0.001042	0.001063	0.001084	0.001105	0.001125	0.001144	0.001162	0.001179	0.001195	0.001209	0.001221	0.001232	0.001241	0.001249	0.001255	0.001260	0.001263	0.001265	0.001267	0.001267	0.001267	0.001266	0.001265	0.001264	0.001263	0.001262	0.001262	0.001261	0.001262	0.001263	0.001266	0.001270	0.001275	0.001282	0.001290	0.001299	0.001310	0.001323	0.001337	0.001353	0.001370	0.001389	0.001409	0.001430	0.001451	0.001474	0.001497	0.001521	0.001544	0.001567	0.001589	0.001610	0.001629	0.001647	0.001662	0.001675	0.001686	0.001694	0.001698	0.001700
0.7400	0.000862	0.000862	0.000862	0.000860	0.000859	0.000857	0.000855	0.000853	0.000851	0.000849	0.000847	0.000846	0.000845	0.000844	0.000845	0.000847	0.000850	0.000854	0.000860	0.000868	0.000877	0.000888	0.000901	0.000916	0.000932	0.000950	0.000970	0.000991	0.001014	0.001037	0.001061	0.001085	0.001109	0.001133	0.001156	0.001178	0.001200	0.001219	0.001238	0.001254	0.001269	0.001282	0.001294	0.001303	0.001310	0.001316	0.001320	0.001323	0.001325	0.001325	0.001325	0.001324	0.001322	0.001320	0.001318	0.001316	0.001315	0.001314	0.001314	0.001314	0.001316	0.001319	0.001324	0.001330	0.001337	0.001346	0.001358	0.001370	0.001385	0.001402	0.001420	0.001441	0.001463	0.001486	0.001511	0.001537	0.001564	0.001592	0.001619	0.001647	0.001674	0.001701	0.001726	0.001749	0.001771	0.001789	0.001805	0.001818	0.001827	0.001833	0.001835
0.7500	0.000870	0.000869	0.000869	0.000868	0.000866	0.000864	0.000862	0.000860	0.000858	0.000856	0.000855	0.000853	0.000853	0.000853	0.000855	0.000857	0.000861	0.000867	0.000874	0.000883	0.000895	0.000908	0.000923	0.000941	0.000961	0.000982	0.001005	0.001030	0.001056	0.001083	0.001110	0.001138	0.001165	0.001192	0.001218	0.001243	0.001267	0.001289	0.001309	0.001327	0.001342	0.001356	0.001367	0.001377	0.001384	0.001389	0.001392	0.001394	0.001395	0.001394	0.001392	0.001390	0.001387	0.001384	0.001381	0.001378	0.001376	0.001375	0.001374	0.001375	0.001376	0.001380	0.001385	0.001392	0.001401	0.001411	0.001425	0.001440	0.001457	0.001477	0.001499	0.001523	0.001549	0.001577	0.001607	0.001638	0.001671	0.001704	0.001738	0.001771	0.001804	0.001836	0.001867	0.001895	0.001921	0.001945	0.001964	0.001980	0.001991	0.001998	0.002000
0.7600	0.000876	0.000876	0.000875	0.000874	0.000873	0.000871	0.000869	0.000867	0.000865	0.000863	0.000862	0.000861	0.000861	0.000862	0.000864	0.000868	0.000874	0.000881	0.000890	0.000901	0.000915	0.000931	0.000950	0.000971	0.000994	0.001020	0.001047	0.001076	0.001106	0.001138	0.001169	0.001201	0.001233	0.001264	0.001294	0.001322	0.001348	0.001372	0.001394	0.001413	0.001430	0.001444	0.001455	0.001464	0.001470	0.001474	0.001477	0.001477	0.001476	0.001474	0.001470	0.001466	0.001462	0.001458	0.001453	0.001449	0.001446	0.001444	0.001443	0.001443	0.001445	0.001449	0.001455	0.001463	0.001474	0.001486	0.001502	0.001520	0.001541	0.001565	0.001591	0.001620	0.001652	0.001686	0.001722	0.001760	0.001799	0.001839	0.001881	0.001922	0.001962	0.002002	0.002039	0.002075	0.002107	0.002135	0.002159	0.002179	0.002193	0.002202	0.002204
0.7700	0.000882	0.000881	0.000881	0.000880	0.000878	0.000877	0.000875	0.000873	0.000871	0.000870	0.000869	0.000869	0.000869	0.000871	0.000875	0.000880	0.000887	0.000896	0.000908	0.000922	0.000939	0.000958	0.000981	0.001006	0.001034	0.001065	0.001098	0.001132	0.001168	0.001205	0.001242	0.001280	0.001316	0.001352	0.001386	0.001418	0.001447	0.001474	0.001497	0.001518	0.001535	0.001549	0.001560	0.001568	0.001573	0.001576	0.001576	0.001575	0.001572	0.001567	0.001562	0.001556	0.001549	0.001543	0.001537	0.001531	0.001527	0.001524	0.001522	0.001522	0.001525	0.001529	0.001536	0.001546	0.001558	0.001574	0.001592	0.001614	0.001640	0.001668	0.001700	0.001736	0.001774	0.001815	0.001860	0.001906	0.001954	0.002004	0.002055	0.002106	0.002157	0.002206	0.002253	0.002298	0.002338	0.002374	0.002404	0.002429	0.002447	0.002458	0.002461
0.7800	0.000890	0.000890	0.000889	0.000888	0.000887	0.000885	0.000884	0.000882	0.000880	0.000879	0.000879	0.000879	0.000881	0.000884	0.000889	0.000896	0.000905	0.000917	0.000931	0.000949	0.000970	0.000994	0.001022	0.001053	0.001088	0.001125	0.001164	0.001206	0.001250	0.001294	0.001338	0.001382	0.001426	0.001467	0.001506	0.001543	0.001576	0.001605	0.001631	0.001652	0.001670	0.001683	0.001693	0.001700	0.001703	0.001703	0.001701	0.001696	0.001690	0.001682	0.001674	0.001664	0.001655	0.001646	0.001638	0.001631	0.001624	0.001620	0.001618	0.001617	0.001620	0.001625	0.001633	0.001645	0.001660	0.001679	0.001702	0.001728	0.001759	0.001795	0.001834	0.001877	0.001925	0.001976	0.002031	0.002089	0.002150	0.002213	0.002277	0.002341	0.002406	0.002468	0.002529	0.002585	0.002638	0.002684	0.002723	0.002755	0.002778	0.002792	0.002797
0.7900	0.000901	0.000900	0.000900	0.000899	0.000897	0.000896	0.000894	0.000893	0.000891	0.000891	0.000891	0.000892	0.000895	0.000900	0.000906	0.000915	0.000927	0.000942	0.000961	0.000983	0.001010	0.001040	0.001075	0.001114	0.001156	0.001202	0.001251	0.001302	0.001355	0.001409	0.001463	0.001516	0.001568	0.001616	0.001662	0.001704	0.001741	0.001773	0.001801	0.001823	0.001840	0.001853	0.001861	0.001864	0.001864	0.001860	0.001854	0.001845	0.001834	0.001822	0.001809	0.001796	0.001783	0.001770	0.001759	0.001749	0.001741	0.001735	0.001731	0.001731	0.001733	0.001740	0.001750	0.001764	0.001782	0.001805	0.001833	0.001866	0.001905	0.001948	0.001997	0.002052	0.002111	0.002176	0.002245	0.002319	0.002396	0.002476	0.002558	0.002642	0.002725	0.002807	0.002885	0.002960	0.003028	0.003089	0.003141	0.003183	0.003214	0.003233	0.003239
0.8000	0.000908	0.000907	0.000907	0.000906	0.000905	0.000903	0.000898	0.000897	0.000896	0.000896	0.000897	0.000900	0.000904	0.000911	0.000920	0.000932	0.000947	0.000970	0.000994	0.001023	0.001057	0.001096	0.001140	0.001189	0.001243	0.001301	0.001362	0.001427	0.001493	0.001560	0.001627	0.001692	0.001755	0.001813	0.001867	0.001915	0.001957	0.001992	0.002021	0.002043	0.002059	0.002068	0.002072	0.002071	0.002065	0.002056	0.002043	0.002027	0.002010	0.001992	0.001973	0.001953	0.001935	0.001917	0.001902	0.001888	0.001877	0.001869	0.001864	0.001863	0.001866	0.001873	0.001885	0.001903	0.001926	0.001955	0.001990	0.002031	0.002079	0.002134	0.002197	0.002266	0.002342	0.002424	0.002513	0.002609	0.002709	0.002814	0.002922	0.003032	0.003143	0.003252	0.003358	0.003458	0.003551	0.003634	0.003705	0.003763	0.003805	0.003831	0.003840
0.8100	0.000921	0.000921	0.000920	0.000919	0.000918	0.000917	0.000915	0.000915	0.000914	0.000915	0.000917	0.000921	0.000927	0.000936	0.000949	0.000965	0.000986	0.001012	0.001043	0.001081	0.001125	0.001176	0.001233	0.001297	0.001368	0.001444	0.001524	0.001607	0.001693	0.001779	0.001863	0.001945	0.002022	0.002094	0.002158	0.002214	0.002261	0.002299	0.002328	0.002348	0.002359	0.002363	0.002359	0.002349	0.002334	0.002315	0.002292	0.002266	0.002239	0.002211	0.002183	0.002156	0.002130	0.002105	0.002084	0.002065	0.002049	0.002038	0.002031	0.002029	0.002032	0.002041	0.002057	0.002079	0.002108	0.002144	0.002189	0.002241	0.002303	0.002374	0.002453	0.002543	0.002642	0.002750	0.002868	0.002994	0.003128	0.003269	0.003416	0.003566	0.003718	0.003869	0.004016	0.004157	0.004288	0.004405	0.004507	0.004589	0.004649	0.004687	0.004699
0.8200	0.000935	0.000934	0.000934	0.000933	0.000932	0.000931	0.000930	0.000930	0.000930	0.000932	0.000936	0.000942	0.000951	0.000963	0.000980	0.001002	0.001030	0.001065	0.001107	0.001158	0.001217	0.001286	0.001363	0.001450	0.001545	0.001647	0.001756	0.001868	0.001982	0.002097	0.002208	0.002314	0.002412	0.002501	0.002579	0.002644	0.002696	0.002734	0.002760	0.002773	0.002775	0.002767	0.002749	0.002725	0.002694	0.002658	0.002619	0.002577	0.002535	0.002492	0.002451	0.002411	0.002373	0.002339	0.002309	0.002283	0.002261	0.002246	0.002236	0.002232	0.002236	0.002247	0.002267	0.002295	0.002332	0.002379	0.002436	0.002505	0.002585	0.002678	0.002783	0.002901	0.003033	0.003179	0.003339	0.003511	0.003697	0.003893	0.004098	0.004311	0.004528	0.004746	0.004961	0.005167	0.005360	0.005536	0.005687	0.005811	0.005903	0.005959	0.005978
0.8300	0.000947	0.000947	0.000946	0.000945	0.000944	0.000943	0.000943	0.000943	0.000945	0.000948	0.000954	0.000963	0.000976	0.000993	0.001017	0.001047	0.001086	0.001135	0.001193	0.001264	0.001339	0.001443	0.001552	0.001675	0.001811	0.001957	0.002111	0.002271	0.002433	0.002592	0.002746	0.002890	0.003020	0.003134	0.003228	0.003303	0.003356	0.003390	0.003404	0.003400	0.003381	0.003348	0.003304	0.003251	0.003192	0.003128	0.003062	0.002994	0.002927	0.002862	0.002799	0.002740	0.002686	0.002636	0.002593	0.002556	0.002526	0.002504	0.002490	0.002485	0.002489	0.002503	0.002528	0.002564	0.002613	0.002675	0.002751	0.002842	0.002949	0.003073	0.003215	0.003377	0.003559	0.003761	0.003984	0.004229	0.004494	0.004778	0.005080	0.005396	0.005722	0.006054	0.006384	0.006706	0.007011	0.007290	0.007534	0.007734	0.007884	0.007975	0.008007
0.8400	0.000964	0.000964	0.000963	0.000962	0.000962	0.000962	0.000962	0.000963	0.000966	0.000972	0.000981	0.000994	0.001012	0.001037	0.001071	0.001114	0.001170	0.001239	0.001324	0.001427	0.001550	0.001694	0.001859	0.002046	0.002253	0.002477	0.002715	0.002961	0.003209	0.003451	0.003680	0.003887	0.004068	0.004218	0.004332	0.004410	0.004453	0.004462	0.004441	0.004394	0.004326	0.004240	0.004142	0.004034	0.003922	0.003806	0.003691	0.003579	0.003470	0.003367	0.003270	0.003180	0.003099	0.003027	0.002964	0.002911	0.002868	0.002836	0.002816	0.002808	0.002812	0.002830	0.002863	0.002911	0.002976	0.003059	0.003162	0.003285	0.003432	0.003604	0.003803	0.004031	0.004290	0.004582	0.004909	0.005272	0.005672	0.006108	0.006579	0.007080	0.007608	0.008153	0.008707	0.009255	0.009783	0.010274	0.010708	0.011069	0.011340	0.011508	0.011565
0.8500	0.000981	0.000981	0.000981	0.000980	0.000980	0.000980	0.000982	0.000985	0.000990	0.000999	0.001012	0.001031	0.001058	0.001095	0.001145	0.001210	0.001293	0.001400	0.001532	0.001683	0.001880	0.002114	0.002406	0.002724	0.003082	0.003475	0.003894	0.004329	0.004763	0.005183	0.005566	0.005899	0.006168	0.006366	0.006488	0.006536	0.006516	0.006437	0.006309	0.006140	0.005946	0.005733	0.005510	0.005284	0.005061	0.004843	0.004635	0.004438	0.004254	0.004084	0.003929	0.003789	0.003664	0.003554	0.003460	0.003381	0.003318	0.003271	0.003241	0.003228	0.003232	0.003256	0.003300	0.003366	0.003455	0.003570	0.003713	0.003888	0.004096	0.004343	0.004633	0.004969	0.005357	0.005803	0.006311	0.006886	0.007534	0.008258	0.009058	0.009934	0.010881	0.011888	0.012942	0.014013	0.015071	0.016079	0.017003	0.017777	0.018370	0.018740	0.018866
0.8600	0.000998	0.000998	0.000998	0.000998	0.000998	0.000999	0.001002	0.001007	0.001016	0.001029	0.001050	0.001079	0.001121	0.001178	0.001256	0.001360	0.001497	0.001676	0.001906	0.002203	0.002572	0.003029	0.003586	0.004252	0.005028	0.005907	0.006870	0.007879	0.008888	0.009835	0.010656	0.011302	0.011735	0.011944	0.011930	0.011726	0.011367	0.010897	0.010356	0.009776	0.009184	0.008602	0.008043	0.007516	0.007027	0.006578	0.006169	0.005797	0.005464	0.005167	0.004904	0.004672	0.004470	0.004296	0.004149	0.004028	0.003932	0.003858	0.003810	0.003789	0.003793	0.003825	0.003886	0.003979	0.004107	0.004272	0.004480	0.004740	0.005051	0.005424	0.005869	0.006397	0.007020	0.007753	0.008612	0.009615	0.010787	0.012142	0.013703	0.015488	0.017508	0.019765	0.022242	0.024900	0.027667	0.030432	0.033061	0.035384	0.037210	0.038383	0.038788
0.8700	0.001022	0.001022	0.001022	0.001022	0.001023	0.001026	0.001031	0.001039	0.001053	0.001075	0.001108	0.001156	0.001224	0.001321	0.001457	0.001645	0.001905	0.002267	0.002750	0.003423	0.004340	0.005575	0.007248	0.009475	0.012396	0.016059	0.020551	0.025712	0.031150	0.036193	0.040021	0.041978	0.041875	0.040022	0.037000	0.033402	0.029683	0.026134	0.022952	0.020105	0.017642	0.015540	0.013754	0.012266	0.010982	0.009894	0.008970	0.008185	0.007516	0.006945	0.006459	0.006047	0.005697	0.005404	0.005161	0.004964	0.004810	0.004696	0.004621	0.004585	0.004589	0.004634	0.004723	0.004860	0.005049	0.005299	0.005618	0.006017	0.006511	0.007116	0.007856	0.008760	0.009863	0.011212	0.012865	0.014896	0.017402	0.020504	0.024354	0.029084	0.035033	0.042426	0.051543	0.062657	0.075782	0.091093	0.107919	0.125037	0.140332	0.151154	0.155092
0.8800	0.001049	0.001049	0.001049	0.001050	0.001053	0.001058	0.001067	0.001081	0.001105	0.001142	0.001199	0.001284	0.001411	0.001601	0.001885	0.002315	0.002973	0.004007	0.005681	0.008512	0.013530	0.023419	0.044557	0.102527	0.356009	186578.899911	53.008393	127.720748	527.753029	1.554347	0.007886	1.389529	495.416226	144.628411	121.684333	336058.160685	0.927577	0.298786	0.150067	0.090412	0.060543	0.044195	0.033461	0.026336	0.021480	0.017865	0.015165	0.013100	0.011490	0.010216	0.009196	0.008373	0.007707	0.007168	0.006734	0.006391	0.006126	0.005933	0.005806	0.005743	0.005743	0.005809	0.005950	0.006164	0.006466	0.006870	0.007389	0.008061	0.008916	0.010000	0.011380	0.013146	0.015426	0.018408	0.022368	0.027732	0.035175	0.045827	0.061341	0.085979	0.127056	0.198881	0.351534	0.743233	2.420208	1022562.420752	334.887455	544.075805	2045.642790	5.842398	0.029893
0.8900	0.001081	0.001082	0.001083	0.001085	0.001090	0.001099	0.001114	0.001141	0.001184	0.001254	0.001366	0.001547	0.001844	0.002348	0.003242	0.004958	0.008724	0.019298	0.073134	7534.308614	0.001522	0.001638	68.591388	24.307603	12.472236	0.290962	15.548858	0.002357	0.071626	0.101644	8607.827975	0.061823	0.211303	0.005555	62.738435	0.300909	40.706433	37.592339	132.807175	0.006496	0.004704	37813.484469	0.474442	0.150306	0.078371	0.049841	0.035299	0.026761	0.021277	0.017532	0.014860	0.012893	0.011412	0.010282	0.009416	0.008754	0.008258	0.007902	0.007669	0.007549	0.007541	0.007645	0.007871	0.008232	0.008753	0.009468	0.010425	0.011696	0.013386	0.015654	0.018747	0.023063	0.029282	0.038646	0.053639	0.079890	0.132834	0.270238	0.911608	79105.656148	0.009678	0.012693	391.907728	122.235850	96.031459	1.182191	140.751626	0.013501	0.525505	0.315438	32816.311009
0.9000	0.001115	0.001116	0.001118	0.001123	0.001132	0.001149	0.001180	0.001233	0.001327	0.001492	0.001773	0.002383	0.003671	0.007166	0.023610	30.770364	22590.891039	1.522111	6.639145	1.470260	941.677730	0.209438	0.003070	340.686834	0.135369	0.073442	1788545.525955	0.001035	11.675465	1.754716	2051.481302	0.653884	5.156531	0.001751	10333257.326522	0.475749	1.013224	370.670569	0.004492	2.295756	11542.160607	4.404717	22.885241	7.000058	147281.447705	365.621787	0.341830	0.117498	0.064529	0.042612	0.031141	0.024305	0.019888	0.016863	0.014747	0.013234	0.012152	0.011401	0.010917	0.010665	0.010630	0.010813	0.011232	0.011925	0.012955	0.014423	0.016490	0.019421	0.023661	0.030018	0.040077	0.057344	0.091093	0.174489	0.535855	608.514902	285236.349430	15.047947	54.174727	10.846429	19077.466794	3.889263	0.013445	1431.549798	1.886445	0.920596	20719825.363558	0.003895	32.341493	4.549290	7686.900211
0.9100	0.001151	0.001153	0.001158	0.001168	0.001185	0.001224	0.001297	0.001445	0.001748	0.002466	0.004652	0.018503	0.020281	0.069015	188120.180357	1607000.476054	0.056868	0.085831	0.201256	0.032694	0.057569	1.073159	2.252769	0.820640	15.921288	14.543659	0.537506	21.093755	0.025884	76742.859405	4.088550	21279.226891	0.019991	8.294544	0.853218	8.127677	10.733784	0.699325	20.476566	17.727382	0.106635	0.074975	1.471800	0.371200	0.241434	52080322.462084	1405488.148628	1.089925	0.608343	0.553024	0.147527	0.076224	0.049443	0.036151	0.028542	0.023815	0.020758	0.018771	0.017541	0.016902	0.016777	0.017159	0.018098	0.019722	0.022271	0.026182	0.032278	0.042230	0.059905	0.096164	0.194439	0.762262	0.845680	1.686920	2622005.945129	71984110.533181	0.527569	0.791943	2.595792	0.199001	0.310628	27.520728	34.846123	3.019900	52.796539	44.414300	2.440076	55.718402	0.082064	178843.569964	14.436788
0.9200	0.001204	0.001207	0.001219	0.001245	0.001303	0.001435	0.001768	0.002858	0.010512	0.250656	0.001037	16.160945	1.256791	4.457697	52.629034	120.095832	0.042559	56.545958	0.252984	0.304396	71.159748	45.781141	0.016386	0.082045	1.526207	4715.978431	17599.656626	0.033677	0.185018	18.415571	0.013065	124.050460	1.436656	0.307039	198043.266107	2002.695653	23.809780	0.862886	0.333746	258.985374	84.478285	4.189794	9.802284	127.732118	2.124099	453.545454	263.266139	324.662218	24.673353	224.994546	0.010474	20.168642	0.745657	0.185076	0.095918	0.063683	0.048264	0.039923	0.035290	0.032984	0.032441	0.033540	0.036532	0.042169	0.052182	0.070746	0.109942	0.219727	0.917637	24.721438	0.013393	361.751263	35.691925	405.197536	551.199439	1040.409241	2.762122	354.228500	13.199992	6.256807	309.491703	473.199099	0.494569	1.397353	37.422544	12865.014564	333664.312688	0.541046	2.647437	237.882061	0.044589
0.9300	0.001262	0.001275	0.001326	0.001486	0.002122	0.010183	0.754671	0.001055	0.001004	0.110600	6.100701	8.209241	0.006170	0.010865	5.422518	0.074442	0.236535	3.499183	0.021663	0.000883	44.663879	10.712854	0.065083	202.777930	2.184770	0.408090	454.292652	0.001357	0.019358	0.140597	2.783135	0.022961	0.180197	0.004499	123.843852	4.998547	2.194317	5525.085800	0.111474	9.479521	2094.037764	0.001358	0.030346	275.835449	15.031409	0.284738	692.900094	1.350608	0.039249	1097.557683	80.195137	26.702096	0.003152	0.008378	74.740708	2.621340	0.394282	0.196749	0.137083	0.114333	0.108723	0.116491	0.142499	0.209184	0.430003	2.930803	90.504297	0.009761	0.003927	30.234307	130.529321	1273.987724	0.073587	1.588774	820.855077	0.615738	18.500418	341.455465	0.101540	0.002739	2750.342842	38.471862	0.295304	7829.486250	7.660620	7.846556	1048.608447	0.008421	0.309276	0.274986	9.126302
0.9400	0.001338	0.001944	0.001308	0.001690	0.319523	0.546959	2.064347	0.001208	3.268010	0.002342	0.000939	0.228650	0.107702	0.000964	6.388548	6.345889	4.268211	8.274329	0.433387	4.556317	0.017499	0.022550	12803.533130	0.194893	0.011390	0.001168	538.239476	0.257834	15.904127	0.001232	0.003841	0.004944	2.124900	0.044285	105.560113	0.001022	0.004819	1.528751	692291.890005	1.469457	1.308354	4.026015	0.579594	1218.214245	7.399979	13.480754	24.885277	0.035518	0.646866	1.494033	0.002188	0.336273	64.183651	0.122922	103.768601	240.534280	514.195095	0.630564	0.014228	2.925517	551.958311	3.010789	0.014744	0.661194	538.070013	259.399960	135.090617	0.132101	96.410941	0.370236	0.002956	2.888313	1.225756	0.040817	52.844737	38.182931	22.621354	1424.215062	1.919182	16.876527	1.619983	1.849129	893388.980315	2.380269	0.028092	0.002827	1120.481712	0.511674	29.647399	0.009112	0.011749
0.9500	0.001426	357.858067	0.002234	18.482027	0.049069	2.988211	0.391833	0.001339	0.008694	0.584342	6.981149	0.023682	0.227139	0.024132	0.790759	0.004121	240.064945	0.002722	0.950480	0.033276	0.000772	5.644965	0.029940	0.878218	0.037307	2.398966	0.030694	0.271797	0.754015	2.432472	255.128196	0.375308	18.655081	8.205865	1.118703	0.427478	0.010555	1.533349	0.010766	2.221620	0.001216	7.363096	271.245047	0.021480	287.167203	0.036311	757.292162	0.063697	0.933557	0.109355	890.817174	5.345656	0.113102	2.254646	13.906985	191.846991	4.987002	4071.166752	0.482156	839223.935872	0.013499	874224.835856	0.521071	4632.876372	6.009601	239.039388	18.719683	2.302286	0.179004	9.460585	965.110282	0.231373	2.004902	0.163868	806.208343	0.051893	1051.886664	0.030602	303.696778	8.374412	0.002253	14.946022	0.074683	3.592106	0.082703	4.815933	1.515160	11.433613	26.906255	4.243803	759.373710
0.9600	0.001553	0.005983	0.001695	0.001502	0.020301	0.002820	0.024981	0.019287	0.004048	0.807283	0.002725	0.001141	0.629470	0.000861	0.000971	0.002436	0.001226	0.000772	0.036941	0.012670	0.661565	0.020458	0.013442	0.482814	0.552412	0.077565	31.365145	23044.180881	0.002670	3.272051	0.249780	0.886849	0.003101	1754.755131	3.019904	7.277204	44.779264	78.763433	0.013962	6.349266	0.508851	8.795236	0.022212	0.004474	0.035710	0.658279	0.002104	0.009623	1.557709	0.030029	0.963277	10.232806	0.035979	0.986925	354.285166	0.123030	1.300420	0.018130	0.344164	335.712090	1.164839	335.104764	0.351019	0.020280	1.631373	0.143023	349.604403	1.146103	0.058795	14.884749	0.965404	0.031855	4.165044	0.010752	0.003630	0.680082	0.038347	0.005350	0.114428	9.445220	1.973342	7.070535	0.041423	91.327602	53.381977	8.850069	53.776286	37516.934153	0.007760	5.884476	0.695683
0.9700	0.001727	0.002384	0.003242	0.002639	1.111562	1.410691	0.389140	0.028102	114.336509	0.001050	0.007760	0.002606	0.756521	0.604644	0.002086	0.064889	0.000833	0.185120	0.000791	0.015301	0.044645	0.113670	0.004643	0.471816	0.007606	9.331853	0.012400	0.006728	2733.066093	0.006532	0.001263	0.172307	99.307867	0.128218	0.025288	0.709677	0.305885	240.379550	2.058138	0.029938	0.027631	0.065942	0.001471	0.218730	0.001403	0.049069	0.016735	211.917305	1.283639	0.620482	10.693086	0.037787	701.086222	43.827856	5.635143	34.080111	47.939419	7.826196	0.365950	0.647135	0.002345	0.689564	0.415460	7.646631	63.539105	49.178424	8.979414	41.874040	1381.668586	0.036611	10.163607	0.597588	4.008525	204.246149	0.021684	0.224147	0.002453	0.661703	0.002535	0.100430	0.117092	0.239757	2.187780	260.858492	0.348725	15.185194	0.047572	0.161157	3874.318542	0.224967	0.003344
0.9800	0.002019	0.032059	0.006590	0.001928	56507621.083813	0.130290	0.013606	23961630.646664	0.016677	0.001089	0.021700	0.001321	1.432850	4.073084	0.048161	0.007118	0.000810	0.382664	0.021763	0.001936	0.000769	0.033694	0.156005	0.050294	0.000770	1.233855	43.157582	10.800702	0.002686	1.202472	1.301269	0.018934	0.374114	0.263785	1.404232	0.093736	0.004871	998.418924	49959.676068	0.136733	0.002975	0.035031	0.047702	0.117789	0.016591	0.009266	26.204794	2085.263871	699.922070	0.063609	0.040891	0.024345	2.009745	134732588.927721	0.122516	1.902340	84983777864.195541	0.388505	0.685139	619.674830	12476.041500	611.071131	0.802973	0.374513	80657494244.679993	3.021075	0.211855	272332445.659071	1.928422	0.023624	0.119037	0.059517	638.056280	1905.053012	24.026449	0.025421	0.016943	0.921589	0.088110	0.036191	0.004247	0.193286	49783.726304	1012.375861	0.006232	1.842225	60.126424	14.434588	0.429862	1.493180	3.070983
0.9900	0.002610	0.002530	8240.836903	0.006615	0.034692	0.048001	0.001706	0.001313	0.131253	0.010517	0.001830	0.003022	0.002197	0.001535	0.003397	0.001484	1.430612	0.181703	372.557680	0.000906	0.001143	1081.499110	0.031880	1.545660	0.001683	1203234.161018	7.839667	0.091914	86.923697	0.001553	0.005017	0.000831	184084.646956	0.219136	0.111561	23541.755917	0.516692	0.062917	0.002772	67.727657	0.155912	0.009417	119096.413852	4.462977	71.632086	0.186519	0.003325	0.155078	0.274587	0.005066	0.003717	2.310279	38.474862	0.003804	0.003946	0.486542	1.875049	4.856507	537114.916186	0.042285	17.307962	0.041116	678415.940049	4.597828	2.013292	0.776349	0.005412	0.004425	34.131800	2.033357	0.007389	0.012296	0.240873	0.137176	0.010552	0.166547	64.712712	4.215137	106146.784044	0.009667	0.142766	1690.507640	0.049679	2.197083	0.502485	1563383.733441	9.803220	0.330045	192171.875366	0.002735	0.010707


==> figures/Al/drag_anis_AlT300P9.dat <==
### B(beta,theta) for AlT300P9 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.006741	0.006745	0.006757	0.006776	0.006802	0.006835	0.006875	0.006919	0.006968	0.007021	0.007076	0.007133	0.007191	0.007248	0.007305	0.007359	0.007411	0.007460	0.007504	0.007544	0.007579	0.007608	0.007632	0.007649	0.007661	0.007666	0.007666	0.007659	0.007646	0.007627	0.007603	0.007573	0.007538	0.007497	0.007453	0.007403	0.007350	0.007293	0.007233	0.007170	0.007105	0.007038	0.006970	0.006901	0.006831	0.006761	0.006692	0.006625	0.006559	0.006495	0.006434	0.006375	0.006319	0.006266	0.006216	0.006169	0.006125	0.006085	0.006048	0.006013	0.005981	0.005952	0.005925	0.005899	0.005875	0.005853	0.005831	0.005811	0.005791	0.005772	0.005752	0.005734	0.005715	0.005697	0.005679	0.005660	0.005643	0.005626	0.005609	0.005593	0.005578	0.005564	0.005551	0.005539	0.005529	0.005519	0.005512	0.005506	0.005502	0.005499	0.005498
0.0200	0.006647	0.006650	0.006662	0.006681	0.006707	0.006739	0.006778	0.006822	0.006870	0.006921	0.006976	0.007032	0.007088	0.007145	0.007201	0.007255	0.007306	0.007354	0.007398	0.007437	0.007471	0.007500	0.007524	0.007542	0.007553	0.007559	0.007559	0.007552	0.007540	0.007522	0.007498	0.007469	0.007435	0.007395	0.007352	0.007304	0.007251	0.007196	0.007137	0.007076	0.007013	0.006947	0.006880	0.006812	0.006744	0.006677	0.006609	0.006543	0.006478	0.006416	0.006355	0.006297	0.006242	0.006190	0.006141	0.006095	0.006052	0.006013	0.005976	0.005942	0.005911	0.005882	0.005855	0.005830	0.005807	0.005785	0.005764	0.005744	0.005724	0.005705	0.005687	0.005668	0.005650	0.005632	0.005614	0.005597	0.005580	0.005563	0.005547	0.005531	0.005516	0.005503	0.005490	0.005478	0.005468	0.005459	0.005451	0.005445	0.005441	0.005438	0.005437
0.0300	0.006555	0.006559	0.006571	0.006589	0.006615	0.006646	0.006684	0.006727	0.006774	0.006825	0.006878	0.006933	0.006989	0.007045	0.007100	0.007153	0.007203	0.007250	0.007293	0.007332	0.007366	0.007395	0.007418	0.007436	0.007448	0.007454	0.007454	0.007448	0.007436	0.007418	0.007395	0.007367	0.007334	0.007296	0.007253	0.007206	0.007155	0.007101	0.007043	0.006983	0.006921	0.006857	0.006791	0.006725	0.006658	0.006592	0.006526	0.006461	0.006398	0.006337	0.006278	0.006221	0.006167	0.006116	0.006068	0.006023	0.005981	0.005942	0.005906	0.005873	0.005842	0.005814	0.005787	0.005763	0.005740	0.005718	0.005698	0.005678	0.005659	0.005640	0.005621	0.005603	0.005586	0.005568	0.005551	0.005533	0.005517	0.005500	0.005484	0.005469	0.005455	0.005441	0.005429	0.005417	0.005407	0.005399	0.005391	0.005386	0.005381	0.005379	0.005378
0.0400	0.006469	0.006473	0.006484	0.006502	0.006527	0.006558	0.006595	0.006637	0.006683	0.006733	0.006785	0.006839	0.006894	0.006948	0.007002	0.007054	0.007103	0.007150	0.007192	0.007230	0.007264	0.007292	0.007315	0.007332	0.007344	0.007350	0.007350	0.007344	0.007333	0.007316	0.007294	0.007266	0.007234	0.007196	0.007155	0.007109	0.007059	0.007006	0.006950	0.006891	0.006830	0.006767	0.006703	0.006639	0.006573	0.006508	0.006444	0.006381	0.006319	0.006258	0.006200	0.006146	0.006093	0.006043	0.005996	0.005951	0.005910	0.005872	0.005837	0.005804	0.005774	0.005746	0.005720	0.005695	0.005673	0.005651	0.005631	0.005612	0.005593	0.005574	0.005556	0.005539	0.005521	0.005504	0.005487	0.005470	0.005454	0.005438	0.005422	0.005407	0.005393	0.005380	0.005368	0.005357	0.005347	0.005338	0.005331	0.005326	0.005322	0.005319	0.005318
0.0500	0.006385	0.006388	0.006399	0.006417	0.006441	0.006471	0.006507	0.006548	0.006593	0.006642	0.006693	0.006746	0.006799	0.006852	0.006905	0.006955	0.007004	0.007049	0.007090	0.007128	0.007161	0.007188	0.007211	0.007228	0.007240	0.007246	0.007246	0.007240	0.007230	0.007213	0.007191	0.007165	0.007133	0.007097	0.007056	0.007011	0.006963	0.006911	0.006857	0.006799	0.006740	0.006678	0.006616	0.006553	0.006489	0.006425	0.006363	0.006301	0.006240	0.006181	0.006124	0.006070	0.006018	0.005969	0.005923	0.005880	0.005840	0.005802	0.005768	0.005736	0.005706	0.005679	0.005653	0.005629	0.005607	0.005586	0.005566	0.005547	0.005529	0.005510	0.005493	0.005475	0.005458	0.005441	0.005423	0.005407	0.005391	0.005375	0.005360	0.005346	0.005332	0.005319	0.005307	0.005296	0.005287	0.005278	0.005272	0.005266	0.005262	0.005260	0.005259
0.0600	0.006306	0.006309	0.006320	0.006337	0.006361	0.006390	0.006425	0.006465	0.006509	0.006556	0.006606	0.006657	0.006709	0.006761	0.006812	0.006861	0.006908	0.006952	0.006993	0.007029	0.007061	0.007089	0.007111	0.007127	0.007139	0.007144	0.007145	0.007140	0.007129	0.007113	0.007092	0.007066	0.007035	0.007000	0.006960	0.006916	0.006869	0.006819	0.006765	0.006709	0.006651	0.006591	0.006530	0.006468	0.006406	0.006344	0.006283	0.006222	0.006163	0.006105	0.006050	0.005997	0.005946	0.005898	0.005852	0.005810	0.005770	0.005734	0.005700	0.005668	0.005639	0.005612	0.005587	0.005564	0.005542	0.005521	0.005501	0.005482	0.005464	0.005446	0.005429	0.005412	0.005395	0.005378	0.005362	0.005346	0.005330	0.005315	0.005300	0.005286	0.005272	0.005259	0.005247	0.005237	0.005227	0.005219	0.005213	0.005207	0.005203	0.005201	0.005200
0.0700	0.006230	0.006233	0.006244	0.006260	0.006283	0.006312	0.006346	0.006385	0.006427	0.006473	0.006521	0.006571	0.006621	0.006672	0.006721	0.006769	0.006815	0.006858	0.006897	0.006933	0.006964	0.006990	0.007012	0.007028	0.007039	0.007045	0.007045	0.007040	0.007030	0.007015	0.006994	0.006969	0.006939	0.006904	0.006866	0.006823	0.006777	0.006728	0.006676	0.006621	0.006565	0.006506	0.006447	0.006386	0.006326	0.006265	0.006205	0.006146	0.006088	0.006032	0.005978	0.005926	0.005876	0.005829	0.005785	0.005743	0.005705	0.005668	0.005635	0.005604	0.005575	0.005549	0.005524	0.005501	0.005479	0.005459	0.005439	0.005421	0.005403	0.005385	0.005368	0.005351	0.005335	0.005319	0.005302	0.005287	0.005271	0.005256	0.005242	0.005228	0.005215	0.005202	0.005191	0.005181	0.005172	0.005164	0.005157	0.005152	0.005148	0.005146	0.005145
0.0800	0.006158	0.006161	0.006171	0.006187	0.006209	0.006237	0.006270	0.006307	0.006349	0.006393	0.006439	0.006488	0.006536	0.006585	0.006633	0.006680	0.006724	0.006766	0.006804	0.006838	0.006869	0.006894	0.006915	0.006931	0.006942	0.006947	0.006948	0.006943	0.006933	0.006918	0.006898	0.006873	0.006844	0.006811	0.006773	0.006732	0.006687	0.006639	0.006588	0.006535	0.006480	0.006423	0.006365	0.006306	0.006247	0.006188	0.006130	0.006072	0.006016	0.005961	0.005908	0.005857	0.005809	0.005763	0.005720	0.005679	0.005641	0.005606	0.005573	0.005542	0.005514	0.005488	0.005464	0.005441	0.005420	0.005399	0.005380	0.005362	0.005344	0.005327	0.005310	0.005294	0.005277	0.005261	0.005246	0.005230	0.005215	0.005200	0.005186	0.005173	0.005160	0.005148	0.005137	0.005127	0.005118	0.005110	0.005104	0.005098	0.005095	0.005093	0.005092
0.0900	0.006087	0.006090	0.006100	0.006115	0.006137	0.006164	0.006195	0.006231	0.006271	0.006314	0.006359	0.006405	0.006452	0.006499	0.006546	0.006591	0.006633	0.006673	0.006710	0.006743	0.006773	0.006797	0.006817	0.006833	0.006843	0.006848	0.006849	0.006844	0.006834	0.006820	0.006800	0.006776	0.006748	0.006715	0.006679	0.006639	0.006595	0.006549	0.006499	0.006448	0.006394	0.006339	0.006282	0.006225	0.006168	0.006110	0.006053	0.005997	0.005942	0.005889	0.005837	0.005788	0.005740	0.005695	0.005653	0.005613	0.005576	0.005541	0.005509	0.005479	0.005451	0.005425	0.005401	0.005379	0.005357	0.005338	0.005319	0.005300	0.005283	0.005266	0.005249	0.005233	0.005217	0.005201	0.005186	0.005171	0.005156	0.005142	0.005128	0.005115	0.005102	0.005090	0.005080	0.005070	0.005061	0.005054	0.005048	0.005043	0.005039	0.005037	0.005036
0.1000	0.006021	0.006024	0.006033	0.006048	0.006068	0.006094	0.006125	0.006159	0.006197	0.006239	0.006282	0.006326	0.006372	0.006417	0.006462	0.006505	0.006546	0.006585	0.006620	0.006652	0.006680	0.006704	0.006724	0.006738	0.006748	0.006753	0.006754	0.006749	0.006739	0.006725	0.006706	0.006683	0.006656	0.006624	0.006589	0.006550	0.006507	0.006462	0.006414	0.006364	0.006312	0.006258	0.006203	0.006148	0.006092	0.006036	0.005981	0.005926	0.005872	0.005820	0.005770	0.005722	0.005675	0.005632	0.005590	0.005551	0.005515	0.005480	0.005448	0.005419	0.005392	0.005366	0.005342	0.005320	0.005299	0.005280	0.005261	0.005243	0.005226	0.005209	0.005192	0.005176	0.005161	0.005145	0.005130	0.005115	0.005101	0.005087	0.005073	0.005061	0.005048	0.005037	0.005027	0.005017	0.005009	0.005002	0.004996	0.004991	0.004988	0.004985	0.004985
0.1100	0.005957	0.005960	0.005969	0.005983	0.006003	0.006028	0.006057	0.006090	0.006126	0.006166	0.006207	0.006250	0.006293	0.006337	0.006380	0.006421	0.006460	0.006497	0.006531	0.006562	0.006589	0.006612	0.006630	0.006644	0.006654	0.006659	0.006659	0.006654	0.006645	0.006631	0.006612	0.006590	0.006563	0.006532	0.006498	0.006460	0.006419	0.006375	0.006329	0.006280	0.006230	0.006178	0.006124	0.006070	0.006016	0.005962	0.005908	0.005855	0.005803	0.005752	0.005703	0.005656	0.005611	0.005568	0.005527	0.005488	0.005453	0.005419	0.005388	0.005359	0.005332	0.005307	0.005284	0.005262	0.005241	0.005222	0.005203	0.005185	0.005168	0.005151	0.005135	0.005120	0.005104	0.005089	0.005074	0.005060	0.005045	0.005031	0.005018	0.005006	0.004994	0.004983	0.004973	0.004964	0.004956	0.004949	0.004943	0.004938	0.004935	0.004933	0.004932
0.1200	0.005898	0.005901	0.005909	0.005923	0.005941	0.005965	0.005993	0.006024	0.006059	0.006097	0.006136	0.006177	0.006219	0.006260	0.006301	0.006340	0.006378	0.006413	0.006446	0.006475	0.006501	0.006522	0.006540	0.006553	0.006562	0.006567	0.006567	0.006562	0.006553	0.006539	0.006521	0.006499	0.006473	0.006443	0.006410	0.006373	0.006334	0.006291	0.006246	0.006199	0.006150	0.006100	0.006048	0.005996	0.005943	0.005890	0.005838	0.005786	0.005736	0.005686	0.005639	0.005593	0.005549	0.005506	0.005467	0.005430	0.005394	0.005362	0.005331	0.005302	0.005276	0.005251	0.005228	0.005206	0.005186	0.005166	0.005148	0.005130	0.005113	0.005097	0.005081	0.005065	0.005050	0.005035	0.005020	0.005006	0.004992	0.004979	0.004966	0.004954	0.004943	0.004932	0.004922	0.004913	0.004905	0.004899	0.004893	0.004888	0.004885	0.004883	0.004883
0.1300	0.005840	0.005843	0.005851	0.005864	0.005882	0.005904	0.005930	0.005960	0.005994	0.006029	0.006067	0.006106	0.006145	0.006184	0.006224	0.006262	0.006298	0.006331	0.006362	0.006390	0.006414	0.006435	0.006451	0.006464	0.006472	0.006476	0.006476	0.006471	0.006462	0.006449	0.006431	0.006410	0.006385	0.006356	0.006324	0.006288	0.006250	0.006208	0.006164	0.006119	0.006071	0.006023	0.005973	0.005922	0.005871	0.005820	0.005769	0.005719	0.005669	0.005621	0.005575	0.005530	0.005487	0.005446	0.005408	0.005371	0.005337	0.005305	0.005275	0.005246	0.005220	0.005196	0.005173	0.005151	0.005131	0.005112	0.005094	0.005076	0.005059	0.005043	0.005027	0.005012	0.004997	0.004982	0.004968	0.004954	0.004940	0.004927	0.004915	0.004903	0.004892	0.004881	0.004872	0.004863	0.004856	0.004849	0.004844	0.004839	0.004836	0.004834	0.004834
0.1400	0.005786	0.005789	0.005796	0.005809	0.005825	0.005847	0.005872	0.005900	0.005931	0.005965	0.006001	0.006038	0.006075	0.006112	0.006149	0.006185	0.006218	0.006250	0.006279	0.006306	0.006329	0.006348	0.006364	0.006375	0.006383	0.006387	0.006386	0.006381	0.006372	0.006359	0.006342	0.006321	0.006297	0.006269	0.006238	0.006203	0.006166	0.006126	0.006084	0.006040	0.005994	0.005947	0.005898	0.005849	0.005800	0.005750	0.005701	0.005652	0.005604	0.005558	0.005513	0.005469	0.005428	0.005388	0.005350	0.005314	0.005281	0.005249	0.005219	0.005192	0.005166	0.005142	0.005119	0.005098	0.005077	0.005058	0.005040	0.005023	0.005006	0.004990	0.004974	0.004959	0.004944	0.004930	0.004916	0.004902	0.004889	0.004876	0.004864	0.004853	0.004842	0.004832	0.004823	0.004814	0.004807	0.004800	0.004795	0.004791	0.004788	0.004786	0.004786
0.1500	0.005732	0.005735	0.005742	0.005753	0.005769	0.005789	0.005813	0.005840	0.005869	0.005901	0.005934	0.005969	0.006004	0.006039	0.006074	0.006108	0.006139	0.006169	0.006197	0.006221	0.006243	0.006261	0.006276	0.006287	0.006294	0.006297	0.006296	0.006291	0.006282	0.006269	0.006253	0.006232	0.006209	0.006181	0.006151	0.006118	0.006082	0.006043	0.006002	0.005960	0.005915	0.005870	0.005823	0.005776	0.005728	0.005680	0.005633	0.005586	0.005540	0.005495	0.005451	0.005409	0.005368	0.005329	0.005292	0.005257	0.005225	0.005194	0.005164	0.005137	0.005112	0.005088	0.005065	0.005044	0.005024	0.005005	0.004987	0.004970	0.004953	0.004937	0.004922	0.004907	0.004892	0.004878	0.004864	0.004851	0.004838	0.004826	0.004814	0.004803	0.004792	0.004782	0.004773	0.004765	0.004758	0.004752	0.004747	0.004743	0.004740	0.004738	0.004738
0.1600	0.005684	0.005686	0.005692	0.005703	0.005718	0.005737	0.005759	0.005784	0.005812	0.005841	0.005873	0.005905	0.005938	0.005971	0.006003	0.006035	0.006064	0.006092	0.006118	0.006141	0.006161	0.006178	0.006191	0.006201	0.006208	0.006210	0.006209	0.006204	0.006195	0.006182	0.006166	0.006145	0.006122	0.006096	0.006067	0.006034	0.006000	0.005962	0.005923	0.005882	0.005839	0.005795	0.005750	0.005705	0.005658	0.005612	0.005566	0.005521	0.005475	0.005432	0.005389	0.005348	0.005309	0.005271	0.005235	0.005201	0.005169	0.005138	0.005110	0.005083	0.005058	0.005034	0.005012	0.004991	0.004971	0.004952	0.004934	0.004917	0.004900	0.004885	0.004869	0.004855	0.004840	0.004826	0.004813	0.004800	0.004787	0.004775	0.004764	0.004753	0.004743	0.004733	0.004725	0.004717	0.004710	0.004704	0.004699	0.004695	0.004693	0.004691	0.004690
0.1700	0.005634	0.005636	0.005642	0.005652	0.005666	0.005683	0.005704	0.005727	0.005753	0.005781	0.005809	0.005839	0.005870	0.005900	0.005930	0.005960	0.005987	0.006013	0.006037	0.006058	0.006076	0.006092	0.006104	0.006113	0.006118	0.006120	0.006118	0.006113	0.006104	0.006092	0.006076	0.006057	0.006034	0.006009	0.005980	0.005949	0.005915	0.005880	0.005842	0.005802	0.005761	0.005718	0.005675	0.005631	0.005586	0.005542	0.005497	0.005453	0.005410	0.005368	0.005327	0.005287	0.005248	0.005212	0.005177	0.005143	0.005112	0.005082	0.005054	0.005027	0.005002	0.004979	0.004957	0.004936	0.004916	0.004898	0.004879	0.004862	0.004846	0.004830	0.004815	0.004800	0.004786	0.004772	0.004758	0.004745	0.004733	0.004721	0.004710	0.004699	0.004689	0.004680	0.004672	0.004664	0.004658	0.004652	0.004647	0.004644	0.004641	0.004639	0.004639
0.1800	0.005590	0.005592	0.005597	0.005607	0.005619	0.005635	0.005654	0.005676	0.005700	0.005726	0.005753	0.005781	0.005809	0.005837	0.005865	0.005892	0.005918	0.005942	0.005964	0.005983	0.006000	0.006014	0.006025	0.006033	0.006038	0.006039	0.006037	0.006032	0.006023	0.006011	0.005995	0.005976	0.005955	0.005930	0.005902	0.005872	0.005840	0.005805	0.005769	0.005731	0.005691	0.005650	0.005608	0.005566	0.005523	0.005480	0.005437	0.005395	0.005353	0.005312	0.005272	0.005233	0.005196	0.005160	0.005126	0.005093	0.005062	0.005033	0.005006	0.004980	0.004955	0.004932	0.004910	0.004889	0.004870	0.004851	0.004833	0.004816	0.004800	0.004785	0.004770	0.004755	0.004741	0.004727	0.004714	0.004702	0.004690	0.004678	0.004667	0.004657	0.004648	0.004639	0.004631	0.004623	0.004617	0.004611	0.004607	0.004603	0.004601	0.004599	0.004599
0.1900	0.005547	0.005549	0.005554	0.005563	0.005574	0.005589	0.005607	0.005626	0.005648	0.005672	0.005697	0.005722	0.005748	0.005774	0.005800	0.005825	0.005848	0.005870	0.005890	0.005908	0.005924	0.005936	0.005946	0.005953	0.005957	0.005958	0.005955	0.005949	0.005940	0.005928	0.005913	0.005894	0.005873	0.005849	0.005823	0.005794	0.005763	0.005730	0.005694	0.005658	0.005619	0.005580	0.005540	0.005499	0.005458	0.005416	0.005375	0.005332	0.005292	0.005252	0.005214	0.005177	0.005141	0.005106	0.005073	0.005041	0.005011	0.004982	0.004955	0.004929	0.004905	0.004882	0.004861	0.004840	0.004821	0.004802	0.004785	0.004768	0.004752	0.004736	0.004721	0.004707	0.004693	0.004680	0.004667	0.004655	0.004643	0.004632	0.004621	0.004611	0.004602	0.004593	0.004585	0.004578	0.004572	0.004567	0.004563	0.004559	0.004557	0.004555	0.004555
0.2000	0.005493	0.005495	0.005500	0.005508	0.005518	0.005532	0.005548	0.005566	0.005586	0.005607	0.005630	0.005653	0.005677	0.005700	0.005723	0.005746	0.005767	0.005787	0.005805	0.005821	0.005835	0.005846	0.005854	0.005860	0.005863	0.005863	0.005869	0.005862	0.005853	0.005841	0.005826	0.005808	0.005788	0.005765	0.005739	0.005711	0.005681	0.005649	0.005614	0.005579	0.005542	0.005504	0.005466	0.005426	0.005387	0.005347	0.005307	0.005268	0.005229	0.005191	0.005154	0.005117	0.005082	0.005049	0.005016	0.004985	0.004955	0.004927	0.004900	0.004875	0.004851	0.004828	0.004807	0.004786	0.004767	0.004749	0.004731	0.004714	0.004698	0.004683	0.004668	0.004654	0.004640	0.004627	0.004614	0.004602	0.004591	0.004580	0.004570	0.004560	0.004551	0.004543	0.004535	0.004528	0.004522	0.004517	0.004513	0.004509	0.004507	0.004506	0.004505
0.2100	0.005465	0.005466	0.005470	0.005477	0.005487	0.005499	0.005514	0.005530	0.005548	0.005567	0.005588	0.005609	0.005630	0.005652	0.005673	0.005693	0.005712	0.005730	0.005746	0.005760	0.005772	0.005782	0.005790	0.005794	0.005797	0.005796	0.005792	0.005786	0.005777	0.005765	0.005750	0.005733	0.005713	0.005690	0.005665	0.005638	0.005610	0.005579	0.005543	0.005509	0.005474	0.005438	0.005401	0.005363	0.005325	0.005287	0.005249	0.005211	0.005174	0.005137	0.005101	0.005067	0.005033	0.005000	0.004969	0.004938	0.004910	0.004882	0.004856	0.004831	0.004807	0.004785	0.004764	0.004743	0.004724	0.004706	0.004689	0.004672	0.004656	0.004641	0.004626	0.004612	0.004599	0.004586	0.004574	0.004561	0.004550	0.004539	0.004529	0.004520	0.004511	0.004503	0.004496	0.004489	0.004484	0.004479	0.004475	0.004472	0.004469	0.004468	0.004468
0.2200	0.005422	0.005423	0.005427	0.005433	0.005442	0.005452	0.005465	0.005480	0.005496	0.005513	0.005531	0.005550	0.005569	0.005588	0.005606	0.005624	0.005641	0.005656	0.005671	0.005683	0.005693	0.005702	0.005708	0.005716	0.005717	0.005716	0.005712	0.005705	0.005696	0.005684	0.005670	0.005653	0.005633	0.005612	0.005588	0.005562	0.005534	0.005505	0.005473	0.005441	0.005407	0.005373	0.005337	0.005301	0.005264	0.005228	0.005191	0.005155	0.005119	0.005084	0.005049	0.005015	0.004982	0.004951	0.004920	0.004890	0.004862	0.004835	0.004810	0.004785	0.004762	0.004739	0.004718	0.004698	0.004679	0.004661	0.004643	0.004627	0.004611	0.004596	0.004581	0.004567	0.004553	0.004540	0.004528	0.004517	0.004506	0.004495	0.004486	0.004477	0.004468	0.004461	0.004454	0.004447	0.004442	0.004437	0.004434	0.004431	0.004428	0.004427	0.004427
0.2300	0.005390	0.005392	0.005395	0.005400	0.005408	0.005418	0.005429	0.005442	0.005456	0.005471	0.005487	0.005503	0.005520	0.005537	0.005553	0.005569	0.005584	0.005597	0.005609	0.005620	0.005629	0.005636	0.005641	0.005643	0.005644	0.005642	0.005637	0.005630	0.005621	0.005609	0.005595	0.005578	0.005559	0.005538	0.005515	0.005490	0.005464	0.005435	0.005405	0.005374	0.005342	0.005309	0.005275	0.005240	0.005205	0.005170	0.005135	0.005100	0.005065	0.005031	0.004998	0.004965	0.004933	0.004902	0.004873	0.004844	0.004816	0.004790	0.004765	0.004740	0.004717	0.004695	0.004674	0.004654	0.004635	0.004617	0.004600	0.004583	0.004567	0.004552	0.004538	0.004524	0.004511	0.004498	0.004486	0.004475	0.004464	0.004454	0.004445	0.004436	0.004428	0.004420	0.004414	0.004408	0.004402	0.004398	0.004394	0.004391	0.004389	0.004388	0.004388
0.2400	0.005353	0.005354	0.005357	0.005361	0.005368	0.005376	0.005386	0.005397	0.005409	0.005422	0.005436	0.005450	0.005464	0.005478	0.005492	0.005506	0.005518	0.005530	0.005540	0.005549	0.005556	0.005561	0.005565	0.005566	0.005565	0.005562	0.005557	0.005550	0.005540	0.005528	0.005514	0.005498	0.005480	0.005459	0.005437	0.005413	0.005387	0.005360	0.005331	0.005301	0.005270	0.005239	0.005206	0.005173	0.005140	0.005106	0.005072	0.005039	0.005005	0.004973	0.004940	0.004909	0.004878	0.004848	0.004819	0.004791	0.004764	0.004738	0.004714	0.004690	0.004667	0.004645	0.004624	0.004604	0.004586	0.004567	0.004550	0.004534	0.004518	0.004503	0.004488	0.004475	0.004462	0.004449	0.004438	0.004426	0.004416	0.004406	0.004397	0.004388	0.004380	0.004373	0.004367	0.004361	0.004356	0.004351	0.004348	0.004345	0.004343	0.004342	0.004342
0.2500	0.005321	0.005322	0.005324	0.005328	0.005334	0.005341	0.005349	0.005358	0.005369	0.005380	0.005392	0.005404	0.005416	0.005428	0.005440	0.005451	0.005461	0.005471	0.005479	0.005486	0.005492	0.005496	0.005498	0.005498	0.005497	0.005493	0.005488	0.005480	0.005470	0.005458	0.005445	0.005429	0.005411	0.005391	0.005370	0.005346	0.005321	0.005295	0.005268	0.005239	0.005210	0.005180	0.005149	0.005117	0.005085	0.005053	0.005021	0.004989	0.004957	0.004926	0.004895	0.004865	0.004835	0.004806	0.004778	0.004751	0.004725	0.004699	0.004675	0.004651	0.004629	0.004607	0.004587	0.004567	0.004548	0.004530	0.004513	0.004497	0.004481	0.004466	0.004452	0.004439	0.004426	0.004414	0.004402	0.004391	0.004381	0.004371	0.004362	0.004354	0.004347	0.004340	0.004333	0.004328	0.004323	0.004319	0.004316	0.004313	0.004311	0.004310	0.004310
0.2600	0.005289	0.005290	0.005292	0.005295	0.005299	0.005305	0.005312	0.005319	0.005328	0.005337	0.005346	0.005356	0.005365	0.005375	0.005385	0.005393	0.005402	0.005409	0.005415	0.005421	0.005425	0.005427	0.005428	0.005427	0.005425	0.005420	0.005414	0.005406	0.005396	0.005384	0.005370	0.005355	0.005337	0.005318	0.005297	0.005275	0.005251	0.005226	0.005200	0.005173	0.005145	0.005116	0.005086	0.005056	0.005026	0.004995	0.004963	0.004933	0.004902	0.004872	0.004842	0.004813	0.004785	0.004757	0.004730	0.004703	0.004677	0.004653	0.004629	0.004606	0.004583	0.004562	0.004541	0.004522	0.004503	0.004485	0.004468	0.004452	0.004436	0.004422	0.004408	0.004394	0.004382	0.004370	0.004358	0.004348	0.004338	0.004328	0.004320	0.004312	0.004304	0.004298	0.004292	0.004286	0.004282	0.004278	0.004275	0.004272	0.004271	0.004269	0.004269
0.2700	0.005259	0.005260	0.005261	0.005264	0.005267	0.005272	0.005277	0.005283	0.005289	0.005296	0.005304	0.005311	0.005319	0.005326	0.005333	0.005340	0.005346	0.005348	0.005352	0.005356	0.005358	0.005359	0.005358	0.005356	0.005353	0.005348	0.005341	0.005333	0.005322	0.005310	0.005297	0.005282	0.005265	0.005246	0.005226	0.005205	0.005182	0.005158	0.005133	0.005107	0.005080	0.005052	0.005024	0.004996	0.004967	0.004938	0.004908	0.004879	0.004849	0.004820	0.004792	0.004764	0.004736	0.004709	0.004683	0.004657	0.004632	0.004608	0.004584	0.004562	0.004540	0.004519	0.004499	0.004479	0.004461	0.004443	0.004426	0.004410	0.004394	0.004380	0.004366	0.004352	0.004340	0.004328	0.004316	0.004306	0.004296	0.004287	0.004279	0.004271	0.004264	0.004258	0.004252	0.004247	0.004242	0.004239	0.004236	0.004233	0.004232	0.004231	0.004230
0.2800	0.005229	0.005230	0.005231	0.005233	0.005235	0.005238	0.005242	0.005246	0.005251	0.005256	0.005261	0.005266	0.005271	0.005277	0.005281	0.005286	0.005290	0.005293	0.005296	0.005297	0.005298	0.005298	0.005296	0.005293	0.005289	0.005283	0.005275	0.005267	0.005256	0.005244	0.005231	0.005216	0.005199	0.005181	0.005162	0.005141	0.005119	0.005097	0.005073	0.005048	0.005022	0.004996	0.004969	0.004942	0.004914	0.004886	0.004858	0.004830	0.004803	0.004775	0.004747	0.004720	0.004694	0.004668	0.004642	0.004617	0.004593	0.004568	0.004545	0.004523	0.004501	0.004480	0.004460	0.004441	0.004422	0.004405	0.004388	0.004372	0.004356	0.004342	0.004328	0.004315	0.004302	0.004291	0.004280	0.004269	0.004260	0.004251	0.004243	0.004235	0.004228	0.004222	0.004217	0.004212	0.004208	0.004204	0.004201	0.004199	0.004197	0.004196	0.004196
0.2900	0.005200	0.005201	0.005201	0.005202	0.005204	0.005206	0.005208	0.005211	0.005214	0.005217	0.005220	0.005223	0.005226	0.005229	0.005232	0.005234	0.005236	0.005237	0.005238	0.005238	0.005237	0.005235	0.005232	0.005228	0.005223	0.005216	0.005208	0.005199	0.005188	0.005176	0.005163	0.005148	0.005132	0.005114	0.005095	0.005076	0.005055	0.005033	0.005010	0.004986	0.004962	0.004937	0.004912	0.004886	0.004859	0.004833	0.004806	0.004780	0.004753	0.004727	0.004700	0.004674	0.004649	0.004623	0.004599	0.004574	0.004550	0.004527	0.004505	0.004482	0.004461	0.004440	0.004420	0.004401	0.004383	0.004365	0.004347	0.004331	0.004316	0.004302	0.004288	0.004275	0.004263	0.004251	0.004241	0.004231	0.004222	0.004213	0.004205	0.004198	0.004191	0.004186	0.004180	0.004176	0.004172	0.004168	0.004166	0.004164	0.004162	0.004161	0.004161
0.3000	0.005172	0.005172	0.005172	0.005173	0.005173	0.005174	0.005175	0.005176	0.005177	0.005178	0.005179	0.005180	0.005181	0.005182	0.005182	0.005183	0.005183	0.005182	0.005181	0.005179	0.005177	0.005173	0.005169	0.005164	0.005158	0.005150	0.005141	0.005132	0.005121	0.005109	0.005095	0.005081	0.005065	0.005048	0.005030	0.005011	0.004991	0.004970	0.004948	0.004926	0.004903	0.004879	0.004855	0.004830	0.004805	0.004780	0.004755	0.004730	0.004704	0.004679	0.004654	0.004629	0.004605	0.004580	0.004556	0.004532	0.004509	0.004486	0.004464	0.004442	0.004421	0.004400	0.004380	0.004361	0.004343	0.004326	0.004309	0.004294	0.004279	0.004264	0.004251	0.004238	0.004226	0.004215	0.004204	0.004195	0.004186	0.004177	0.004170	0.004163	0.004156	0.004151	0.004146	0.004141	0.004137	0.004134	0.004132	0.004130	0.004128	0.004127	0.004127
0.3100	0.005144	0.005144	0.005144	0.005144	0.005144	0.005143	0.005143	0.005142	0.005141	0.005140	0.005140	0.005139	0.005137	0.005136	0.005134	0.005133	0.005130	0.005128	0.005125	0.005121	0.005117	0.005113	0.005107	0.005101	0.005093	0.005085	0.005076	0.005066	0.005055	0.005042	0.005029	0.005015	0.004999	0.004983	0.004965	0.004947	0.004927	0.004907	0.004887	0.004865	0.004843	0.004821	0.004798	0.004774	0.004750	0.004726	0.004702	0.004678	0.004654	0.004630	0.004606	0.004582	0.004558	0.004535	0.004511	0.004488	0.004466	0.004443	0.004422	0.004400	0.004380	0.004359	0.004339	0.004320	0.004302	0.004285	0.004268	0.004252	0.004237	0.004223	0.004209	0.004197	0.004185	0.004174	0.004163	0.004151	0.004142	0.004134	0.004127	0.004120	0.004114	0.004109	0.004104	0.004100	0.004096	0.004093	0.004091	0.004089	0.004087	0.004086	0.004086
0.3200	0.005119	0.005118	0.005118	0.005117	0.005116	0.005114	0.005112	0.005110	0.005108	0.005105	0.005102	0.005099	0.005096	0.005093	0.005089	0.005085	0.005081	0.005077	0.005072	0.005067	0.005061	0.005055	0.005048	0.005041	0.005033	0.005024	0.005014	0.005004	0.004992	0.004980	0.004966	0.004952	0.004937	0.004921	0.004904	0.004886	0.004868	0.004849	0.004829	0.004808	0.004788	0.004766	0.004744	0.004722	0.004700	0.004677	0.004654	0.004631	0.004608	0.004585	0.004562	0.004539	0.004516	0.004494	0.004471	0.004449	0.004427	0.004405	0.004384	0.004363	0.004341	0.004321	0.004302	0.004284	0.004266	0.004248	0.004231	0.004214	0.004199	0.004185	0.004172	0.004160	0.004148	0.004137	0.004127	0.004118	0.004109	0.004101	0.004094	0.004087	0.004082	0.004077	0.004072	0.004068	0.004065	0.004062	0.004059	0.004058	0.004056	0.004056	0.004055
0.3300	0.005095	0.005095	0.005094	0.005092	0.005090	0.005088	0.005085	0.005081	0.005077	0.005073	0.005068	0.005063	0.005058	0.005053	0.005047	0.005041	0.005035	0.005029	0.005023	0.005016	0.005009	0.005002	0.004994	0.004985	0.004976	0.004966	0.004956	0.004945	0.004933	0.004921	0.004907	0.004893	0.004878	0.004863	0.004847	0.004830	0.004812	0.004794	0.004775	0.004756	0.004736	0.004716	0.004695	0.004674	0.004653	0.004632	0.004610	0.004589	0.004567	0.004545	0.004523	0.004501	0.004479	0.004457	0.004435	0.004414	0.004392	0.004370	0.004349	0.004329	0.004308	0.004289	0.004270	0.004251	0.004233	0.004216	0.004200	0.004184	0.004169	0.004155	0.004142	0.004130	0.004117	0.004107	0.004097	0.004088	0.004079	0.004072	0.004065	0.004059	0.004053	0.004048	0.004044	0.004040	0.004037	0.004034	0.004032	0.004030	0.004029	0.004028	0.004028
0.3400	0.005071	0.005070	0.005069	0.005067	0.005064	0.005060	0.005056	0.005051	0.005045	0.005039	0.005032	0.005026	0.005019	0.005011	0.005004	0.004996	0.004988	0.004980	0.004972	0.004964	0.004955	0.004946	0.004937	0.004927	0.004917	0.004907	0.004896	0.004884	0.004871	0.004858	0.004845	0.004831	0.004816	0.004801	0.004785	0.004769	0.004752	0.004734	0.004717	0.004698	0.004679	0.004660	0.004641	0.004621	0.004601	0.004581	0.004560	0.004540	0.004519	0.004498	0.004477	0.004456	0.004435	0.004414	0.004393	0.004372	0.004351	0.004330	0.004309	0.004289	0.004269	0.004250	0.004230	0.004212	0.004194	0.004177	0.004161	0.004145	0.004130	0.004116	0.004103	0.004091	0.004079	0.004069	0.004059	0.004050	0.004042	0.004034	0.004028	0.004022	0.004016	0.004011	0.004007	0.004004	0.004000	0.003998	0.003996	0.003994	0.003993	0.003992	0.003992
0.3500	0.005046	0.005046	0.005044	0.005041	0.005038	0.005033	0.005027	0.005021	0.005014	0.005006	0.004998	0.004989	0.004981	0.004971	0.004962	0.004953	0.004943	0.004933	0.004923	0.004913	0.004903	0.004893	0.004883	0.004873	0.004862	0.004849	0.004837	0.004826	0.004813	0.004800	0.004787	0.004773	0.004759	0.004744	0.004729	0.004713	0.004697	0.004680	0.004663	0.004646	0.004628	0.004610	0.004592	0.004572	0.004554	0.004535	0.004515	0.004496	0.004476	0.004456	0.004436	0.004415	0.004395	0.004374	0.004354	0.004334	0.004313	0.004293	0.004273	0.004253	0.004233	0.004214	0.004195	0.004177	0.004159	0.004142	0.004126	0.004111	0.004096	0.004082	0.004069	0.004057	0.004046	0.004036	0.004026	0.004017	0.004009	0.004002	0.003996	0.003990	0.003985	0.003980	0.003976	0.003973	0.003970	0.003968	0.003966	0.003964	0.003963	0.003963	0.003962
0.3600	0.005024	0.005023	0.005021	0.005018	0.005014	0.005008	0.005001	0.004994	0.004985	0.004976	0.004966	0.004956	0.004945	0.004934	0.004923	0.004912	0.004900	0.004889	0.004878	0.004867	0.004855	0.004844	0.004830	0.004818	0.004807	0.004795	0.004783	0.004771	0.004758	0.004745	0.004732	0.004718	0.004704	0.004690	0.004675	0.004660	0.004644	0.004628	0.004612	0.004596	0.004579	0.004562	0.004545	0.004527	0.004509	0.004491	0.004473	0.004454	0.004436	0.004417	0.004398	0.004379	0.004359	0.004339	0.004320	0.004300	0.004280	0.004260	0.004240	0.004221	0.004201	0.004182	0.004164	0.004145	0.004128	0.004111	0.004095	0.004080	0.004065	0.004052	0.004039	0.004027	0.004016	0.004005	0.003996	0.003988	0.003980	0.003973	0.003967	0.003961	0.003957	0.003952	0.003949	0.003945	0.003943	0.003940	0.003939	0.003937	0.003936	0.003936	0.003936
0.3700	0.004998	0.004997	0.004995	0.004991	0.004986	0.004979	0.004971	0.004962	0.004952	0.004942	0.004930	0.004918	0.004906	0.004893	0.004880	0.004867	0.004854	0.004841	0.004828	0.004815	0.004803	0.004790	0.004778	0.004766	0.004753	0.004741	0.004728	0.004715	0.004703	0.004689	0.004676	0.004663	0.004649	0.004635	0.004620	0.004605	0.004590	0.004575	0.004560	0.004544	0.004529	0.004513	0.004496	0.004480	0.004463	0.004446	0.004429	0.004412	0.004394	0.004376	0.004358	0.004339	0.004321	0.004302	0.004283	0.004263	0.004244	0.004225	0.004205	0.004186	0.004167	0.004148	0.004130	0.004112	0.004095	0.004078	0.004062	0.004047	0.004032	0.004019	0.004006	0.003995	0.003984	0.003974	0.003965	0.003956	0.003949	0.003942	0.003936	0.003930	0.003926	0.003922	0.003918	0.003915	0.003913	0.003911	0.003909	0.003908	0.003907	0.003906	0.003906
0.3800	0.004980	0.004979	0.004977	0.004972	0.004966	0.004959	0.004950	0.004940	0.004929	0.004916	0.004903	0.004890	0.004876	0.004861	0.004847	0.004832	0.004818	0.004803	0.004789	0.004775	0.004761	0.004747	0.004734	0.004721	0.004707	0.004694	0.004681	0.004668	0.004654	0.004641	0.004628	0.004614	0.004600	0.004587	0.004573	0.004559	0.004544	0.004530	0.004515	0.004500	0.004485	0.004470	0.004455	0.004439	0.004424	0.004408	0.004392	0.004375	0.004358	0.004341	0.004324	0.004306	0.004288	0.004270	0.004251	0.004232	0.004214	0.004195	0.004176	0.004156	0.004137	0.004119	0.004101	0.004083	0.004066	0.004050	0.004034	0.004017	0.004002	0.003989	0.003976	0.003965	0.003954	0.003945	0.003936	0.003928	0.003921	0.003914	0.003908	0.003903	0.003899	0.003895	0.003892	0.003889	0.003887	0.003885	0.003883	0.003882	0.003881	0.003881	0.003881
0.3900	0.004958	0.004957	0.004954	0.004949	0.004943	0.004934	0.004924	0.004913	0.004901	0.004887	0.004873	0.004857	0.004842	0.004826	0.004810	0.004794	0.004778	0.004762	0.004746	0.004731	0.004716	0.004701	0.004686	0.004672	0.004658	0.004644	0.004630	0.004616	0.004603	0.004590	0.004576	0.004563	0.004549	0.004534	0.004521	0.004507	0.004493	0.004480	0.004466	0.004452	0.004437	0.004423	0.004409	0.004394	0.004379	0.004364	0.004349	0.004333	0.004317	0.004301	0.004284	0.004267	0.004250	0.004232	0.004214	0.004196	0.004178	0.004159	0.004140	0.004122	0.004103	0.004085	0.004067	0.004049	0.004032	0.004015	0.004000	0.003985	0.003971	0.003958	0.003945	0.003934	0.003923	0.003914	0.003905	0.003897	0.003890	0.003884	0.003878	0.003873	0.003869	0.003866	0.003862	0.003860	0.003858	0.003856	0.003854	0.003853	0.003853	0.003852	0.003852
0.4000	0.004926	0.004925	0.004922	0.004917	0.004910	0.004901	0.004890	0.004878	0.004864	0.004850	0.004834	0.004818	0.004801	0.004784	0.004767	0.004749	0.004732	0.004715	0.004698	0.004682	0.004666	0.004650	0.004635	0.004620	0.004606	0.004592	0.004578	0.004564	0.004551	0.004537	0.004524	0.004511	0.004498	0.004485	0.004472	0.004459	0.004446	0.004432	0.004419	0.004406	0.004393	0.004380	0.004366	0.004353	0.004339	0.004325	0.004310	0.004296	0.004281	0.004265	0.004250	0.004233	0.004217	0.004200	0.004183	0.004165	0.004147	0.004129	0.004111	0.004093	0.004074	0.004057	0.004039	0.004022	0.004005	0.003989	0.003974	0.003959	0.003945	0.003932	0.003920	0.003909	0.003899	0.003890	0.003882	0.003874	0.003867	0.003861	0.003856	0.003852	0.003848	0.003845	0.003842	0.003839	0.003837	0.003836	0.003835	0.003834	0.003833	0.003833	0.003832
0.4100	0.004918	0.004917	0.004914	0.004908	0.004900	0.004890	0.004879	0.004865	0.004850	0.004834	0.004817	0.004800	0.004780	0.004761	0.004743	0.004724	0.004705	0.004686	0.004668	0.004650	0.004633	0.004616	0.004600	0.004584	0.004569	0.004554	0.004540	0.004525	0.004512	0.004498	0.004485	0.004472	0.004458	0.004445	0.004433	0.004420	0.004408	0.004395	0.004383	0.004370	0.004358	0.004345	0.004332	0.004320	0.004307	0.004293	0.004280	0.004266	0.004252	0.004237	0.004222	0.004206	0.004190	0.004173	0.004156	0.004139	0.004122	0.004104	0.004086	0.004068	0.004050	0.004032	0.004014	0.003997	0.003980	0.003964	0.003949	0.003934	0.003920	0.003907	0.003895	0.003884	0.003874	0.003865	0.003857	0.003849	0.003843	0.003837	0.003832	0.003828	0.003824	0.003821	0.003818	0.003816	0.003815	0.003813	0.003812	0.003811	0.003811	0.003810	0.003810
0.4200	0.004898	0.004897	0.004893	0.004887	0.004879	0.004868	0.004856	0.004842	0.004826	0.004809	0.004790	0.004771	0.004752	0.004732	0.004711	0.004691	0.004671	0.004651	0.004632	0.004613	0.004595	0.004577	0.004560	0.004543	0.004527	0.004512	0.004497	0.004482	0.004468	0.004455	0.004441	0.004428	0.004416	0.004403	0.004391	0.004379	0.004367	0.004355	0.004343	0.004331	0.004319	0.004307	0.004296	0.004284	0.004271	0.004259	0.004246	0.004233	0.004219	0.004205	0.004191	0.004176	0.004160	0.004144	0.004128	0.004111	0.004094	0.004076	0.004059	0.004041	0.004023	0.004005	0.003988	0.003971	0.003954	0.003938	0.003923	0.003909	0.003895	0.003882	0.003870	0.003859	0.003848	0.003839	0.003832	0.003824	0.003818	0.003813	0.003808	0.003804	0.003801	0.003798	0.003796	0.003794	0.003792	0.003791	0.003790	0.003789	0.003789	0.003788	0.003788
0.4300	0.004878	0.004876	0.004873	0.004866	0.004857	0.004846	0.004833	0.004817	0.004801	0.004782	0.004763	0.004743	0.004722	0.004700	0.004679	0.004657	0.004636	0.004615	0.004594	0.004574	0.004555	0.004536	0.004518	0.004501	0.004484	0.004468	0.004452	0.004437	0.004423	0.004409	0.004396	0.004383	0.004370	0.004358	0.004346	0.004335	0.004323	0.004312	0.004301	0.004290	0.004279	0.004267	0.004256	0.004245	0.004234	0.004222	0.004210	0.004197	0.004185	0.004171	0.004157	0.004143	0.004128	0.004112	0.004096	0.004080	0.004063	0.004046	0.004028	0.004011	0.003993	0.003976	0.003959	0.003941	0.003925	0.003909	0.003894	0.003878	0.003865	0.003853	0.003841	0.003831	0.003821	0.003813	0.003805	0.003798	0.003793	0.003787	0.003783	0.003779	0.003776	0.003774	0.003771	0.003770	0.003768	0.003767	0.003766	0.003766	0.003765	0.003765	0.003765
0.4400	0.004859	0.004858	0.004854	0.004847	0.004837	0.004826	0.004812	0.004796	0.004778	0.004759	0.004738	0.004717	0.004695	0.004672	0.004649	0.004627	0.004604	0.004582	0.004560	0.004540	0.004519	0.004500	0.004481	0.004463	0.004446	0.004429	0.004414	0.004399	0.004384	0.004370	0.004357	0.004344	0.004332	0.004320	0.004309	0.004297	0.004286	0.004273	0.004262	0.004252	0.004242	0.004231	0.004221	0.004211	0.004198	0.004187	0.004175	0.004164	0.004151	0.004139	0.004125	0.004111	0.004097	0.004082	0.004066	0.004050	0.004034	0.004017	0.004000	0.003982	0.003965	0.003948	0.003931	0.003914	0.003898	0.003883	0.003868	0.003854	0.003841	0.003829	0.003817	0.003807	0.003798	0.003789	0.003782	0.003775	0.003770	0.003765	0.003761	0.003757	0.003754	0.003752	0.003750	0.003749	0.003748	0.003747	0.003746	0.003745	0.003745	0.003745	0.003745
0.4500	0.004823	0.004822	0.004818	0.004811	0.004801	0.004789	0.004774	0.004758	0.004739	0.004719	0.004698	0.004676	0.004653	0.004630	0.004607	0.004583	0.004560	0.004537	0.004515	0.004494	0.004473	0.004453	0.004434	0.004415	0.004398	0.004381	0.004365	0.004350	0.004336	0.004322	0.004309	0.004297	0.004285	0.004273	0.004262	0.004252	0.004241	0.004231	0.004221	0.004212	0.004202	0.004192	0.004183	0.004173	0.004163	0.004153	0.004142	0.004131	0.004120	0.004107	0.004095	0.004081	0.004068	0.004053	0.004038	0.004022	0.004006	0.003990	0.003973	0.003956	0.003939	0.003922	0.003905	0.003889	0.003873	0.003858	0.003843	0.003830	0.003817	0.003805	0.003794	0.003784	0.003775	0.003767	0.003760	0.003754	0.003749	0.003744	0.003740	0.003737	0.003735	0.003732	0.003731	0.003730	0.003729	0.003728	0.003727	0.003727	0.003727	0.003727	0.003727
0.4600	0.004825	0.004823	0.004819	0.004811	0.004801	0.004788	0.004773	0.004755	0.004736	0.004715	0.004692	0.004669	0.004645	0.004620	0.004595	0.004571	0.004546	0.004522	0.004499	0.004476	0.004454	0.004433	0.004413	0.004394	0.004376	0.004359	0.004343	0.004327	0.004313	0.004299	0.004286	0.004274	0.004262	0.004251	0.004240	0.004230	0.004220	0.004211	0.004201	0.004192	0.004184	0.004175	0.004165	0.004156	0.004147	0.004137	0.004127	0.004117	0.004106	0.004094	0.004082	0.004069	0.004055	0.004041	0.004026	0.004010	0.003994	0.003978	0.003961	0.003944	0.003927	0.003910	0.003894	0.003877	0.003862	0.003846	0.003831	0.003818	0.003805	0.003793	0.003783	0.003773	0.003764	0.003756	0.003750	0.003744	0.003739	0.003734	0.003731	0.003728	0.003726	0.003724	0.003723	0.003722	0.003721	0.003720	0.003720	0.003720	0.003720	0.003720	0.003720
0.4700	0.004800	0.004798	0.004793	0.004786	0.004775	0.004762	0.004746	0.004728	0.004708	0.004686	0.004663	0.004639	0.004614	0.004588	0.004563	0.004537	0.004512	0.004487	0.004463	0.004440	0.004417	0.004396	0.004375	0.004356	0.004337	0.004320	0.004303	0.004288	0.004274	0.004260	0.004247	0.004235	0.004224	0.004213	0.004203	0.004193	0.004184	0.004175	0.004166	0.004158	0.004150	0.004142	0.004133	0.004125	0.004116	0.004107	0.004098	0.004088	0.004077	0.004066	0.004054	0.004042	0.004029	0.004015	0.004000	0.003985	0.003969	0.003953	0.003936	0.003919	0.003902	0.003886	0.003869	0.003851	0.003836	0.003821	0.003807	0.003793	0.003781	0.003770	0.003759	0.003750	0.003742	0.003734	0.003728	0.003722	0.003718	0.003714	0.003711	0.003709	0.003707	0.003705	0.003704	0.003704	0.003703	0.003703	0.003703	0.003703	0.003703	0.003703	0.003703
0.4800	0.004785	0.004784	0.004779	0.004771	0.004760	0.004746	0.004730	0.004711	0.004691	0.004668	0.004644	0.004619	0.004593	0.004567	0.004540	0.004514	0.004488	0.004462	0.004437	0.004413	0.004389	0.004367	0.004346	0.004326	0.004307	0.004289	0.004272	0.004257	0.004242	0.004229	0.004215	0.004203	0.004192	0.004182	0.004172	0.004163	0.004154	0.004146	0.004138	0.004130	0.004122	0.004115	0.004107	0.004100	0.004092	0.004083	0.004074	0.004065	0.004054	0.004043	0.004032	0.004019	0.004006	0.003993	0.003978	0.003963	0.003948	0.003931	0.003915	0.003898	0.003882	0.003865	0.003849	0.003833	0.003817	0.003802	0.003788	0.003775	0.003763	0.003752	0.003741	0.003732	0.003724	0.003717	0.003710	0.003705	0.003701	0.003697	0.003695	0.003692	0.003691	0.003689	0.003689	0.003688	0.003688	0.003688	0.003688	0.003688	0.003688	0.003688	0.003689
0.4900	0.004765	0.004764	0.004759	0.004751	0.004739	0.004725	0.004709	0.004690	0.004668	0.004645	0.004621	0.004595	0.004568	0.004541	0.004514	0.004487	0.004460	0.004434	0.004408	0.004383	0.004360	0.004337	0.004316	0.004295	0.004276	0.004256	0.004239	0.004224	0.004209	0.004196	0.004183	0.004172	0.004161	0.004151	0.004142	0.004134	0.004126	0.004118	0.004111	0.004104	0.004097	0.004090	0.004083	0.004075	0.004068	0.004060	0.004052	0.004043	0.004033	0.004023	0.004011	0.004000	0.003987	0.003973	0.003959	0.003944	0.003928	0.003912	0.003896	0.003880	0.003863	0.003847	0.003830	0.003815	0.003799	0.003785	0.003771	0.003758	0.003746	0.003735	0.003725	0.003716	0.003708	0.003701	0.003695	0.003691	0.003686	0.003683	0.003681	0.003679	0.003678	0.003677	0.003677	0.003677	0.003677	0.003677	0.003677	0.003678	0.003678	0.003678	0.003678
0.5000	0.004755	0.004753	0.004748	0.004740	0.004728	0.004714	0.004697	0.004677	0.004655	0.004632	0.004606	0.004580	0.004553	0.004525	0.004497	0.004469	0.004442	0.004414	0.004388	0.004363	0.004339	0.004315	0.004293	0.004273	0.004253	0.004235	0.004218	0.004203	0.004189	0.004175	0.004163	0.004152	0.004142	0.004133	0.004124	0.004116	0.004108	0.004101	0.004095	0.004088	0.004082	0.004075	0.004069	0.004062	0.004055	0.004048	0.004040	0.004031	0.004022	0.004012	0.004001	0.003989	0.003976	0.003963	0.003949	0.003934	0.003919	0.003903	0.003887	0.003871	0.003854	0.003838	0.003822	0.003806	0.003791	0.003777	0.003762	0.003750	0.003738	0.003727	0.003718	0.003709	0.003702	0.003695	0.003690	0.003686	0.003682	0.003679	0.003677	0.003676	0.003675	0.003675	0.003675	0.003675	0.003676	0.003676	0.003677	0.003677	0.003677	0.003678	0.003678
0.5100	0.004729	0.004727	0.004722	0.004713	0.004701	0.004686	0.004669	0.004649	0.004627	0.004603	0.004577	0.004550	0.004523	0.004494	0.004466	0.004438	0.004410	0.004382	0.004355	0.004330	0.004305	0.004282	0.004260	0.004239	0.004220	0.004202	0.004185	0.004170	0.004155	0.004143	0.004131	0.004120	0.004111	0.004102	0.004094	0.004087	0.004080	0.004074	0.004068	0.004062	0.004057	0.004051	0.004045	0.004039	0.004033	0.004026	0.004019	0.004010	0.004001	0.003991	0.003981	0.003969	0.003957	0.003944	0.003930	0.003915	0.003900	0.003885	0.003869	0.003852	0.003836	0.003820	0.003804	0.003789	0.003774	0.003760	0.003746	0.003734	0.003722	0.003712	0.003702	0.003694	0.003687	0.003682	0.003677	0.003673	0.003670	0.003668	0.003667	0.003666	0.003666	0.003666	0.003666	0.003667	0.003668	0.003669	0.003670	0.003670	0.003671	0.003671	0.003671
0.5200	0.004717	0.004715	0.004710	0.004701	0.004689	0.004674	0.004656	0.004636	0.004613	0.004589	0.004562	0.004535	0.004506	0.004477	0.004448	0.004419	0.004390	0.004362	0.004335	0.004309	0.004283	0.004260	0.004237	0.004216	0.004197	0.004178	0.004162	0.004147	0.004133	0.004120	0.004109	0.004099	0.004090	0.004082	0.004075	0.004068	0.004062	0.004057	0.004051	0.004046	0.004042	0.004037	0.004032	0.004026	0.004020	0.004014	0.004007	0.003999	0.003991	0.003981	0.003971	0.003960	0.003947	0.003934	0.003920	0.003906	0.003891	0.003875	0.003859	0.003843	0.003826	0.003810	0.003794	0.003778	0.003763	0.003749	0.003736	0.003724	0.003712	0.003702	0.003693	0.003685	0.003679	0.003673	0.003669	0.003665	0.003663	0.003661	0.003661	0.003660	0.003660	0.003661	0.003662	0.003663	0.003664	0.003665	0.003666	0.003667	0.003668	0.003668	0.003669
0.5300	0.004692	0.004690	0.004685	0.004676	0.004664	0.004649	0.004631	0.004610	0.004587	0.004563	0.004536	0.004508	0.004479	0.004450	0.004421	0.004391	0.004362	0.004334	0.004306	0.004279	0.004254	0.004230	0.004208	0.004187	0.004167	0.004149	0.004133	0.004118	0.004105	0.004093	0.004082	0.004073	0.004065	0.004057	0.004051	0.004045	0.004040	0.004035	0.004031	0.004027	0.004023	0.004019	0.004014	0.004010	0.004004	0.003998	0.003992	0.003984	0.003976	0.003967	0.003957	0.003946	0.003934	0.003921	0.003907	0.003893	0.003877	0.003862	0.003846	0.003829	0.003813	0.003797	0.003781	0.003766	0.003751	0.003738	0.003725	0.003713	0.003702	0.003692	0.003683	0.003676	0.003670	0.003665	0.003661	0.003658	0.003656	0.003655	0.003655	0.003655	0.003656	0.003657	0.003659	0.003660	0.003662	0.003663	0.003665	0.003666	0.003667	0.003667	0.003667
0.5400	0.004686	0.004684	0.004679	0.004670	0.004658	0.004642	0.004624	0.004603	0.004580	0.004554	0.004527	0.004499	0.004470	0.004440	0.004410	0.004380	0.004350	0.004321	0.004293	0.004266	0.004241	0.004216	0.004194	0.004173	0.004153	0.004135	0.004119	0.004105	0.004092	0.004080	0.004070	0.004062	0.004054	0.004048	0.004042	0.004037	0.004033	0.004029	0.004026	0.004023	0.004019	0.004016	0.004012	0.004008	0.004003	0.003998	0.003992	0.003985	0.003977	0.003968	0.003958	0.003947	0.003935	0.003922	0.003908	0.003893	0.003878	0.003862	0.003846	0.003830	0.003814	0.003798	0.003782	0.003767	0.003752	0.003739	0.003726	0.003714	0.003704	0.003695	0.003687	0.003680	0.003674	0.003670	0.003667	0.003664	0.003663	0.003663	0.003663	0.003664	0.003666	0.003667	0.003669	0.003672	0.003674	0.003676	0.003677	0.003679	0.003680	0.003681	0.003681
0.5500	0.004657	0.004655	0.004650	0.004641	0.004629	0.004613	0.004595	0.004574	0.004550	0.004524	0.004497	0.004469	0.004439	0.004409	0.004378	0.004348	0.004318	0.004289	0.004260	0.004233	0.004207	0.004183	0.004160	0.004139	0.004120	0.004103	0.004087	0.004073	0.004061	0.004050	0.004041	0.004033	0.004026	0.004021	0.004016	0.004012	0.004009	0.004006	0.004003	0.004001	0.003999	0.003996	0.003993	0.003990	0.003986	0.003981	0.003975	0.003968	0.003960	0.003952	0.003942	0.003931	0.003919	0.003906	0.003892	0.003877	0.003862	0.003846	0.003830	0.003814	0.003798	0.003782	0.003766	0.003751	0.003736	0.003723	0.003710	0.003699	0.003689	0.003678	0.003671	0.003664	0.003659	0.003655	0.003652	0.003651	0.003650	0.003651	0.003652	0.003653	0.003655	0.003658	0.003661	0.003663	0.003666	0.003668	0.003670	0.003672	0.003673	0.003674	0.003674
0.5600	0.004651	0.004649	0.004644	0.004635	0.004622	0.004607	0.004588	0.004567	0.004543	0.004517	0.004490	0.004461	0.004431	0.004400	0.004370	0.004339	0.004309	0.004279	0.004251	0.004224	0.004197	0.004173	0.004151	0.004130	0.004111	0.004094	0.004078	0.004065	0.004053	0.004043	0.004035	0.004028	0.004023	0.004018	0.004014	0.004012	0.004009	0.004008	0.004006	0.004005	0.004003	0.004002	0.003999	0.003998	0.003994	0.003990	0.003984	0.003978	0.003970	0.003962	0.003952	0.003940	0.003928	0.003915	0.003901	0.003887	0.003871	0.003855	0.003839	0.003822	0.003806	0.003790	0.003774	0.003759	0.003745	0.003729	0.003717	0.003706	0.003696	0.003688	0.003681	0.003675	0.003671	0.003668	0.003666	0.003666	0.003666	0.003667	0.003669	0.003671	0.003674	0.003678	0.003681	0.003684	0.003687	0.003690	0.003693	0.003695	0.003697	0.003698	0.003698
0.5700	0.004623	0.004621	0.004616	0.004607	0.004594	0.004578	0.004560	0.004538	0.004515	0.004489	0.004461	0.004432	0.004402	0.004372	0.004341	0.004311	0.004281	0.004251	0.004223	0.004196	0.004170	0.004146	0.004124	0.004104	0.004086	0.004069	0.004055	0.004042	0.004032	0.004023	0.004016	0.004010	0.004006	0.004002	0.004000	0.003998	0.003997	0.003997	0.003997	0.003996	0.003996	0.003995	0.003994	0.003991	0.003989	0.003985	0.003980	0.003974	0.003966	0.003958	0.003948	0.003937	0.003925	0.003912	0.003898	0.003883	0.003868	0.003852	0.003836	0.003819	0.003803	0.003787	0.003772	0.003757	0.003743	0.003730	0.003719	0.003708	0.003699	0.003691	0.003683	0.003678	0.003675	0.003673	0.003672	0.003672	0.003673	0.003675	0.003678	0.003681	0.003685	0.003689	0.003694	0.003698	0.003702	0.003705	0.003708	0.003711	0.003713	0.003714	0.003714
0.5800	0.004617	0.004615	0.004609	0.004600	0.004588	0.004572	0.004553	0.004532	0.004507	0.004481	0.004453	0.004424	0.004394	0.004363	0.004332	0.004301	0.004271	0.004241	0.004212	0.004185	0.004160	0.004136	0.004114	0.004094	0.004076	0.004060	0.004046	0.004034	0.004025	0.004017	0.004011	0.004006	0.004003	0.004001	0.004000	0.004000	0.004000	0.004001	0.004002	0.004003	0.004003	0.004003	0.004003	0.004001	0.003999	0.003996	0.003991	0.003985	0.003978	0.003969	0.003960	0.003949	0.003936	0.003923	0.003909	0.003893	0.003878	0.003861	0.003845	0.003828	0.003812	0.003796	0.003780	0.003766	0.003752	0.003739	0.003725	0.003715	0.003706	0.003699	0.003693	0.003689	0.003686	0.003685	0.003685	0.003686	0.003688	0.003691	0.003695	0.003700	0.003704	0.003709	0.003715	0.003719	0.003724	0.003728	0.003732	0.003735	0.003737	0.003738	0.003739
0.5900	0.004597	0.004595	0.004590	0.004581	0.004568	0.004552	0.004533	0.004512	0.004487	0.004461	0.004433	0.004404	0.004373	0.004343	0.004311	0.004280	0.004250	0.004220	0.004192	0.004165	0.004139	0.004116	0.004094	0.004075	0.004057	0.004042	0.004030	0.004019	0.004010	0.004003	0.003998	0.003995	0.003994	0.003993	0.003994	0.003996	0.003997	0.004000	0.004002	0.004001	0.004003	0.004004	0.004005	0.004004	0.004003	0.004000	0.003995	0.003990	0.003983	0.003974	0.003964	0.003953	0.003940	0.003927	0.003912	0.003897	0.003881	0.003864	0.003848	0.003831	0.003815	0.003799	0.003783	0.003769	0.003755	0.003743	0.003731	0.003722	0.003714	0.003707	0.003702	0.003699	0.003697	0.003696	0.003697	0.003700	0.003703	0.003707	0.003712	0.003718	0.003724	0.003730	0.003736	0.003742	0.003747	0.003752	0.003757	0.003760	0.003763	0.003764	0.003765
0.6000	0.004586	0.004584	0.004578	0.004569	0.004556	0.004541	0.004522	0.004500	0.004476	0.004449	0.004421	0.004392	0.004361	0.004330	0.004299	0.004268	0.004237	0.004208	0.004179	0.004152	0.004127	0.004104	0.004083	0.004064	0.004048	0.004034	0.004022	0.004012	0.004005	0.004000	0.003996	0.003995	0.003995	0.003996	0.003998	0.004001	0.004004	0.004008	0.004012	0.004015	0.004018	0.004021	0.004022	0.004022	0.004021	0.004019	0.004015	0.004010	0.004003	0.003994	0.003984	0.003973	0.003960	0.003946	0.003932	0.003916	0.003899	0.003882	0.003865	0.003848	0.003832	0.003816	0.003800	0.003786	0.003772	0.003760	0.003750	0.003741	0.003733	0.003727	0.003723	0.003720	0.003720	0.003720	0.003722	0.003726	0.003730	0.003736	0.003742	0.003749	0.003756	0.003763	0.003770	0.003777	0.003783	0.003789	0.003794	0.003798	0.003801	0.003803	0.003803
0.6100	0.004570	0.004568	0.004562	0.004553	0.004540	0.004524	0.004506	0.004484	0.004460	0.004433	0.004405	0.004376	0.004345	0.004314	0.004283	0.004252	0.004222	0.004192	0.004164	0.004138	0.004113	0.004090	0.004070	0.004052	0.004036	0.004023	0.004013	0.004005	0.003999	0.003995	0.003994	0.003994	0.003995	0.003998	0.004002	0.004007	0.004013	0.004018	0.004023	0.004028	0.004033	0.004036	0.004039	0.004040	0.004040	0.004038	0.004034	0.004029	0.004023	0.004014	0.004004	0.003993	0.003980	0.003964	0.003949	0.003933	0.003917	0.003899	0.003882	0.003865	0.003849	0.003832	0.003817	0.003803	0.003790	0.003778	0.003768	0.003759	0.003752	0.003747	0.003744	0.003743	0.003743	0.003745	0.003748	0.003753	0.003759	0.003766	0.003773	0.003782	0.003790	0.003798	0.003807	0.003815	0.003822	0.003829	0.003835	0.003839	0.003843	0.003845	0.003845
0.6200	0.004552	0.004550	0.004544	0.004535	0.004523	0.004507	0.004488	0.004466	0.004442	0.004415	0.004387	0.004358	0.004327	0.004296	0.004265	0.004234	0.004204	0.004174	0.004147	0.004121	0.004096	0.004075	0.004055	0.004038	0.004024	0.004012	0.004003	0.003996	0.003992	0.003991	0.003991	0.003993	0.003997	0.004002	0.004008	0.004015	0.004022	0.004030	0.004037	0.004044	0.004050	0.004054	0.004058	0.004060	0.004061	0.004059	0.004056	0.004051	0.004045	0.004036	0.004026	0.004014	0.004001	0.003986	0.003970	0.003954	0.003937	0.003919	0.003902	0.003884	0.003867	0.003851	0.003835	0.003821	0.003808	0.003797	0.003787	0.003779	0.003773	0.003769	0.003767	0.003767	0.003768	0.003771	0.003776	0.003782	0.003790	0.003798	0.003808	0.003818	0.003828	0.003838	0.003848	0.003857	0.003866	0.003874	0.003880	0.003885	0.003889	0.003892	0.003893
0.6300	0.004535	0.004533	0.004527	0.004518	0.004506	0.004490	0.004471	0.004449	0.004425	0.004399	0.004371	0.004342	0.004311	0.004281	0.004250	0.004219	0.004189	0.004161	0.004133	0.004108	0.004085	0.004064	0.004045	0.004030	0.004017	0.004007	0.003999	0.003994	0.003992	0.003993	0.003995	0.004000	0.004006	0.004013	0.004022	0.004031	0.004040	0.004050	0.004059	0.004067	0.004075	0.004081	0.004086	0.004089	0.004090	0.004090	0.004087	0.004083	0.004076	0.004067	0.004057	0.004045	0.004032	0.004017	0.004001	0.003984	0.003966	0.003949	0.003931	0.003913	0.003896	0.003880	0.003865	0.003851	0.003839	0.003828	0.003819	0.003812	0.003808	0.003805	0.003804	0.003805	0.003808	0.003813	0.003820	0.003828	0.003838	0.003848	0.003859	0.003871	0.003883	0.003895	0.003907	0.003918	0.003928	0.003937	0.003944	0.003951	0.003955	0.003958	0.003959
0.6400	0.004534	0.004532	0.004527	0.004518	0.004505	0.004489	0.004470	0.004448	0.004424	0.004397	0.004369	0.004340	0.004309	0.004278	0.004247	0.004217	0.004187	0.004158	0.004131	0.004107	0.004084	0.004063	0.004046	0.004031	0.004020	0.004011	0.004005	0.004003	0.004003	0.004005	0.004010	0.004017	0.004026	0.004036	0.004047	0.004059	0.004071	0.004083	0.004094	0.004104	0.004114	0.004121	0.004128	0.004132	0.004133	0.004133	0.004131	0.004127	0.004120	0.004111	0.004100	0.004088	0.004074	0.004058	0.004041	0.004024	0.004006	0.003987	0.003969	0.003950	0.003932	0.003916	0.003900	0.003887	0.003875	0.003864	0.003856	0.003850	0.003846	0.003845	0.003845	0.003848	0.003853	0.003860	0.003868	0.003878	0.003890	0.003902	0.003916	0.003930	0.003944	0.003958	0.003971	0.003984	0.003996	0.004006	0.004015	0.004022	0.004028	0.004031	0.004032
0.6500	0.004515	0.004513	0.004508	0.004499	0.004486	0.004470	0.004451	0.004429	0.004405	0.004379	0.004351	0.004322	0.004291	0.004261	0.004230	0.004200	0.004171	0.004143	0.004117	0.004092	0.004071	0.004052	0.004036	0.004023	0.004013	0.004007	0.004003	0.004003	0.004006	0.004011	0.004018	0.004028	0.004040	0.004053	0.004067	0.004081	0.004096	0.004110	0.004124	0.004136	0.004147	0.004157	0.004164	0.004170	0.004173	0.004174	0.004172	0.004168	0.004161	0.004152	0.004141	0.004128	0.004113	0.004097	0.004080	0.004061	0.004043	0.004024	0.004005	0.003987	0.003969	0.003953	0.003938	0.003924	0.003911	0.003901	0.003894	0.003889	0.003886	0.003886	0.003888	0.003893	0.003900	0.003909	0.003920	0.003932	0.003946	0.003961	0.003977	0.003994	0.004011	0.004029	0.004045	0.004060	0.004073	0.004086	0.004096	0.004104	0.004110	0.004114	0.004115
0.6600	0.004510	0.004508	0.004503	0.004493	0.004481	0.004465	0.004446	0.004424	0.004400	0.004374	0.004346	0.004317	0.004287	0.004256	0.004226	0.004196	0.004168	0.004140	0.004115	0.004092	0.004071	0.004054	0.004039	0.004028	0.004020	0.004016	0.004015	0.004018	0.004023	0.004031	0.004042	0.004055	0.004070	0.004086	0.004103	0.004120	0.004138	0.004155	0.004171	0.004186	0.004199	0.004211	0.004220	0.004227	0.004231	0.004232	0.004231	0.004227	0.004220	0.004211	0.004200	0.004186	0.004171	0.004154	0.004136	0.004117	0.004098	0.004078	0.004059	0.004040	0.004023	0.004006	0.003992	0.003979	0.003968	0.003959	0.003953	0.003949	0.003948	0.003950	0.003954	0.003961	0.003970	0.003981	0.003995	0.004010	0.004027	0.004045	0.004064	0.004084	0.004102	0.004122	0.004140	0.004157	0.004173	0.004187	0.004199	0.004208	0.004215	0.004219	0.004221
0.6700	0.004503	0.004501	0.004495	0.004486	0.004474	0.004458	0.004439	0.004417	0.004393	0.004367	0.004339	0.004310	0.004280	0.004249	0.004219	0.004189	0.004161	0.004135	0.004110	0.004088	0.004069	0.004053	0.004040	0.004032	0.004026	0.004024	0.004026	0.004031	0.004040	0.004051	0.004065	0.004081	0.004099	0.004119	0.004139	0.004160	0.004181	0.004201	0.004220	0.004238	0.004253	0.004267	0.004277	0.004285	0.004291	0.004293	0.004292	0.004288	0.004281	0.004272	0.004260	0.004246	0.004230	0.004212	0.004193	0.004174	0.004154	0.004134	0.004114	0.004095	0.004077	0.004061	0.004046	0.004033	0.004023	0.004015	0.004010	0.004009	0.004008	0.004012	0.004018	0.004028	0.004040	0.004054	0.004071	0.004089	0.004110	0.004131	0.004154	0.004176	0.004199	0.004221	0.004243	0.004263	0.004281	0.004297	0.004311	0.004322	0.004330	0.004335	0.004336
0.6800	0.004489	0.004487	0.004481	0.004472	0.004460	0.004444	0.004425	0.004403	0.004379	0.004353	0.004326	0.004297	0.004267	0.004238	0.004208	0.004180	0.004153	0.004127	0.004104	0.004084	0.004066	0.004052	0.004042	0.004035	0.004033	0.004034	0.004040	0.004048	0.004061	0.004076	0.004094	0.004115	0.004137	0.004161	0.004185	0.004210	0.004234	0.004258	0.004280	0.004300	0.004318	0.004334	0.004342	0.004351	0.004358	0.004361	0.004360	0.004356	0.004350	0.004340	0.004327	0.004313	0.004296	0.004278	0.004258	0.004238	0.004217	0.004196	0.004176	0.004157	0.004139	0.004123	0.004109	0.004097	0.004083	0.004076	0.004073	0.004073	0.004076	0.004082	0.004091	0.004103	0.004118	0.004136	0.004156	0.004178	0.004202	0.004227	0.004253	0.004279	0.004306	0.004331	0.004356	0.004379	0.004400	0.004418	0.004434	0.004446	0.004455	0.004461	0.004463
0.6900	0.004491	0.004489	0.004484	0.004475	0.004462	0.004446	0.004427	0.004406	0.004382	0.004356	0.004328	0.004299	0.004270	0.004241	0.004212	0.004184	0.004158	0.004133	0.004112	0.004093	0.004077	0.004065	0.004057	0.004053	0.004054	0.004058	0.004067	0.004083	0.004100	0.004119	0.004142	0.004167	0.004194	0.004222	0.004251	0.004280	0.004308	0.004335	0.004361	0.004384	0.004405	0.004423	0.004438	0.004448	0.004456	0.004459	0.004459	0.004455	0.004448	0.004438	0.004425	0.004409	0.004391	0.004372	0.004351	0.004329	0.004308	0.004286	0.004265	0.004246	0.004227	0.004210	0.004196	0.004185	0.004177	0.004172	0.004170	0.004172	0.004177	0.004186	0.004198	0.004214	0.004233	0.004255	0.004280	0.004307	0.004335	0.004365	0.004396	0.004427	0.004458	0.004489	0.004518	0.004545	0.004569	0.004591	0.004609	0.004624	0.004635	0.004641	0.004643
0.7000	0.004483	0.004482	0.004476	0.004467	0.004454	0.004439	0.004420	0.004399	0.004375	0.004349	0.004322	0.004293	0.004265	0.004236	0.004208	0.004181	0.004156	0.004133	0.004113	0.004096	0.004083	0.004074	0.004069	0.004068	0.004072	0.004081	0.004093	0.004111	0.004132	0.004156	0.004183	0.004213	0.004246	0.004279	0.004313	0.004347	0.004380	0.004411	0.004440	0.004467	0.004491	0.004511	0.004528	0.004540	0.004549	0.004553	0.004553	0.004550	0.004542	0.004531	0.004518	0.004501	0.004482	0.004461	0.004440	0.004417	0.004395	0.004372	0.004351	0.004331	0.004313	0.004297	0.004284	0.004274	0.004267	0.004263	0.004264	0.004268	0.004277	0.004289	0.004305	0.004325	0.004348	0.004375	0.004405	0.004437	0.004471	0.004507	0.004543	0.004580	0.004616	0.004652	0.004685	0.004717	0.004745	0.004771	0.004792	0.004809	0.004822	0.004829	0.004832
0.7100	0.004482	0.004480	0.004475	0.004466	0.004453	0.004438	0.004419	0.004398	0.004374	0.004349	0.004322	0.004294	0.004266	0.004238	0.004211	0.004185	0.004161	0.004140	0.004122	0.004107	0.004096	0.004090	0.004089	0.004092	0.004100	0.004113	0.004131	0.004153	0.004179	0.004209	0.004242	0.004278	0.004315	0.004354	0.004393	0.004431	0.004469	0.004505	0.004538	0.004568	0.004595	0.004618	0.004637	0.004651	0.004661	0.004666	0.004667	0.004663	0.004655	0.004644	0.004629	0.004612	0.004592	0.004570	0.004548	0.004524	0.004501	0.004478	0.004456	0.004436	0.004418	0.004403	0.004390	0.004382	0.004377	0.004375	0.004379	0.004386	0.004398	0.004415	0.004435	0.004460	0.004489	0.004522	0.004557	0.004596	0.004636	0.004678	0.004721	0.004764	0.004807	0.004848	0.004888	0.004925	0.004958	0.004987	0.005012	0.005032	0.005047	0.005055	0.005058
0.7200	0.004480	0.004478	0.004472	0.004463	0.004450	0.004435	0.004416	0.004395	0.004371	0.004346	0.004320	0.004292	0.004265	0.004238	0.004212	0.004188	0.004166	0.004147	0.004131	0.004119	0.004112	0.004109	0.004112	0.004119	0.004132	0.004151	0.004174	0.004203	0.004235	0.004272	0.004311	0.004353	0.004397	0.004442	0.004488	0.004532	0.004575	0.004616	0.004654	0.004689	0.004719	0.004745	0.004766	0.004782	0.004793	0.004799	0.004800	0.004796	0.004788	0.004775	0.004759	0.004741	0.004719	0.004696	0.004672	0.004647	0.004622	0.004598	0.004576	0.004556	0.004538	0.004523	0.004512	0.004504	0.004501	0.004503	0.004509	0.004521	0.004537	0.004558	0.004584	0.004616	0.004650	0.004690	0.004733	0.004779	0.004827	0.004877	0.004928	0.004979	0.005029	0.005078	0.005125	0.005168	0.005207	0.005242	0.005271	0.005294	0.005311	0.005321	0.005325
0.7300	0.004483	0.004481	0.004476	0.004467	0.004454	0.004439	0.004420	0.004399	0.004376	0.004351	0.004325	0.004298	0.004272	0.004246	0.004221	0.004199	0.004179	0.004162	0.004149	0.004141	0.004137	0.004139	0.004146	0.004158	0.004177	0.004201	0.004231	0.004265	0.004305	0.004348	0.004394	0.004443	0.004494	0.004546	0.004597	0.004648	0.004697	0.004743	0.004786	0.004824	0.004858	0.004887	0.004910	0.004928	0.004940	0.004947	0.004948	0.004944	0.004935	0.004921	0.004904	0.004884	0.004861	0.004837	0.004811	0.004785	0.004760	0.004735	0.004713	0.004692	0.004675	0.004661	0.004651	0.004646	0.004645	0.004650	0.004660	0.004676	0.004697	0.004724	0.004756	0.004794	0.004837	0.004882	0.004933	0.004988	0.005045	0.005103	0.005163	0.005223	0.005282	0.005339	0.005393	0.005444	0.005490	0.005530	0.005564	0.005591	0.005611	0.005623	0.005627
0.7400	0.004498	0.004496	0.004490	0.004481	0.004469	0.004453	0.004434	0.004413	0.004390	0.004366	0.004340	0.004314	0.004288	0.004263	0.004240	0.004215	0.004198	0.004184	0.004174	0.004169	0.004170	0.004177	0.004190	0.004209	0.004234	0.004266	0.004304	0.004347	0.004395	0.004447	0.004502	0.004560	0.004620	0.004680	0.004740	0.004798	0.004854	0.004907	0.004955	0.004999	0.005037	0.005069	0.005095	0.005115	0.005128	0.005135	0.005136	0.005131	0.005121	0.005106	0.005087	0.005065	0.005040	0.005013	0.004985	0.004957	0.004930	0.004904	0.004881	0.004860	0.004843	0.004830	0.004822	0.004819	0.004821	0.004830	0.004845	0.004866	0.004894	0.004929	0.004969	0.005016	0.005068	0.005125	0.005187	0.005253	0.005321	0.005392	0.005463	0.005535	0.005605	0.005673	0.005738	0.005798	0.005853	0.005901	0.005942	0.005974	0.005998	0.006012	0.006017
0.7500	0.004511	0.004509	0.004504	0.004495	0.004482	0.004466	0.004448	0.004427	0.004405	0.004380	0.004355	0.004330	0.004306	0.004283	0.004261	0.004243	0.004228	0.004218	0.004212	0.004212	0.004218	0.004231	0.004251	0.004277	0.004310	0.004353	0.004400	0.004452	0.004509	0.004571	0.004636	0.004704	0.004773	0.004843	0.004911	0.004978	0.005041	0.005101	0.005155	0.005205	0.005247	0.005283	0.005312	0.005333	0.005347	0.005354	0.005355	0.005349	0.005337	0.005320	0.005299	0.005274	0.005247	0.005218	0.005188	0.005158	0.005130	0.005103	0.005078	0.005058	0.005041	0.005029	0.005023	0.005023	0.005030	0.005043	0.005064	0.005092	0.005128	0.005171	0.005221	0.005278	0.005341	0.005411	0.005485	0.005564	0.005646	0.005730	0.005816	0.005898	0.005982	0.006066	0.006143	0.006215	0.006280	0.006337	0.006386	0.006424	0.006453	0.006470	0.006475
0.7600	0.004518	0.004517	0.004511	0.004502	0.004490	0.004474	0.004456	0.004435	0.004413	0.004389	0.004365	0.004342	0.004319	0.004298	0.004279	0.004264	0.004253	0.004247	0.004247	0.004253	0.004266	0.004287	0.004315	0.004350	0.004394	0.004444	0.004501	0.004565	0.004634	0.004707	0.004784	0.004863	0.004944	0.005024	0.005102	0.005178	0.005251	0.005318	0.005379	0.005434	0.005481	0.005521	0.005552	0.005575	0.005590	0.005597	0.005597	0.005590	0.005576	0.005557	0.005533	0.005506	0.005476	0.005444	0.005412	0.005380	0.005349	0.005321	0.005296	0.005276	0.005260	0.005250	0.005247	0.005251	0.005263	0.005282	0.005310	0.005346	0.005391	0.005445	0.005507	0.005576	0.005654	0.005737	0.005828	0.005923	0.006021	0.006123	0.006225	0.006328	0.006428	0.006526	0.006618	0.006704	0.006783	0.006851	0.006909	0.006955	0.006989	0.007009	0.007016
0.7700	0.004524	0.004522	0.004517	0.004508	0.004495	0.004480	0.004462	0.004442	0.004420	0.004398	0.004375	0.004353	0.004333	0.004314	0.004299	0.004288	0.004282	0.004282	0.004288	0.004301	0.004322	0.004351	0.004389	0.004435	0.004490	0.004552	0.004622	0.004699	0.004781	0.004868	0.004959	0.005054	0.005147	0.005240	0.005330	0.005417	0.005499	0.005575	0.005644	0.005705	0.005757	0.005800	0.005834	0.005859	0.005874	0.005881	0.005879	0.005870	0.005854	0.005832	0.005805	0.005774	0.005741	0.005706	0.005669	0.005634	0.005602	0.005573	0.005547	0.005527	0.005513	0.005506	0.005507	0.005515	0.005533	0.005560	0.005597	0.005643	0.005700	0.005766	0.005843	0.005928	0.006022	0.006124	0.006233	0.006347	0.006461	0.006582	0.006706	0.006829	0.006949	0.007066	0.007178	0.007281	0.007374	0.007456	0.007526	0.007581	0.007622	0.007646	0.007655
0.7800	0.004552	0.004550	0.004545	0.004536	0.004524	0.004509	0.004491	0.004471	0.004450	0.004429	0.004408	0.004387	0.004369	0.004354	0.004342	0.004336	0.004335	0.004341	0.004355	0.004377	0.004408	0.004448	0.004498	0.004557	0.004625	0.004703	0.004788	0.004881	0.004980	0.005084	0.005191	0.005300	0.005408	0.005516	0.005620	0.005719	0.005812	0.005898	0.005975	0.006043	0.006101	0.006148	0.006184	0.006210	0.006225	0.006230	0.006227	0.006214	0.006194	0.006168	0.006137	0.006102	0.006064	0.006025	0.005986	0.005949	0.005914	0.005883	0.005857	0.005837	0.005825	0.005820	0.005825	0.005840	0.005865	0.005901	0.005949	0.006008	0.006079	0.006162	0.006256	0.006361	0.006476	0.006600	0.006733	0.006872	0.007017	0.007165	0.007315	0.007465	0.007612	0.007755	0.007890	0.008016	0.008130	0.008230	0.008315	0.008383	0.008432	0.008462	0.008472
0.7900	0.004584	0.004583	0.004577	0.004568	0.004556	0.004541	0.004524	0.004505	0.004485	0.004465	0.004446	0.004428	0.004413	0.004402	0.004395	0.004394	0.004401	0.004415	0.004438	0.004471	0.004514	0.004568	0.004632	0.004708	0.004793	0.004888	0.004994	0.005106	0.005225	0.005348	0.005474	0.005602	0.005729	0.005854	0.005974	0.006088	0.006194	0.006291	0.006378	0.006453	0.006516	0.006568	0.006606	0.006632	0.006646	0.006650	0.006642	0.006626	0.006601	0.006570	0.006533	0.006493	0.006450	0.006406	0.006363	0.006322	0.006284	0.006251	0.006225	0.006207	0.006197	0.006196	0.006207	0.006229	0.006264	0.006312	0.006373	0.006448	0.006537	0.006641	0.006757	0.006886	0.007028	0.007180	0.007343	0.007514	0.007691	0.007872	0.008056	0.008239	0.008420	0.008594	0.008761	0.008915	0.009055	0.009178	0.009283	0.009366	0.009427	0.009464	0.009476
0.8000	0.004580	0.004579	0.004573	0.004565	0.004553	0.004539	0.004523	0.004506	0.004488	0.004468	0.004452	0.004438	0.004428	0.004422	0.004422	0.004425	0.004441	0.004466	0.004502	0.004549	0.004607	0.004696	0.004780	0.004875	0.004982	0.005100	0.005228	0.005365	0.005508	0.005655	0.005806	0.005957	0.006106	0.006251	0.006390	0.006521	0.006642	0.006755	0.006852	0.006935	0.007004	0.007058	0.007098	0.007124	0.007136	0.007136	0.007124	0.007101	0.007067	0.007029	0.006985	0.006938	0.006889	0.006839	0.006790	0.006745	0.006705	0.006670	0.006644	0.006627	0.006620	0.006625	0.006643	0.006676	0.006722	0.006785	0.006864	0.006961	0.007073	0.007201	0.007346	0.007506	0.007680	0.007868	0.008069	0.008279	0.008497	0.008722	0.008948	0.009175	0.009397	0.009613	0.009818	0.010009	0.010182	0.010335	0.010465	0.010568	0.010644	0.010689	0.010705
0.8100	0.004641	0.004639	0.004634	0.004626	0.004614	0.004601	0.004585	0.004569	0.004552	0.004537	0.004524	0.004513	0.004508	0.004509	0.004517	0.004534	0.004561	0.004600	0.004651	0.004715	0.004793	0.004886	0.004993	0.005113	0.005248	0.005394	0.005552	0.005718	0.005894	0.006072	0.006252	0.006432	0.006608	0.006780	0.006942	0.007093	0.007232	0.007356	0.007464	0.007556	0.007630	0.007687	0.007727	0.007750	0.007758	0.007751	0.007732	0.007701	0.007660	0.007612	0.007559	0.007501	0.007443	0.007385	0.007329	0.007277	0.007232	0.007195	0.007168	0.007152	0.007150	0.007161	0.007189	0.007233	0.007295	0.007376	0.007476	0.007597	0.007737	0.007897	0.008078	0.008277	0.008494	0.008729	0.008978	0.009240	0.009512	0.009791	0.010073	0.010356	0.010635	0.010905	0.011162	0.011401	0.011620	0.011812	0.011975	0.012106	0.012201	0.012259	0.012278
0.8200	0.004692	0.004691	0.004686	0.004678	0.004667	0.004654	0.004640	0.004625	0.004611	0.004599	0.004590	0.004586	0.004587	0.004597	0.004616	0.004645	0.004687	0.004742	0.004813	0.004900	0.005003	0.005124	0.005261	0.005415	0.005584	0.005771	0.005967	0.006173	0.006386	0.006603	0.006822	0.007038	0.007249	0.007452	0.007642	0.007818	0.007978	0.008119	0.008240	0.008340	0.008419	0.008477	0.008515	0.008533	0.008533	0.008517	0.008486	0.008443	0.008389	0.008328	0.008257	0.008187	0.008116	0.008048	0.007986	0.007927	0.007876	0.007836	0.007808	0.007794	0.007797	0.007817	0.007857	0.007917	0.007999	0.008104	0.008232	0.008386	0.008563	0.008766	0.008993	0.009244	0.009517	0.009812	0.010125	0.010458	0.010801	0.011153	0.011512	0.011871	0.012225	0.012568	0.012896	0.013202	0.013481	0.013728	0.013937	0.014105	0.014227	0.014302	0.014327
0.8300	0.004723	0.004721	0.004716	0.004709	0.004699	0.004688	0.004675	0.004664	0.004653	0.004646	0.004642	0.004646	0.004657	0.004679	0.004712	0.004758	0.004820	0.004899	0.004997	0.005114	0.005251	0.005409	0.005587	0.005785	0.006001	0.006238	0.006484	0.006742	0.007011	0.007280	0.007549	0.007813	0.008068	0.008310	0.008536	0.008742	0.008927	0.009087	0.009222	0.009331	0.009413	0.009469	0.009500	0.009508	0.009496	0.009464	0.009416	0.009354	0.009282	0.009201	0.009115	0.009023	0.008936	0.008852	0.008775	0.008706	0.008648	0.008603	0.008575	0.008564	0.008577	0.008609	0.008664	0.008745	0.008853	0.008990	0.009155	0.009352	0.009579	0.009837	0.010126	0.010445	0.010793	0.011168	0.011568	0.011989	0.012428	0.012880	0.013342	0.013803	0.014260	0.014705	0.015130	0.015529	0.015893	0.016215	0.016489	0.016708	0.016869	0.016966	0.016999
0.8400	0.004790	0.004788	0.004784	0.004777	0.004768	0.004759	0.004749	0.004741	0.004736	0.004735	0.004740	0.004754	0.004778	0.004815	0.004867	0.004937	0.005025	0.005136	0.005269	0.005426	0.005609	0.005817	0.006051	0.006309	0.006589	0.006888	0.007204	0.007532	0.007867	0.008205	0.008539	0.008865	0.009178	0.009471	0.009742	0.009986	0.010200	0.010382	0.010530	0.010645	0.010727	0.010776	0.010795	0.010785	0.010751	0.010702	0.010628	0.010538	0.010437	0.010329	0.010216	0.010102	0.009991	0.009887	0.009791	0.009708	0.009639	0.009588	0.009558	0.009551	0.009570	0.009616	0.009692	0.009800	0.009940	0.010118	0.010333	0.010587	0.010879	0.011211	0.011583	0.011994	0.012443	0.012927	0.013444	0.013991	0.014562	0.015166	0.015769	0.016377	0.016980	0.017570	0.018135	0.018666	0.019152	0.019584	0.019951	0.020247	0.020463	0.020594	0.020639
0.8500	0.004841	0.004840	0.004837	0.004831	0.004825	0.004817	0.004812	0.004809	0.004810	0.004818	0.004834	0.004862	0.004904	0.004963	0.005041	0.005141	0.005267	0.005421	0.005604	0.005819	0.006067	0.006347	0.006658	0.006936	0.007304	0.007694	0.008101	0.008522	0.009045	0.009479	0.009906	0.010318	0.010709	0.011071	0.011400	0.011691	0.011940	0.012145	0.012305	0.012420	0.012492	0.012524	0.012517	0.012476	0.012404	0.012308	0.012191	0.012059	0.011915	0.011764	0.011611	0.011458	0.011313	0.011179	0.011058	0.010954	0.010871	0.010811	0.010778	0.010776	0.010806	0.010870	0.010974	0.011121	0.011310	0.011545	0.011827	0.012159	0.012542	0.012979	0.013466	0.014006	0.014597	0.015237	0.015922	0.016649	0.017412	0.018205	0.019016	0.019836	0.020654	0.021456	0.022228	0.022957	0.023626	0.024222	0.024731	0.025141	0.025441	0.025625	0.025686
0.8600	0.004897	0.004896	0.004894	0.004890	0.004886	0.004883	0.004882	0.004886	0.004897	0.004917	0.004950	0.004997	0.005064	0.005153	0.005268	0.005413	0.005592	0.005808	0.006062	0.006360	0.006700	0.007084	0.007523	0.007991	0.008501	0.009038	0.009598	0.010172	0.010754	0.011330	0.011893	0.012430	0.012932	0.013392	0.013800	0.014150	0.014441	0.014668	0.014833	0.014937	0.014982	0.014974	0.014918	0.014819	0.014682	0.014518	0.014332	0.014130	0.013917	0.013700	0.013485	0.013276	0.013080	0.012899	0.012738	0.012603	0.012497	0.012424	0.012386	0.012389	0.012433	0.012525	0.012668	0.012865	0.013121	0.013435	0.013814	0.014258	0.014770	0.015353	0.016007	0.016734	0.017533	0.018401	0.019335	0.020331	0.021382	0.022482	0.023612	0.024762	0.025915	0.027053	0.028155	0.029199	0.030164	0.031026	0.031765	0.032362	0.032800	0.033068	0.033159
0.8700	0.004984	0.004983	0.004982	0.004981	0.004981	0.004983	0.004990	0.005005	0.005029	0.005067	0.005122	0.005199	0.005303	0.005437	0.005608	0.005821	0.006080	0.006391	0.006757	0.007183	0.007671	0.008219	0.008828	0.009447	0.010164	0.010922	0.011712	0.012520	0.013331	0.014170	0.014944	0.015728	0.016398	0.016996	0.017512	0.017939	0.018272	0.018512	0.018659	0.018717	0.018695	0.018601	0.018442	0.018231	0.017977	0.017687	0.017377	0.017054	0.016722	0.016395	0.016077	0.015775	0.015494	0.015241	0.015020	0.014835	0.014692	0.014595	0.014548	0.014553	0.014620	0.014750	0.014948	0.015219	0.015571	0.016001	0.016518	0.017126	0.017830	0.018634	0.019540	0.020551	0.021670	0.022892	0.024217	0.025639	0.027153	0.028749	0.030401	0.032096	0.033811	0.035515	0.037179	0.038768	0.040245	0.041573	0.042718	0.043647	0.044331	0.044751	0.044892
0.8800	0.005081	0.005082	0.005082	0.005085	0.005090	0.005101	0.005118	0.005148	0.005192	0.005257	0.005347	0.005468	0.005627	0.005831	0.006089	0.006409	0.006797	0.007262	0.007812	0.008453	0.009188	0.010022	0.010948	0.011966	0.013062	0.014223	0.015429	0.016660	0.017887	0.019084	0.020222	0.021274	0.022216	0.023027	0.023693	0.024205	0.024562	0.024765	0.024823	0.024748	0.024555	0.024260	0.023884	0.023441	0.022943	0.022419	0.021878	0.021332	0.020793	0.020269	0.019773	0.019309	0.018886	0.018509	0.018184	0.017916	0.017710	0.017572	0.017506	0.017514	0.017608	0.017792	0.018072	0.018454	0.018948	0.019555	0.020285	0.021149	0.022152	0.023303	0.024610	0.026079	0.027716	0.029522	0.031500	0.033645	0.035950	0.038411	0.040990	0.043667	0.046407	0.049166	0.051888	0.054515	0.056983	0.059223	0.061169	0.062758	0.063935	0.064659	0.064904
0.8900	0.005201	0.005202	0.005206	0.005214	0.005228	0.005251	0.005287	0.005340	0.005417	0.005524	0.005670	0.005863	0.006114	0.006437	0.006842	0.007345	0.007960	0.008702	0.009592	0.010632	0.011839	0.013217	0.014771	0.016484	0.018345	0.020324	0.022385	0.024481	0.026562	0.028559	0.030419	0.032085	0.033512	0.034663	0.035517	0.036069	0.036323	0.036299	0.036026	0.035535	0.034861	0.034051	0.033138	0.032155	0.031123	0.030089	0.029063	0.028065	0.027110	0.026207	0.025371	0.024606	0.023921	0.023319	0.022807	0.022389	0.022070	0.021855	0.021750	0.021761	0.021889	0.022154	0.022559	0.023121	0.023839	0.024731	0.025811	0.027095	0.028599	0.030339	0.032334	0.034602	0.037159	0.040023	0.043202	0.046706	0.050535	0.054677	0.059136	0.063831	0.068740	0.073764	0.078820	0.083785	0.088528	0.092899	0.096747	0.099925	0.102301	0.103771	0.104268
0.9000	0.005322	0.005325	0.005334	0.005351	0.005380	0.005423	0.005488	0.005582	0.005709	0.005887	0.006129	0.006450	0.006868	0.007407	0.008099	0.008962	0.009875	0.011168	0.012972	0.014910	0.017210	0.019900	0.023008	0.026511	0.030422	0.034616	0.039025	0.043517	0.047931	0.052090	0.055818	0.058958	0.061390	0.063041	0.063892	0.063977	0.063365	0.062159	0.060473	0.058426	0.056133	0.053692	0.051190	0.048674	0.046192	0.043866	0.041669	0.039618	0.037727	0.036000	0.034443	0.033055	0.031837	0.030787	0.029905	0.029192	0.028650	0.028282	0.028091	0.028086	0.028275	0.028669	0.029283	0.030134	0.031242	0.032631	0.034330	0.036371	0.038790	0.041630	0.044936	0.048761	0.053160	0.058191	0.063912	0.070382	0.077649	0.085750	0.094700	0.104665	0.115247	0.126482	0.138182	0.150082	0.161822	0.172978	0.183072	0.191596	0.198091	0.202161	0.203548
0.9100	0.005456	0.005462	0.005479	0.005512	0.005564	0.005643	0.005758	0.005922	0.006131	0.006459	0.006888	0.007463	0.008231	0.009293	0.010649	0.012403	0.014684	0.017628	0.021412	0.026236	0.032337	0.039971	0.049392	0.060854	0.074384	0.089876	0.107045	0.125114	0.142962	0.159199	0.172409	0.181430	0.185651	0.185106	0.180390	0.172447	0.162304	0.150943	0.139153	0.127588	0.116409	0.106122	0.096734	0.088277	0.080732	0.074046	0.068155	0.062987	0.058472	0.054543	0.051144	0.048223	0.045734	0.043644	0.041923	0.040546	0.039506	0.038788	0.038392	0.038321	0.038587	0.039205	0.040201	0.041609	0.043470	0.045842	0.048785	0.052384	0.056738	0.061971	0.068228	0.075689	0.084573	0.095131	0.107672	0.122555	0.140198	0.161066	0.185671	0.214536	0.248146	0.286860	0.331052	0.379677	0.432359	0.487032	0.540780	0.589729	0.629368	0.655328	0.664381
0.9200	0.005659	0.005670	0.005703	0.005764	0.005861	0.006008	0.006224	0.006535	0.006979	0.007607	0.008492	0.009737	0.011495	0.013983	0.017536	0.022671	0.030208	0.041504	0.058890	0.086568	0.132579	0.213500	0.367431	0.699611	1.622847	6.667871	41838.206647	287.769460	4.848043	0.005477	6063.839881	0.005838	5.338927	380.715721	79879.448297	14.168554	3.811953	1.841963	1.099412	0.730928	0.520352	0.389141	0.302238	0.241964	0.198600	0.166467	0.142077	0.123199	0.108358	0.096546	0.087064	0.079411	0.073226	0.068247	0.064281	0.061189	0.058872	0.057262	0.056319	0.056028	0.056392	0.057441	0.059223	0.061818	0.065333	0.069917	0.075766	0.083146	0.092404	0.104013	0.118608	0.137066	0.160609	0.190975	0.230692	0.283536	0.355313	0.455274	0.598785	0.812651	1.146562	1.700370	2.700108	4.767685	10.353866	40.196777	237336.192722	1329.660769	20.328601	0.014272	24131.989754
0.9300	0.005889	0.005910	0.005975	0.006096	0.006293	0.006598	0.007062	0.007765	0.008831	0.010468	0.013029	0.017159	0.024130	0.036736	0.062169	0.124179	0.346499	3.140529	607.229982	0.747376	1.245204	0.679691	1.348322	46.420019	181.207561	5858.756219	65.848058	870.918617	7.398938	4.817180	0.086209	6.747268	4.896816	756.384139	94.176467	5815.793586	213.353219	232.475718	2.763703	1.656600	3.273429	2.427936	4430.648852	18.952761	2.577075	1.097187	0.635311	0.427465	0.314258	0.245119	0.199602	0.168075	0.145455	0.128859	0.116553	0.107449	0.100849	0.096305	0.093470	0.092336	0.092780	0.094842	0.098658	0.104476	0.112686	0.123959	0.138979	0.159131	0.186410	0.223983	0.277135	0.355226	0.476157	0.678250	1.057315	1.919257	4.759810	37.446182	8318.354608	5.860269	8.528764	4.397391	7.861616	486.220607	787.524136	23348.994939	306.837990	3191.491618	23.827869	22.127592	0.325414
0.9400	0.006180	0.006227	0.006395	0.006683	0.007179	0.008014	0.009435	0.011939	0.016667	0.026662	0.052766	0.166868	14.016072	0.442604	11.205185	0.026143	2.907662	2.391739	151783544.164319	0.303132	179.201245	0.285017	0.126510	9.321782	0.242559	165.739932	3045.537547	0.349528	0.474453	0.010115	0.028968	0.022216	0.218461	1.565393	1842.106921	904.550132	1.602203	71.437875	0.152935	0.405443	304.299832	0.673097	2114735807.370467	8.394970	44.163595	0.234288	222.258261	8.306790	229.484955	3.372248	1.245706	0.710405	0.484427	0.365443	0.294927	0.250272	0.221145	0.202304	0.190946	0.185594	0.185601	0.190945	0.202216	0.220748	0.248975	0.291211	0.355339	0.456812	0.629474	0.961422	1.759144	4.982100	356.851375	12.522247	333.248805	0.395478	69.341966	19.668213	3399624356.699268	1.859334	949.708090	1.360741	0.548336	132.357361	3.074077	1832.464405	9624.802329	3.380542	1.327205	0.052610	0.101836
0.9500	0.006578	0.006734	0.007275	0.008472	0.011114	0.017728	0.040981	0.338783	0.111381	7.999734	0.008927	0.011641	27031.624415	1507.138433	0.014430	31.359688	4.566492	0.139997	0.016319	1232.195796	16.674656	0.151095	1.996764	0.078707	34.303718	866.910455	0.005835	0.346891	2.058033	0.405434	31.653235	0.126948	0.682877	1.946358	0.010330	457.217758	21.146911	0.058533	19.482994	1.346491	280.979559	24065.160535	0.224502	3.071735	12.446809	107.485482	0.236390	8399.135808	198443.656316	0.138217	0.245442	178.569602	4.581961	21.907199	3.145692	1.511338	0.996416	0.766296	0.651912	0.599221	0.588976	0.617313	0.692253	0.839622	1.126316	1.771138	3.821017	27.603121	6.064216	261.403084	0.313414	0.204442	371956.797404	17021.761461	0.349220	254.332722	32.065313	4.455623	0.340338	36188.087114	434.262450	2.318676	33.204395	0.263180	109.307390	2582.570576	0.022078	3.887019	5.093609	0.971191	113.441828
0.9600	0.007135	0.242346	0.017696	144.404969	1.601743	0.053961	0.230706	0.059708	0.242653	2.676623	35.140017	0.755510	1057.542003	3.833512	0.098039	17.310398	5.965105	0.014719	0.012666	0.023048	0.010275	0.328097	0.017310	5.434832	133.007180	0.316217	1175.267713	10.680385	22.452747	0.192232	0.011425	1.230594	171.212059	3.332827	399.905680	0.254064	1863.461439	2.986030	0.016606	0.288967	0.140622	0.373680	0.020990	0.458395	12.272187	620.337833	6.316219	19.171326	81077.073376	5.586086	4736.308944	37.537133	37.252451	1.441640	9.243093	16.685999	195.482955	37143.980502	7.597304	1288.027198	230.303035	1323.083500	8.181278	41920.233163	232.369439	18.504242	12.345973	2.053776	43.089938	59.574712	5587.308729	10.317608	99670.143348	38.931308	7.948434	814.183230	35.180586	0.608423	0.055342	0.541703	0.206647	1.198242	0.057495	16.467142	2987.419756	1.030798	2940.499528	25.627045	317.651956	2.381686	0.033851
0.9700	0.007933	0.515113	0.007714	0.017616	2822.277540	3.930372	212.394802	1.177423	0.006206	0.005688	18.893009	0.693137	7.432789	8.096264	5380117.093538	0.561184	5.715566	0.098505	0.014402	334.390311	0.018411	0.007155	888.684979	1384.211205	30.520680	8.635555	2.509251	993.303715	0.135123	45.132198	0.008279	415.441840	1.370470	224.406308	0.666176	109.088713	19.834308	567.290635	425.177984	0.009412	0.315032	17419.821814	0.077690	0.135859	24.274924	0.973711	11870492.684413	22.581582	67.649989	3.206080	113.802591	0.014259	0.092037	55.986016	8692.150748	157.791412	188365.196530	11.754400	0.168292	1117.288664	333.598184	1159.214765	0.172957	12.318668	237299.824371	210.645535	11270.465675	69.577462	0.104424	0.018640	225.412904	6.860905	108.028077	57.705221	33233679.910422	2.998847	47.298029	0.447638	0.126664	22578.266198	0.441331	0.022802	2543.223843	3717.345614	90.400664	170.799474	5.685260	2126.559381	2.349513	734.382314	0.023197
0.9800	0.009407	0.014897	0.009610	0.008887	0.012499	0.043473	36.556660	6549.776071	1.673256	0.007442	21.940436	0.306072	0.662086	72.908994	2.848069	0.893645	479.362713	920673.050276	0.049928	1433.710906	4.118074	0.894182	0.013269	0.012166	2.151842	0.006669	2523.809415	224565.353699	0.109183	2.766247	0.040942	37.853705	1.703045	33081.751800	59218.904267	0.006975	0.852894	0.266114	0.010419	56.619618	2.056219	849.043194	4.469916	792714.615534	97898.244425	242.924199	1038.798164	143.747360	68.717865	0.957288	90.819324	0.198835	58.539385	28526392.417511	577.291462	1.049946	20.558107	0.076420	49.057857	4.679019	21.250109	5.004978	49.404027	0.084830	20.916619	1.454705	904.354574	29397445.563236	66.239193	0.216075	202.017669	2.325362	76.583222	421.387922	1150.329215	273.196948	111933.548708	3421990.118458	5.325529	4489.347284	11.968291	71.704575	0.035663	0.364982	5.220374	0.017301	86193.214819	429995.458181	2.645848	61.065914	0.120732
0.9900	0.012666	1.130761	0.206327	0.016098	5155.653553	0.098446	0.050943	137.891865	0.007519	0.007113	0.096511	0.007511	3.103615	0.007260	0.163091	874.866940	0.052066	0.011202	0.027658	0.010698	0.142054	0.006001	0.081888	0.623746	0.022998	0.359804	0.011305	0.085630	0.006662	0.146683	0.006235	2.852061	0.006671	0.017268	0.007921	1.433978	0.060581	39.911714	7.539657	0.026943	1.053972	0.013062	0.070172	0.030003	0.051096	1075932.485411	0.201236	0.794436	5.409844	0.110994	0.283171	0.023039	0.025407	950.949200	6.609341	1.366115	127716298.013368	35.697313	22.165679	554.340094	127.022313	605.155553	26.505895	35.391727	126098557.255343	2.144684	6.821878	1813.041011	0.032627	0.030964	0.686451	0.127166	16.660587	0.825393	0.707553	1138167.884398	0.191104	0.055897	0.139801	0.035302	1.504011	0.041106	9.139812	49.510755	0.112841	2.430553	0.027009	0.159901	0.017020	4.231912	0.015520


==> figures/Al/drag_anis_AlT300P9NT.dat <==
### B(beta,theta) for AlT300P9NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.004759	0.004760	0.004764	0.004770	0.004779	0.004789	0.004802	0.004816	0.004833	0.004850	0.004868	0.004888	0.004907	0.004927	0.004947	0.004967	0.004986	0.005004	0.005021	0.005037	0.005052	0.005065	0.005077	0.005087	0.005095	0.005101	0.005106	0.005109	0.005110	0.005108	0.005105	0.005101	0.005094	0.005086	0.005076	0.005064	0.005051	0.005037	0.005021	0.005004	0.004986	0.004967	0.004948	0.004927	0.004907	0.004886	0.004865	0.004843	0.004822	0.004802	0.004781	0.004761	0.004742	0.004724	0.004706	0.004689	0.004673	0.004658	0.004644	0.004630	0.004618	0.004606	0.004595	0.004585	0.004576	0.004567	0.004558	0.004551	0.004544	0.004537	0.004531	0.004525	0.004519	0.004514	0.004510	0.004505	0.004501	0.004497	0.004494	0.004491	0.004488	0.004486	0.004483	0.004481	0.004480	0.004478	0.004477	0.004476	0.004475	0.004475	0.004475
0.0200	0.004704	0.004705	0.004709	0.004715	0.004723	0.004734	0.004746	0.004761	0.004777	0.004794	0.004812	0.004831	0.004850	0.004870	0.004889	0.004909	0.004928	0.004946	0.004963	0.004978	0.004993	0.005006	0.005018	0.005028	0.005036	0.005042	0.005047	0.005050	0.005051	0.005050	0.005047	0.005043	0.005036	0.005028	0.005019	0.005008	0.004995	0.004981	0.004966	0.004949	0.004932	0.004914	0.004894	0.004875	0.004854	0.004834	0.004813	0.004792	0.004772	0.004751	0.004731	0.004712	0.004693	0.004675	0.004658	0.004642	0.004626	0.004612	0.004598	0.004585	0.004573	0.004561	0.004551	0.004541	0.004532	0.004523	0.004515	0.004508	0.004501	0.004495	0.004489	0.004483	0.004478	0.004473	0.004468	0.004464	0.004460	0.004456	0.004453	0.004450	0.004447	0.004444	0.004442	0.004440	0.004439	0.004437	0.004436	0.004435	0.004435	0.004434	0.004434
0.0300	0.004650	0.004651	0.004655	0.004661	0.004669	0.004679	0.004692	0.004706	0.004721	0.004738	0.004756	0.004775	0.004794	0.004813	0.004833	0.004852	0.004870	0.004888	0.004905	0.004921	0.004935	0.004948	0.004960	0.004970	0.004978	0.004985	0.004989	0.004992	0.004993	0.004992	0.004990	0.004986	0.004980	0.004972	0.004962	0.004952	0.004939	0.004926	0.004911	0.004895	0.004877	0.004860	0.004841	0.004822	0.004802	0.004782	0.004762	0.004741	0.004721	0.004702	0.004682	0.004664	0.004645	0.004628	0.004611	0.004595	0.004580	0.004566	0.004552	0.004540	0.004528	0.004517	0.004507	0.004497	0.004488	0.004480	0.004472	0.004465	0.004459	0.004452	0.004447	0.004441	0.004436	0.004431	0.004427	0.004423	0.004419	0.004416	0.004413	0.004410	0.004407	0.004405	0.004403	0.004401	0.004399	0.004398	0.004397	0.004396	0.004395	0.004395	0.004395
0.0400	0.004598	0.004599	0.004603	0.004608	0.004617	0.004627	0.004639	0.004653	0.004668	0.004685	0.004702	0.004721	0.004740	0.004759	0.004778	0.004797	0.004815	0.004832	0.004849	0.004865	0.004879	0.004892	0.004903	0.004913	0.004921	0.004927	0.004932	0.004935	0.004936	0.004935	0.004933	0.004929	0.004923	0.004915	0.004906	0.004896	0.004884	0.004870	0.004856	0.004840	0.004823	0.004806	0.004788	0.004769	0.004750	0.004730	0.004710	0.004691	0.004672	0.004653	0.004634	0.004615	0.004598	0.004581	0.004564	0.004549	0.004534	0.004520	0.004507	0.004495	0.004483	0.004473	0.004463	0.004454	0.004445	0.004437	0.004430	0.004423	0.004416	0.004410	0.004405	0.004400	0.004395	0.004390	0.004386	0.004382	0.004378	0.004375	0.004372	0.004369	0.004366	0.004364	0.004362	0.004360	0.004359	0.004358	0.004356	0.004356	0.004355	0.004355	0.004355
0.0500	0.004548	0.004549	0.004552	0.004558	0.004566	0.004576	0.004588	0.004601	0.004616	0.004633	0.004650	0.004668	0.004687	0.004705	0.004724	0.004742	0.004760	0.004777	0.004794	0.004809	0.004823	0.004836	0.004847	0.004857	0.004865	0.004871	0.004875	0.004878	0.004880	0.004879	0.004877	0.004873	0.004867	0.004860	0.004851	0.004840	0.004829	0.004816	0.004802	0.004786	0.004770	0.004753	0.004735	0.004717	0.004698	0.004679	0.004660	0.004641	0.004622	0.004603	0.004585	0.004567	0.004550	0.004534	0.004518	0.004503	0.004488	0.004475	0.004462	0.004450	0.004439	0.004429	0.004420	0.004411	0.004402	0.004395	0.004388	0.004381	0.004375	0.004369	0.004364	0.004359	0.004354	0.004350	0.004346	0.004342	0.004338	0.004335	0.004332	0.004329	0.004327	0.004325	0.004323	0.004321	0.004320	0.004318	0.004317	0.004317	0.004316	0.004316	0.004316
0.0600	0.004500	0.004501	0.004505	0.004510	0.004518	0.004528	0.004539	0.004553	0.004567	0.004583	0.004600	0.004618	0.004636	0.004654	0.004673	0.004691	0.004708	0.004725	0.004741	0.004756	0.004769	0.004782	0.004793	0.004802	0.004810	0.004816	0.004821	0.004824	0.004825	0.004824	0.004822	0.004818	0.004813	0.004806	0.004797	0.004787	0.004776	0.004763	0.004749	0.004734	0.004718	0.004702	0.004685	0.004667	0.004648	0.004630	0.004611	0.004593	0.004574	0.004556	0.004538	0.004521	0.004504	0.004488	0.004472	0.004458	0.004444	0.004431	0.004419	0.004407	0.004397	0.004387	0.004377	0.004369	0.004361	0.004353	0.004347	0.004340	0.004334	0.004329	0.004323	0.004319	0.004314	0.004310	0.004306	0.004302	0.004299	0.004296	0.004293	0.004290	0.004288	0.004286	0.004284	0.004282	0.004281	0.004279	0.004278	0.004278	0.004277	0.004277	0.004277
0.0700	0.004453	0.004454	0.004457	0.004463	0.004470	0.004480	0.004491	0.004504	0.004518	0.004534	0.004550	0.004568	0.004585	0.004603	0.004621	0.004639	0.004656	0.004672	0.004688	0.004703	0.004716	0.004728	0.004739	0.004748	0.004756	0.004762	0.004766	0.004769	0.004770	0.004770	0.004768	0.004764	0.004758	0.004751	0.004743	0.004733	0.004722	0.004710	0.004696	0.004682	0.004666	0.004650	0.004633	0.004616	0.004598	0.004580	0.004562	0.004544	0.004526	0.004508	0.004491	0.004474	0.004458	0.004442	0.004427	0.004413	0.004400	0.004387	0.004375	0.004364	0.004354	0.004344	0.004335	0.004327	0.004319	0.004312	0.004305	0.004299	0.004293	0.004288	0.004283	0.004278	0.004274	0.004270	0.004266	0.004262	0.004259	0.004256	0.004253	0.004250	0.004248	0.004246	0.004244	0.004243	0.004241	0.004240	0.004239	0.004238	0.004238	0.004237	0.004237
0.0800	0.004408	0.004410	0.004413	0.004418	0.004426	0.004435	0.004446	0.004458	0.004472	0.004487	0.004503	0.004520	0.004537	0.004555	0.004572	0.004589	0.004606	0.004622	0.004637	0.004651	0.004664	0.004676	0.004686	0.004695	0.004703	0.004709	0.004713	0.004716	0.004717	0.004716	0.004714	0.004711	0.004705	0.004699	0.004690	0.004681	0.004670	0.004658	0.004645	0.004631	0.004616	0.004600	0.004584	0.004567	0.004550	0.004533	0.004515	0.004498	0.004480	0.004463	0.004446	0.004430	0.004414	0.004399	0.004385	0.004371	0.004358	0.004346	0.004335	0.004324	0.004314	0.004304	0.004296	0.004288	0.004280	0.004273	0.004267	0.004261	0.004255	0.004250	0.004245	0.004241	0.004237	0.004233	0.004229	0.004225	0.004222	0.004219	0.004217	0.004214	0.004212	0.004210	0.004208	0.004206	0.004205	0.004204	0.004203	0.004202	0.004202	0.004202	0.004201
0.0900	0.004366	0.004367	0.004370	0.004375	0.004382	0.004391	0.004402	0.004414	0.004428	0.004442	0.004458	0.004474	0.004491	0.004508	0.004524	0.004541	0.004557	0.004573	0.004587	0.004601	0.004614	0.004625	0.004635	0.004644	0.004651	0.004657	0.004661	0.004664	0.004665	0.004664	0.004662	0.004659	0.004653	0.004647	0.004639	0.004630	0.004619	0.004607	0.004595	0.004581	0.004567	0.004551	0.004535	0.004519	0.004502	0.004485	0.004468	0.004451	0.004435	0.004418	0.004402	0.004386	0.004371	0.004356	0.004342	0.004329	0.004316	0.004304	0.004293	0.004283	0.004273	0.004264	0.004256	0.004248	0.004241	0.004234	0.004228	0.004222	0.004217	0.004212	0.004207	0.004203	0.004198	0.004195	0.004191	0.004187	0.004184	0.004181	0.004179	0.004176	0.004174	0.004172	0.004171	0.004169	0.004168	0.004167	0.004166	0.004165	0.004165	0.004164	0.004164
0.1000	0.004321	0.004322	0.004325	0.004330	0.004337	0.004346	0.004356	0.004368	0.004381	0.004395	0.004410	0.004426	0.004442	0.004459	0.004475	0.004491	0.004507	0.004522	0.004536	0.004550	0.004562	0.004573	0.004583	0.004591	0.004598	0.004604	0.004608	0.004611	0.004612	0.004611	0.004609	0.004606	0.004601	0.004594	0.004586	0.004577	0.004567	0.004556	0.004544	0.004530	0.004516	0.004501	0.004486	0.004470	0.004454	0.004438	0.004421	0.004405	0.004388	0.004372	0.004357	0.004342	0.004327	0.004313	0.004299	0.004286	0.004274	0.004263	0.004252	0.004242	0.004233	0.004224	0.004216	0.004209	0.004202	0.004195	0.004189	0.004184	0.004179	0.004174	0.004169	0.004165	0.004161	0.004157	0.004154	0.004151	0.004148	0.004145	0.004143	0.004140	0.004138	0.004136	0.004135	0.004133	0.004132	0.004131	0.004130	0.004129	0.004129	0.004129	0.004128
0.1100	0.004282	0.004283	0.004286	0.004291	0.004298	0.004306	0.004316	0.004328	0.004340	0.004354	0.004368	0.004384	0.004399	0.004415	0.004431	0.004446	0.004461	0.004476	0.004489	0.004502	0.004514	0.004525	0.004534	0.004542	0.004549	0.004554	0.004558	0.004560	0.004561	0.004561	0.004559	0.004555	0.004550	0.004544	0.004537	0.004528	0.004518	0.004507	0.004495	0.004482	0.004468	0.004454	0.004439	0.004424	0.004408	0.004392	0.004376	0.004360	0.004345	0.004329	0.004313	0.004299	0.004284	0.004271	0.004258	0.004245	0.004234	0.004223	0.004212	0.004203	0.004194	0.004185	0.004177	0.004170	0.004163	0.004157	0.004151	0.004146	0.004141	0.004136	0.004132	0.004128	0.004124	0.004120	0.004117	0.004114	0.004111	0.004108	0.004106	0.004103	0.004101	0.004099	0.004098	0.004096	0.004095	0.004094	0.004093	0.004093	0.004092	0.004092	0.004092
0.1200	0.004243	0.004244	0.004247	0.004252	0.004258	0.004266	0.004276	0.004287	0.004299	0.004312	0.004326	0.004341	0.004356	0.004371	0.004386	0.004401	0.004416	0.004430	0.004443	0.004455	0.004466	0.004477	0.004486	0.004494	0.004500	0.004505	0.004509	0.004511	0.004512	0.004511	0.004509	0.004506	0.004501	0.004495	0.004488	0.004479	0.004469	0.004459	0.004447	0.004435	0.004421	0.004407	0.004393	0.004378	0.004363	0.004347	0.004332	0.004317	0.004301	0.004286	0.004272	0.004257	0.004243	0.004230	0.004218	0.004206	0.004194	0.004184	0.004174	0.004164	0.004156	0.004148	0.004140	0.004133	0.004127	0.004121	0.004115	0.004110	0.004105	0.004100	0.004096	0.004092	0.004088	0.004085	0.004082	0.004079	0.004076	0.004073	0.004071	0.004069	0.004067	0.004065	0.004063	0.004062	0.004061	0.004060	0.004059	0.004058	0.004058	0.004057	0.004057
0.1300	0.004208	0.004209	0.004212	0.004216	0.004222	0.004230	0.004239	0.004249	0.004261	0.004274	0.004287	0.004301	0.004316	0.004330	0.004344	0.004359	0.004373	0.004386	0.004398	0.004410	0.004421	0.004431	0.004439	0.004447	0.004453	0.004458	0.004461	0.004463	0.004464	0.004463	0.004461	0.004457	0.004453	0.004447	0.004440	0.004431	0.004422	0.004412	0.004400	0.004388	0.004375	0.004362	0.004348	0.004334	0.004318	0.004304	0.004289	0.004274	0.004259	0.004245	0.004230	0.004217	0.004204	0.004191	0.004179	0.004167	0.004156	0.004146	0.004136	0.004127	0.004119	0.004111	0.004104	0.004097	0.004091	0.004085	0.004079	0.004074	0.004069	0.004065	0.004061	0.004057	0.004053	0.004050	0.004047	0.004044	0.004041	0.004039	0.004036	0.004034	0.004032	0.004030	0.004029	0.004027	0.004026	0.004025	0.004024	0.004024	0.004023	0.004023	0.004023
0.1400	0.004172	0.004173	0.004176	0.004180	0.004186	0.004193	0.004202	0.004212	0.004223	0.004235	0.004248	0.004261	0.004275	0.004289	0.004303	0.004316	0.004329	0.004342	0.004354	0.004365	0.004376	0.004385	0.004393	0.004400	0.004406	0.004410	0.004414	0.004416	0.004416	0.004415	0.004413	0.004410	0.004405	0.004399	0.004392	0.004384	0.004375	0.004365	0.004354	0.004343	0.004330	0.004317	0.004304	0.004290	0.004275	0.004261	0.004247	0.004232	0.004218	0.004204	0.004191	0.004177	0.004164	0.004152	0.004141	0.004129	0.004119	0.004109	0.004100	0.004091	0.004083	0.004075	0.004068	0.004062	0.004056	0.004050	0.004045	0.004040	0.004035	0.004031	0.004027	0.004023	0.004020	0.004016	0.004013	0.004010	0.004008	0.004005	0.004003	0.004001	0.003999	0.003997	0.003996	0.003994	0.003993	0.003992	0.003991	0.003991	0.003990	0.003990	0.003990
0.1500	0.004138	0.004139	0.004141	0.004145	0.004151	0.004158	0.004166	0.004176	0.004186	0.004197	0.004210	0.004222	0.004235	0.004248	0.004261	0.004274	0.004287	0.004299	0.004310	0.004321	0.004331	0.004339	0.004347	0.004354	0.004359	0.004363	0.004366	0.004368	0.004368	0.004367	0.004365	0.004362	0.004357	0.004352	0.004345	0.004337	0.004328	0.004319	0.004308	0.004297	0.004285	0.004272	0.004259	0.004246	0.004232	0.004218	0.004205	0.004191	0.004177	0.004164	0.004151	0.004138	0.004126	0.004114	0.004103	0.004092	0.004082	0.004072	0.004063	0.004055	0.004047	0.004040	0.004033	0.004026	0.004021	0.004015	0.004010	0.004005	0.004001	0.003997	0.003993	0.003989	0.003986	0.003982	0.003979	0.003977	0.003974	0.003972	0.003969	0.003967	0.003965	0.003964	0.003962	0.003961	0.003960	0.003959	0.003958	0.003958	0.003957	0.003957	0.003957
0.1600	0.004105	0.004106	0.004108	0.004112	0.004117	0.004124	0.004132	0.004141	0.004150	0.004161	0.004173	0.004185	0.004197	0.004209	0.004222	0.004234	0.004246	0.004257	0.004268	0.004278	0.004287	0.004295	0.004302	0.004308	0.004313	0.004317	0.004319	0.004321	0.004321	0.004320	0.004318	0.004314	0.004310	0.004304	0.004298	0.004290	0.004281	0.004272	0.004262	0.004251	0.004239	0.004226	0.004214	0.004201	0.004188	0.004175	0.004161	0.004148	0.004135	0.004122	0.004109	0.004097	0.004085	0.004074	0.004063	0.004053	0.004043	0.004034	0.004025	0.004017	0.004010	0.004002	0.003996	0.003990	0.003984	0.003978	0.003974	0.003969	0.003965	0.003961	0.003956	0.003953	0.003950	0.003946	0.003943	0.003941	0.003938	0.003936	0.003934	0.003932	0.003930	0.003928	0.003927	0.003926	0.003924	0.003924	0.003923	0.003922	0.003922	0.003922	0.003921
0.1700	0.004071	0.004071	0.004074	0.004077	0.004082	0.004088	0.004096	0.004104	0.004114	0.004124	0.004135	0.004146	0.004157	0.004169	0.004181	0.004192	0.004203	0.004214	0.004224	0.004234	0.004242	0.004250	0.004257	0.004262	0.004267	0.004270	0.004273	0.004274	0.004274	0.004273	0.004271	0.004267	0.004263	0.004257	0.004251	0.004243	0.004235	0.004226	0.004216	0.004205	0.004194	0.004182	0.004170	0.004157	0.004145	0.004132	0.004119	0.004106	0.004094	0.004081	0.004069	0.004057	0.004046	0.004035	0.004024	0.004015	0.004005	0.003996	0.003988	0.003980	0.003973	0.003966	0.003960	0.003954	0.003948	0.003943	0.003938	0.003933	0.003929	0.003925	0.003921	0.003918	0.003915	0.003911	0.003908	0.003905	0.003903	0.003900	0.003898	0.003896	0.003894	0.003893	0.003891	0.003890	0.003889	0.003888	0.003887	0.003887	0.003886	0.003886	0.003886
0.1800	0.004042	0.004042	0.004044	0.004048	0.004052	0.004058	0.004065	0.004073	0.004082	0.004092	0.004102	0.004112	0.004123	0.004134	0.004145	0.004156	0.004166	0.004176	0.004186	0.004194	0.004202	0.004210	0.004216	0.004221	0.004225	0.004229	0.004231	0.004232	0.004231	0.004230	0.004228	0.004225	0.004220	0.004215	0.004209	0.004201	0.004193	0.004184	0.004175	0.004165	0.004154	0.004142	0.004131	0.004119	0.004107	0.004094	0.004082	0.004070	0.004058	0.004046	0.004034	0.004023	0.004012	0.004001	0.003991	0.003982	0.003973	0.003964	0.003956	0.003949	0.003942	0.003935	0.003929	0.003923	0.003918	0.003913	0.003908	0.003904	0.003900	0.003896	0.003893	0.003889	0.003886	0.003883	0.003880	0.003878	0.003875	0.003873	0.003871	0.003869	0.003867	0.003866	0.003864	0.003863	0.003862	0.003861	0.003860	0.003860	0.003859	0.003859	0.003859
0.1900	0.004012	0.004013	0.004015	0.004018	0.004023	0.004028	0.004035	0.004042	0.004050	0.004059	0.004069	0.004078	0.004088	0.004099	0.004109	0.004119	0.004128	0.004138	0.004146	0.004155	0.004162	0.004169	0.004174	0.004179	0.004183	0.004186	0.004187	0.004188	0.004188	0.004187	0.004184	0.004181	0.004177	0.004171	0.004165	0.004158	0.004150	0.004142	0.004132	0.004123	0.004112	0.004101	0.004089	0.004078	0.004066	0.004054	0.004042	0.004031	0.004019	0.004008	0.003997	0.003986	0.003976	0.003966	0.003956	0.003947	0.003938	0.003930	0.003922	0.003915	0.003908	0.003902	0.003896	0.003891	0.003885	0.003881	0.003876	0.003872	0.003868	0.003864	0.003861	0.003857	0.003854	0.003851	0.003849	0.003846	0.003844	0.003842	0.003840	0.003838	0.003836	0.003834	0.003833	0.003832	0.003831	0.003830	0.003829	0.003829	0.003828	0.003828	0.003828
0.2000	0.003978	0.003978	0.003980	0.003983	0.003987	0.003992	0.003998	0.004005	0.004013	0.004021	0.004030	0.004039	0.004048	0.004058	0.004067	0.004076	0.004085	0.004094	0.004102	0.004109	0.004120	0.004126	0.004131	0.004135	0.004139	0.004141	0.004143	0.004143	0.004143	0.004141	0.004139	0.004135	0.004131	0.004125	0.004119	0.004112	0.004105	0.004096	0.004087	0.004078	0.004068	0.004057	0.004047	0.004036	0.004025	0.004013	0.004002	0.003991	0.003980	0.003969	0.003958	0.003947	0.003937	0.003928	0.003918	0.003910	0.003901	0.003893	0.003886	0.003879	0.003872	0.003866	0.003861	0.003855	0.003850	0.003846	0.003841	0.003837	0.003833	0.003830	0.003826	0.003823	0.003820	0.003817	0.003814	0.003812	0.003810	0.003807	0.003805	0.003804	0.003802	0.003800	0.003799	0.003798	0.003797	0.003796	0.003795	0.003795	0.003794	0.003794	0.003794
0.2100	0.003955	0.003956	0.003957	0.003960	0.003964	0.003969	0.003974	0.003981	0.003988	0.003995	0.004003	0.004012	0.004020	0.004029	0.004038	0.004046	0.004055	0.004062	0.004070	0.004077	0.004083	0.004088	0.004093	0.004097	0.004100	0.004102	0.004103	0.004103	0.004102	0.004101	0.004098	0.004093	0.004089	0.004084	0.004078	0.004071	0.004064	0.004056	0.004047	0.004038	0.004029	0.004019	0.004008	0.003998	0.003987	0.003976	0.003966	0.003955	0.003944	0.003934	0.003924	0.003914	0.003904	0.003895	0.003887	0.003878	0.003870	0.003863	0.003856	0.003849	0.003843	0.003837	0.003831	0.003826	0.003821	0.003817	0.003813	0.003809	0.003805	0.003802	0.003798	0.003795	0.003792	0.003789	0.003787	0.003784	0.003782	0.003780	0.003778	0.003777	0.003775	0.003774	0.003772	0.003771	0.003770	0.003769	0.003768	0.003768	0.003767	0.003767	0.003767
0.2200	0.003926	0.003926	0.003928	0.003930	0.003934	0.003938	0.003943	0.003949	0.003955	0.003962	0.003970	0.003977	0.003985	0.003993	0.004001	0.004008	0.004016	0.004023	0.004029	0.004038	0.004043	0.004048	0.004052	0.004056	0.004058	0.004060	0.004061	0.004061	0.004060	0.004058	0.004056	0.004052	0.004048	0.004043	0.004037	0.004031	0.004024	0.004016	0.004008	0.003999	0.003990	0.003980	0.003970	0.003960	0.003950	0.003940	0.003929	0.003919	0.003909	0.003899	0.003889	0.003880	0.003871	0.003862	0.003854	0.003846	0.003838	0.003831	0.003824	0.003817	0.003811	0.003806	0.003800	0.003795	0.003791	0.003786	0.003782	0.003778	0.003774	0.003770	0.003767	0.003764	0.003761	0.003759	0.003756	0.003754	0.003752	0.003750	0.003748	0.003746	0.003744	0.003743	0.003742	0.003741	0.003740	0.003739	0.003738	0.003738	0.003737	0.003737	0.003737
0.2300	0.003903	0.003903	0.003904	0.003907	0.003910	0.003914	0.003918	0.003924	0.003929	0.003936	0.003943	0.003950	0.003957	0.003964	0.003971	0.003978	0.003985	0.003991	0.003997	0.004003	0.004008	0.004012	0.004016	0.004019	0.004021	0.004022	0.004023	0.004022	0.004021	0.004019	0.004017	0.004013	0.004009	0.004004	0.003999	0.003992	0.003985	0.003978	0.003970	0.003961	0.003952	0.003943	0.003934	0.003924	0.003914	0.003904	0.003895	0.003885	0.003875	0.003866	0.003856	0.003847	0.003839	0.003830	0.003822	0.003814	0.003807	0.003800	0.003793	0.003787	0.003781	0.003776	0.003771	0.003766	0.003761	0.003757	0.003753	0.003749	0.003746	0.003742	0.003739	0.003736	0.003733	0.003731	0.003728	0.003726	0.003724	0.003722	0.003720	0.003718	0.003717	0.003715	0.003714	0.003713	0.003712	0.003711	0.003711	0.003710	0.003710	0.003710	0.003710
0.2400	0.003877	0.003877	0.003879	0.003881	0.003883	0.003887	0.003891	0.003896	0.003901	0.003906	0.003912	0.003919	0.003925	0.003931	0.003937	0.003944	0.003950	0.003955	0.003960	0.003965	0.003969	0.003973	0.003976	0.003978	0.003980	0.003981	0.003981	0.003980	0.003979	0.003977	0.003974	0.003971	0.003966	0.003961	0.003956	0.003950	0.003943	0.003936	0.003928	0.003920	0.003911	0.003902	0.003893	0.003884	0.003875	0.003865	0.003856	0.003847	0.003837	0.003828	0.003819	0.003811	0.003802	0.003794	0.003787	0.003779	0.003772	0.003766	0.003759	0.003753	0.003747	0.003742	0.003737	0.003732	0.003728	0.003723	0.003719	0.003716	0.003712	0.003709	0.003706	0.003703	0.003700	0.003697	0.003695	0.003693	0.003690	0.003688	0.003687	0.003685	0.003683	0.003682	0.003681	0.003680	0.003679	0.003678	0.003677	0.003677	0.003677	0.003676	0.003676
0.2500	0.003855	0.003855	0.003856	0.003858	0.003861	0.003864	0.003867	0.003872	0.003876	0.003881	0.003887	0.003892	0.003898	0.003903	0.003909	0.003914	0.003919	0.003924	0.003929	0.003933	0.003937	0.003940	0.003942	0.003944	0.003945	0.003946	0.003946	0.003945	0.003943	0.003941	0.003938	0.003934	0.003930	0.003926	0.003920	0.003914	0.003908	0.003901	0.003893	0.003886	0.003878	0.003869	0.003861	0.003852	0.003843	0.003834	0.003825	0.003817	0.003808	0.003799	0.003791	0.003783	0.003775	0.003767	0.003760	0.003752	0.003746	0.003739	0.003733	0.003728	0.003722	0.003717	0.003712	0.003708	0.003703	0.003699	0.003696	0.003692	0.003689	0.003685	0.003682	0.003679	0.003677	0.003674	0.003672	0.003670	0.003668	0.003666	0.003664	0.003662	0.003661	0.003660	0.003658	0.003657	0.003656	0.003656	0.003655	0.003655	0.003654	0.003654	0.003654
0.2600	0.003831	0.003832	0.003833	0.003834	0.003836	0.003839	0.003842	0.003846	0.003850	0.003854	0.003859	0.003863	0.003868	0.003873	0.003878	0.003882	0.003887	0.003891	0.003895	0.003898	0.003901	0.003903	0.003905	0.003907	0.003907	0.003907	0.003907	0.003906	0.003904	0.003902	0.003899	0.003895	0.003891	0.003886	0.003881	0.003875	0.003869	0.003862	0.003855	0.003847	0.003840	0.003832	0.003824	0.003815	0.003807	0.003798	0.003790	0.003782	0.003773	0.003765	0.003757	0.003749	0.003742	0.003734	0.003727	0.003720	0.003714	0.003708	0.003702	0.003697	0.003691	0.003686	0.003682	0.003677	0.003673	0.003669	0.003666	0.003662	0.003659	0.003656	0.003653	0.003650	0.003647	0.003645	0.003642	0.003640	0.003638	0.003636	0.003635	0.003633	0.003632	0.003630	0.003629	0.003628	0.003627	0.003627	0.003626	0.003626	0.003625	0.003625	0.003625
0.2700	0.003810	0.003810	0.003811	0.003812	0.003814	0.003816	0.003819	0.003822	0.003825	0.003829	0.003833	0.003837	0.003841	0.003845	0.003848	0.003852	0.003856	0.003859	0.003862	0.003865	0.003867	0.003869	0.003870	0.003871	0.003872	0.003871	0.003871	0.003869	0.003867	0.003865	0.003861	0.003858	0.003854	0.003849	0.003844	0.003838	0.003832	0.003826	0.003819	0.003811	0.003804	0.003796	0.003788	0.003781	0.003773	0.003765	0.003757	0.003749	0.003741	0.003733	0.003725	0.003718	0.003711	0.003704	0.003697	0.003691	0.003685	0.003679	0.003673	0.003668	0.003663	0.003658	0.003653	0.003649	0.003645	0.003641	0.003637	0.003634	0.003630	0.003627	0.003624	0.003621	0.003619	0.003616	0.003614	0.003612	0.003610	0.003608	0.003607	0.003605	0.003604	0.003602	0.003601	0.003600	0.003599	0.003599	0.003598	0.003598	0.003597	0.003597	0.003597
0.2800	0.003789	0.003789	0.003790	0.003791	0.003792	0.003794	0.003796	0.003799	0.003802	0.003805	0.003808	0.003811	0.003814	0.003818	0.003821	0.003824	0.003827	0.003829	0.003832	0.003834	0.003835	0.003837	0.003838	0.003838	0.003838	0.003837	0.003836	0.003835	0.003832	0.003830	0.003826	0.003823	0.003819	0.003814	0.003809	0.003803	0.003798	0.003791	0.003784	0.003778	0.003771	0.003763	0.003756	0.003748	0.003741	0.003733	0.003726	0.003718	0.003711	0.003703	0.003695	0.003688	0.003681	0.003675	0.003668	0.003662	0.003656	0.003651	0.003645	0.003640	0.003635	0.003631	0.003626	0.003622	0.003618	0.003614	0.003611	0.003607	0.003604	0.003601	0.003598	0.003595	0.003593	0.003590	0.003588	0.003586	0.003584	0.003582	0.003581	0.003579	0.003578	0.003576	0.003575	0.003574	0.003573	0.003573	0.003572	0.003572	0.003571	0.003571	0.003571
0.2900	0.003766	0.003766	0.003767	0.003767	0.003769	0.003770	0.003772	0.003774	0.003776	0.003779	0.003781	0.003784	0.003787	0.003789	0.003792	0.003794	0.003797	0.003799	0.003801	0.003802	0.003803	0.003804	0.003805	0.003805	0.003804	0.003803	0.003802	0.003800	0.003798	0.003795	0.003792	0.003788	0.003784	0.003779	0.003774	0.003769	0.003763	0.003757	0.003751	0.003744	0.003737	0.003731	0.003724	0.003716	0.003709	0.003702	0.003695	0.003688	0.003681	0.003674	0.003667	0.003660	0.003653	0.003647	0.003641	0.003635	0.003629	0.003624	0.003619	0.003614	0.003609	0.003604	0.003600	0.003596	0.003592	0.003588	0.003585	0.003582	0.003579	0.003576	0.003573	0.003570	0.003568	0.003566	0.003564	0.003562	0.003560	0.003558	0.003557	0.003555	0.003554	0.003553	0.003552	0.003551	0.003550	0.003549	0.003549	0.003548	0.003548	0.003548	0.003548
0.3000	0.003747	0.003748	0.003748	0.003749	0.003750	0.003751	0.003752	0.003753	0.003755	0.003757	0.003759	0.003761	0.003762	0.003764	0.003766	0.003768	0.003769	0.003770	0.003771	0.003772	0.003773	0.003773	0.003772	0.003772	0.003771	0.003770	0.003768	0.003766	0.003763	0.003760	0.003757	0.003753	0.003749	0.003745	0.003740	0.003735	0.003729	0.003724	0.003718	0.003712	0.003705	0.003699	0.003692	0.003685	0.003679	0.003672	0.003665	0.003658	0.003652	0.003645	0.003639	0.003632	0.003626	0.003620	0.003614	0.003609	0.003603	0.003598	0.003593	0.003588	0.003584	0.003579	0.003575	0.003571	0.003568	0.003564	0.003561	0.003557	0.003554	0.003551	0.003549	0.003546	0.003544	0.003541	0.003539	0.003537	0.003536	0.003534	0.003532	0.003531	0.003530	0.003529	0.003528	0.003527	0.003526	0.003526	0.003525	0.003525	0.003524	0.003524	0.003524
0.3100	0.003725	0.003725	0.003726	0.003726	0.003727	0.003727	0.003728	0.003729	0.003730	0.003732	0.003733	0.003734	0.003735	0.003736	0.003737	0.003738	0.003739	0.003740	0.003740	0.003740	0.003740	0.003740	0.003739	0.003738	0.003737	0.003735	0.003733	0.003731	0.003728	0.003725	0.003721	0.003718	0.003714	0.003709	0.003704	0.003699	0.003694	0.003688	0.003683	0.003677	0.003671	0.003665	0.003658	0.003652	0.003645	0.003639	0.003633	0.003626	0.003620	0.003614	0.003608	0.003602	0.003596	0.003590	0.003584	0.003578	0.003573	0.003568	0.003564	0.003559	0.003554	0.003550	0.003546	0.003542	0.003539	0.003535	0.003532	0.003529	0.003526	0.003523	0.003520	0.003518	0.003515	0.003513	0.003511	0.003509	0.003507	0.003506	0.003504	0.003503	0.003502	0.003501	0.003500	0.003499	0.003498	0.003498	0.003497	0.003497	0.003497	0.003497	0.003497
0.3200	0.003707	0.003707	0.003707	0.003707	0.003707	0.003708	0.003708	0.003709	0.003709	0.003710	0.003710	0.003711	0.003711	0.003712	0.003712	0.003712	0.003712	0.003712	0.003712	0.003711	0.003711	0.003710	0.003709	0.003707	0.003705	0.003703	0.003701	0.003698	0.003696	0.003692	0.003689	0.003685	0.003681	0.003677	0.003672	0.003667	0.003662	0.003657	0.003651	0.003646	0.003640	0.003634	0.003628	0.003622	0.003616	0.003610	0.003604	0.003598	0.003592	0.003586	0.003580	0.003574	0.003569	0.003563	0.003558	0.003553	0.003548	0.003543	0.003538	0.003534	0.003529	0.003525	0.003521	0.003517	0.003513	0.003510	0.003507	0.003503	0.003500	0.003497	0.003495	0.003492	0.003490	0.003488	0.003486	0.003484	0.003483	0.003481	0.003480	0.003478	0.003477	0.003476	0.003475	0.003475	0.003474	0.003474	0.003473	0.003473	0.003473	0.003472	0.003472
0.3300	0.003691	0.003691	0.003691	0.003691	0.003691	0.003691	0.003691	0.003691	0.003691	0.003691	0.003691	0.003691	0.003690	0.003690	0.003690	0.003689	0.003688	0.003688	0.003687	0.003686	0.003684	0.003683	0.003681	0.003679	0.003677	0.003675	0.003672	0.003670	0.003666	0.003663	0.003660	0.003656	0.003652	0.003648	0.003643	0.003639	0.003634	0.003629	0.003624	0.003619	0.003613	0.003608	0.003602	0.003597	0.003591	0.003585	0.003580	0.003574	0.003568	0.003563	0.003557	0.003552	0.003547	0.003541	0.003536	0.003531	0.003527	0.003522	0.003518	0.003513	0.003509	0.003505	0.003501	0.003497	0.003494	0.003491	0.003487	0.003484	0.003481	0.003478	0.003476	0.003473	0.003471	0.003469	0.003467	0.003465	0.003464	0.003462	0.003461	0.003460	0.003459	0.003458	0.003457	0.003456	0.003456	0.003455	0.003455	0.003455	0.003454	0.003454	0.003454
0.3400	0.003674	0.003674	0.003674	0.003674	0.003674	0.003673	0.003673	0.003672	0.003672	0.003671	0.003670	0.003669	0.003668	0.003667	0.003666	0.003665	0.003663	0.003662	0.003660	0.003658	0.003657	0.003655	0.003652	0.003650	0.003647	0.003644	0.003641	0.003638	0.003635	0.003631	0.003628	0.003624	0.003620	0.003616	0.003611	0.003607	0.003602	0.003597	0.003592	0.003587	0.003582	0.003577	0.003572	0.003566	0.003561	0.003556	0.003551	0.003545	0.003540	0.003535	0.003530	0.003525	0.003520	0.003515	0.003510	0.003505	0.003500	0.003496	0.003491	0.003487	0.003483	0.003479	0.003475	0.003471	0.003468	0.003464	0.003461	0.003458	0.003455	0.003453	0.003450	0.003448	0.003445	0.003443	0.003441	0.003440	0.003438	0.003437	0.003435	0.003434	0.003433	0.003432	0.003432	0.003431	0.003430	0.003430	0.003429	0.003429	0.003429	0.003429	0.003429
0.3500	0.003657	0.003657	0.003656	0.003656	0.003655	0.003655	0.003654	0.003653	0.003652	0.003650	0.003649	0.003648	0.003646	0.003644	0.003642	0.003640	0.003638	0.003636	0.003634	0.003632	0.003629	0.003627	0.003624	0.003621	0.003618	0.003615	0.003612	0.003609	0.003606	0.003602	0.003598	0.003595	0.003591	0.003587	0.003582	0.003578	0.003573	0.003569	0.003564	0.003559	0.003554	0.003549	0.003544	0.003539	0.003535	0.003530	0.003525	0.003520	0.003515	0.003510	0.003505	0.003500	0.003496	0.003490	0.003486	0.003481	0.003477	0.003472	0.003468	0.003464	0.003460	0.003456	0.003452	0.003449	0.003445	0.003442	0.003439	0.003436	0.003433	0.003430	0.003428	0.003426	0.003423	0.003421	0.003420	0.003418	0.003416	0.003415	0.003414	0.003413	0.003412	0.003411	0.003410	0.003410	0.003409	0.003409	0.003409	0.003408	0.003408	0.003408	0.003408
0.3600	0.003641	0.003641	0.003641	0.003640	0.003639	0.003638	0.003637	0.003635	0.003634	0.003632	0.003630	0.003628	0.003626	0.003623	0.003621	0.003618	0.003616	0.003613	0.003610	0.003607	0.003604	0.003601	0.003598	0.003595	0.003592	0.003589	0.003585	0.003582	0.003578	0.003575	0.003571	0.003567	0.003563	0.003559	0.003555	0.003551	0.003547	0.003543	0.003538	0.003534	0.003530	0.003525	0.003521	0.003516	0.003512	0.003507	0.003502	0.003498	0.003493	0.003489	0.003484	0.003480	0.003475	0.003471	0.003466	0.003461	0.003457	0.003453	0.003449	0.003445	0.003441	0.003437	0.003433	0.003430	0.003426	0.003423	0.003420	0.003417	0.003414	0.003412	0.003409	0.003407	0.003405	0.003403	0.003401	0.003400	0.003398	0.003397	0.003395	0.003394	0.003393	0.003392	0.003392	0.003391	0.003391	0.003390	0.003390	0.003390	0.003390	0.003390	0.003390
0.3700	0.003625	0.003625	0.003625	0.003624	0.003623	0.003621	0.003620	0.003618	0.003616	0.003613	0.003611	0.003608	0.003605	0.003602	0.003599	0.003595	0.003592	0.003589	0.003585	0.003582	0.003579	0.003575	0.003572	0.003568	0.003565	0.003561	0.003557	0.003554	0.003550	0.003546	0.003543	0.003539	0.003535	0.003531	0.003527	0.003523	0.003519	0.003515	0.003511	0.003507	0.003503	0.003499	0.003495	0.003491	0.003486	0.003482	0.003478	0.003474	0.003469	0.003465	0.003461	0.003457	0.003452	0.003448	0.003444	0.003440	0.003435	0.003431	0.003427	0.003423	0.003419	0.003415	0.003412	0.003408	0.003405	0.003402	0.003399	0.003396	0.003393	0.003390	0.003388	0.003386	0.003384	0.003382	0.003380	0.003379	0.003377	0.003376	0.003375	0.003374	0.003373	0.003373	0.003372	0.003372	0.003371	0.003371	0.003371	0.003371	0.003371	0.003371	0.003371
0.3800	0.003608	0.003608	0.003608	0.003607	0.003605	0.003604	0.003602	0.003599	0.003597	0.003594	0.003591	0.003588	0.003584	0.003581	0.003577	0.003573	0.003570	0.003566	0.003562	0.003558	0.003554	0.003550	0.003547	0.003543	0.003539	0.003535	0.003531	0.003527	0.003524	0.003520	0.003516	0.003513	0.003509	0.003505	0.003502	0.003498	0.003494	0.003491	0.003487	0.003483	0.003479	0.003476	0.003472	0.003468	0.003464	0.003460	0.003456	0.003452	0.003448	0.003444	0.003440	0.003436	0.003432	0.003428	0.003424	0.003420	0.003416	0.003412	0.003408	0.003403	0.003399	0.003396	0.003392	0.003388	0.003385	0.003382	0.003379	0.003376	0.003374	0.003371	0.003369	0.003367	0.003365	0.003363	0.003362	0.003360	0.003359	0.003358	0.003357	0.003357	0.003356	0.003356	0.003355	0.003355	0.003355	0.003354	0.003354	0.003354	0.003354	0.003354	0.003354
0.3900	0.003595	0.003594	0.003594	0.003592	0.003591	0.003589	0.003586	0.003584	0.003581	0.003577	0.003574	0.003570	0.003566	0.003562	0.003557	0.003553	0.003548	0.003544	0.003540	0.003535	0.003531	0.003527	0.003522	0.003518	0.003514	0.003510	0.003506	0.003502	0.003497	0.003494	0.003490	0.003486	0.003483	0.003479	0.003476	0.003472	0.003469	0.003465	0.003462	0.003458	0.003455	0.003451	0.003447	0.003444	0.003440	0.003437	0.003433	0.003429	0.003426	0.003422	0.003418	0.003414	0.003410	0.003406	0.003402	0.003398	0.003394	0.003390	0.003386	0.003383	0.003379	0.003375	0.003372	0.003368	0.003365	0.003362	0.003359	0.003356	0.003353	0.003351	0.003349	0.003347	0.003345	0.003343	0.003342	0.003340	0.003339	0.003338	0.003338	0.003337	0.003336	0.003336	0.003336	0.003335	0.003335	0.003335	0.003335	0.003335	0.003335	0.003335	0.003335
0.4000	0.003578	0.003577	0.003577	0.003575	0.003574	0.003571	0.003569	0.003565	0.003562	0.003558	0.003554	0.003550	0.003545	0.003541	0.003536	0.003531	0.003526	0.003521	0.003517	0.003512	0.003507	0.003503	0.003498	0.003494	0.003489	0.003485	0.003481	0.003477	0.003474	0.003470	0.003466	0.003463	0.003459	0.003456	0.003453	0.003450	0.003446	0.003443	0.003440	0.003437	0.003434	0.003431	0.003427	0.003424	0.003421	0.003418	0.003414	0.003411	0.003408	0.003404	0.003401	0.003397	0.003393	0.003390	0.003386	0.003382	0.003378	0.003375	0.003371	0.003367	0.003363	0.003360	0.003356	0.003353	0.003350	0.003347	0.003344	0.003341	0.003339	0.003336	0.003334	0.003332	0.003331	0.003329	0.003328	0.003327	0.003326	0.003325	0.003324	0.003324	0.003324	0.003323	0.003323	0.003323	0.003323	0.003323	0.003323	0.003323	0.003323	0.003323	0.003323
0.4100	0.003570	0.003570	0.003569	0.003567	0.003565	0.003563	0.003560	0.003556	0.003552	0.003548	0.003543	0.003538	0.003533	0.003528	0.003522	0.003517	0.003511	0.003506	0.003501	0.003495	0.003490	0.003485	0.003480	0.003476	0.003471	0.003467	0.003462	0.003458	0.003454	0.003451	0.003447	0.003443	0.003440	0.003437	0.003434	0.003431	0.003428	0.003425	0.003422	0.003419	0.003416	0.003413	0.003410	0.003407	0.003404	0.003401	0.003398	0.003395	0.003392	0.003388	0.003385	0.003382	0.003378	0.003374	0.003370	0.003366	0.003362	0.003358	0.003355	0.003351	0.003347	0.003344	0.003340	0.003337	0.003334	0.003331	0.003328	0.003325	0.003322	0.003320	0.003318	0.003316	0.003314	0.003313	0.003312	0.003311	0.003310	0.003309	0.003309	0.003308	0.003308	0.003308	0.003308	0.003308	0.003308	0.003308	0.003308	0.003308	0.003308	0.003308	0.003308
0.4200	0.003557	0.003557	0.003556	0.003554	0.003552	0.003549	0.003546	0.003542	0.003537	0.003533	0.003528	0.003522	0.003517	0.003511	0.003505	0.003499	0.003493	0.003487	0.003481	0.003476	0.003470	0.003465	0.003460	0.003455	0.003450	0.003445	0.003441	0.003437	0.003433	0.003429	0.003426	0.003422	0.003419	0.003416	0.003413	0.003410	0.003407	0.003405	0.003402	0.003399	0.003397	0.003394	0.003392	0.003389	0.003386	0.003384	0.003381	0.003378	0.003375	0.003372	0.003369	0.003365	0.003362	0.003358	0.003355	0.003351	0.003347	0.003343	0.003340	0.003335	0.003331	0.003327	0.003324	0.003321	0.003317	0.003314	0.003311	0.003308	0.003306	0.003304	0.003302	0.003300	0.003298	0.003297	0.003296	0.003295	0.003294	0.003294	0.003293	0.003293	0.003293	0.003293	0.003293	0.003293	0.003293	0.003293	0.003293	0.003294	0.003294	0.003294	0.003294
0.4300	0.003545	0.003544	0.003543	0.003542	0.003539	0.003536	0.003532	0.003528	0.003523	0.003518	0.003512	0.003507	0.003501	0.003494	0.003488	0.003481	0.003475	0.003469	0.003462	0.003456	0.003450	0.003445	0.003439	0.003434	0.003429	0.003424	0.003419	0.003415	0.003411	0.003407	0.003404	0.003401	0.003398	0.003395	0.003392	0.003390	0.003387	0.003385	0.003382	0.003380	0.003378	0.003376	0.003373	0.003371	0.003369	0.003366	0.003363	0.003361	0.003358	0.003355	0.003352	0.003349	0.003346	0.003342	0.003339	0.003335	0.003331	0.003328	0.003324	0.003320	0.003316	0.003312	0.003308	0.003305	0.003302	0.003299	0.003296	0.003293	0.003291	0.003289	0.003287	0.003285	0.003284	0.003283	0.003282	0.003281	0.003280	0.003280	0.003280	0.003280	0.003280	0.003280	0.003280	0.003280	0.003281	0.003281	0.003281	0.003281	0.003281	0.003282	0.003282
0.4400	0.003534	0.003534	0.003533	0.003531	0.003528	0.003525	0.003521	0.003516	0.003511	0.003505	0.003499	0.003493	0.003486	0.003480	0.003473	0.003466	0.003459	0.003452	0.003446	0.003439	0.003432	0.003426	0.003421	0.003415	0.003410	0.003405	0.003401	0.003397	0.003393	0.003389	0.003386	0.003381	0.003379	0.003376	0.003372	0.003370	0.003368	0.003366	0.003364	0.003362	0.003360	0.003358	0.003356	0.003354	0.003352	0.003350	0.003348	0.003345	0.003343	0.003340	0.003337	0.003334	0.003331	0.003328	0.003324	0.003321	0.003317	0.003314	0.003310	0.003306	0.003303	0.003299	0.003295	0.003292	0.003289	0.003286	0.003283	0.003280	0.003278	0.003276	0.003274	0.003273	0.003271	0.003270	0.003269	0.003269	0.003268	0.003268	0.003268	0.003268	0.003268	0.003269	0.003269	0.003269	0.003270	0.003270	0.003270	0.003271	0.003271	0.003271	0.003271
0.4500	0.003513	0.003513	0.003511	0.003509	0.003507	0.003503	0.003499	0.003494	0.003489	0.003483	0.003477	0.003470	0.003463	0.003456	0.003446	0.003439	0.003433	0.003426	0.003419	0.003413	0.003406	0.003400	0.003395	0.003389	0.003384	0.003379	0.003375	0.003371	0.003367	0.003364	0.003362	0.003359	0.003357	0.003355	0.003352	0.003351	0.003349	0.003347	0.003346	0.003344	0.003342	0.003341	0.003339	0.003338	0.003336	0.003334	0.003332	0.003330	0.003328	0.003325	0.003322	0.003320	0.003317	0.003313	0.003310	0.003307	0.003303	0.003300	0.003296	0.003292	0.003289	0.003285	0.003282	0.003279	0.003276	0.003273	0.003270	0.003267	0.003265	0.003263	0.003262	0.003260	0.003259	0.003258	0.003258	0.003257	0.003257	0.003257	0.003257	0.003258	0.003258	0.003259	0.003259	0.003260	0.003260	0.003261	0.003261	0.003261	0.003262	0.003262	0.003262
0.4600	0.003511	0.003511	0.003509	0.003507	0.003504	0.003500	0.003496	0.003491	0.003485	0.003479	0.003472	0.003465	0.003457	0.003450	0.003442	0.003435	0.003427	0.003420	0.003412	0.003405	0.003398	0.003392	0.003386	0.003380	0.003375	0.003370	0.003366	0.003362	0.003358	0.003355	0.003352	0.003350	0.003347	0.003345	0.003343	0.003342	0.003341	0.003339	0.003338	0.003337	0.003336	0.003335	0.003334	0.003332	0.003331	0.003329	0.003328	0.003326	0.003323	0.003321	0.003319	0.003316	0.003313	0.003310	0.003307	0.003303	0.003300	0.003296	0.003293	0.003289	0.003285	0.003282	0.003278	0.003275	0.003272	0.003269	0.003266	0.003264	0.003262	0.003260	0.003258	0.003257	0.003256	0.003255	0.003255	0.003255	0.003255	0.003255	0.003256	0.003256	0.003256	0.003257	0.003258	0.003259	0.003259	0.003260	0.003261	0.003261	0.003261	0.003262	0.003262
0.4700	0.003498	0.003497	0.003496	0.003493	0.003490	0.003486	0.003482	0.003476	0.003470	0.003464	0.003457	0.003449	0.003442	0.003434	0.003426	0.003418	0.003410	0.003402	0.003395	0.003388	0.003381	0.003374	0.003368	0.003362	0.003357	0.003352	0.003348	0.003344	0.003341	0.003337	0.003335	0.003333	0.003331	0.003329	0.003327	0.003326	0.003325	0.003324	0.003323	0.003322	0.003322	0.003321	0.003320	0.003319	0.003317	0.003316	0.003314	0.003312	0.003310	0.003308	0.003306	0.003303	0.003300	0.003297	0.003294	0.003289	0.003286	0.003282	0.003278	0.003275	0.003271	0.003268	0.003264	0.003261	0.003258	0.003255	0.003253	0.003250	0.003248	0.003247	0.003245	0.003244	0.003243	0.003243	0.003242	0.003242	0.003243	0.003243	0.003244	0.003244	0.003245	0.003246	0.003247	0.003248	0.003249	0.003250	0.003250	0.003251	0.003251	0.003252	0.003252
0.4800	0.003487	0.003486	0.003485	0.003483	0.003479	0.003475	0.003470	0.003465	0.003458	0.003452	0.003444	0.003437	0.003429	0.003421	0.003412	0.003404	0.003396	0.003388	0.003380	0.003373	0.003366	0.003359	0.003353	0.003347	0.003342	0.003336	0.003332	0.003328	0.003325	0.003322	0.003319	0.003317	0.003316	0.003314	0.003313	0.003312	0.003311	0.003311	0.003310	0.003310	0.003309	0.003309	0.003308	0.003307	0.003307	0.003305	0.003304	0.003303	0.003301	0.003299	0.003296	0.003294	0.003291	0.003288	0.003285	0.003281	0.003278	0.003274	0.003271	0.003267	0.003263	0.003260	0.003257	0.003253	0.003250	0.003247	0.003245	0.003243	0.003241	0.003239	0.003238	0.003236	0.003235	0.003235	0.003235	0.003235	0.003236	0.003237	0.003237	0.003238	0.003239	0.003241	0.003242	0.003243	0.003244	0.003245	0.003246	0.003246	0.003247	0.003247	0.003247
0.4900	0.003475	0.003475	0.003473	0.003471	0.003467	0.003463	0.003458	0.003452	0.003446	0.003439	0.003431	0.003423	0.003415	0.003407	0.003398	0.003390	0.003382	0.003374	0.003366	0.003358	0.003351	0.003344	0.003338	0.003332	0.003327	0.003322	0.003318	0.003314	0.003311	0.003308	0.003306	0.003304	0.003303	0.003302	0.003301	0.003301	0.003301	0.003300	0.003300	0.003300	0.003300	0.003299	0.003299	0.003299	0.003298	0.003297	0.003296	0.003295	0.003293	0.003291	0.003289	0.003287	0.003284	0.003281	0.003278	0.003274	0.003271	0.003267	0.003264	0.003260	0.003257	0.003253	0.003250	0.003247	0.003244	0.003240	0.003237	0.003235	0.003233	0.003232	0.003230	0.003230	0.003229	0.003229	0.003229	0.003230	0.003230	0.003231	0.003232	0.003233	0.003235	0.003236	0.003237	0.003238	0.003240	0.003241	0.003242	0.003242	0.003243	0.003243	0.003243
0.5000	0.003469	0.003469	0.003467	0.003465	0.003461	0.003457	0.003452	0.003446	0.003439	0.003432	0.003424	0.003416	0.003408	0.003399	0.003390	0.003382	0.003373	0.003365	0.003357	0.003349	0.003342	0.003335	0.003329	0.003323	0.003318	0.003313	0.003309	0.003306	0.003303	0.003301	0.003299	0.003297	0.003296	0.003296	0.003295	0.003295	0.003295	0.003295	0.003295	0.003296	0.003296	0.003296	0.003296	0.003296	0.003296	0.003295	0.003294	0.003293	0.003292	0.003290	0.003288	0.003286	0.003283	0.003280	0.003277	0.003274	0.003271	0.003267	0.003264	0.003260	0.003256	0.003252	0.003249	0.003246	0.003243	0.003241	0.003238	0.003236	0.003234	0.003233	0.003232	0.003231	0.003231	0.003231	0.003231	0.003232	0.003233	0.003234	0.003236	0.003237	0.003239	0.003240	0.003242	0.003244	0.003245	0.003246	0.003247	0.003248	0.003249	0.003249	0.003250
0.5100	0.003453	0.003453	0.003451	0.003449	0.003445	0.003441	0.003435	0.003429	0.003422	0.003415	0.003407	0.003399	0.003390	0.003382	0.003373	0.003364	0.003356	0.003347	0.003339	0.003332	0.003324	0.003318	0.003312	0.003306	0.003301	0.003297	0.003293	0.003290	0.003287	0.003285	0.003284	0.003283	0.003282	0.003282	0.003282	0.003282	0.003283	0.003284	0.003284	0.003285	0.003285	0.003286	0.003286	0.003287	0.003287	0.003286	0.003286	0.003285	0.003284	0.003282	0.003280	0.003278	0.003276	0.003273	0.003270	0.003267	0.003263	0.003260	0.003256	0.003253	0.003249	0.003246	0.003243	0.003240	0.003237	0.003234	0.003232	0.003230	0.003229	0.003228	0.003227	0.003227	0.003226	0.003227	0.003228	0.003229	0.003230	0.003231	0.003233	0.003235	0.003237	0.003239	0.003241	0.003242	0.003244	0.003246	0.003247	0.003248	0.003249	0.003249	0.003249
0.5200	0.003444	0.003444	0.003442	0.003440	0.003436	0.003431	0.003426	0.003420	0.003413	0.003405	0.003397	0.003389	0.003380	0.003371	0.003362	0.003354	0.003345	0.003336	0.003328	0.003321	0.003313	0.003307	0.003300	0.003295	0.003290	0.003286	0.003282	0.003279	0.003277	0.003275	0.003274	0.003274	0.003273	0.003273	0.003274	0.003275	0.003276	0.003277	0.003278	0.003279	0.003280	0.003281	0.003282	0.003282	0.003283	0.003283	0.003282	0.003282	0.003281	0.003279	0.003278	0.003275	0.003273	0.003270	0.003267	0.003264	0.003261	0.003258	0.003254	0.003251	0.003247	0.003244	0.003241	0.003237	0.003235	0.003232	0.003230	0.003228	0.003227	0.003226	0.003225	0.003225	0.003225	0.003225	0.003226	0.003228	0.003229	0.003231	0.003233	0.003235	0.003237	0.003239	0.003241	0.003243	0.003245	0.003247	0.003248	0.003249	0.003250	0.003251	0.003251
0.5300	0.003433	0.003432	0.003431	0.003428	0.003424	0.003420	0.003414	0.003407	0.003400	0.003393	0.003385	0.003376	0.003367	0.003358	0.003349	0.003340	0.003332	0.003323	0.003315	0.003307	0.003300	0.003294	0.003288	0.003282	0.003278	0.003274	0.003271	0.003268	0.003266	0.003265	0.003264	0.003264	0.003264	0.003265	0.003266	0.003267	0.003269	0.003270	0.003272	0.003274	0.003275	0.003277	0.003278	0.003279	0.003280	0.003280	0.003280	0.003280	0.003279	0.003278	0.003276	0.003274	0.003272	0.003269	0.003267	0.003263	0.003260	0.003257	0.003253	0.003250	0.003247	0.003243	0.003240	0.003237	0.003235	0.003232	0.003230	0.003229	0.003227	0.003226	0.003226	0.003226	0.003227	0.003228	0.003229	0.003230	0.003232	0.003234	0.003237	0.003239	0.003241	0.003244	0.003246	0.003248	0.003250	0.003252	0.003254	0.003255	0.003256	0.003257	0.003257
0.5400	0.003428	0.003427	0.003426	0.003423	0.003419	0.003415	0.003409	0.003403	0.003395	0.003388	0.003379	0.003371	0.003362	0.003353	0.003344	0.003335	0.003326	0.003317	0.003309	0.003302	0.003295	0.003288	0.003282	0.003277	0.003273	0.003269	0.003266	0.003264	0.003262	0.003262	0.003261	0.003262	0.003263	0.003264	0.003266	0.003267	0.003270	0.003272	0.003274	0.003276	0.003278	0.003280	0.003282	0.003283	0.003284	0.003285	0.003285	0.003285	0.003285	0.003284	0.003282	0.003281	0.003278	0.003276	0.003273	0.003270	0.003267	0.003263	0.003260	0.003257	0.003253	0.003250	0.003247	0.003244	0.003242	0.003240	0.003238	0.003236	0.003235	0.003235	0.003234	0.003235	0.003236	0.003237	0.003239	0.003241	0.003243	0.003245	0.003248	0.003251	0.003254	0.003257	0.003259	0.003262	0.003264	0.003266	0.003268	0.003270	0.003271	0.003271	0.003271
0.5500	0.003412	0.003412	0.003410	0.003407	0.003403	0.003399	0.003393	0.003387	0.003379	0.003372	0.003363	0.003354	0.003346	0.003336	0.003327	0.003318	0.003309	0.003301	0.003292	0.003285	0.003277	0.003271	0.003266	0.003261	0.003257	0.003253	0.003251	0.003249	0.003248	0.003248	0.003248	0.003249	0.003250	0.003252	0.003254	0.003257	0.003260	0.003262	0.003265	0.003268	0.003270	0.003273	0.003275	0.003277	0.003278	0.003279	0.003280	0.003280	0.003280	0.003279	0.003278	0.003276	0.003274	0.003272	0.003269	0.003266	0.003263	0.003260	0.003256	0.003253	0.003250	0.003247	0.003244	0.003240	0.003238	0.003236	0.003234	0.003233	0.003232	0.003231	0.003231	0.003232	0.003233	0.003235	0.003237	0.003239	0.003242	0.003245	0.003248	0.003247	0.003250	0.003253	0.003256	0.003258	0.003261	0.003263	0.003265	0.003266	0.003267	0.003268	0.003268
0.5600	0.003408	0.003407	0.003406	0.003403	0.003399	0.003394	0.003389	0.003382	0.003375	0.003367	0.003358	0.003350	0.003341	0.003331	0.003322	0.003313	0.003304	0.003296	0.003288	0.003281	0.003274	0.003268	0.003262	0.003258	0.003254	0.003251	0.003249	0.003248	0.003247	0.003248	0.003249	0.003250	0.003252	0.003255	0.003258	0.003261	0.003265	0.003268	0.003272	0.003275	0.003278	0.003281	0.003284	0.003286	0.003288	0.003290	0.003291	0.003291	0.003291	0.003291	0.003287	0.003286	0.003284	0.003282	0.003279	0.003277	0.003274	0.003271	0.003268	0.003264	0.003261	0.003258	0.003256	0.003253	0.003251	0.003249	0.003248	0.003247	0.003247	0.003243	0.003243	0.003244	0.003246	0.003248	0.003250	0.003252	0.003255	0.003258	0.003262	0.003265	0.003269	0.003272	0.003275	0.003278	0.003281	0.003284	0.003286	0.003287	0.003289	0.003289	0.003290
0.5700	0.003392	0.003391	0.003390	0.003387	0.003383	0.003378	0.003373	0.003366	0.003359	0.003351	0.003343	0.003334	0.003326	0.003317	0.003308	0.003299	0.003290	0.003282	0.003274	0.003267	0.003261	0.003255	0.003250	0.003246	0.003243	0.003240	0.003239	0.003238	0.003239	0.003239	0.003241	0.003243	0.003246	0.003249	0.003253	0.003257	0.003261	0.003266	0.003270	0.003274	0.003278	0.003280	0.003283	0.003286	0.003289	0.003291	0.003292	0.003293	0.003293	0.003293	0.003292	0.003291	0.003290	0.003288	0.003285	0.003283	0.003280	0.003277	0.003274	0.003271	0.003268	0.003265	0.003262	0.003260	0.003258	0.003256	0.003255	0.003255	0.003254	0.003255	0.003256	0.003257	0.003259	0.003261	0.003264	0.003267	0.003271	0.003275	0.003279	0.003282	0.003287	0.003290	0.003294	0.003298	0.003301	0.003304	0.003306	0.003308	0.003310	0.003311	0.003311
0.5800	0.003391	0.003390	0.003388	0.003386	0.003382	0.003377	0.003371	0.003365	0.003357	0.003349	0.003341	0.003332	0.003323	0.003314	0.003305	0.003296	0.003287	0.003279	0.003271	0.003264	0.003258	0.003252	0.003248	0.003244	0.003241	0.003239	0.003238	0.003238	0.003239	0.003241	0.003244	0.003247	0.003250	0.003255	0.003259	0.003264	0.003269	0.003274	0.003279	0.003284	0.003289	0.003293	0.003297	0.003301	0.003304	0.003306	0.003308	0.003309	0.003310	0.003310	0.003309	0.003308	0.003307	0.003305	0.003302	0.003300	0.003297	0.003293	0.003290	0.003286	0.003284	0.003281	0.003278	0.003276	0.003274	0.003273	0.003272	0.003271	0.003272	0.003272	0.003274	0.003275	0.003278	0.003281	0.003284	0.003288	0.003292	0.003296	0.003301	0.003305	0.003310	0.003314	0.003318	0.003322	0.003326	0.003329	0.003332	0.003334	0.003336	0.003337	0.003337
0.5900	0.003384	0.003383	0.003381	0.003379	0.003375	0.003370	0.003364	0.003357	0.003350	0.003342	0.003333	0.003324	0.003315	0.003306	0.003297	0.003288	0.003279	0.003271	0.003263	0.003256	0.003250	0.003245	0.003241	0.003238	0.003235	0.003234	0.003234	0.003235	0.003236	0.003239	0.003242	0.003246	0.003249	0.003254	0.003260	0.003266	0.003272	0.003278	0.003284	0.003290	0.003295	0.003300	0.003305	0.003309	0.003313	0.003316	0.003318	0.003320	0.003321	0.003321	0.003321	0.003320	0.003319	0.003317	0.003315	0.003312	0.003310	0.003307	0.003304	0.003301	0.003298	0.003295	0.003293	0.003291	0.003289	0.003288	0.003287	0.003287	0.003288	0.003289	0.003291	0.003293	0.003296	0.003299	0.003303	0.003308	0.003312	0.003317	0.003322	0.003328	0.003333	0.003338	0.003342	0.003347	0.003351	0.003354	0.003357	0.003360	0.003362	0.003363	0.003363
0.6000	0.003377	0.003376	0.003374	0.003372	0.003368	0.003364	0.003358	0.003351	0.003344	0.003336	0.003327	0.003319	0.003309	0.003300	0.003291	0.003283	0.003274	0.003266	0.003259	0.003252	0.003247	0.003242	0.003238	0.003236	0.003234	0.003233	0.003234	0.003235	0.003238	0.003241	0.003245	0.003251	0.003256	0.003263	0.003269	0.003276	0.003283	0.003290	0.003297	0.003304	0.003310	0.003316	0.003322	0.003326	0.003331	0.003334	0.003337	0.003339	0.003340	0.003341	0.003341	0.003340	0.003339	0.003337	0.003335	0.003333	0.003330	0.003328	0.003325	0.003322	0.003319	0.003317	0.003315	0.003313	0.003312	0.003311	0.003311	0.003311	0.003312	0.003314	0.003316	0.003319	0.003322	0.003326	0.003330	0.003335	0.003341	0.003346	0.003352	0.003358	0.003363	0.003369	0.003374	0.003379	0.003384	0.003388	0.003391	0.003394	0.003396	0.003397	0.003397
0.6100	0.003373	0.003373	0.003371	0.003368	0.003364	0.003359	0.003353	0.003347	0.003339	0.003331	0.003323	0.003314	0.003305	0.003296	0.003287	0.003278	0.003270	0.003262	0.003255	0.003249	0.003244	0.003239	0.003236	0.003234	0.003233	0.003233	0.003235	0.003237	0.003241	0.003245	0.003251	0.003257	0.003264	0.003271	0.003279	0.003287	0.003295	0.003303	0.003311	0.003319	0.003326	0.003333	0.003339	0.003345	0.003350	0.003354	0.003358	0.003360	0.003362	0.003363	0.003364	0.003364	0.003363	0.003361	0.003359	0.003357	0.003355	0.003352	0.003349	0.003347	0.003344	0.003342	0.003340	0.003338	0.003337	0.003337	0.003337	0.003337	0.003339	0.003341	0.003344	0.003347	0.003351	0.003356	0.003361	0.003367	0.003373	0.003379	0.003386	0.003392	0.003398	0.003404	0.003410	0.003416	0.003421	0.003426	0.003429	0.003432	0.003435	0.003436	0.003436
0.6200	0.003367	0.003366	0.003365	0.003362	0.003358	0.003353	0.003347	0.003340	0.003333	0.003325	0.003316	0.003307	0.003298	0.003289	0.003281	0.003272	0.003264	0.003257	0.003250	0.003244	0.003239	0.003236	0.003233	0.003232	0.003232	0.003233	0.003235	0.003238	0.003243	0.003249	0.003255	0.003262	0.003270	0.003279	0.003288	0.003298	0.003307	0.003316	0.003326	0.003335	0.003343	0.003351	0.003358	0.003365	0.003371	0.003376	0.003380	0.003383	0.003385	0.003387	0.003387	0.003388	0.003387	0.003385	0.003384	0.003382	0.003379	0.003377	0.003374	0.003372	0.003369	0.003367	0.003366	0.003364	0.003364	0.003364	0.003364	0.003365	0.003367	0.003370	0.003373	0.003377	0.003382	0.003387	0.003393	0.003400	0.003407	0.003414	0.003421	0.003428	0.003436	0.003443	0.003449	0.003455	0.003461	0.003466	0.003470	0.003474	0.003476	0.003478	0.003478
0.6300	0.003362	0.003361	0.003360	0.003357	0.003353	0.003348	0.003342	0.003336	0.003328	0.003320	0.003312	0.003303	0.003294	0.003286	0.003277	0.003269	0.003261	0.003254	0.003248	0.003243	0.003239	0.003236	0.003234	0.003233	0.003234	0.003236	0.003240	0.003244	0.003250	0.003257	0.003265	0.003274	0.003283	0.003293	0.003304	0.003315	0.003326	0.003336	0.003347	0.003357	0.003367	0.003376	0.003384	0.003392	0.003398	0.003404	0.003409	0.003413	0.003416	0.003418	0.003419	0.003419	0.003419	0.003418	0.003417	0.003415	0.003413	0.003411	0.003408	0.003406	0.003404	0.003403	0.003401	0.003400	0.003400	0.003401	0.003402	0.003404	0.003406	0.003410	0.003414	0.003419	0.003425	0.003431	0.003438	0.003445	0.003453	0.003461	0.003469	0.003478	0.003486	0.003494	0.003501	0.003508	0.003514	0.003520	0.003525	0.003528	0.003531	0.003533	0.003533
0.6400	0.003367	0.003366	0.003365	0.003362	0.003358	0.003353	0.003347	0.003340	0.003332	0.003324	0.003316	0.003307	0.003298	0.003289	0.003281	0.003273	0.003265	0.003259	0.003253	0.003248	0.003244	0.003242	0.003241	0.003241	0.003243	0.003246	0.003251	0.003257	0.003264	0.003272	0.003282	0.003292	0.003304	0.003315	0.003327	0.003340	0.003352	0.003364	0.003376	0.003388	0.003399	0.003409	0.003419	0.003427	0.003435	0.003442	0.003447	0.003452	0.003455	0.003458	0.003459	0.003459	0.003459	0.003458	0.003457	0.003455	0.003453	0.003451	0.003448	0.003446	0.003444	0.003443	0.003442	0.003441	0.003442	0.003442	0.003444	0.003446	0.003450	0.003454	0.003459	0.003465	0.003472	0.003479	0.003487	0.003495	0.003504	0.003514	0.003523	0.003532	0.003542	0.003551	0.003559	0.003567	0.003574	0.003581	0.003586	0.003590	0.003593	0.003595	0.003596
0.6500	0.003359	0.003359	0.003357	0.003354	0.003350	0.003345	0.003339	0.003333	0.003325	0.003317	0.003309	0.003301	0.003292	0.003284	0.003275	0.003268	0.003261	0.003255	0.003249	0.003245	0.003243	0.003241	0.003241	0.003243	0.003246	0.003250	0.003256	0.003264	0.003272	0.003282	0.003294	0.003306	0.003319	0.003332	0.003346	0.003360	0.003375	0.003389	0.003402	0.003415	0.003428	0.003439	0.003450	0.003460	0.003468	0.003476	0.003482	0.003487	0.003492	0.003495	0.003497	0.003498	0.003498	0.003497	0.003496	0.003495	0.003493	0.003492	0.003490	0.003488	0.003486	0.003484	0.003484	0.003484	0.003485	0.003486	0.003489	0.003492	0.003496	0.003501	0.003507	0.003514	0.003522	0.003531	0.003540	0.003550	0.003560	0.003570	0.003581	0.003592	0.003602	0.003612	0.003622	0.003630	0.003638	0.003645	0.003651	0.003656	0.003660	0.003662	0.003662
0.6600	0.003362	0.003362	0.003360	0.003357	0.003353	0.003348	0.003343	0.003336	0.003329	0.003321	0.003313	0.003304	0.003296	0.003288	0.003280	0.003272	0.003266	0.003260	0.003256	0.003252	0.003251	0.003250	0.003251	0.003254	0.003258	0.003264	0.003272	0.003282	0.003292	0.003304	0.003317	0.003332	0.003347	0.003362	0.003378	0.003394	0.003411	0.003427	0.003442	0.003457	0.003471	0.003485	0.003497	0.003508	0.003518	0.003526	0.003533	0.003539	0.003544	0.003548	0.003550	0.003552	0.003553	0.003552	0.003552	0.003551	0.003549	0.003548	0.003546	0.003545	0.003543	0.003543	0.003543	0.003543	0.003545	0.003547	0.003550	0.003555	0.003560	0.003566	0.003574	0.003582	0.003591	0.003601	0.003612	0.003624	0.003636	0.003648	0.003658	0.003670	0.003682	0.003694	0.003705	0.003715	0.003724	0.003732	0.003739	0.003745	0.003748	0.003751	0.003752
0.6700	0.003366	0.003366	0.003364	0.003361	0.003357	0.003352	0.003346	0.003340	0.003332	0.003325	0.003317	0.003308	0.003300	0.003292	0.003285	0.003278	0.003272	0.003267	0.003263	0.003261	0.003260	0.003260	0.003263	0.003267	0.003273	0.003281	0.003290	0.003301	0.003313	0.003327	0.003343	0.003359	0.003371	0.003389	0.003407	0.003425	0.003443	0.003461	0.003478	0.003494	0.003510	0.003525	0.003538	0.003550	0.003561	0.003571	0.003579	0.003586	0.003592	0.003596	0.003599	0.003601	0.003602	0.003603	0.003603	0.003602	0.003601	0.003600	0.003599	0.003598	0.003597	0.003597	0.003598	0.003597	0.003599	0.003609	0.003614	0.003619	0.003625	0.003633	0.003642	0.003652	0.003662	0.003674	0.003687	0.003700	0.003713	0.003727	0.003741	0.003756	0.003769	0.003782	0.003795	0.003807	0.003817	0.003826	0.003834	0.003840	0.003845	0.003847	0.003848
0.6800	0.003367	0.003367	0.003365	0.003362	0.003358	0.003354	0.003348	0.003341	0.003334	0.003327	0.003319	0.003311	0.003303	0.003295	0.003288	0.003282	0.003276	0.003272	0.003269	0.003268	0.003268	0.003271	0.003275	0.003278	0.003286	0.003295	0.003307	0.003320	0.003334	0.003350	0.003368	0.003386	0.003406	0.003423	0.003450	0.003471	0.003492	0.003512	0.003532	0.003551	0.003568	0.003585	0.003600	0.003614	0.003627	0.003637	0.003647	0.003655	0.003661	0.003666	0.003669	0.003672	0.003673	0.003674	0.003674	0.003674	0.003673	0.003672	0.003671	0.003671	0.003671	0.003671	0.003673	0.003671	0.003675	0.003679	0.003684	0.003691	0.003699	0.003708	0.003719	0.003730	0.003743	0.003757	0.003771	0.003786	0.003802	0.003818	0.003834	0.003850	0.003865	0.003880	0.003895	0.003908	0.003920	0.003930	0.003939	0.003946	0.003951	0.003954	0.003955
0.6900	0.003374	0.003373	0.003371	0.003368	0.003365	0.003360	0.003354	0.003348	0.003341	0.003333	0.003326	0.003318	0.003311	0.003304	0.003297	0.003292	0.003287	0.003284	0.003283	0.003282	0.003284	0.003288	0.003294	0.003301	0.003311	0.003323	0.003337	0.003353	0.003373	0.003392	0.003412	0.003434	0.003456	0.003480	0.003503	0.003527	0.003550	0.003573	0.003595	0.003617	0.003637	0.003655	0.003673	0.003688	0.003702	0.003714	0.003724	0.003733	0.003740	0.003746	0.003750	0.003753	0.003755	0.003756	0.003756	0.003756	0.003756	0.003755	0.003754	0.003754	0.003755	0.003756	0.003758	0.003761	0.003765	0.003771	0.003778	0.003786	0.003796	0.003807	0.003819	0.003833	0.003848	0.003863	0.003880	0.003898	0.003916	0.003935	0.003953	0.003972	0.003990	0.004007	0.004023	0.004038	0.004052	0.004064	0.004074	0.004082	0.004088	0.004092	0.004093
0.7000	0.003378	0.003378	0.003376	0.003373	0.003370	0.003365	0.003359	0.003353	0.003346	0.003339	0.003332	0.003325	0.003318	0.003312	0.003306	0.003301	0.003298	0.003296	0.003295	0.003297	0.003300	0.003306	0.003313	0.003323	0.003336	0.003350	0.003367	0.003385	0.003406	0.003426	0.003450	0.003475	0.003501	0.003527	0.003554	0.003580	0.003607	0.003633	0.003658	0.003682	0.003704	0.003728	0.003747	0.003764	0.003780	0.003793	0.003805	0.003815	0.003823	0.003829	0.003834	0.003837	0.003840	0.003841	0.003842	0.003842	0.003842	0.003842	0.003842	0.003843	0.003844	0.003846	0.003849	0.003854	0.003859	0.003866	0.003875	0.003885	0.003897	0.003910	0.003925	0.003941	0.003959	0.003978	0.003997	0.004018	0.004039	0.004061	0.004082	0.004103	0.004124	0.004144	0.004163	0.004181	0.004196	0.004211	0.004222	0.004231	0.004238	0.004242	0.004244
0.7100	0.003385	0.003384	0.003383	0.003380	0.003376	0.003372	0.003366	0.003360	0.003354	0.003347	0.003341	0.003334	0.003328	0.003322	0.003317	0.003314	0.003311	0.003311	0.003312	0.003315	0.003320	0.003328	0.003338	0.003351	0.003366	0.003383	0.003403	0.003425	0.003448	0.003474	0.003501	0.003530	0.003559	0.003589	0.003619	0.003649	0.003679	0.003708	0.003736	0.003762	0.003787	0.003810	0.003832	0.003851	0.003868	0.003883	0.003896	0.003907	0.003916	0.003923	0.003929	0.003933	0.003936	0.003938	0.003940	0.003941	0.003941	0.003942	0.003943	0.003944	0.003947	0.003950	0.003954	0.003960	0.003968	0.003976	0.003987	0.003999	0.004013	0.004029	0.004047	0.004066	0.004086	0.004108	0.004131	0.004155	0.004180	0.004204	0.004229	0.004254	0.004278	0.004301	0.004323	0.004343	0.004362	0.004377	0.004391	0.004401	0.004409	0.004414	0.004415
0.7200	0.003394	0.003393	0.003391	0.003389	0.003385	0.003381	0.003375	0.003370	0.003364	0.003357	0.003351	0.003345	0.003339	0.003334	0.003331	0.003328	0.003327	0.003328	0.003331	0.003337	0.003344	0.003355	0.003368	0.003383	0.003402	0.003423	0.003446	0.003472	0.003501	0.003530	0.003562	0.003595	0.003629	0.003663	0.003697	0.003732	0.003765	0.003798	0.003829	0.003859	0.003887	0.003913	0.003937	0.003958	0.003977	0.003993	0.004008	0.004020	0.004030	0.004038	0.004044	0.004049	0.004052	0.004055	0.004057	0.004058	0.004059	0.004060	0.004062	0.004065	0.004068	0.004073	0.004078	0.004086	0.004095	0.004106	0.004119	0.004134	0.004151	0.004171	0.004192	0.004214	0.004239	0.004265	0.004292	0.004321	0.004350	0.004379	0.004408	0.004437	0.004465	0.004493	0.004519	0.004542	0.004564	0.004582	0.004598	0.004611	0.004620	0.004625	0.004627
0.7300	0.003406	0.003405	0.003404	0.003401	0.003398	0.003393	0.003388	0.003383	0.003377	0.003371	0.003366	0.003360	0.003355	0.003352	0.003349	0.003348	0.003349	0.003352	0.003357	0.003365	0.003375	0.003389	0.003405	0.003424	0.003446	0.003471	0.003499	0.003529	0.003562	0.003597	0.003633	0.003671	0.003709	0.003748	0.003787	0.003825	0.003863	0.003900	0.003935	0.003968	0.003999	0.004028	0.004055	0.004078	0.004099	0.004118	0.004133	0.004147	0.004158	0.004167	0.004174	0.004179	0.004183	0.004186	0.004188	0.004190	0.004192	0.004194	0.004197	0.004197	0.004202	0.004208	0.004216	0.004226	0.004237	0.004251	0.004267	0.004285	0.004306	0.004329	0.004354	0.004381	0.004410	0.004441	0.004473	0.004506	0.004541	0.004575	0.004610	0.004644	0.004677	0.004709	0.004739	0.004766	0.004791	0.004814	0.004832	0.004847	0.004857	0.004864	0.004866
0.7400	0.003422	0.003422	0.003420	0.003418	0.003415	0.003410	0.003406	0.003401	0.003395	0.003390	0.003385	0.003380	0.003377	0.003374	0.003373	0.003374	0.003377	0.003381	0.003389	0.003400	0.003414	0.003431	0.003451	0.003475	0.003501	0.003531	0.003564	0.003600	0.003639	0.003679	0.003721	0.003765	0.003809	0.003854	0.003898	0.003942	0.003985	0.004027	0.004066	0.004104	0.004138	0.004171	0.004200	0.004226	0.004249	0.004270	0.004287	0.004301	0.004313	0.004323	0.004330	0.004336	0.004341	0.004344	0.004346	0.004349	0.004351	0.004354	0.004357	0.004362	0.004368	0.004375	0.004385	0.004397	0.004411	0.004428	0.004448	0.004470	0.004495	0.004522	0.004553	0.004585	0.004620	0.004657	0.004696	0.004736	0.004776	0.004818	0.004859	0.004899	0.004939	0.004977	0.005012	0.005045	0.005075	0.005101	0.005123	0.005140	0.005153	0.005161	0.005163
0.7500	0.003444	0.003443	0.003442	0.003439	0.003436	0.003432	0.003428	0.003423	0.003418	0.003414	0.003409	0.003406	0.003404	0.003403	0.003403	0.003406	0.003412	0.003420	0.003431	0.003445	0.003462	0.003484	0.003509	0.003537	0.003570	0.003607	0.003646	0.003688	0.003733	0.003780	0.003828	0.003878	0.003929	0.003980	0.004031	0.004081	0.004129	0.004176	0.004221	0.004262	0.004301	0.004337	0.004370	0.004399	0.004424	0.004446	0.004465	0.004481	0.004494	0.004504	0.004512	0.004518	0.004523	0.004527	0.004530	0.004533	0.004536	0.004539	0.004544	0.004550	0.004558	0.004568	0.004580	0.004594	0.004612	0.004632	0.004656	0.004683	0.004713	0.004747	0.004783	0.004822	0.004861	0.004906	0.004952	0.004999	0.005048	0.005097	0.005146	0.005195	0.005242	0.005287	0.005330	0.005369	0.005404	0.005435	0.005461	0.005482	0.005497	0.005506	0.005510
0.7600	0.003461	0.003461	0.003460	0.003457	0.003454	0.003451	0.003447	0.003443	0.003438	0.003435	0.003432	0.003430	0.003429	0.003430	0.003433	0.003438	0.003447	0.003458	0.003473	0.003492	0.003514	0.003541	0.003572	0.003607	0.003646	0.003689	0.003735	0.003784	0.003837	0.003892	0.003948	0.004006	0.004065	0.004123	0.004181	0.004238	0.004293	0.004346	0.004396	0.004443	0.004487	0.004527	0.004562	0.004594	0.004622	0.004646	0.004667	0.004684	0.004697	0.004708	0.004717	0.004723	0.004728	0.004732	0.004736	0.004739	0.004743	0.004747	0.004753	0.004761	0.004771	0.004783	0.004798	0.004817	0.004838	0.004864	0.004893	0.004926	0.004962	0.005003	0.005047	0.005094	0.005144	0.005198	0.005253	0.005310	0.005369	0.005428	0.005487	0.005545	0.005602	0.005656	0.005707	0.005754	0.005797	0.005834	0.005865	0.005890	0.005909	0.005920	0.005923
0.7700	0.003474	0.003474	0.003472	0.003470	0.003468	0.003465	0.003462	0.003458	0.003455	0.003453	0.003451	0.003451	0.003452	0.003456	0.003461	0.003470	0.003482	0.003498	0.003518	0.003542	0.003570	0.003603	0.003640	0.003683	0.003730	0.003781	0.003836	0.003894	0.003956	0.004020	0.004085	0.004152	0.004220	0.004287	0.004354	0.004419	0.004482	0.004546	0.004602	0.004655	0.004704	0.004748	0.004788	0.004823	0.004853	0.004879	0.004899	0.004917	0.004932	0.004941	0.004950	0.004957	0.004962	0.004966	0.004970	0.004974	0.004978	0.004984	0.004992	0.005001	0.005013	0.005029	0.005048	0.005070	0.005097	0.005128	0.005164	0.005204	0.005248	0.005298	0.005351	0.005409	0.005470	0.005534	0.005601	0.005670	0.005745	0.005816	0.005887	0.005958	0.006026	0.006092	0.006154	0.006211	0.006264	0.006309	0.006347	0.006377	0.006399	0.006413	0.006417
0.7800	0.003504	0.003504	0.003503	0.003501	0.003499	0.003497	0.003494	0.003491	0.003489	0.003488	0.003488	0.003490	0.003494	0.003500	0.003509	0.003522	0.003538	0.003559	0.003585	0.003615	0.003650	0.003691	0.003737	0.003788	0.003845	0.003906	0.003972	0.004041	0.004113	0.004189	0.004266	0.004346	0.004424	0.004502	0.004579	0.004653	0.004725	0.004793	0.004856	0.004915	0.004969	0.005018	0.005062	0.005100	0.005133	0.005161	0.005184	0.005203	0.005218	0.005229	0.005238	0.005244	0.005249	0.005253	0.005257	0.005261	0.005266	0.005273	0.005282	0.005293	0.005308	0.005327	0.005350	0.005378	0.005411	0.005449	0.005493	0.005543	0.005597	0.005657	0.005722	0.005792	0.005867	0.005945	0.006026	0.006111	0.006197	0.006284	0.006371	0.006457	0.006540	0.006620	0.006696	0.006766	0.006829	0.006884	0.006931	0.006968	0.006995	0.007011	0.007017
0.7900	0.003538	0.003538	0.003537	0.003535	0.003534	0.003532	0.003530	0.003528	0.003528	0.003528	0.003530	0.003534	0.003541	0.003551	0.003564	0.003582	0.003604	0.003631	0.003664	0.003702	0.003747	0.003797	0.003853	0.003916	0.003985	0.004059	0.004138	0.004222	0.004309	0.004399	0.004490	0.004582	0.004674	0.004765	0.004853	0.004939	0.005021	0.005099	0.005171	0.005237	0.005298	0.005352	0.005400	0.005442	0.005477	0.005507	0.005531	0.005550	0.005565	0.005576	0.005584	0.005589	0.005593	0.005597	0.005600	0.005604	0.005610	0.005618	0.005629	0.005643	0.005662	0.005686	0.005714	0.005749	0.005790	0.005837	0.005891	0.005951	0.006018	0.006092	0.006172	0.006258	0.006349	0.006446	0.006547	0.006651	0.006758	0.006865	0.006973	0.007079	0.007183	0.007282	0.007376	0.007462	0.007540	0.007609	0.007667	0.007713	0.007747	0.007767	0.007774
0.8000	0.003547	0.003547	0.003546	0.003545	0.003544	0.003543	0.003543	0.003543	0.003544	0.003547	0.003552	0.003560	0.003571	0.003585	0.003604	0.003628	0.003657	0.003692	0.003734	0.003782	0.003849	0.003912	0.003982	0.004059	0.004143	0.004233	0.004328	0.004427	0.004531	0.004638	0.004747	0.004855	0.004963	0.005070	0.005173	0.005272	0.005366	0.005455	0.005537	0.005612	0.005679	0.005739	0.005792	0.005836	0.005874	0.005905	0.005929	0.005948	0.005962	0.005972	0.005978	0.005983	0.005986	0.005988	0.005991	0.005995	0.006001	0.006010	0.006023	0.006041	0.006064	0.006094	0.006129	0.006172	0.006223	0.006281	0.006347	0.006422	0.006505	0.006596	0.006695	0.006802	0.006915	0.007037	0.007162	0.007291	0.007423	0.007557	0.007691	0.007823	0.007952	0.008076	0.008194	0.008302	0.008400	0.008487	0.008559	0.008617	0.008659	0.008685	0.008694
0.8100	0.003602	0.003602	0.003601	0.003601	0.003601	0.003601	0.003601	0.003603	0.003606	0.003611	0.003620	0.003631	0.003647	0.003667	0.003692	0.003724	0.003762	0.003808	0.003861	0.003922	0.003992	0.004071	0.004158	0.004253	0.004356	0.004465	0.004581	0.004703	0.004828	0.004956	0.005087	0.005217	0.005345	0.005470	0.005591	0.005707	0.005816	0.005918	0.006011	0.006096	0.006171	0.006236	0.006293	0.006340	0.006379	0.006410	0.006433	0.006450	0.006462	0.006468	0.006472	0.006473	0.006473	0.006473	0.006474	0.006477	0.006483	0.006493	0.006509	0.006530	0.006558	0.006594	0.006638	0.006691	0.006754	0.006826	0.006909	0.007002	0.007105	0.007219	0.007343	0.007476	0.007618	0.007768	0.007924	0.008086	0.008253	0.008421	0.008590	0.008758	0.008921	0.009078	0.009227	0.009365	0.009490	0.009600	0.009693	0.009767	0.009820	0.009853	0.009864
0.8200	0.003650	0.003650	0.003650	0.003650	0.003651	0.003652	0.003654	0.003658	0.003664	0.003673	0.003685	0.003702	0.003723	0.003751	0.003785	0.003827	0.003877	0.003935	0.004004	0.004082	0.004170	0.004269	0.004378	0.004486	0.004612	0.004746	0.004903	0.005052	0.005206	0.005363	0.005520	0.005676	0.005831	0.005980	0.006124	0.006260	0.006387	0.006504	0.006610	0.006705	0.006788	0.006860	0.006920	0.006969	0.007008	0.007037	0.007058	0.007071	0.007078	0.007080	0.007078	0.007074	0.007070	0.007066	0.007063	0.007064	0.007070	0.007081	0.007098	0.007124	0.007158	0.007202	0.007257	0.007323	0.007401	0.007492	0.007596	0.007713	0.007844	0.007987	0.008143	0.008312	0.008492	0.008682	0.008881	0.009088	0.009301	0.009516	0.009733	0.009948	0.010159	0.010362	0.010555	0.010734	0.010898	0.011041	0.011162	0.011258	0.011328	0.011371	0.011385
0.8300	0.003684	0.003685	0.003685	0.003686	0.003688	0.003691	0.003695	0.003702	0.003712	0.003725	0.003743	0.003766	0.003796	0.003833	0.003878	0.003932	0.003996	0.004071	0.004158	0.004257	0.004369	0.004492	0.004643	0.004793	0.004954	0.005125	0.005304	0.005490	0.005680	0.005874	0.006070	0.006262	0.006449	0.006629	0.006801	0.006962	0.007111	0.007247	0.007368	0.007475	0.007566	0.007643	0.007705	0.007754	0.007790	0.007814	0.007829	0.007835	0.007834	0.007827	0.007817	0.007806	0.007793	0.007782	0.007775	0.007772	0.007775	0.007787	0.007807	0.007837	0.007879	0.007934	0.008003	0.008086	0.008185	0.008300	0.008431	0.008580	0.008747	0.008930	0.009130	0.009346	0.009577	0.009823	0.010080	0.010348	0.010624	0.010905	0.011189	0.011470	0.011747	0.012014	0.012268	0.012505	0.012720	0.012909	0.013070	0.013198	0.013292	0.013349	0.013368
0.8400	0.003747	0.003748	0.003749	0.003751	0.003754	0.003759	0.003766	0.003777	0.003791	0.003810	0.003835	0.003867	0.003908	0.003958	0.004018	0.004091	0.004176	0.004276	0.004391	0.004522	0.004668	0.004830	0.005008	0.005201	0.005407	0.005626	0.005830	0.006064	0.006302	0.006543	0.006783	0.007049	0.007280	0.007500	0.007708	0.007900	0.008076	0.008233	0.008371	0.008490	0.008588	0.008668	0.008729	0.008773	0.008801	0.008816	0.008818	0.008811	0.008796	0.008776	0.008752	0.008727	0.008703	0.008688	0.008672	0.008663	0.008662	0.008672	0.008694	0.008731	0.008782	0.008850	0.008936	0.009042	0.009168	0.009315	0.009484	0.009676	0.009891	0.010128	0.010388	0.010670	0.010963	0.011284	0.011622	0.011975	0.012340	0.012713	0.013105	0.013483	0.013854	0.014215	0.014559	0.014880	0.015172	0.015430	0.015650	0.015825	0.015954	0.016032	0.016058
0.8500	0.003797	0.003797	0.003799	0.003803	0.003808	0.003816	0.003827	0.003842	0.003863	0.003890	0.003925	0.003969	0.004024	0.004091	0.004172	0.004269	0.004382	0.004515	0.004667	0.004839	0.005032	0.005251	0.005485	0.005738	0.005973	0.006256	0.006553	0.006857	0.007167	0.007478	0.007842	0.008145	0.008436	0.008711	0.008967	0.009201	0.009410	0.009593	0.009749	0.009878	0.009980	0.010057	0.010110	0.010141	0.010152	0.010147	0.010127	0.010096	0.010056	0.010011	0.009964	0.009917	0.009872	0.009832	0.009801	0.009781	0.009773	0.009779	0.009803	0.009846	0.009909	0.009995	0.010105	0.010240	0.010403	0.010594	0.010815	0.011067	0.011349	0.011663	0.012007	0.012382	0.012786	0.013218	0.013674	0.014154	0.014651	0.015162	0.015680	0.016200	0.016715	0.017216	0.017696	0.018146	0.018557	0.018922	0.019232	0.019481	0.019663	0.019774	0.019811
0.8600	0.003856	0.003857	0.003860	0.003865	0.003873	0.003885	0.003901	0.003923	0.003952	0.003990	0.004038	0.004098	0.004173	0.004265	0.004375	0.004506	0.004660	0.004840	0.005045	0.005278	0.005539	0.005829	0.006152	0.006495	0.006863	0.007257	0.007661	0.008075	0.008495	0.008913	0.009324	0.009721	0.010097	0.010450	0.010772	0.011059	0.011308	0.011520	0.011692	0.011826	0.011923	0.011982	0.012012	0.012013	0.011989	0.011944	0.011883	0.011810	0.011727	0.011641	0.011553	0.011469	0.011391	0.011322	0.011265	0.011225	0.011204	0.011203	0.011227	0.011276	0.011354	0.011463	0.011606	0.011783	0.011997	0.012252	0.012546	0.012884	0.013263	0.013687	0.014156	0.014668	0.015223	0.015820	0.016455	0.017125	0.017825	0.018548	0.019286	0.020032	0.020777	0.021505	0.022205	0.022864	0.023470	0.024010	0.024470	0.024841	0.025113	0.025279	0.025335
0.8700	0.003935	0.003936	0.003940	0.003948	0.003960	0.003977	0.004000	0.004031	0.004072	0.004124	0.004193	0.004277	0.004381	0.004508	0.004661	0.004844	0.005059	0.005310	0.005598	0.005926	0.006296	0.006707	0.007159	0.007648	0.008170	0.008692	0.009264	0.009849	0.010438	0.011021	0.011588	0.012129	0.012634	0.013096	0.013532	0.013921	0.014218	0.014455	0.014633	0.014753	0.014818	0.014835	0.014807	0.014742	0.014645	0.014523	0.014382	0.014228	0.014068	0.013906	0.013748	0.013598	0.013461	0.013339	0.013241	0.013166	0.013120	0.013105	0.013124	0.013180	0.013278	0.013419	0.013606	0.013843	0.014133	0.014478	0.014882	0.015346	0.015875	0.016468	0.017128	0.017854	0.018646	0.019504	0.020425	0.021404	0.022434	0.023508	0.024615	0.025741	0.026872	0.027989	0.029072	0.030101	0.031052	0.031905	0.032636	0.033228	0.033663	0.033929	0.034019
0.8800	0.004021	0.004023	0.004029	0.004040	0.004057	0.004081	0.004114	0.004159	0.004217	0.004291	0.004386	0.004506	0.004655	0.004837	0.005057	0.005322	0.005636	0.006003	0.006429	0.006917	0.007470	0.008089	0.008774	0.009518	0.010315	0.011158	0.012033	0.012925	0.013818	0.014694	0.015534	0.016321	0.017038	0.017673	0.018215	0.018657	0.018996	0.019233	0.019373	0.019421	0.019388	0.019282	0.019115	0.018898	0.018642	0.018359	0.018054	0.017744	0.017434	0.017132	0.016843	0.016575	0.016333	0.016118	0.015942	0.015806	0.015714	0.015669	0.015676	0.015738	0.015860	0.016046	0.016299	0.016625	0.017029	0.017514	0.018086	0.018749	0.019509	0.020374	0.021342	0.022417	0.023602	0.024899	0.026305	0.027817	0.029428	0.031128	0.032901	0.034729	0.036586	0.038442	0.040265	0.042014	0.043649	0.045128	0.046407	0.047448	0.048218	0.048691	0.048851
0.8900	0.004126	0.004129	0.004138	0.004154	0.004179	0.004214	0.004262	0.004326	0.004411	0.004520	0.004659	0.004836	0.005056	0.005329	0.005664	0.006068	0.006554	0.007131	0.007808	0.008598	0.009503	0.010526	0.011668	0.012942	0.014303	0.015747	0.017249	0.018778	0.020298	0.021768	0.023150	0.024406	0.025503	0.026417	0.027133	0.027642	0.027949	0.028063	0.028001	0.027784	0.027436	0.026982	0.026444	0.025849	0.025216	0.024564	0.023909	0.023266	0.022620	0.022034	0.021489	0.020991	0.020544	0.020160	0.019839	0.019587	0.019406	0.019298	0.019276	0.019339	0.019494	0.019746	0.020102	0.020568	0.021154	0.021871	0.022720	0.023716	0.024870	0.026192	0.027699	0.029392	0.031285	0.033386	0.035702	0.038285	0.041037	0.043995	0.047139	0.050443	0.053865	0.057355	0.060846	0.064261	0.067506	0.070486	0.073101	0.075254	0.076860	0.077853	0.078188
0.9000	0.004239	0.004244	0.004257	0.004281	0.004317	0.004369	0.004440	0.004536	0.004661	0.004828	0.005043	0.005321	0.005672	0.006114	0.006670	0.007354	0.008194	0.009116	0.010332	0.011918	0.013648	0.015658	0.017960	0.020550	0.023407	0.026506	0.029743	0.033044	0.036296	0.039377	0.042163	0.044543	0.046432	0.047778	0.048563	0.048804	0.048550	0.047865	0.046825	0.045516	0.044013	0.042386	0.040666	0.038963	0.037286	0.035665	0.034122	0.032674	0.031332	0.030104	0.028985	0.027997	0.027130	0.026383	0.025767	0.025277	0.024917	0.024689	0.024597	0.024646	0.024845	0.025201	0.025725	0.026430	0.027330	0.028443	0.029789	0.031391	0.033274	0.035478	0.038017	0.040934	0.044281	0.048071	0.052355	0.057169	0.062544	0.068499	0.075039	0.082148	0.089842	0.097907	0.106266	0.114728	0.123046	0.130925	0.138033	0.144026	0.148582	0.151433	0.152404
0.9100	0.004364	0.004371	0.004391	0.004427	0.004482	0.004562	0.004673	0.004825	0.005019	0.005300	0.005662	0.006140	0.006792	0.007609	0.008672	0.010044	0.011811	0.014075	0.016963	0.020634	0.025246	0.030990	0.038049	0.046581	0.056623	0.068159	0.080893	0.094287	0.107029	0.119067	0.128921	0.135754	0.139115	0.139020	0.135887	0.130382	0.123251	0.115734	0.107277	0.098881	0.090849	0.083339	0.076499	0.070274	0.064694	0.059729	0.055312	0.051445	0.048055	0.045098	0.042533	0.040326	0.038447	0.036872	0.035579	0.034555	0.033790	0.033277	0.033016	0.033010	0.033267	0.033801	0.034630	0.035780	0.037283	0.039179	0.041519	0.044364	0.047788	0.051882	0.056754	0.062537	0.069387	0.077492	0.087074	0.098436	0.111798	0.127532	0.146000	0.167573	0.192500	0.221222	0.253662	0.289581	0.328237	0.366470	0.405565	0.441108	0.469857	0.488671	0.495229
0.9200	0.004540	0.004551	0.004583	0.004641	0.004731	0.004863	0.005052	0.005318	0.005689	0.006204	0.006921	0.007918	0.009310	0.011270	0.014050	0.018047	0.023888	0.032612	0.045994	0.067237	0.102456	0.164242	0.281538	0.534354	1.235852	5.058434	31608.100376	218.344985	3.672734	0.004242	4580.846250	0.004590	4.044394	288.698839	60350.509468	10.727200	2.903508	1.410620	0.845804	0.564927	0.404341	0.304117	0.237527	0.191253	0.157873	0.133072	0.114196	0.099549	0.088005	0.078798	0.071393	0.065408	0.060567	0.056671	0.053570	0.051146	0.049348	0.048109	0.047400	0.047207	0.047535	0.048405	0.049856	0.051948	0.054767	0.058427	0.063082	0.068953	0.076280	0.085440	0.096926	0.111410	0.129833	0.153527	0.184426	0.225416	0.280929	0.358016	0.468378	0.632388	0.887934	1.310549	2.072437	3.645865	7.890422	30.511528	179308.611880	1008.632195	15.400574	0.011889	18228.663329
0.9300	0.004738	0.004755	0.004812	0.004915	0.005080	0.005331	0.005709	0.006273	0.007120	0.008410	0.010415	0.013637	0.019005	0.028843	0.048554	0.096548	0.268336	2.405978	482.019296	0.575124	0.953771	0.520791	1.032941	36.664985	140.647296	4556.775770	50.882916	669.794455	5.811921	3.755666	0.067589	5.284663	3.779775	586.116769	73.697143	4523.270446	165.586353	183.675284	2.133882	1.279261	2.510828	1.874377	3517.060979	14.552983	2.011694	0.859200	0.499980	0.337967	0.249530	0.195415	0.159735	0.134981	0.117202	0.104148	0.094464	0.087300	0.082111	0.078545	0.076385	0.075334	0.075705	0.077349	0.080371	0.084964	0.091654	0.100475	0.112306	0.128159	0.149590	0.179071	0.220720	0.281807	0.376270	0.533863	0.828894	1.498441	3.707797	28.731012	6603.127832	4.518329	6.538281	3.384577	6.049103	384.131263	611.225047	18160.010394	238.653604	2459.190829	18.714388	17.292555	0.256070
0.9400	0.004985	0.005021	0.005139	0.005376	0.005760	0.006397	0.007485	0.009412	0.013021	0.020639	0.040572	0.127706	10.724343	0.349086	8.993543	0.020241	2.380320	1.832011	126197240.374977	0.231978	138.682626	0.220932	0.098104	7.801824	0.200836	135.754167	2414.516763	0.284311	0.379009	0.008168	0.023269	0.017777	0.175707	1.269943	1460.518897	742.997777	1.327363	59.777190	0.119632	0.316238	235.427795	0.522076	1758252404.580237	6.478056	36.611539	0.187998	178.336106	6.583049	175.636097	2.595120	0.963813	0.551530	0.377235	0.285338	0.230817	0.196263	0.173718	0.159122	0.150318	0.146161	0.146150	0.150266	0.158963	0.173264	0.195047	0.227632	0.277077	0.355287	0.488284	0.743750	1.357162	3.827665	273.098285	9.925551	267.408965	0.315726	57.365841	15.113179	2826546286.823369	1.435708	734.798176	1.059110	0.427852	110.760727	2.548327	1504.382488	7630.790996	2.746298	1.063864	0.043480	0.083195
0.9500	0.005315	0.005430	0.005826	0.006569	0.008652	0.013515	0.030709	0.251747	0.082615	5.814229	0.007133	0.008756	20034.816167	1116.398925	0.011491	23.180121	3.383404	0.121821	0.013760	1080.918871	14.515519	0.131742	1.679641	0.060514	26.859006	682.928539	0.004552	0.291627	1.654961	0.327687	25.786659	0.102165	0.551182	1.645641	0.008444	360.226547	16.573151	0.045897	16.823066	1.160420	244.802605	21111.458097	0.198347	2.707031	9.241538	79.691179	0.208156	6222.838716	147066.692947	0.108625	0.198559	130.614107	3.418459	16.330119	2.351527	1.133495	0.748594	0.576668	0.491116	0.451647	0.443895	0.464968	0.520835	0.630732	0.845819	1.325628	2.851921	20.564757	4.519021	190.946523	0.254429	0.159427	275663.486429	12610.471843	0.293827	188.286474	23.787268	3.925642	0.300992	31746.251212	378.322667	1.982654	28.554280	0.205041	85.621495	2034.528900	0.018902	3.284698	4.102543	0.784868	92.403241
0.9600	0.005762	0.178561	0.013263	100.768747	1.112703	0.040937	0.162681	0.042417	0.196425	1.899644	29.757731	0.536150	889.534883	2.782803	0.088421	14.418734	4.489190	0.012817	0.009553	0.019420	0.008828	0.255504	0.013369	4.307326	117.797565	0.255278	957.118943	8.769268	19.182232	0.163113	0.009192	1.039184	146.187724	2.751434	326.136282	0.214239	1653.612749	2.370094	0.013300	0.229926	0.128833	0.340706	0.016501	0.415990	9.330316	557.416483	5.719996	14.530206	71061.117321	4.056425	4010.313540	27.333049	31.095343	1.018322	6.531960	12.685086	135.899855	25917.980656	5.420485	946.087411	166.975047	971.837838	5.836753	29250.820590	161.523857	14.063220	8.709233	1.449543	35.926899	43.077250	4730.926670	7.429969	87126.938508	28.952804	7.201075	731.236323	26.613554	0.553323	0.043538	0.492102	0.190382	0.941027	0.046238	13.060313	2650.323184	0.848492	2395.644219	21.075474	271.268403	2.016143	0.028674
0.9700	0.006387	0.347792	0.006198	0.013275	1876.052175	2.632828	144.179309	0.808800	0.004830	0.004411	13.333108	0.489625	5.340273	5.783161	3868097.408132	0.405270	4.205508	0.073022	0.010885	317.089229	0.015205	0.005425	686.346138	1080.848633	24.132308	7.571107	2.027834	811.874289	0.118019	38.929873	0.006545	358.342333	1.202734	184.585473	0.540263	99.312214	16.867481	443.908335	328.434671	0.007220	0.295845	16527.740591	0.072005	0.102740	21.127434	0.706529	8534419.165284	16.125381	56.604462	2.267379	80.346132	0.010869	0.079304	43.713016	6319.285474	106.587172	125214.289822	9.241409	0.136089	787.060017	225.146720	815.206442	0.140161	9.667251	157742.737900	142.014855	8094.097087	52.805813	0.090195	0.014642	159.124025	4.849258	86.671714	41.211035	23893722.699620	2.172854	38.735776	0.334871	0.113479	21421.163344	0.411793	0.018279	1964.326774	2904.200842	73.044314	155.003171	4.596375	1739.458178	2.064179	633.453143	0.019509
0.9800	0.007474	0.010967	0.007617	0.006954	0.009359	0.030095	24.826726	5678.780567	1.146639	0.005563	15.262340	0.213808	0.486912	52.692111	2.782367	0.876999	457.552784	702050.577409	0.045462	1116.829654	3.232900	0.873686	0.010024	0.010605	1.760868	0.004920	2345.333655	190415.209731	0.098277	2.462096	0.034910	33.663510	1.536646	28046.661944	55032.350721	0.005318	0.743202	0.255919	0.008186	55.267536	1.624323	661.536267	4.366812	604494.798693	94514.331773	238.617278	1014.255772	103.971593	63.669176	0.676699	63.258183	0.173426	48.768590	24732513.620964	392.051373	0.724712	16.733114	0.056364	38.685184	3.072444	13.958478	3.284699	38.958672	0.061972	17.012373	0.999143	614.165122	25487727.025524	57.701890	0.187151	140.649938	1.635391	70.278018	304.684589	1123.207932	268.361872	108014.664138	2609443.011225	5.199694	3497.449403	9.422985	70.010525	0.028694	0.351432	4.334769	0.014053	80099.376696	364587.258945	2.391510	54.319771	0.105226
0.9900	0.009729	0.704294	0.129354	0.011724	4288.056287	0.062453	0.033134	90.213280	0.005693	0.005305	0.066363	0.005499	2.206988	0.005295	0.118203	866.573358	0.038357	0.008260	0.020702	0.007864	0.111074	0.004328	0.078543	0.581057	0.018211	0.301476	0.008676	0.071916	0.004859	0.131346	0.004526	2.560114	0.004898	0.014032	0.005942	1.346613	0.054888	38.417692	7.366063	0.024866	1.046279	0.009778	0.065623	0.026280	0.038227	1065642.593888	0.147567	0.770516	3.868694	0.103558	0.199315	0.015903	0.017862	622.654177	5.536636	0.875080	106221132.015890	29.478105	13.779847	344.458894	78.870244	376.011314	16.469018	29.217100	104875635.469978	1.364182	5.643592	1186.854868	0.023535	0.021919	0.478155	0.116586	11.877715	0.797877	0.515931	1127285.654136	0.142723	0.046781	0.120852	0.027176	1.432102	0.037253	8.928905	47.638638	0.099281	2.228636	0.021801	0.134977	0.013523	3.804310	0.012266


==> figures/Al/drag_anis_AlT600P1.dat <==
### B(beta,theta) for AlT600P1 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.031725	0.031735	0.031763	0.031810	0.031875	0.031956	0.032052	0.032162	0.032284	0.032417	0.032557	0.032704	0.032855	0.033008	0.033162	0.033314	0.033462	0.033605	0.033743	0.033873	0.033994	0.034108	0.034209	0.034299	0.034378	0.034445	0.034500	0.034543	0.034574	0.034591	0.034599	0.034596	0.034581	0.034556	0.034516	0.034469	0.034415	0.034353	0.034283	0.034206	0.034123	0.034035	0.033943	0.033848	0.033750	0.033651	0.033551	0.033451	0.033353	0.033257	0.033163	0.033072	0.032985	0.032902	0.032823	0.032749	0.032678	0.032612	0.032550	0.032491	0.032437	0.032385	0.032336	0.032290	0.032246	0.032203	0.032162	0.032122	0.032083	0.032045	0.032008	0.031971	0.031935	0.031900	0.031865	0.031832	0.031800	0.031768	0.031739	0.031712	0.031686	0.031662	0.031641	0.031621	0.031605	0.031590	0.031577	0.031568	0.031561	0.031557	0.031556
0.0200	0.031418	0.031427	0.031455	0.031502	0.031565	0.031645	0.031740	0.031848	0.031969	0.032099	0.032238	0.032382	0.032531	0.032682	0.032833	0.032983	0.033129	0.033270	0.033406	0.033533	0.033653	0.033763	0.033862	0.033951	0.034029	0.034095	0.034150	0.034192	0.034223	0.034242	0.034250	0.034247	0.034233	0.034211	0.034176	0.034132	0.034079	0.034017	0.033949	0.033873	0.033792	0.033705	0.033615	0.033520	0.033424	0.033327	0.033229	0.033132	0.033034	0.032940	0.032849	0.032760	0.032676	0.032595	0.032518	0.032446	0.032378	0.032314	0.032254	0.032198	0.032145	0.032096	0.032049	0.032004	0.031961	0.031920	0.031881	0.031842	0.031805	0.031768	0.031732	0.031696	0.031661	0.031624	0.031590	0.031557	0.031526	0.031496	0.031467	0.031440	0.031415	0.031392	0.031371	0.031352	0.031335	0.031321	0.031309	0.031300	0.031294	0.031290	0.031288
0.0300	0.031120	0.031129	0.031157	0.031202	0.031265	0.031343	0.031437	0.031543	0.031662	0.031790	0.031926	0.032069	0.032215	0.032364	0.032512	0.032659	0.032803	0.032942	0.033076	0.033201	0.033319	0.033427	0.033525	0.033613	0.033689	0.033755	0.033809	0.033851	0.033882	0.033901	0.033909	0.033906	0.033892	0.033868	0.033834	0.033791	0.033740	0.033680	0.033613	0.033539	0.033460	0.033376	0.033288	0.033196	0.033103	0.033008	0.032913	0.032818	0.032725	0.032633	0.032544	0.032458	0.032375	0.032297	0.032222	0.032152	0.032086	0.032024	0.031966	0.031911	0.031860	0.031812	0.031766	0.031723	0.031682	0.031643	0.031605	0.031567	0.031531	0.031495	0.031460	0.031425	0.031391	0.031358	0.031325	0.031294	0.031263	0.031235	0.031207	0.031181	0.031156	0.031134	0.031113	0.031094	0.031078	0.031064	0.031053	0.031044	0.031038	0.031034	0.031033
0.0400	0.030837	0.030846	0.030873	0.030917	0.030979	0.031056	0.031147	0.031252	0.031368	0.031493	0.031627	0.031767	0.031910	0.032055	0.032201	0.032345	0.032486	0.032622	0.032753	0.032876	0.032991	0.033098	0.033194	0.033280	0.033355	0.033419	0.033472	0.033513	0.033543	0.033562	0.033570	0.033567	0.033553	0.033530	0.033497	0.033455	0.033404	0.033346	0.033280	0.033209	0.033131	0.033049	0.032963	0.032874	0.032783	0.032690	0.032600	0.032507	0.032416	0.032327	0.032240	0.032156	0.032076	0.032000	0.031927	0.031859	0.031795	0.031735	0.031677	0.031625	0.031575	0.031529	0.031485	0.031443	0.031404	0.031366	0.031329	0.031293	0.031257	0.031223	0.031189	0.031155	0.031122	0.031090	0.031058	0.031027	0.030998	0.030969	0.030942	0.030916	0.030892	0.030870	0.030849	0.030831	0.030815	0.030802	0.030791	0.030782	0.030776	0.030772	0.030771
0.0500	0.030559	0.030568	0.030594	0.030638	0.030698	0.030773	0.030862	0.030965	0.031078	0.031201	0.031334	0.031470	0.031611	0.031753	0.031895	0.032037	0.032175	0.032308	0.032436	0.032556	0.032669	0.032773	0.032867	0.032951	0.033024	0.033087	0.033138	0.033179	0.033208	0.033226	0.033234	0.033231	0.033218	0.033195	0.033162	0.033121	0.033072	0.033015	0.032951	0.032881	0.032806	0.032726	0.032642	0.032553	0.032464	0.032375	0.032285	0.032195	0.032107	0.032020	0.031935	0.031854	0.031777	0.031703	0.031633	0.031567	0.031505	0.031447	0.031393	0.031342	0.031295	0.031250	0.031208	0.031168	0.031129	0.031093	0.031057	0.031022	0.030988	0.030955	0.030922	0.030889	0.030857	0.030826	0.030795	0.030765	0.030736	0.030708	0.030681	0.030656	0.030633	0.030611	0.030591	0.030574	0.030558	0.030545	0.030534	0.030526	0.030519	0.030516	0.030515
0.0600	0.030300	0.030308	0.030334	0.030376	0.030435	0.030508	0.030595	0.030696	0.030807	0.030927	0.031054	0.031187	0.031325	0.031464	0.031603	0.031741	0.031875	0.032006	0.032130	0.032248	0.032358	0.032459	0.032551	0.032633	0.032705	0.032766	0.032816	0.032855	0.032884	0.032902	0.032909	0.032906	0.032893	0.032870	0.032839	0.032799	0.032750	0.032695	0.032632	0.032564	0.032490	0.032412	0.032330	0.032245	0.032159	0.032071	0.031983	0.031896	0.031810	0.031726	0.031644	0.031563	0.031488	0.031416	0.031349	0.031284	0.031224	0.031168	0.031116	0.031067	0.031021	0.030978	0.030937	0.030899	0.030862	0.030826	0.030792	0.030758	0.030725	0.030693	0.030661	0.030629	0.030598	0.030568	0.030538	0.030509	0.030481	0.030453	0.030428	0.030403	0.030380	0.030359	0.030339	0.030322	0.030307	0.030294	0.030284	0.030275	0.030269	0.030266	0.030264
0.0700	0.030050	0.030059	0.030084	0.030125	0.030182	0.030253	0.030338	0.030435	0.030543	0.030660	0.030784	0.030914	0.031037	0.031173	0.031309	0.031452	0.031583	0.031710	0.031831	0.031945	0.032052	0.032151	0.032240	0.032320	0.032389	0.032448	0.032496	0.032534	0.032562	0.032579	0.032586	0.032582	0.032569	0.032547	0.032516	0.032476	0.032429	0.032374	0.032313	0.032247	0.032174	0.032098	0.032015	0.031932	0.031848	0.031763	0.031682	0.031597	0.031513	0.031432	0.031353	0.031276	0.031203	0.031135	0.031069	0.031007	0.030949	0.030895	0.030844	0.030792	0.030748	0.030707	0.030667	0.030630	0.030598	0.030563	0.030530	0.030497	0.030465	0.030434	0.030403	0.030372	0.030342	0.030312	0.030283	0.030254	0.030226	0.030200	0.030174	0.030150	0.030128	0.030107	0.030088	0.030071	0.030056	0.030043	0.030033	0.030024	0.030018	0.030015	0.030014
0.0800	0.029805	0.029813	0.029838	0.029878	0.029933	0.030003	0.030085	0.030180	0.030285	0.030398	0.030519	0.030645	0.030775	0.030906	0.031038	0.031168	0.031296	0.031419	0.031537	0.031649	0.031753	0.031849	0.031935	0.032013	0.032080	0.032138	0.032185	0.032222	0.032248	0.032265	0.032271	0.032268	0.032253	0.032231	0.032200	0.032162	0.032116	0.032063	0.032004	0.031939	0.031869	0.031795	0.031718	0.031638	0.031556	0.031474	0.031391	0.031309	0.031228	0.031149	0.031073	0.030999	0.030929	0.030862	0.030799	0.030739	0.030683	0.030631	0.030583	0.030537	0.030494	0.030454	0.030417	0.030381	0.030346	0.030313	0.030281	0.030250	0.030219	0.030189	0.030159	0.030129	0.030098	0.030069	0.030041	0.030013	0.029987	0.029961	0.029936	0.029913	0.029891	0.029871	0.029853	0.029836	0.029822	0.029809	0.029799	0.029791	0.029785	0.029782	0.029781
0.0900	0.029574	0.029582	0.029606	0.029645	0.029698	0.029766	0.029846	0.029937	0.030039	0.030149	0.030266	0.030388	0.030514	0.030641	0.030769	0.030895	0.031019	0.031139	0.031253	0.031361	0.031462	0.031554	0.031638	0.031713	0.031778	0.031833	0.031878	0.031914	0.031939	0.031955	0.031961	0.031957	0.031944	0.031923	0.031893	0.031855	0.031810	0.031758	0.031700	0.031637	0.031569	0.031497	0.031422	0.031345	0.031266	0.031186	0.031105	0.031026	0.030947	0.030871	0.030796	0.030724	0.030656	0.030592	0.030531	0.030473	0.030420	0.030369	0.030322	0.030279	0.030238	0.030199	0.030162	0.030128	0.030085	0.030054	0.030023	0.029993	0.029964	0.029935	0.029907	0.029879	0.029851	0.029827	0.029800	0.029773	0.029747	0.029720	0.029696	0.029673	0.029652	0.029632	0.029615	0.029598	0.029584	0.029572	0.029562	0.029554	0.029549	0.029545	0.029544
0.1000	0.029348	0.029356	0.029379	0.029416	0.029467	0.029533	0.029610	0.029699	0.029797	0.029903	0.030016	0.030134	0.030256	0.030379	0.030503	0.030625	0.030744	0.030860	0.030970	0.031074	0.031172	0.031261	0.031342	0.031414	0.031477	0.031530	0.031574	0.031608	0.031633	0.031647	0.031653	0.031649	0.031636	0.031615	0.031586	0.031549	0.031504	0.031453	0.031397	0.031336	0.031270	0.031200	0.031127	0.031052	0.030975	0.030898	0.030820	0.030744	0.030668	0.030594	0.030523	0.030454	0.030389	0.030327	0.030268	0.030211	0.030159	0.030111	0.030066	0.030024	0.029985	0.029948	0.029913	0.029880	0.029848	0.029817	0.029787	0.029758	0.029729	0.029700	0.029672	0.029645	0.029617	0.029590	0.029564	0.029537	0.029512	0.029488	0.029464	0.029442	0.029421	0.029402	0.029381	0.029365	0.029352	0.029340	0.029330	0.029323	0.029317	0.029314	0.029313
0.1100	0.029134	0.029142	0.029164	0.029200	0.029250	0.029313	0.029388	0.029473	0.029568	0.029671	0.029780	0.029894	0.030011	0.030130	0.030249	0.030367	0.030482	0.030594	0.030700	0.030800	0.030894	0.030980	0.031058	0.031127	0.031187	0.031238	0.031280	0.031312	0.031335	0.031349	0.031354	0.031349	0.031336	0.031315	0.031286	0.031249	0.031206	0.031157	0.031102	0.031042	0.030978	0.030910	0.030839	0.030764	0.030690	0.030615	0.030540	0.030466	0.030393	0.030318	0.030249	0.030183	0.030120	0.030060	0.030003	0.029950	0.029901	0.029854	0.029811	0.029771	0.029733	0.029698	0.029664	0.029632	0.029600	0.029571	0.029542	0.029514	0.029487	0.029460	0.029432	0.029406	0.029379	0.029353	0.029327	0.029302	0.029277	0.029254	0.029230	0.029206	0.029186	0.029167	0.029150	0.029135	0.029122	0.029110	0.029101	0.029093	0.029088	0.029085	0.029084
0.1200	0.028930	0.028937	0.028958	0.028993	0.029041	0.029102	0.029174	0.029256	0.029347	0.029445	0.029550	0.029660	0.029773	0.029887	0.030001	0.030115	0.030225	0.030332	0.030435	0.030531	0.030621	0.030703	0.030778	0.030844	0.030901	0.030950	0.030990	0.031021	0.031042	0.031055	0.031058	0.031053	0.031040	0.031019	0.030991	0.030955	0.030913	0.030865	0.030811	0.030753	0.030691	0.030625	0.030556	0.030486	0.030414	0.030341	0.030268	0.030196	0.030126	0.030057	0.029989	0.029925	0.029864	0.029806	0.029752	0.029701	0.029653	0.029608	0.029565	0.029527	0.029490	0.029456	0.029423	0.029393	0.029363	0.029335	0.029307	0.029280	0.029253	0.029227	0.029200	0.029172	0.029147	0.029121	0.029096	0.029071	0.029048	0.029024	0.029002	0.028981	0.028962	0.028943	0.028927	0.028912	0.028898	0.028887	0.028878	0.028870	0.028865	0.028862	0.028861
0.1300	0.028730	0.028736	0.028757	0.028790	0.028836	0.028894	0.028963	0.029042	0.029130	0.029224	0.029327	0.029433	0.029541	0.029651	0.029761	0.029869	0.029976	0.030078	0.030176	0.030268	0.030354	0.030433	0.030505	0.030568	0.030623	0.030669	0.030707	0.030736	0.030756	0.030767	0.030769	0.030764	0.030751	0.030730	0.030702	0.030667	0.030626	0.030579	0.030527	0.030471	0.030410	0.030346	0.030277	0.030208	0.030139	0.030069	0.029999	0.029930	0.029861	0.029795	0.029731	0.029670	0.029611	0.029555	0.029503	0.029454	0.029408	0.029365	0.029325	0.029287	0.029252	0.029219	0.029188	0.029158	0.029129	0.029102	0.029075	0.029048	0.029023	0.028997	0.028972	0.028947	0.028922	0.028897	0.028873	0.028849	0.028825	0.028803	0.028781	0.028761	0.028742	0.028723	0.028707	0.028692	0.028679	0.028668	0.028659	0.028652	0.028647	0.028644	0.028643
0.1400	0.028544	0.028550	0.028570	0.028602	0.028646	0.028701	0.028767	0.028843	0.028926	0.029017	0.029106	0.029206	0.029310	0.029415	0.029520	0.029625	0.029726	0.029830	0.029923	0.030012	0.030094	0.030169	0.030237	0.030297	0.030349	0.030393	0.030428	0.030455	0.030473	0.030484	0.030486	0.030480	0.030467	0.030446	0.030418	0.030384	0.030344	0.030299	0.030248	0.030193	0.030134	0.030072	0.030006	0.029938	0.029871	0.029803	0.029736	0.029669	0.029604	0.029540	0.029478	0.029419	0.029363	0.029309	0.029259	0.029212	0.029168	0.029126	0.029088	0.029052	0.029018	0.028986	0.028957	0.028928	0.028901	0.028874	0.028848	0.028823	0.028798	0.028773	0.028748	0.028723	0.028699	0.028675	0.028651	0.028628	0.028605	0.028583	0.028562	0.028542	0.028524	0.028506	0.028491	0.028476	0.028464	0.028453	0.028444	0.028437	0.028432	0.028429	0.028428
0.1500	0.028358	0.028364	0.028382	0.028413	0.028455	0.028508	0.028571	0.028643	0.028723	0.028809	0.028901	0.028997	0.029095	0.029195	0.029294	0.029393	0.029490	0.029583	0.029672	0.029756	0.029834	0.029905	0.029969	0.030028	0.030077	0.030118	0.030151	0.030176	0.030193	0.030201	0.030202	0.030196	0.030182	0.030162	0.030135	0.030101	0.030062	0.030017	0.029968	0.029915	0.029858	0.029798	0.029736	0.029673	0.029608	0.029543	0.029478	0.029414	0.029350	0.029289	0.029230	0.029173	0.029119	0.029068	0.029019	0.028974	0.028932	0.028892	0.028855	0.028820	0.028788	0.028756	0.028727	0.028700	0.028673	0.028648	0.028623	0.028598	0.028574	0.028550	0.028526	0.028502	0.028479	0.028455	0.028432	0.028410	0.028388	0.028367	0.028346	0.028327	0.028309	0.028292	0.028276	0.028263	0.028250	0.028240	0.028231	0.028224	0.028220	0.028217	0.028216
0.1600	0.028187	0.028193	0.028210	0.028238	0.028278	0.028329	0.028388	0.028457	0.028532	0.028614	0.028702	0.028792	0.028886	0.028980	0.029075	0.029169	0.029261	0.029349	0.029433	0.029512	0.029585	0.029653	0.029713	0.029767	0.029810	0.029848	0.029879	0.029902	0.029917	0.029925	0.029925	0.029918	0.029904	0.029883	0.029856	0.029823	0.029785	0.029742	0.029694	0.029638	0.029583	0.029525	0.029465	0.029404	0.029342	0.029279	0.029217	0.029155	0.029095	0.029036	0.028979	0.028925	0.028873	0.028824	0.028778	0.028734	0.028693	0.028655	0.028620	0.028587	0.028556	0.028526	0.028499	0.028470	0.028445	0.028420	0.028396	0.028372	0.028349	0.028326	0.028303	0.028280	0.028257	0.028235	0.028213	0.028191	0.028169	0.028149	0.028129	0.028110	0.028090	0.028073	0.028058	0.028045	0.028033	0.028023	0.028014	0.028008	0.028003	0.028000	0.027999
0.1700	0.028024	0.028030	0.028046	0.028074	0.028112	0.028159	0.028216	0.028278	0.028350	0.028428	0.028510	0.028596	0.028684	0.028774	0.028863	0.028952	0.029038	0.029121	0.029201	0.029275	0.029344	0.029397	0.029453	0.029503	0.029545	0.029581	0.029608	0.029629	0.029642	0.029648	0.029647	0.029639	0.029624	0.029603	0.029576	0.029544	0.029506	0.029464	0.029417	0.029366	0.029313	0.029257	0.029199	0.029139	0.029079	0.029018	0.028958	0.028898	0.028840	0.028783	0.028728	0.028675	0.028625	0.028578	0.028533	0.028491	0.028451	0.028414	0.028379	0.028347	0.028316	0.028288	0.028261	0.028232	0.028207	0.028183	0.028159	0.028136	0.028113	0.028090	0.028067	0.028045	0.028022	0.027994	0.027973	0.027951	0.027930	0.027910	0.027889	0.027870	0.027853	0.027837	0.027822	0.027809	0.027797	0.027787	0.027779	0.027773	0.027768	0.027765	0.027764
0.1800	0.027864	0.027869	0.027885	0.027911	0.027947	0.027991	0.028045	0.028106	0.028173	0.028246	0.028324	0.028405	0.028488	0.028572	0.028657	0.028740	0.028821	0.028900	0.028974	0.029044	0.029109	0.029168	0.029221	0.029267	0.029307	0.029340	0.029366	0.029384	0.029396	0.029401	0.029399	0.029391	0.029376	0.029355	0.029328	0.029297	0.029260	0.029219	0.029174	0.029125	0.029074	0.029020	0.028965	0.028907	0.028850	0.028792	0.028733	0.028674	0.028619	0.028564	0.028512	0.028462	0.028414	0.028369	0.028326	0.028286	0.028249	0.028214	0.028181	0.028150	0.028121	0.028094	0.028068	0.028044	0.028020	0.027997	0.027974	0.027952	0.027930	0.027908	0.027886	0.027865	0.027843	0.027821	0.027800	0.027780	0.027759	0.027740	0.027721	0.027703	0.027687	0.027671	0.027657	0.027645	0.027623	0.027614	0.027606	0.027599	0.027595	0.027592	0.027591
0.1900	0.027714	0.027719	0.027733	0.027758	0.027791	0.027833	0.027883	0.027940	0.028003	0.028072	0.028144	0.028220	0.028297	0.028376	0.028455	0.028533	0.028609	0.028683	0.028753	0.028818	0.028878	0.028931	0.028977	0.029020	0.029057	0.029087	0.029111	0.029127	0.029138	0.029141	0.029138	0.029129	0.029114	0.029094	0.029068	0.029039	0.029003	0.028963	0.028919	0.028872	0.028816	0.028764	0.028711	0.028656	0.028600	0.028544	0.028488	0.028432	0.028379	0.028327	0.028277	0.028229	0.028184	0.028140	0.028100	0.028061	0.028025	0.027991	0.027960	0.027931	0.027903	0.027877	0.027852	0.027828	0.027805	0.027783	0.027760	0.027739	0.027717	0.027696	0.027675	0.027654	0.027633	0.027613	0.027595	0.027574	0.027555	0.027536	0.027518	0.027501	0.027485	0.027470	0.027456	0.027444	0.027433	0.027424	0.027416	0.027410	0.027406	0.027403	0.027402
0.2000	0.027527	0.027532	0.027546	0.027568	0.027600	0.027639	0.027686	0.027739	0.027806	0.027870	0.027937	0.028007	0.028080	0.028153	0.028226	0.028298	0.028368	0.028436	0.028500	0.028565	0.028645	0.028695	0.028741	0.028780	0.028813	0.028840	0.028861	0.028876	0.028884	0.028886	0.028882	0.028870	0.028855	0.028834	0.028798	0.028767	0.028732	0.028692	0.028650	0.028604	0.028555	0.028505	0.028453	0.028400	0.028346	0.028293	0.028236	0.028183	0.028131	0.028078	0.028030	0.027984	0.027940	0.027898	0.027859	0.027822	0.027789	0.027757	0.027726	0.027698	0.027671	0.027645	0.027621	0.027598	0.027576	0.027554	0.027532	0.027511	0.027490	0.027470	0.027449	0.027429	0.027408	0.027388	0.027368	0.027348	0.027328	0.027310	0.027293	0.027276	0.027260	0.027246	0.027254	0.027242	0.027232	0.027223	0.027215	0.027210	0.027205	0.027203	0.027202
0.2100	0.027425	0.027429	0.027442	0.027463	0.027492	0.027529	0.027572	0.027621	0.027676	0.027735	0.027798	0.027864	0.027931	0.027999	0.028067	0.028134	0.028199	0.028262	0.028322	0.028377	0.028429	0.028475	0.028516	0.028552	0.028580	0.028601	0.028618	0.028631	0.028637	0.028629	0.028624	0.028614	0.028598	0.028577	0.028552	0.028523	0.028489	0.028451	0.028410	0.028366	0.028319	0.028271	0.028222	0.028171	0.028120	0.028069	0.028018	0.027969	0.027920	0.027872	0.027827	0.027783	0.027739	0.027700	0.027663	0.027628	0.027595	0.027564	0.027535	0.027507	0.027482	0.027458	0.027435	0.027412	0.027391	0.027370	0.027350	0.027330	0.027309	0.027289	0.027268	0.027249	0.027230	0.027210	0.027192	0.027173	0.027155	0.027138	0.027121	0.027105	0.027090	0.027076	0.027064	0.027052	0.027042	0.027034	0.027027	0.027021	0.027017	0.027015	0.027014
0.2200	0.027271	0.027275	0.027286	0.027306	0.027332	0.027366	0.027406	0.027451	0.027502	0.027556	0.027614	0.027674	0.027736	0.027797	0.027856	0.027918	0.027978	0.028036	0.028093	0.028157	0.028203	0.028246	0.028283	0.028316	0.028343	0.028364	0.028380	0.028390	0.028394	0.028394	0.028388	0.028376	0.028360	0.028339	0.028314	0.028284	0.028251	0.028212	0.028173	0.028130	0.028085	0.028041	0.027986	0.027937	0.027888	0.027838	0.027789	0.027741	0.027694	0.027648	0.027604	0.027562	0.027521	0.027484	0.027448	0.027414	0.027383	0.027352	0.027324	0.027298	0.027274	0.027258	0.027235	0.027212	0.027191	0.027171	0.027151	0.027130	0.027106	0.027088	0.027069	0.027050	0.027031	0.027012	0.026994	0.026976	0.026958	0.026941	0.026924	0.026909	0.026894	0.026881	0.026869	0.026858	0.026848	0.026840	0.026833	0.026828	0.026824	0.026822	0.026821
0.2300	0.027157	0.027161	0.027172	0.027189	0.027214	0.027245	0.027281	0.027323	0.027369	0.027419	0.027473	0.027527	0.027584	0.027640	0.027698	0.027754	0.027809	0.027860	0.027910	0.027956	0.027998	0.028036	0.028069	0.028098	0.028122	0.028140	0.028154	0.028162	0.028165	0.028162	0.028155	0.028143	0.028126	0.028105	0.028080	0.028050	0.028018	0.027981	0.027942	0.027901	0.027858	0.027813	0.027768	0.027722	0.027675	0.027629	0.027583	0.027537	0.027493	0.027449	0.027408	0.027368	0.027330	0.027293	0.027259	0.027225	0.027195	0.027166	0.027139	0.027114	0.027090	0.027067	0.027045	0.027024	0.027003	0.026984	0.026964	0.026944	0.026925	0.026907	0.026888	0.026869	0.026851	0.026833	0.026815	0.026798	0.026781	0.026764	0.026749	0.026734	0.026720	0.026707	0.026695	0.026684	0.026675	0.026667	0.026660	0.026655	0.026651	0.026649	0.026648
0.2400	0.027026	0.027030	0.027039	0.027056	0.027078	0.027106	0.027139	0.027177	0.027219	0.027265	0.027313	0.027363	0.027414	0.027466	0.027518	0.027569	0.027618	0.027665	0.027708	0.027750	0.027787	0.027821	0.027850	0.027875	0.027895	0.027911	0.027921	0.027927	0.027927	0.027923	0.027915	0.027902	0.027884	0.027863	0.027837	0.027808	0.027776	0.027741	0.027702	0.027662	0.027620	0.027577	0.027532	0.027487	0.027442	0.027397	0.027352	0.027309	0.027266	0.027224	0.027184	0.027146	0.027109	0.027074	0.027041	0.027010	0.026981	0.026953	0.026927	0.026902	0.026879	0.026856	0.026835	0.026815	0.026795	0.026775	0.026756	0.026737	0.026717	0.026699	0.026681	0.026662	0.026644	0.026627	0.026609	0.026592	0.026576	0.026560	0.026544	0.026530	0.026516	0.026503	0.026492	0.026482	0.026473	0.026465	0.026458	0.026453	0.026450	0.026447	0.026447
0.2500	0.026911	0.026914	0.026923	0.026938	0.026958	0.026983	0.027013	0.027047	0.027085	0.027128	0.027173	0.027218	0.027265	0.027311	0.027358	0.027403	0.027447	0.027489	0.027528	0.027565	0.027598	0.027627	0.027653	0.027674	0.027691	0.027704	0.027712	0.027716	0.027713	0.027708	0.027699	0.027685	0.027668	0.027647	0.027622	0.027593	0.027562	0.027529	0.027493	0.027455	0.027415	0.027374	0.027333	0.027290	0.027247	0.027199	0.027157	0.027116	0.027075	0.027036	0.026996	0.026960	0.026925	0.026892	0.026861	0.026832	0.026804	0.026777	0.026753	0.026729	0.026706	0.026685	0.026665	0.026645	0.026626	0.026607	0.026589	0.026571	0.026553	0.026535	0.026518	0.026500	0.026483	0.026465	0.026449	0.026433	0.026417	0.026402	0.026388	0.026374	0.026361	0.026350	0.026339	0.026329	0.026321	0.026314	0.026308	0.026303	0.026299	0.026297	0.026297
0.2600	0.026802	0.026805	0.026813	0.026826	0.026844	0.026866	0.026893	0.026923	0.026957	0.026993	0.027031	0.027071	0.027112	0.027153	0.027194	0.027233	0.027272	0.027309	0.027343	0.027375	0.027404	0.027429	0.027449	0.027467	0.027481	0.027491	0.027496	0.027497	0.027495	0.027488	0.027477	0.027463	0.027445	0.027423	0.027394	0.027367	0.027336	0.027304	0.027269	0.027232	0.027194	0.027155	0.027115	0.027074	0.027033	0.026993	0.026952	0.026913	0.026874	0.026837	0.026797	0.026762	0.026729	0.026697	0.026667	0.026639	0.026612	0.026586	0.026562	0.026539	0.026517	0.026496	0.026475	0.026456	0.026437	0.026419	0.026401	0.026383	0.026366	0.026348	0.026331	0.026314	0.026298	0.026281	0.026265	0.026249	0.026234	0.026220	0.026206	0.026193	0.026181	0.026170	0.026160	0.026150	0.026142	0.026136	0.026130	0.026124	0.026121	0.026119	0.026119
0.2700	0.026699	0.026701	0.026708	0.026719	0.026735	0.026754	0.026778	0.026804	0.026834	0.026865	0.026899	0.026934	0.026969	0.027005	0.027031	0.027065	0.027098	0.027130	0.027156	0.027183	0.027207	0.027229	0.027247	0.027261	0.027272	0.027278	0.027282	0.027281	0.027275	0.027267	0.027255	0.027240	0.027221	0.027200	0.027175	0.027148	0.027114	0.027082	0.027050	0.027014	0.026978	0.026940	0.026902	0.026863	0.026824	0.026785	0.026747	0.026709	0.026672	0.026636	0.026602	0.026568	0.026536	0.026506	0.026477	0.026449	0.026423	0.026397	0.026373	0.026351	0.026329	0.026308	0.026289	0.026269	0.026251	0.026231	0.026213	0.026196	0.026178	0.026162	0.026142	0.026124	0.026108	0.026093	0.026077	0.026062	0.026048	0.026034	0.026021	0.026008	0.025996	0.025986	0.025975	0.025966	0.025958	0.025952	0.025946	0.025942	0.025939	0.025937	0.025937
0.2800	0.026593	0.026595	0.026601	0.026611	0.026624	0.026641	0.026661	0.026684	0.026709	0.026737	0.026765	0.026795	0.026825	0.026856	0.026886	0.026915	0.026943	0.026970	0.026995	0.027017	0.027037	0.027054	0.027068	0.027079	0.027086	0.027090	0.027093	0.027091	0.027084	0.027075	0.027062	0.027047	0.027028	0.027006	0.026982	0.026955	0.026925	0.026894	0.026861	0.026827	0.026792	0.026756	0.026720	0.026682	0.026645	0.026608	0.026572	0.026532	0.026497	0.026461	0.026428	0.026396	0.026365	0.026336	0.026308	0.026282	0.026255	0.026231	0.026208	0.026186	0.026165	0.026145	0.026126	0.026107	0.026087	0.026070	0.026052	0.026035	0.026020	0.026004	0.025987	0.025972	0.025956	0.025936	0.025921	0.025907	0.025894	0.025881	0.025869	0.025857	0.025847	0.025837	0.025828	0.025820	0.025813	0.025807	0.025802	0.025795	0.025792	0.025791	0.025790
0.2900	0.026497	0.026499	0.026504	0.026512	0.026523	0.026537	0.026554	0.026573	0.026594	0.026617	0.026640	0.026665	0.026690	0.026716	0.026740	0.026763	0.026787	0.026808	0.026828	0.026846	0.026861	0.026873	0.026884	0.026891	0.026895	0.026896	0.026895	0.026890	0.026882	0.026872	0.026858	0.026842	0.026823	0.026802	0.026778	0.026752	0.026724	0.026693	0.026662	0.026629	0.026585	0.026551	0.026515	0.026480	0.026444	0.026408	0.026373	0.026339	0.026306	0.026273	0.026238	0.026207	0.026178	0.026150	0.026124	0.026098	0.026074	0.026050	0.026028	0.026003	0.025983	0.025964	0.025945	0.025927	0.025909	0.025893	0.025876	0.025867	0.025851	0.025835	0.025819	0.025804	0.025788	0.025774	0.025760	0.025746	0.025733	0.025721	0.025709	0.025698	0.025688	0.025678	0.025670	0.025662	0.025655	0.025650	0.025645	0.025642	0.025639	0.025637	0.025637
0.3000	0.026400	0.026401	0.026405	0.026412	0.026421	0.026432	0.026446	0.026461	0.026477	0.026496	0.026515	0.026534	0.026554	0.026575	0.026593	0.026611	0.026629	0.026646	0.026662	0.026665	0.026677	0.026685	0.026692	0.026697	0.026699	0.026699	0.026695	0.026689	0.026680	0.026669	0.026654	0.026637	0.026618	0.026596	0.026572	0.026546	0.026519	0.026490	0.026460	0.026429	0.026396	0.026364	0.026330	0.026296	0.026263	0.026229	0.026196	0.026163	0.026131	0.026100	0.026070	0.026041	0.026011	0.025984	0.025958	0.025934	0.025910	0.025887	0.025865	0.025843	0.025822	0.025803	0.025784	0.025766	0.025748	0.025730	0.025714	0.025697	0.025682	0.025666	0.025652	0.025637	0.025623	0.025609	0.025594	0.025581	0.025569	0.025561	0.025550	0.025539	0.025530	0.025521	0.025513	0.025506	0.025500	0.025495	0.025491	0.025485	0.025483	0.025481	0.025481
0.3100	0.026291	0.026292	0.026295	0.026300	0.026307	0.026316	0.026326	0.026338	0.026351	0.026365	0.026379	0.026395	0.026410	0.026425	0.026432	0.026445	0.026459	0.026471	0.026496	0.026505	0.026512	0.026517	0.026520	0.026521	0.026525	0.026521	0.026515	0.026506	0.026495	0.026482	0.026467	0.026448	0.026429	0.026407	0.026384	0.026358	0.026331	0.026303	0.026274	0.026245	0.026214	0.026182	0.026150	0.026115	0.026083	0.026048	0.026016	0.025985	0.025955	0.025925	0.025893	0.025865	0.025837	0.025811	0.025786	0.025762	0.025739	0.025716	0.025695	0.025674	0.025657	0.025636	0.025617	0.025599	0.025580	0.025563	0.025546	0.025530	0.025518	0.025502	0.025488	0.025473	0.025459	0.025445	0.025433	0.025420	0.025409	0.025398	0.025388	0.025378	0.025369	0.025361	0.025354	0.025347	0.025341	0.025336	0.025332	0.025329	0.025327	0.025326	0.025326
0.3200	0.026212	0.026212	0.026215	0.026218	0.026223	0.026229	0.026237	0.026253	0.026262	0.026271	0.026277	0.026281	0.026292	0.026302	0.026311	0.026320	0.026328	0.026335	0.026341	0.026345	0.026348	0.026348	0.026348	0.026345	0.026345	0.026338	0.026329	0.026319	0.026307	0.026292	0.026276	0.026257	0.026235	0.026212	0.026189	0.026163	0.026137	0.026110	0.026081	0.026053	0.026023	0.025993	0.025963	0.025932	0.025901	0.025872	0.025841	0.025809	0.025776	0.025748	0.025720	0.025693	0.025666	0.025641	0.025616	0.025593	0.025570	0.025543	0.025521	0.025501	0.025481	0.025462	0.025443	0.025425	0.025408	0.025391	0.025374	0.025358	0.025345	0.025330	0.025311	0.025297	0.025284	0.025271	0.025258	0.025246	0.025236	0.025225	0.025216	0.025207	0.025198	0.025191	0.025184	0.025178	0.025173	0.025169	0.025166	0.025163	0.025161	0.025160	0.025159
0.3300	0.026126	0.026127	0.026128	0.026130	0.026134	0.026137	0.026142	0.026147	0.026152	0.026158	0.026169	0.026173	0.026179	0.026185	0.026189	0.026193	0.026197	0.026199	0.026199	0.026199	0.026198	0.026196	0.026187	0.026182	0.026175	0.026167	0.026161	0.026150	0.026136	0.026121	0.026104	0.026085	0.026065	0.026044	0.026021	0.025997	0.025972	0.025946	0.025923	0.025896	0.025868	0.025839	0.025811	0.025778	0.025749	0.025722	0.025694	0.025666	0.025638	0.025611	0.025582	0.025556	0.025531	0.025506	0.025482	0.025459	0.025437	0.025415	0.025394	0.025372	0.025353	0.025333	0.025315	0.025297	0.025275	0.025258	0.025242	0.025226	0.025211	0.025197	0.025183	0.025170	0.025157	0.025145	0.025133	0.025123	0.025113	0.025102	0.025093	0.025086	0.025078	0.025072	0.025066	0.025061	0.025057	0.025053	0.025050	0.025048	0.025046	0.025045	0.025045
0.3400	0.026056	0.026056	0.026057	0.026057	0.026058	0.026059	0.026061	0.026062	0.026064	0.026065	0.026066	0.026067	0.026067	0.026067	0.026067	0.026066	0.026064	0.026062	0.026058	0.026054	0.026046	0.026040	0.026033	0.026021	0.026011	0.025997	0.025985	0.025971	0.025956	0.025939	0.025921	0.025902	0.025882	0.025861	0.025837	0.025816	0.025791	0.025766	0.025741	0.025715	0.025688	0.025661	0.025633	0.025607	0.025579	0.025551	0.025524	0.025497	0.025470	0.025444	0.025418	0.025390	0.025365	0.025340	0.025317	0.025294	0.025271	0.025249	0.025227	0.025207	0.025187	0.025167	0.025148	0.025129	0.025110	0.025092	0.025073	0.025057	0.025042	0.025028	0.025014	0.025001	0.024988	0.024976	0.024965	0.024955	0.024945	0.024936	0.024927	0.024920	0.024913	0.024907	0.024902	0.024898	0.024894	0.024890	0.024888	0.024886	0.024884	0.024883	0.024883
0.3500	0.025979	0.025979	0.025978	0.025978	0.025977	0.025976	0.025974	0.025972	0.025970	0.025968	0.025965	0.025961	0.025957	0.025953	0.025947	0.025942	0.025934	0.025928	0.025921	0.025913	0.025904	0.025889	0.025879	0.025868	0.025855	0.025839	0.025825	0.025810	0.025794	0.025777	0.025759	0.025740	0.025718	0.025697	0.025678	0.025655	0.025629	0.025605	0.025581	0.025557	0.025531	0.025506	0.025480	0.025455	0.025429	0.025403	0.025377	0.025351	0.025326	0.025297	0.025272	0.025248	0.025224	0.025200	0.025177	0.025154	0.025132	0.025110	0.025089	0.025068	0.025047	0.025027	0.025008	0.024990	0.024972	0.024955	0.024939	0.024920	0.024905	0.024891	0.024876	0.024863	0.024851	0.024840	0.024829	0.024820	0.024811	0.024803	0.024795	0.024789	0.024782	0.024777	0.024772	0.024768	0.024765	0.024762	0.024760	0.024758	0.024757	0.024756	0.024756
0.3600	0.025913	0.025913	0.025912	0.025910	0.025907	0.025903	0.025899	0.025894	0.025888	0.025882	0.025874	0.025866	0.025858	0.025849	0.025838	0.025828	0.025817	0.025806	0.025787	0.025761	0.025750	0.025738	0.025725	0.025712	0.025697	0.025683	0.025667	0.025651	0.025632	0.025614	0.025595	0.025576	0.025555	0.025534	0.025520	0.025500	0.025477	0.025455	0.025432	0.025409	0.025385	0.025361	0.025337	0.025312	0.025288	0.025264	0.025239	0.025215	0.025190	0.025166	0.025142	0.025114	0.025091	0.025066	0.025043	0.025020	0.024998	0.024976	0.024955	0.024934	0.024913	0.024894	0.024875	0.024856	0.024838	0.024821	0.024804	0.024788	0.024773	0.024759	0.024744	0.024732	0.024720	0.024710	0.024700	0.024692	0.024684	0.024677	0.024670	0.024665	0.024660	0.024656	0.024651	0.024648	0.024646	0.024644	0.024642	0.024641	0.024640	0.024640	0.024640
0.3700	0.025836	0.025835	0.025833	0.025830	0.025825	0.025819	0.025812	0.025804	0.025795	0.025784	0.025773	0.025761	0.025749	0.025735	0.025721	0.025705	0.025689	0.025674	0.025658	0.025627	0.025612	0.025596	0.025580	0.025564	0.025548	0.025530	0.025513	0.025495	0.025476	0.025457	0.025438	0.025419	0.025399	0.025378	0.025362	0.025340	0.025319	0.025298	0.025275	0.025253	0.025230	0.025207	0.025184	0.025160	0.025150	0.025127	0.025103	0.025080	0.025056	0.025033	0.025009	0.024986	0.024963	0.024939	0.024915	0.024893	0.024870	0.024846	0.024825	0.024792	0.024772	0.024752	0.024733	0.024715	0.024697	0.024680	0.024664	0.024647	0.024633	0.024619	0.024607	0.024595	0.024584	0.024575	0.024566	0.024558	0.024553	0.024546	0.024540	0.024536	0.024532	0.024529	0.024526	0.024524	0.024523	0.024521	0.024520	0.024520	0.024519	0.024519	0.024519
0.3800	0.025786	0.025785	0.025782	0.025778	0.025771	0.025763	0.025752	0.025741	0.025712	0.025699	0.025685	0.025669	0.025653	0.025635	0.025618	0.025600	0.025581	0.025563	0.025544	0.025534	0.025513	0.025492	0.025473	0.025451	0.025432	0.025413	0.025394	0.025375	0.025355	0.025335	0.025316	0.025296	0.025276	0.025257	0.025237	0.025217	0.025196	0.025176	0.025158	0.025137	0.025117	0.025095	0.025066	0.025043	0.025021	0.024999	0.024976	0.024954	0.024931	0.024908	0.024885	0.024862	0.024839	0.024816	0.024793	0.024770	0.024747	0.024718	0.024696	0.024674	0.024650	0.024629	0.024610	0.024587	0.024569	0.024552	0.024540	0.024524	0.024509	0.024496	0.024484	0.024473	0.024463	0.024454	0.024444	0.024437	0.024431	0.024426	0.024422	0.024418	0.024415	0.024412	0.024410	0.024409	0.024408	0.024407	0.024407	0.024405	0.024405	0.024405	0.024405
0.3900	0.025706	0.025705	0.025702	0.025696	0.025688	0.025678	0.025666	0.025652	0.025637	0.025620	0.025601	0.025582	0.025561	0.025540	0.025518	0.025498	0.025475	0.025452	0.025440	0.025417	0.025393	0.025366	0.025343	0.025322	0.025301	0.025276	0.025255	0.025235	0.025215	0.025195	0.025175	0.025156	0.025136	0.025117	0.025098	0.025078	0.025059	0.025040	0.025026	0.025007	0.024987	0.024967	0.024946	0.024925	0.024905	0.024883	0.024858	0.024836	0.024814	0.024791	0.024769	0.024743	0.024720	0.024697	0.024674	0.024651	0.024626	0.024602	0.024579	0.024557	0.024536	0.024515	0.024489	0.024470	0.024451	0.024438	0.024421	0.024406	0.024392	0.024379	0.024367	0.024356	0.024347	0.024338	0.024331	0.024325	0.024320	0.024315	0.024312	0.024310	0.024308	0.024307	0.024306	0.024306	0.024305	0.024306	0.024306	0.024306	0.024306	0.024306	0.024306
0.4000	0.025609	0.025608	0.025603	0.025597	0.025587	0.025576	0.025561	0.025545	0.025527	0.025507	0.025486	0.025468	0.025444	0.025420	0.025395	0.025369	0.025343	0.025318	0.025292	0.025265	0.025241	0.025226	0.025202	0.025178	0.025156	0.025133	0.025112	0.025091	0.025071	0.025051	0.025032	0.025014	0.024996	0.024978	0.024960	0.024943	0.024925	0.024908	0.024890	0.024873	0.024855	0.024837	0.024818	0.024799	0.024780	0.024760	0.024735	0.024714	0.024693	0.024672	0.024650	0.024627	0.024605	0.024582	0.024559	0.024536	0.024513	0.024490	0.024467	0.024445	0.024423	0.024402	0.024381	0.024362	0.024343	0.024325	0.024308	0.024292	0.024277	0.024269	0.024258	0.024248	0.024239	0.024231	0.024224	0.024219	0.024215	0.024212	0.024210	0.024209	0.024209	0.024209	0.024209	0.024210	0.024211	0.024212	0.024213	0.024214	0.024215	0.024215	0.024215
0.4100	0.025601	0.025599	0.025594	0.025586	0.025575	0.025561	0.025544	0.025525	0.025503	0.025479	0.025454	0.025424	0.025396	0.025367	0.025337	0.025307	0.025277	0.025247	0.025218	0.025188	0.025160	0.025132	0.025105	0.025080	0.025055	0.025030	0.025007	0.024985	0.024964	0.024945	0.024926	0.024908	0.024890	0.024873	0.024851	0.024835	0.024819	0.024803	0.024787	0.024771	0.024754	0.024737	0.024719	0.024702	0.024684	0.024665	0.024646	0.024626	0.024605	0.024582	0.024560	0.024538	0.024511	0.024488	0.024465	0.024441	0.024418	0.024394	0.024371	0.024348	0.024326	0.024304	0.024283	0.024261	0.024242	0.024224	0.024208	0.024192	0.024178	0.024166	0.024155	0.024145	0.024136	0.024130	0.024125	0.024121	0.024118	0.024116	0.024116	0.024116	0.024116	0.024118	0.024119	0.024121	0.024123	0.024125	0.024127	0.024128	0.024129	0.024130	0.024130
0.4200	0.025563	0.025554	0.025548	0.025539	0.025527	0.025511	0.025491	0.025469	0.025445	0.025418	0.025389	0.025364	0.025332	0.025299	0.025266	0.025232	0.025198	0.025164	0.025131	0.025099	0.025067	0.025037	0.025004	0.024975	0.024947	0.024923	0.024899	0.024877	0.024856	0.024836	0.024819	0.024801	0.024785	0.024769	0.024754	0.024739	0.024721	0.024706	0.024691	0.024676	0.024664	0.024649	0.024633	0.024619	0.024602	0.024584	0.024566	0.024546	0.024526	0.024502	0.024481	0.024458	0.024435	0.024412	0.024388	0.024363	0.024334	0.024302	0.024277	0.024254	0.024230	0.024203	0.024181	0.024158	0.024138	0.024119	0.024102	0.024087	0.024073	0.024060	0.024050	0.024041	0.024033	0.024026	0.024022	0.024019	0.024017	0.024016	0.024017	0.024018	0.024020	0.024023	0.024026	0.024029	0.024034	0.024036	0.024039	0.024041	0.024042	0.024043	0.024044
0.4300	0.025504	0.025502	0.025496	0.025485	0.025471	0.025451	0.025430	0.025411	0.025384	0.025353	0.025321	0.025286	0.025250	0.025214	0.025176	0.025139	0.025101	0.025064	0.025028	0.024992	0.024958	0.024925	0.024891	0.024862	0.024834	0.024808	0.024783	0.024760	0.024739	0.024719	0.024701	0.024682	0.024666	0.024651	0.024637	0.024624	0.024610	0.024597	0.024584	0.024571	0.024558	0.024544	0.024525	0.024510	0.024493	0.024476	0.024458	0.024439	0.024419	0.024398	0.024376	0.024354	0.024330	0.024306	0.024281	0.024256	0.024228	0.024202	0.024171	0.024145	0.024121	0.024097	0.024075	0.024052	0.024032	0.024013	0.023996	0.023980	0.023966	0.023954	0.023943	0.023935	0.023928	0.023923	0.023920	0.023918	0.023918	0.023918	0.023920	0.023922	0.023926	0.023930	0.023934	0.023938	0.023942	0.023946	0.023949	0.023952	0.023954	0.023955	0.023956
0.4400	0.025449	0.025446	0.025440	0.025428	0.025413	0.025393	0.025370	0.025343	0.025313	0.025281	0.025245	0.025209	0.025170	0.025131	0.025090	0.025050	0.025010	0.024970	0.024931	0.024894	0.024858	0.024824	0.024791	0.024761	0.024732	0.024706	0.024681	0.024658	0.024637	0.024602	0.024584	0.024568	0.024554	0.024540	0.024528	0.024516	0.024505	0.024493	0.024482	0.024471	0.024459	0.024446	0.024432	0.024418	0.024403	0.024386	0.024369	0.024351	0.024331	0.024310	0.024287	0.024264	0.024240	0.024215	0.024190	0.024164	0.024138	0.024112	0.024086	0.024060	0.024035	0.024010	0.023987	0.023964	0.023943	0.023924	0.023906	0.023890	0.023877	0.023866	0.023855	0.023848	0.023842	0.023838	0.023836	0.023835	0.023836	0.023838	0.023841	0.023845	0.023850	0.023856	0.023861	0.023867	0.023873	0.023877	0.023882	0.023885	0.023888	0.023889	0.023890
0.4500	0.025384	0.025381	0.025374	0.025362	0.025346	0.025325	0.025300	0.025271	0.025239	0.025204	0.025167	0.025127	0.025087	0.025044	0.025001	0.024959	0.024917	0.024875	0.024835	0.024795	0.024752	0.024716	0.024683	0.024651	0.024622	0.024595	0.024571	0.024549	0.024529	0.024511	0.024494	0.024480	0.024467	0.024455	0.024445	0.024435	0.024426	0.024416	0.024407	0.024397	0.024387	0.024376	0.024365	0.024352	0.024338	0.024323	0.024307	0.024289	0.024270	0.024249	0.024227	0.024204	0.024180	0.024155	0.024129	0.024100	0.024072	0.024045	0.024018	0.023991	0.023965	0.023940	0.023916	0.023893	0.023872	0.023853	0.023835	0.023818	0.023804	0.023793	0.023783	0.023776	0.023771	0.023768	0.023767	0.023768	0.023771	0.023775	0.023780	0.023771	0.023778	0.023784	0.023789	0.023796	0.023802	0.023808	0.023812	0.023816	0.023819	0.023821	0.023822
0.4600	0.025396	0.025393	0.025385	0.025372	0.025354	0.025331	0.025304	0.025272	0.025237	0.025198	0.025158	0.025115	0.025070	0.025025	0.024978	0.024930	0.024884	0.024817	0.024775	0.024735	0.024697	0.024659	0.024625	0.024594	0.024564	0.024538	0.024514	0.024492	0.024473	0.024457	0.024442	0.024427	0.024415	0.024405	0.024397	0.024389	0.024381	0.024374	0.024366	0.024358	0.024366	0.024357	0.024348	0.024337	0.024324	0.024310	0.024292	0.024276	0.024257	0.024236	0.024214	0.024190	0.024165	0.024139	0.024112	0.024085	0.024057	0.024027	0.023998	0.023970	0.023929	0.023903	0.023879	0.023856	0.023835	0.023818	0.023800	0.023785	0.023771	0.023761	0.023749	0.023743	0.023740	0.023739	0.023740	0.023743	0.023747	0.023753	0.023760	0.023768	0.023785	0.023794	0.023803	0.023812	0.023820	0.023827	0.023834	0.023839	0.023843	0.023845	0.023846
0.4700	0.025340	0.025338	0.025329	0.025315	0.025296	0.025272	0.025243	0.025210	0.025173	0.025133	0.025089	0.025044	0.024996	0.024948	0.024899	0.024850	0.024802	0.024755	0.024710	0.024666	0.024623	0.024582	0.024546	0.024513	0.024483	0.024456	0.024432	0.024410	0.024392	0.024367	0.024353	0.024342	0.024332	0.024324	0.024322	0.024317	0.024312	0.024308	0.024303	0.024297	0.024301	0.024294	0.024284	0.024274	0.024263	0.024251	0.024236	0.024209	0.024191	0.024170	0.024148	0.024124	0.024098	0.024070	0.024043	0.024014	0.023985	0.023956	0.023927	0.023898	0.023870	0.023844	0.023818	0.023794	0.023771	0.023746	0.023728	0.023714	0.023702	0.023690	0.023682	0.023678	0.023675	0.023675	0.023677	0.023682	0.023687	0.023694	0.023703	0.023713	0.023723	0.023733	0.023744	0.023754	0.023763	0.023772	0.023779	0.023785	0.023789	0.023792	0.023793
0.4800	0.025307	0.025304	0.025295	0.025280	0.025260	0.025235	0.025204	0.025169	0.025131	0.025089	0.025044	0.024996	0.024947	0.024897	0.024845	0.024795	0.024744	0.024695	0.024649	0.024604	0.024561	0.024519	0.024482	0.024448	0.024416	0.024389	0.024365	0.024345	0.024327	0.024313	0.024301	0.024292	0.024284	0.024279	0.024274	0.024271	0.024267	0.024264	0.024261	0.024258	0.024253	0.024248	0.024240	0.024231	0.024220	0.024207	0.024193	0.024176	0.024157	0.024136	0.024111	0.024087	0.024061	0.024033	0.024004	0.023975	0.023945	0.023914	0.023884	0.023854	0.023825	0.023797	0.023770	0.023746	0.023719	0.023699	0.023680	0.023665	0.023653	0.023641	0.023634	0.023630	0.023628	0.023630	0.023633	0.023639	0.023645	0.023654	0.023665	0.023677	0.023689	0.023701	0.023714	0.023726	0.023737	0.023747	0.023756	0.023763	0.023768	0.023771	0.023772
0.4900	0.025244	0.025241	0.025232	0.025217	0.025196	0.025170	0.025138	0.025102	0.025062	0.025018	0.024972	0.024923	0.024873	0.024821	0.024769	0.024717	0.024666	0.024616	0.024568	0.024522	0.024472	0.024431	0.024395	0.024361	0.024331	0.024305	0.024282	0.024263	0.024247	0.024233	0.024223	0.024216	0.024211	0.024207	0.024205	0.024204	0.024203	0.024203	0.024202	0.024201	0.024197	0.024193	0.024186	0.024179	0.024170	0.024159	0.024145	0.024129	0.024111	0.024090	0.024067	0.024043	0.024016	0.023984	0.023954	0.023924	0.023894	0.023863	0.023832	0.023801	0.023771	0.023742	0.023715	0.023690	0.023667	0.023647	0.023633	0.023615	0.023603	0.023594	0.023586	0.023583	0.023583	0.023588	0.023593	0.023601	0.023611	0.023622	0.023635	0.023650	0.023664	0.023679	0.023693	0.023707	0.023720	0.023731	0.023741	0.023749	0.023755	0.023758	0.023760
0.5000	0.025214	0.025211	0.025202	0.025186	0.025165	0.025138	0.025106	0.025069	0.025028	0.024983	0.024935	0.024885	0.024833	0.024781	0.024727	0.024674	0.024622	0.024562	0.024514	0.024466	0.024423	0.024384	0.024347	0.024315	0.024286	0.024261	0.024240	0.024223	0.024207	0.024196	0.024188	0.024184	0.024181	0.024181	0.024174	0.024177	0.024180	0.024182	0.024184	0.024186	0.024186	0.024185	0.024182	0.024176	0.024169	0.024159	0.024147	0.024133	0.024115	0.024095	0.024073	0.024048	0.024021	0.023993	0.023964	0.023933	0.023902	0.023868	0.023837	0.023807	0.023777	0.023749	0.023721	0.023697	0.023675	0.023655	0.023638	0.023624	0.023614	0.023606	0.023598	0.023597	0.023599	0.023604	0.023612	0.023622	0.023634	0.023648	0.023663	0.023681	0.023698	0.023715	0.023732	0.023748	0.023762	0.023775	0.023786	0.023795	0.023802	0.023806	0.023807
0.5100	0.025164	0.025160	0.025151	0.025135	0.025113	0.025086	0.025053	0.025012	0.024971	0.024925	0.024877	0.024826	0.024773	0.024720	0.024666	0.024612	0.024560	0.024509	0.024460	0.024414	0.024371	0.024330	0.024294	0.024263	0.024235	0.024211	0.024192	0.024176	0.024165	0.024156	0.024146	0.024144	0.024144	0.024146	0.024149	0.024152	0.024156	0.024161	0.024166	0.024169	0.024171	0.024171	0.024169	0.024166	0.024159	0.024150	0.024138	0.024123	0.024106	0.024085	0.024063	0.024038	0.024011	0.023982	0.023952	0.023919	0.023887	0.023855	0.023823	0.023791	0.023759	0.023730	0.023703	0.023678	0.023655	0.023636	0.023620	0.023606	0.023596	0.023590	0.023587	0.023588	0.023591	0.023598	0.023608	0.023620	0.023634	0.023650	0.023667	0.023686	0.023705	0.023722	0.023741	0.023758	0.023775	0.023789	0.023802	0.023812	0.023819	0.023824	0.023825
0.5200	0.025122	0.025119	0.025109	0.025093	0.025071	0.025042	0.025008	0.024970	0.024927	0.024881	0.024831	0.024779	0.024721	0.024666	0.024611	0.024557	0.024504	0.024453	0.024404	0.024358	0.024315	0.024276	0.024240	0.024209	0.024182	0.024160	0.024142	0.024129	0.024118	0.024112	0.024111	0.024112	0.024114	0.024119	0.024126	0.024133	0.024141	0.024149	0.024156	0.024162	0.024168	0.024170	0.024171	0.024168	0.024163	0.024155	0.024144	0.024128	0.024111	0.024091	0.024067	0.024041	0.024014	0.023985	0.023954	0.023923	0.023890	0.023858	0.023823	0.023791	0.023761	0.023732	0.023704	0.023680	0.023658	0.023638	0.023618	0.023605	0.023593	0.023588	0.023585	0.023587	0.023592	0.023601	0.023612	0.023626	0.023643	0.023661	0.023681	0.023702	0.023723	0.023744	0.023765	0.023784	0.023802	0.023818	0.023832	0.023843	0.023851	0.023856	0.023857
0.5300	0.025044	0.025041	0.025031	0.025015	0.024992	0.024959	0.024925	0.024887	0.024844	0.024797	0.024747	0.024695	0.024642	0.024587	0.024532	0.024478	0.024425	0.024374	0.024326	0.024280	0.024238	0.024200	0.024167	0.024138	0.024113	0.024094	0.024078	0.024068	0.024061	0.024059	0.024060	0.024064	0.024071	0.024079	0.024089	0.024100	0.024112	0.024123	0.024133	0.024142	0.024150	0.024155	0.024158	0.024158	0.024154	0.024148	0.024138	0.024126	0.024110	0.024090	0.024068	0.024044	0.024017	0.023988	0.023957	0.023925	0.023893	0.023860	0.023827	0.023795	0.023765	0.023736	0.023709	0.023682	0.023661	0.023642	0.023628	0.023616	0.023609	0.023605	0.023605	0.023609	0.023617	0.023628	0.023642	0.023659	0.023678	0.023699	0.023722	0.023745	0.023769	0.023793	0.023816	0.023838	0.023858	0.023876	0.023891	0.023903	0.023912	0.023918	0.023919
0.5400	0.025032	0.025028	0.025018	0.025002	0.024979	0.024951	0.024916	0.024877	0.024834	0.024787	0.024736	0.024683	0.024629	0.024574	0.024519	0.024463	0.024410	0.024359	0.024311	0.024267	0.024226	0.024187	0.024155	0.024128	0.024105	0.024088	0.024068	0.024060	0.024058	0.024059	0.024063	0.024070	0.024081	0.024093	0.024107	0.024122	0.024137	0.024152	0.024167	0.024179	0.024190	0.024199	0.024209	0.024211	0.024210	0.024206	0.024197	0.024186	0.024166	0.024148	0.024126	0.024100	0.024073	0.024043	0.024013	0.023981	0.023947	0.023914	0.023881	0.023849	0.023817	0.023788	0.023761	0.023737	0.023716	0.023698	0.023682	0.023672	0.023665	0.023663	0.023666	0.023671	0.023681	0.023695	0.023711	0.023732	0.023754	0.023778	0.023803	0.023837	0.023864	0.023891	0.023917	0.023941	0.023964	0.023979	0.023996	0.024009	0.024019	0.024025	0.024027
0.5500	0.024960	0.024957	0.024947	0.024930	0.024907	0.024878	0.024844	0.024804	0.024718	0.024673	0.024625	0.024574	0.024522	0.024468	0.024416	0.024364	0.024313	0.024261	0.024235	0.024191	0.024152	0.024116	0.024085	0.024060	0.024040	0.024012	0.024001	0.023996	0.023994	0.023997	0.024023	0.024034	0.024048	0.024064	0.024083	0.024101	0.024120	0.024137	0.024154	0.024170	0.024184	0.024195	0.024202	0.024207	0.024207	0.024204	0.024197	0.024187	0.024172	0.024154	0.024132	0.024108	0.024081	0.024052	0.024021	0.023989	0.023956	0.023922	0.023889	0.023857	0.023824	0.023789	0.023763	0.023739	0.023719	0.023702	0.023685	0.023677	0.023673	0.023673	0.023678	0.023686	0.023699	0.023715	0.023735	0.023757	0.023782	0.023808	0.023837	0.023866	0.023898	0.023927	0.023956	0.023982	0.024007	0.024029	0.024048	0.024062	0.024073	0.024080	0.024082
0.5600	0.024904	0.024901	0.024890	0.024874	0.024851	0.024822	0.024788	0.024748	0.024704	0.024656	0.024606	0.024553	0.024499	0.024444	0.024390	0.024336	0.024284	0.024235	0.024187	0.024145	0.024108	0.024075	0.024047	0.024025	0.024008	0.023997	0.023992	0.023992	0.023997	0.024007	0.024020	0.024037	0.024057	0.024077	0.024100	0.024126	0.024150	0.024174	0.024197	0.024218	0.024236	0.024251	0.024263	0.024271	0.024276	0.024276	0.024272	0.024264	0.024251	0.024219	0.024199	0.024177	0.024151	0.024123	0.024093	0.024062	0.024030	0.023998	0.023966	0.023936	0.023906	0.023878	0.023854	0.023832	0.023814	0.023800	0.023789	0.023783	0.023782	0.023785	0.023792	0.023788	0.023803	0.023822	0.023845	0.023871	0.023899	0.023930	0.023961	0.023994	0.024026	0.024058	0.024089	0.024118	0.024145	0.024168	0.024188	0.024204	0.024215	0.024223	0.024225
0.5700	0.024867	0.024863	0.024853	0.024836	0.024814	0.024785	0.024750	0.024711	0.024668	0.024620	0.024570	0.024518	0.024464	0.024409	0.024356	0.024303	0.024249	0.024201	0.024155	0.024115	0.024079	0.024049	0.024024	0.024004	0.023991	0.023983	0.023980	0.023984	0.023993	0.024007	0.024026	0.024048	0.024073	0.024100	0.024133	0.024163	0.024193	0.024215	0.024242	0.024267	0.024292	0.024311	0.024326	0.024337	0.024344	0.024347	0.024344	0.024337	0.024326	0.024311	0.024292	0.024270	0.024245	0.024216	0.024184	0.024153	0.024116	0.024084	0.024052	0.024021	0.023991	0.023964	0.023940	0.023917	0.023898	0.023885	0.023876	0.023871	0.023868	0.023873	0.023883	0.023897	0.023916	0.023933	0.023964	0.023994	0.024026	0.024061	0.024097	0.024134	0.024171	0.024207	0.024240	0.024273	0.024305	0.024332	0.024354	0.024372	0.024385	0.024393	0.024396
0.5800	0.024840	0.024836	0.024826	0.024810	0.024787	0.024758	0.024723	0.024684	0.024640	0.024593	0.024559	0.024506	0.024447	0.024393	0.024340	0.024286	0.024236	0.024188	0.024145	0.024106	0.024072	0.024044	0.024021	0.024005	0.023995	0.023988	0.023991	0.023999	0.024013	0.024033	0.024056	0.024085	0.024117	0.024151	0.024185	0.024221	0.024257	0.024292	0.024325	0.024355	0.024378	0.024402	0.024422	0.024437	0.024447	0.024452	0.024453	0.024449	0.024440	0.024426	0.024408	0.024386	0.024361	0.024334	0.024304	0.024264	0.024232	0.024200	0.024168	0.024137	0.024108	0.024082	0.024058	0.024038	0.024022	0.024010	0.024006	0.024004	0.024002	0.024011	0.024024	0.024041	0.024064	0.024091	0.024123	0.024157	0.024193	0.024232	0.024273	0.024314	0.024356	0.024397	0.024435	0.024472	0.024505	0.024535	0.024560	0.024580	0.024595	0.024609	0.024612
0.5900	0.024801	0.024798	0.024788	0.024771	0.024748	0.024718	0.024684	0.024644	0.024600	0.024552	0.024502	0.024449	0.024395	0.024341	0.024286	0.024235	0.024186	0.024140	0.024097	0.024061	0.024029	0.024002	0.023983	0.023969	0.023963	0.023964	0.023972	0.023986	0.024005	0.024021	0.024051	0.024086	0.024123	0.024163	0.024205	0.024247	0.024289	0.024330	0.024369	0.024406	0.024439	0.024468	0.024492	0.024511	0.024525	0.024534	0.024537	0.024535	0.024528	0.024516	0.024499	0.024479	0.024452	0.024425	0.024396	0.024365	0.024333	0.024300	0.024268	0.024237	0.024209	0.024184	0.024161	0.024143	0.024128	0.024115	0.024110	0.024110	0.024116	0.024127	0.024143	0.024164	0.024190	0.024220	0.024255	0.024292	0.024333	0.024378	0.024423	0.024470	0.024515	0.024560	0.024601	0.024641	0.024678	0.024711	0.024738	0.024760	0.024776	0.024785	0.024789
0.6000	0.024789	0.024786	0.024775	0.024758	0.024735	0.024706	0.024671	0.024631	0.024587	0.024539	0.024489	0.024436	0.024383	0.024330	0.024277	0.024227	0.024179	0.024135	0.024095	0.024061	0.024032	0.024010	0.023995	0.023987	0.023986	0.023992	0.024005	0.024025	0.024052	0.024083	0.024121	0.024163	0.024208	0.024257	0.024306	0.024357	0.024407	0.024456	0.024502	0.024545	0.024584	0.024619	0.024651	0.024675	0.024694	0.024707	0.024714	0.024715	0.024710	0.024701	0.024686	0.024667	0.024642	0.024616	0.024587	0.024557	0.024521	0.024489	0.024459	0.024429	0.024399	0.024375	0.024354	0.024337	0.024324	0.024316	0.024318	0.024321	0.024330	0.024345	0.024366	0.024391	0.024420	0.024448	0.024488	0.024532	0.024578	0.024627	0.024678	0.024729	0.024780	0.024830	0.024877	0.024932	0.024972	0.025008	0.025039	0.025063	0.025081	0.025091	0.025095
0.6100	0.024759	0.024756	0.024745	0.024728	0.024705	0.024671	0.024636	0.024597	0.024553	0.024506	0.024456	0.024400	0.024347	0.024294	0.024243	0.024194	0.024148	0.024106	0.024067	0.024036	0.024007	0.023989	0.023978	0.023978	0.023983	0.023995	0.024016	0.024044	0.024078	0.024119	0.024167	0.024218	0.024273	0.024331	0.024386	0.024443	0.024501	0.024560	0.024614	0.024665	0.024712	0.024753	0.024789	0.024819	0.024842	0.024860	0.024870	0.024875	0.024873	0.024864	0.024851	0.024833	0.024811	0.024786	0.024759	0.024728	0.024697	0.024667	0.024635	0.024607	0.024580	0.024557	0.024538	0.024522	0.024512	0.024507	0.024507	0.024514	0.024526	0.024544	0.024569	0.024601	0.024637	0.024679	0.024725	0.024774	0.024828	0.024883	0.024940	0.024998	0.025055	0.025109	0.025162	0.025212	0.025257	0.025297	0.025330	0.025357	0.025377	0.025389	0.025393
0.6200	0.024710	0.024707	0.024697	0.024680	0.024656	0.024627	0.024592	0.024547	0.024503	0.024456	0.024407	0.024355	0.024303	0.024252	0.024201	0.024154	0.024109	0.024070	0.024035	0.024007	0.023985	0.023972	0.023966	0.023969	0.023980	0.023999	0.024027	0.024065	0.024108	0.024158	0.024216	0.024277	0.024342	0.024409	0.024477	0.024547	0.024615	0.024678	0.024741	0.024801	0.024855	0.024904	0.024947	0.024983	0.025012	0.025034	0.025049	0.025057	0.025058	0.025053	0.025042	0.025026	0.025006	0.024982	0.024955	0.024926	0.024896	0.024865	0.024836	0.024809	0.024782	0.024761	0.024743	0.024731	0.024723	0.024721	0.024725	0.024735	0.024753	0.024776	0.024806	0.024842	0.024884	0.024932	0.024984	0.025041	0.025100	0.025163	0.025227	0.025291	0.025362	0.025424	0.025483	0.025539	0.025589	0.025633	0.025670	0.025700	0.025722	0.025735	0.025740
0.6300	0.024704	0.024701	0.024691	0.024674	0.024651	0.024621	0.024587	0.024547	0.024504	0.024457	0.024408	0.024357	0.024307	0.024256	0.024207	0.024161	0.024117	0.024081	0.024050	0.024026	0.024009	0.024001	0.024002	0.024011	0.024029	0.024057	0.024093	0.024138	0.024191	0.024251	0.024319	0.024390	0.024466	0.024542	0.024622	0.024702	0.024781	0.024852	0.024927	0.024996	0.025059	0.025116	0.025166	0.025209	0.025244	0.025272	0.025292	0.025304	0.025309	0.025307	0.025299	0.025285	0.025266	0.025244	0.025219	0.025192	0.025164	0.025136	0.025108	0.025083	0.025060	0.025041	0.025025	0.025015	0.025010	0.025009	0.025018	0.025033	0.025055	0.025085	0.025121	0.025164	0.025215	0.025270	0.025331	0.025396	0.025464	0.025535	0.025607	0.025680	0.025751	0.025821	0.025887	0.025949	0.026005	0.026054	0.026096	0.026129	0.026153	0.026168	0.026173
0.6400	0.024738	0.024735	0.024724	0.024707	0.024683	0.024654	0.024616	0.024576	0.024532	0.024485	0.024436	0.024385	0.024334	0.024284	0.024237	0.024192	0.024152	0.024118	0.024089	0.024069	0.024057	0.024054	0.024061	0.024076	0.024102	0.024138	0.024185	0.024241	0.024304	0.024376	0.024452	0.024536	0.024624	0.024715	0.024809	0.024902	0.024994	0.025082	0.025167	0.025247	0.025320	0.025386	0.025445	0.025495	0.025537	0.025567	0.025591	0.025607	0.025615	0.025616	0.025604	0.025592	0.025575	0.025554	0.025529	0.025501	0.025473	0.025445	0.025418	0.025393	0.025371	0.025354	0.025340	0.025331	0.025329	0.025335	0.025348	0.025368	0.025396	0.025432	0.025475	0.025525	0.025583	0.025647	0.025716	0.025790	0.025868	0.025949	0.026031	0.026113	0.026194	0.026272	0.026347	0.026420	0.026483	0.026539	0.026586	0.026623	0.026651	0.026667	0.026673
0.6500	0.024705	0.024702	0.024691	0.024674	0.024651	0.024622	0.024587	0.024547	0.024504	0.024458	0.024408	0.024359	0.024310	0.024262	0.024217	0.024175	0.024138	0.024108	0.024085	0.024067	0.024061	0.024071	0.024085	0.024111	0.024147	0.024194	0.024251	0.024318	0.024395	0.024482	0.024575	0.024672	0.024775	0.024880	0.024986	0.025092	0.025197	0.025300	0.025397	0.025488	0.025572	0.025648	0.025716	0.025774	0.025823	0.025863	0.025893	0.025914	0.025924	0.025928	0.025925	0.025915	0.025898	0.025873	0.025849	0.025823	0.025792	0.025766	0.025741	0.025719	0.025700	0.025685	0.025675	0.025672	0.025676	0.025687	0.025705	0.025732	0.025767	0.025810	0.025862	0.025921	0.025992	0.026066	0.026145	0.026230	0.026319	0.026410	0.026503	0.026596	0.026688	0.026776	0.026860	0.026938	0.027009	0.027071	0.027124	0.027166	0.027199	0.027218	0.027224
0.6600	0.024736	0.024733	0.024722	0.024706	0.024682	0.024653	0.024619	0.024579	0.024537	0.024491	0.024444	0.024390	0.024342	0.024297	0.024254	0.024216	0.024184	0.024158	0.024140	0.024132	0.024133	0.024145	0.024169	0.024204	0.024251	0.024310	0.024382	0.024463	0.024555	0.024655	0.024762	0.024877	0.024997	0.025118	0.025242	0.025364	0.025482	0.025598	0.025709	0.025813	0.025909	0.025997	0.026075	0.026143	0.026200	0.026247	0.026283	0.026309	0.026326	0.026333	0.026333	0.026326	0.026313	0.026295	0.026272	0.026248	0.026223	0.026199	0.026173	0.026153	0.026137	0.026124	0.026118	0.026120	0.026128	0.026145	0.026171	0.026206	0.026249	0.026302	0.026365	0.026436	0.026514	0.026600	0.026693	0.026780	0.026882	0.026987	0.027094	0.027200	0.027304	0.027390	0.027486	0.027575	0.027655	0.027726	0.027787	0.027835	0.027870	0.027891	0.027898
0.6700	0.024764	0.024760	0.024750	0.024733	0.024709	0.024680	0.024646	0.024607	0.024564	0.024519	0.024473	0.024426	0.024380	0.024336	0.024296	0.024260	0.024230	0.024209	0.024198	0.024196	0.024206	0.024227	0.024261	0.024308	0.024366	0.024439	0.024495	0.024588	0.024692	0.024844	0.024969	0.025103	0.025239	0.025379	0.025519	0.025659	0.025795	0.025928	0.026054	0.026173	0.026282	0.026382	0.026471	0.026549	0.026615	0.026669	0.026713	0.026745	0.026765	0.026777	0.026779	0.026771	0.026759	0.026743	0.026720	0.026698	0.026675	0.026652	0.026631	0.026613	0.026600	0.026584	0.026583	0.026590	0.026605	0.026629	0.026662	0.026706	0.026760	0.026824	0.026897	0.026980	0.027072	0.027172	0.027280	0.027393	0.027510	0.027631	0.027753	0.027875	0.027994	0.028109	0.028218	0.028320	0.028412	0.028492	0.028561	0.028615	0.028655	0.028680	0.028688
0.6800	0.024727	0.024723	0.024713	0.024697	0.024675	0.024648	0.024615	0.024579	0.024573	0.024526	0.024481	0.024436	0.024393	0.024353	0.024316	0.024286	0.024263	0.024249	0.024245	0.024252	0.024271	0.024305	0.024351	0.024412	0.024461	0.024545	0.024644	0.024755	0.024878	0.024994	0.025137	0.025285	0.025497	0.025657	0.025820	0.025980	0.026135	0.026286	0.026429	0.026564	0.026689	0.026802	0.026903	0.026992	0.027068	0.027130	0.027180	0.027218	0.027244	0.027260	0.027266	0.027264	0.027255	0.027241	0.027223	0.027199	0.027178	0.027158	0.027140	0.027109	0.027100	0.027098	0.027104	0.027117	0.027138	0.027171	0.027215	0.027269	0.027335	0.027412	0.027500	0.027598	0.027707	0.027824	0.027948	0.028079	0.028215	0.028354	0.028494	0.028633	0.028769	0.028901	0.029026	0.029146	0.029251	0.029343	0.029420	0.029482	0.029528	0.029555	0.029564
0.6900	0.024822	0.024819	0.024809	0.024792	0.024768	0.024740	0.024706	0.024668	0.024628	0.024583	0.024540	0.024473	0.024434	0.024399	0.024369	0.024344	0.024327	0.024322	0.024327	0.024341	0.024372	0.024419	0.024480	0.024555	0.024645	0.024753	0.024873	0.025007	0.025156	0.025312	0.025510	0.025696	0.025879	0.026063	0.026246	0.026428	0.026606	0.026777	0.026940	0.027093	0.027229	0.027358	0.027472	0.027573	0.027659	0.027729	0.027786	0.027830	0.027862	0.027881	0.027891	0.027885	0.027878	0.027866	0.027844	0.027826	0.027800	0.027782	0.027767	0.027755	0.027749	0.027752	0.027763	0.027784	0.027815	0.027859	0.027914	0.027981	0.028062	0.028154	0.028261	0.028378	0.028506	0.028643	0.028789	0.028941	0.029104	0.029266	0.029428	0.029590	0.029748	0.029907	0.030052	0.030186	0.030307	0.030414	0.030504	0.030576	0.030628	0.030660	0.030670
0.7000	0.024860	0.024857	0.024847	0.024830	0.024808	0.024780	0.024748	0.024711	0.024671	0.024628	0.024587	0.024548	0.024512	0.024478	0.024452	0.024434	0.024425	0.024428	0.024442	0.024471	0.024515	0.024576	0.024653	0.024750	0.024861	0.024992	0.025136	0.025299	0.025472	0.025658	0.025853	0.026055	0.026261	0.026470	0.026682	0.026888	0.027089	0.027288	0.027472	0.027646	0.027805	0.027950	0.028079	0.028193	0.028290	0.028371	0.028436	0.028486	0.028523	0.028541	0.028554	0.028557	0.028552	0.028537	0.028522	0.028505	0.028488	0.028473	0.028461	0.028454	0.028455	0.028464	0.028483	0.028513	0.028556	0.028611	0.028679	0.028762	0.028859	0.028970	0.029095	0.029233	0.029387	0.029548	0.029719	0.029898	0.030082	0.030275	0.030465	0.030653	0.030837	0.031014	0.031182	0.031339	0.031480	0.031603	0.031708	0.031791	0.031852	0.031888	0.031901
0.7100	0.024914	0.024896	0.024886	0.024870	0.024849	0.024822	0.024790	0.024756	0.024716	0.024679	0.024641	0.024606	0.024574	0.024547	0.024528	0.024518	0.024520	0.024534	0.024562	0.024605	0.024665	0.024744	0.024842	0.024958	0.025093	0.025246	0.025416	0.025613	0.025814	0.026030	0.026255	0.026488	0.026725	0.026965	0.027204	0.027440	0.027669	0.027888	0.028097	0.028292	0.028472	0.028635	0.028781	0.028908	0.029018	0.029109	0.029183	0.029241	0.029295	0.029323	0.029339	0.029345	0.029342	0.029332	0.029309	0.029295	0.029281	0.029269	0.029262	0.029261	0.029269	0.029287	0.029316	0.029357	0.029413	0.029483	0.029569	0.029671	0.029789	0.029923	0.030072	0.030237	0.030415	0.030606	0.030807	0.031017	0.031234	0.031455	0.031674	0.031893	0.032112	0.032319	0.032515	0.032697	0.032862	0.033006	0.033127	0.033224	0.033295	0.033338	0.033352
0.7200	0.024977	0.024974	0.024964	0.024949	0.024927	0.024901	0.024870	0.024837	0.024801	0.024766	0.024731	0.024700	0.024673	0.024653	0.024642	0.024641	0.024653	0.024680	0.024723	0.024784	0.024864	0.024964	0.025087	0.025230	0.025393	0.025577	0.025781	0.026002	0.026240	0.026490	0.026751	0.027020	0.027293	0.027568	0.027842	0.028110	0.028371	0.028620	0.028856	0.029073	0.029275	0.029458	0.029621	0.029763	0.029885	0.029981	0.030063	0.030127	0.030174	0.030205	0.030224	0.030231	0.030230	0.030222	0.030210	0.030197	0.030185	0.030177	0.030173	0.030177	0.030192	0.030219	0.030259	0.030313	0.030384	0.030473	0.030578	0.030702	0.030845	0.031007	0.031186	0.031383	0.031596	0.031822	0.032061	0.032312	0.032569	0.032830	0.033092	0.033352	0.033606	0.033850	0.034078	0.034292	0.034485	0.034655	0.034798	0.034912	0.034995	0.035046	0.035062
0.7300	0.025064	0.025061	0.025052	0.025037	0.025016	0.024991	0.024963	0.024931	0.024899	0.024866	0.024837	0.024818	0.024797	0.024786	0.024784	0.024795	0.024821	0.024863	0.024925	0.025007	0.025110	0.025235	0.025385	0.025557	0.025753	0.025971	0.026214	0.026473	0.026748	0.027038	0.027339	0.027648	0.027962	0.028276	0.028587	0.028892	0.029186	0.029467	0.029732	0.029979	0.030205	0.030410	0.030591	0.030750	0.030885	0.030997	0.031088	0.031158	0.031209	0.031244	0.031261	0.031270	0.031270	0.031264	0.031254	0.031242	0.031233	0.031228	0.031230	0.031242	0.031266	0.031303	0.031342	0.031413	0.031503	0.031613	0.031744	0.031894	0.032067	0.032263	0.032478	0.032712	0.032965	0.033234	0.033517	0.033811	0.034114	0.034421	0.034730	0.035036	0.035335	0.035624	0.035896	0.036147	0.036375	0.036574	0.036743	0.036877	0.036975	0.037034	0.037054
0.7400	0.025196	0.025193	0.025184	0.025169	0.025149	0.025124	0.025096	0.025067	0.025037	0.025009	0.024970	0.024951	0.024939	0.024937	0.024947	0.024965	0.025008	0.025070	0.025156	0.025265	0.025398	0.025557	0.025741	0.025953	0.026191	0.026454	0.026743	0.027052	0.027378	0.027725	0.028079	0.028441	0.028806	0.029171	0.029531	0.029882	0.030220	0.030541	0.030843	0.031123	0.031374	0.031603	0.031806	0.031982	0.032131	0.032254	0.032352	0.032426	0.032479	0.032515	0.032534	0.032541	0.032539	0.032530	0.032517	0.032505	0.032496	0.032493	0.032493	0.032511	0.032544	0.032593	0.032662	0.032752	0.032865	0.033000	0.033161	0.033347	0.033559	0.033797	0.034058	0.034344	0.034650	0.034977	0.035320	0.035677	0.036044	0.036416	0.036791	0.037162	0.037529	0.037877	0.038209	0.038514	0.038790	0.039033	0.039238	0.039401	0.039519	0.039592	0.039616
0.7500	0.025305	0.025302	0.025294	0.025280	0.025261	0.025239	0.025214	0.025188	0.025162	0.025138	0.025115	0.025104	0.025103	0.025113	0.025138	0.025181	0.025244	0.025348	0.025459	0.025596	0.025763	0.025959	0.026168	0.026424	0.026710	0.027027	0.027376	0.027741	0.028125	0.028526	0.028939	0.029360	0.029784	0.030205	0.030619	0.031021	0.031416	0.031807	0.032150	0.032466	0.032753	0.033009	0.033234	0.033428	0.033591	0.033724	0.033828	0.033907	0.033963	0.033995	0.034013	0.034018	0.034012	0.034000	0.033986	0.033973	0.033965	0.033965	0.033955	0.033982	0.034027	0.034093	0.034181	0.034293	0.034434	0.034603	0.034800	0.035028	0.035286	0.035594	0.035912	0.036258	0.036614	0.037010	0.037425	0.037860	0.038303	0.038755	0.039207	0.039655	0.040093	0.040515	0.040912	0.041282	0.041619	0.041912	0.042160	0.042357	0.042501	0.042588	0.042617
0.7600	0.025464	0.025462	0.025454	0.025440	0.025423	0.025403	0.025380	0.025358	0.025337	0.025320	0.025308	0.025307	0.025318	0.025344	0.025387	0.025452	0.025537	0.025652	0.025800	0.025975	0.026184	0.026427	0.026707	0.027020	0.027367	0.027746	0.028154	0.028588	0.029044	0.029517	0.029968	0.030459	0.030951	0.031439	0.031917	0.032379	0.032821	0.033237	0.033624	0.033979	0.034300	0.034580	0.034828	0.035040	0.035216	0.035358	0.035467	0.035548	0.035603	0.035635	0.035649	0.035649	0.035639	0.035623	0.035606	0.035591	0.035622	0.035625	0.035643	0.035680	0.035735	0.035819	0.035931	0.036073	0.036248	0.036457	0.036701	0.036981	0.037298	0.037651	0.038039	0.038460	0.038916	0.039396	0.039901	0.040427	0.040967	0.041515	0.042065	0.042610	0.043160	0.043674	0.044160	0.044612	0.045020	0.045388	0.045691	0.045933	0.046109	0.046216	0.046252
0.7700	0.025595	0.025592	0.025585	0.025573	0.025558	0.025540	0.025522	0.025504	0.025487	0.025479	0.025480	0.025492	0.025517	0.025562	0.025629	0.025721	0.025841	0.025993	0.026182	0.026405	0.026668	0.026970	0.027313	0.027695	0.028117	0.028574	0.029067	0.029588	0.030131	0.030693	0.031270	0.031850	0.032428	0.032998	0.033554	0.034088	0.034596	0.035073	0.035514	0.035915	0.036275	0.036591	0.036863	0.037092	0.037280	0.037428	0.037538	0.037616	0.037665	0.037690	0.037694	0.037684	0.037662	0.037637	0.037612	0.037589	0.037580	0.037585	0.037610	0.037658	0.037715	0.037822	0.037963	0.038142	0.038360	0.038619	0.038922	0.039268	0.039659	0.040094	0.040571	0.041089	0.041645	0.042239	0.042860	0.043504	0.044169	0.044850	0.045528	0.046201	0.046859	0.047494	0.048095	0.048652	0.049158	0.049602	0.049977	0.050276	0.050494	0.050626	0.050671
0.7800	0.025782	0.025780	0.025773	0.025763	0.025750	0.025737	0.025724	0.025712	0.025706	0.025708	0.025722	0.025750	0.025797	0.025866	0.025962	0.026087	0.026247	0.026446	0.026685	0.026968	0.027297	0.027671	0.028093	0.028564	0.029078	0.029638	0.030231	0.030857	0.031509	0.032183	0.032866	0.033552	0.034234	0.034903	0.035552	0.036172	0.036758	0.037303	0.037804	0.038255	0.038656	0.039004	0.039300	0.039544	0.039740	0.039889	0.039996	0.040065	0.040102	0.040111	0.040100	0.040072	0.040036	0.039996	0.039959	0.039930	0.039916	0.039922	0.039952	0.040013	0.040108	0.040243	0.040418	0.040641	0.040912	0.041232	0.041608	0.042037	0.042521	0.043059	0.043649	0.044291	0.044980	0.045711	0.046480	0.047282	0.048105	0.048944	0.049787	0.050625	0.051445	0.052236	0.052988	0.053685	0.054330	0.054887	0.055357	0.055734	0.056008	0.056174	0.056230
0.7900	0.026013	0.026011	0.026006	0.025997	0.025987	0.025977	0.025969	0.025965	0.025969	0.025984	0.026014	0.026061	0.026133	0.026232	0.026364	0.026533	0.026743	0.026999	0.027305	0.027663	0.028075	0.028547	0.029073	0.029648	0.030280	0.030960	0.031690	0.032450	0.033239	0.034049	0.034868	0.035689	0.036499	0.037290	0.038055	0.038784	0.039470	0.040097	0.040667	0.041176	0.041622	0.042004	0.042322	0.042572	0.042770	0.042914	0.043010	0.043062	0.043077	0.043062	0.043023	0.042971	0.042908	0.042845	0.042790	0.042748	0.042726	0.042731	0.042768	0.042843	0.042962	0.043130	0.043351	0.043630	0.043969	0.044372	0.044840	0.045376	0.045980	0.046652	0.047389	0.048190	0.049051	0.049966	0.050931	0.051938	0.052973	0.054033	0.055106	0.056165	0.057203	0.058207	0.059160	0.060046	0.060851	0.061561	0.062161	0.062640	0.062990	0.063203	0.063274
0.8000	0.026140	0.026139	0.026135	0.026130	0.026125	0.026121	0.026122	0.026130	0.026135	0.026169	0.026221	0.026297	0.026402	0.026542	0.026722	0.026946	0.027222	0.027554	0.027944	0.028398	0.028978	0.029567	0.030224	0.030951	0.031738	0.032579	0.033479	0.034414	0.035379	0.036362	0.037355	0.038342	0.039313	0.040255	0.041160	0.042010	0.042799	0.043534	0.044182	0.044753	0.045245	0.045656	0.045977	0.046237	0.046427	0.046553	0.046623	0.046642	0.046622	0.046569	0.046492	0.046400	0.046303	0.046209	0.046126	0.046063	0.046028	0.046029	0.046072	0.046165	0.046314	0.046525	0.046803	0.047153	0.047580	0.048086	0.048675	0.049349	0.050108	0.050953	0.051882	0.052892	0.053979	0.055149	0.056372	0.057647	0.058964	0.060309	0.061668	0.063021	0.064354	0.065643	0.066870	0.068012	0.069051	0.069968	0.070745	0.071366	0.071820	0.072096	0.072188
0.8100	0.026493	0.026492	0.026490	0.026488	0.026487	0.026490	0.026499	0.026519	0.026553	0.026607	0.026685	0.026794	0.026940	0.027130	0.027370	0.027667	0.028028	0.028458	0.028962	0.029547	0.030213	0.030966	0.031800	0.032712	0.033700	0.034755	0.035870	0.037031	0.038226	0.039449	0.040670	0.041877	0.043056	0.044192	0.045269	0.046275	0.047201	0.048034	0.048771	0.049408	0.049944	0.050380	0.050719	0.050966	0.051128	0.051213	0.051231	0.051195	0.051112	0.050994	0.050853	0.050699	0.050543	0.050389	0.050262	0.050164	0.050104	0.050092	0.050138	0.050247	0.050429	0.050691	0.051039	0.051480	0.052017	0.052658	0.053403	0.054258	0.055222	0.056298	0.057483	0.058780	0.060172	0.061662	0.063233	0.064877	0.066579	0.068333	0.070098	0.071863	0.073608	0.075297	0.076908	0.078413	0.079786	0.080998	0.082028	0.082852	0.083454	0.083821	0.083944
0.8200	0.026787	0.026787	0.026788	0.026790	0.026797	0.026809	0.026856	0.026892	0.026949	0.027030	0.027144	0.027298	0.027499	0.027754	0.028075	0.028468	0.028904	0.029459	0.030161	0.030920	0.031781	0.032752	0.033822	0.034992	0.036258	0.037605	0.039022	0.040495	0.042004	0.043531	0.045057	0.046555	0.048007	0.049393	0.050694	0.051895	0.052983	0.053949	0.054784	0.055487	0.056058	0.056501	0.056821	0.057028	0.057131	0.057142	0.057075	0.056941	0.056758	0.056539	0.056298	0.056048	0.055804	0.055578	0.055383	0.055231	0.055133	0.055101	0.055142	0.055272	0.055496	0.055823	0.056264	0.056824	0.057510	0.058329	0.059286	0.060384	0.061627	0.063015	0.064548	0.066223	0.068034	0.069977	0.072034	0.074194	0.076438	0.078744	0.081088	0.083438	0.085763	0.088043	0.090211	0.092242	0.094099	0.095744	0.097144	0.098266	0.099087	0.099588	0.099756
0.8300	0.027106	0.027107	0.027111	0.027118	0.027133	0.027157	0.027196	0.027255	0.027340	0.027460	0.027622	0.027836	0.028112	0.028458	0.028889	0.029413	0.030042	0.030785	0.031652	0.032651	0.033787	0.035055	0.036457	0.037988	0.039637	0.041392	0.043234	0.045153	0.047102	0.049061	0.051004	0.052899	0.054720	0.056438	0.058031	0.059478	0.060763	0.061877	0.062812	0.063568	0.064152	0.064565	0.064820	0.064929	0.064912	0.064785	0.064565	0.064272	0.063923	0.063540	0.063141	0.062742	0.062359	0.062011	0.061711	0.061474	0.061315	0.061246	0.061280	0.061426	0.061702	0.062114	0.062674	0.063393	0.064278	0.065342	0.066584	0.068016	0.069641	0.071461	0.073478	0.075690	0.078090	0.080676	0.083427	0.086326	0.089351	0.092474	0.095662	0.098874	0.102067	0.105189	0.108190	0.111013	0.113603	0.115905	0.117868	0.119447	0.120604	0.121310	0.121548
0.8400	0.027526	0.027529	0.027537	0.027552	0.027578	0.027618	0.027680	0.027766	0.027891	0.028059	0.028285	0.028580	0.028958	0.029432	0.030015	0.030722	0.031569	0.032569	0.033736	0.035082	0.036607	0.038311	0.040197	0.042256	0.044473	0.046828	0.049298	0.051843	0.054430	0.057017	0.059562	0.062023	0.064359	0.066537	0.068517	0.070276	0.071797	0.073069	0.074088	0.074856	0.075385	0.075684	0.075780	0.075693	0.075447	0.075068	0.074582	0.074016	0.073391	0.072742	0.072087	0.071449	0.070849	0.070307	0.069841	0.069471	0.069211	0.069079	0.069087	0.069254	0.069593	0.070117	0.070840	0.071775	0.072934	0.074328	0.075970	0.077869	0.080032	0.082467	0.085177	0.088162	0.091419	0.094945	0.098714	0.102712	0.106908	0.111269	0.115745	0.120282	0.124819	0.129282	0.133595	0.137674	0.141434	0.144791	0.147664	0.149983	0.151685	0.152725	0.153076
0.8500	0.027947	0.027951	0.027964	0.027990	0.028031	0.028094	0.028186	0.028316	0.028495	0.028735	0.029052	0.029460	0.029980	0.030628	0.031427	0.032397	0.033569	0.034948	0.036569	0.038423	0.040532	0.042900	0.045311	0.048157	0.051247	0.054514	0.058081	0.061598	0.065154	0.068686	0.072332	0.075634	0.078721	0.081538	0.084039	0.086193	0.087977	0.089384	0.090415	0.091085	0.091416	0.091438	0.091185	0.090695	0.090008	0.089165	0.088204	0.087163	0.086077	0.084977	0.083902	0.082876	0.081925	0.081074	0.080346	0.079760	0.079173	0.078939	0.078904	0.079087	0.079506	0.080178	0.081121	0.082354	0.083893	0.085757	0.087961	0.090524	0.093653	0.096988	0.100721	0.104858	0.109402	0.114354	0.119688	0.125386	0.131414	0.137725	0.144259	0.150936	0.157666	0.164340	0.170839	0.177099	0.182847	0.188010	0.192452	0.196051	0.198703	0.200327	0.200874
0.8600	0.028355	0.028362	0.028384	0.028423	0.028508	0.028602	0.028735	0.028922	0.029176	0.029514	0.029959	0.030534	0.031262	0.032174	0.033299	0.034640	0.036290	0.038254	0.040551	0.043213	0.046299	0.049745	0.053598	0.057867	0.062422	0.067263	0.072321	0.077509	0.082728	0.087880	0.092829	0.097476	0.101724	0.105493	0.108708	0.111332	0.113345	0.114749	0.115568	0.115840	0.115618	0.114961	0.113936	0.112609	0.111048	0.109316	0.107472	0.105556	0.103649	0.101774	0.099978	0.098300	0.096767	0.095407	0.094246	0.093308	0.092617	0.092194	0.092062	0.092243	0.092759	0.093634	0.094893	0.096560	0.098662	0.101228	0.104285	0.107868	0.111996	0.116700	0.122005	0.127934	0.134501	0.141726	0.149583	0.158087	0.167158	0.176762	0.186815	0.197210	0.207805	0.218433	0.228892	0.238960	0.248394	0.256940	0.264367	0.270409	0.274882	0.277632	0.278560
0.8700	0.028951	0.028961	0.028994	0.029052	0.029145	0.029281	0.029475	0.029745	0.030111	0.030599	0.031236	0.032063	0.033119	0.034447	0.036101	0.038134	0.040602	0.043600	0.047116	0.051237	0.056001	0.061291	0.067417	0.074200	0.081554	0.089405	0.097615	0.106022	0.114424	0.122602	0.130519	0.137597	0.143832	0.149081	0.153247	0.156283	0.158195	0.159263	0.159110	0.158079	0.156296	0.153897	0.151016	0.147785	0.144312	0.140706	0.137061	0.133456	0.129957	0.126612	0.123461	0.120591	0.118006	0.115736	0.113769	0.112207	0.111035	0.110275	0.109955	0.110101	0.110741	0.111906	0.113633	0.115958	0.118926	0.122584	0.126981	0.132172	0.138215	0.145170	0.153151	0.162115	0.172210	0.183418	0.195778	0.209317	0.224022	0.239846	0.256687	0.274389	0.292757	0.311498	0.330257	0.348609	0.366066	0.382101	0.396176	0.407769	0.416420	0.421766	0.423575
0.8800	0.029637	0.029652	0.029700	0.029786	0.029922	0.030121	0.030405	0.030799	0.031335	0.032054	0.033005	0.034245	0.035853	0.037894	0.040468	0.043680	0.047649	0.052501	0.058378	0.065396	0.073698	0.083355	0.094412	0.106977	0.120745	0.135613	0.151273	0.167307	0.183212	0.198428	0.212390	0.224579	0.234578	0.242105	0.247035	0.249398	0.249357	0.247175	0.243182	0.237733	0.231158	0.223840	0.216048	0.208035	0.200009	0.192136	0.184547	0.177338	0.170411	0.164178	0.158484	0.153328	0.148796	0.144868	0.141556	0.138875	0.136840	0.135471	0.134791	0.134830	0.135624	0.137218	0.139664	0.143026	0.147375	0.152818	0.159406	0.167283	0.176563	0.187388	0.199904	0.214274	0.230727	0.249324	0.270319	0.294108	0.320253	0.349091	0.380603	0.414657	0.450975	0.489097	0.528349	0.567823	0.606379	0.642676	0.675238	0.702561	0.723251	0.736166	0.740558
0.8900	0.030427	0.030449	0.030521	0.030649	0.030852	0.031151	0.031578	0.032175	0.032997	0.034110	0.035604	0.037589	0.040195	0.043594	0.048006	0.053667	0.060925	0.070081	0.081588	0.095907	0.113603	0.135072	0.160782	0.191002	0.225730	0.264529	0.306585	0.349719	0.392666	0.432621	0.467083	0.493913	0.511688	0.519903	0.518962	0.509999	0.494554	0.474873	0.451494	0.426380	0.400893	0.375764	0.351602	0.328792	0.307595	0.288090	0.270341	0.254267	0.239891	0.227021	0.215720	0.205824	0.197273	0.189996	0.183939	0.179063	0.175366	0.172795	0.171380	0.171150	0.172136	0.174406	0.178050	0.183174	0.189918	0.198453	0.208982	0.221760	0.237078	0.255288	0.276801	0.302098	0.331732	0.366465	0.406845	0.453655	0.507788	0.570104	0.641405	0.722412	0.813431	0.914371	1.024693	1.141887	1.263230	1.382110	1.495617	1.595147	1.673198	1.723175	1.740392
0.9000	0.031297	0.031332	0.031441	0.031639	0.031952	0.032418	0.033088	0.034044	0.035386	0.037235	0.039799	0.043312	0.048115	0.054682	0.063120	0.075793	0.092419	0.115186	0.146465	0.189626	0.249266	0.332053	0.446436	0.603912	0.818208	1.104447	1.474617	1.927333	2.429292	2.903051	3.237483	3.345839	3.222883	2.938300	2.581260	2.217300	1.883750	1.594139	1.350177	1.148330	0.982426	0.846681	0.735548	0.644309	0.569093	0.506686	0.454650	0.411397	0.375144	0.344697	0.319116	0.297664	0.279761	0.264894	0.252844	0.243278	0.236007	0.230905	0.227902	0.226982	0.228184	0.231591	0.237373	0.245741	0.256991	0.271511	0.289802	0.312505	0.340435	0.374730	0.416543	0.467665	0.530294	0.607280	0.702344	0.820381	0.968517	1.154028	1.388782	1.687708	2.070334	2.561689	3.192804	3.998658	5.017841	6.278968	7.780877	9.440216	11.058779	12.289487	12.633926
0.9100	0.032320	0.032375	0.032547	0.032865	0.033372	0.034144	0.035285	0.036963	0.039369	0.042912	0.048061	0.055627	0.066987	0.083933	0.110036	0.151592	0.220834	0.344024	0.585428	1.135591	2.758622	11.059073	1919.592966	0.050216	30.204264	15.894870	33.376201	1233.245902	582.670236	2450.423369	0.836179	1654.221669	744.164193	2090.940467	90.129139	23.573526	86.368430	0.108570	7278.434478	39.255740	11.528476	5.560071	3.330267	2.252542	1.646021	1.269152	1.017921	0.841768	0.713395	0.617300	0.543764	0.486640	0.441855	0.406637	0.379061	0.357784	0.341869	0.330608	0.323753	0.321022	0.322381	0.327967	0.338089	0.353265	0.374247	0.402197	0.438415	0.485035	0.544910	0.622072	0.722332	0.854262	1.030907	1.273045	1.614469	2.115062	2.887530	4.166263	6.507549	11.499747	25.300287	91.541769	16673.693984	0.258232	217.584949	77.699916	232.245738	6415.330349	2608.424600	8130.404748	3.261011
0.9200	0.033643	0.033736	0.034033	0.034587	0.035502	0.036948	0.039202	0.042719	0.048261	0.057165	0.071966	0.097766	0.146381	0.250450	0.533596	1.919476	1205.764335	2860.296825	0.434468	237.494555	1.475445	3.224751	613.014175	51.818375	6778.760395	50.979171	0.403927	79.854595	74378.620870	33.042526	320.139540	29.041133	40266.657705	49.794800	1.611874	44.155895	7013.500771	64.619226	4310.437014	21.251360	3.297671	1092.725049	2.710031	14847.008661	11366.544192	18.819804	6.219949	3.352575	2.189940	1.588055	1.231190	1.001105	0.844232	0.733342	0.653282	0.595106	0.553340	0.524551	0.506532	0.498321	0.499334	0.509738	0.530323	0.562623	0.609277	0.673906	0.762608	0.884714	1.055353	1.300178	1.665613	2.243259	3.237753	5.199649	10.146514	32.463158	19971.455536	30713.315995	5.183319	2293.296202	9.133785	40.520756	8173.305287	232.044206	27578.179390	189.978669	3.575662	255.678898	224101.813743	118.666722	1219.013221
0.9300	0.035239	0.035421	0.036011	0.037164	0.039189	0.042686	0.048831	0.060127	0.082538	0.133610	0.287163	1.323545	1.234641	35210.585029	2226.232781	109670.957316	0.076822	19.320056	0.181323	24.591236	148.065233	18683.293621	0.139253	92.277854	473.343711	539.215700	6021749.627161	1064.845031	0.055792	30.875818	88.839659	123.797082	0.049534	488.614892	35301452.608245	3834.830655	357.749104	778.524824	0.246732	225411.753319	2021.103430	376.062461	0.533347	128.891164	1.040007	566813.148918	20339.853202	904236.474915	28.775357	31.136948	7.773575	3.998632	2.595616	1.903002	1.508055	1.263243	1.105700	1.004315	0.942804	0.912659	0.910083	0.934755	0.989670	1.081875	1.224547	1.441056	1.777154	2.323739	3.292161	5.282015	10.720435	44.902562	41.795073	1296315.019010	35659.532813	1172999.079694	1.580196	239.771273	1.258252	592.622403	3262.207342	373885.905259	0.684495	1386.433224	1653.602287	7249.240215	70022898.100496	2996.048513	0.166244	278.248356	323.747990
0.9400	0.037238	0.037725	0.039462	0.043171	0.051143	0.069998	0.126693	0.464173	5.418227	2.560673	5.855981	4.236788	8321.328783	33.804370	10.569729	11.440116	0.024978	0.044859	0.449808	17.921528	0.078985	0.062680	192.642706	9.940527	2.000939	0.027048	58.397495	0.371726	1891548.202747	701.084524	0.211667	175.308955	555599.383270	1.626474	418.423006	0.037472	1.168577	133.619548	3001.174351	0.079941	1.000816	398.492983	11.348125	0.618419	0.050088	39.042401	444.919556	1768.786019	64610.778675	271.292957	237.382859	60.645573	242.737277	33.332384	9.802089	5.425871	3.775784	2.984318	2.574836	2.381274	2.341344	2.442267	2.710533	3.229371	4.208700	6.245220	11.678973	41.154720	320.424963	87.968267	314.130539	343.109925	119306.040401	2291.401752	589.515517	92.676109	0.084883	0.890146	16.195051	580.898194	1.524198	0.235297	4713.716804	216.362902	6.168718	0.085372	773.992659	3.348274	4490154.672412	1575.691207	0.722344
0.9500	0.039890	0.046805	0.096356	6.277084	1662247.322931	5128539.416068	1.616755	0.039406	36.194895	62.872665	40984740.519799	1.280083	0.100989	548034.993622	1.750111	4.096948	41.788964	0.519505	1.019255	32.921634	2020.101480	128.980478	293.043111	3.785108	2.553472	30147.145914	3.169998	0.084317	11.400667	1.540058	4985.862883	11.393957	99.834793	0.641251	1.295283	436023.021526	40.028531	74.206215	179.875330	3567.870402	1769.926218	51.122584	28.429749	4.904545	1830.109750	10.309734	8.518069	2225672.480501	0.499434	155.734108	399565755.026249	865.756144	736.718409	1.324294	489.892321	458021048.118713	297829628.363864	3747.303218	75.189793	36.767936	30.987600	37.752563	79.238061	4059.102232	343991620.508660	560082159.082918	547.176786	1.531409	1096.895728	1394.680410	696487144.556140	184.253749	0.959584	4982549.801430	16.918447	27.337673	2370.685093	7.683418	38.763206	155.971665	7570.701410	5050.475907	928.382711	111.393275	62.213300	695469.206803	8.161133	1.113530	178.348831	21.241212	16789.703187
0.9600	0.043560	1.176208	0.476195	54.140354	0.039198	21.887982	0.170110	1125.491350	0.078931	3.663288	2.217548	4.408579	4.351205	276567.747173	1.785748	407.253075	19138.882949	8.953101	2109.350079	23.666502	18.740896	112829.644187	0.025884	0.026630	858.450863	0.221392	12.686295	14.181238	252.210168	2.005816	8.914291	0.419247	42.347236	3.112028	166.906602	3.328015	270.097209	0.065057	0.044202	61398.751262	13.344085	18.664431	3718.790422	10.582992	28001.887031	59737.579766	6.263574	810661.277928	629.311592	64.600426	31.391855	1596.265478	0.767440	85307.576860	4.968432	1160.407027	0.215822	178732.918499	2905.194210	2167.736393	481621.048509	2267.996012	2976.058897	184996.372144	0.238568	1494.603076	6.646646	100830.197821	1.195786	1743.690810	46.216634	92.059170	715.549580	2034228.276862	13.670936	70000.876660	93440.732688	38.904431	10525.193682	84.287426	63.162631	340577.520120	0.086872	0.118340	2091.494673	5.034866	259.912892	29.658922	494.920201	3.989563	28.339906
0.9700	0.048873	0.081184	0.047175	0.054031	0.062485	7.325124	0.044905	2.946471	1.723302	1106.362397	35.997165	0.414756	0.053109	4874465.238107	15.862239	1733787.589094	0.386295	3312686.480893	0.819327	9.833607	510.824511	0.425897	0.246674	41.979758	26.419227	3950.551831	0.223027	17.470436	1.592681	10759.471767	0.029744	991.166513	8.654722	38.678434	0.173074	748.151219	6.047196	2211.968523	5.725439	32.597335	248.786813	22.330951	4.028019	2865144.767483	3.051762	664075294.300943	7769.243085	10261081.321316	0.145741	9.198069	63829.669089	2213098.126558	3859.483383	56.320583	0.303463	232.297026	133.511871	1.719117	8.502415	693.835298	18791.478547	698.050336	8.578593	1.947478	135.784073	321.774827	0.404554	80.239177	3989.190046	2301706.218164	66848.033140	11.413430	0.281488	29280117.314105	8474.630433	733617822.402960	4.484592	12339098.768688	6.756564	50.384491	1468.519678	40.257017	7.571980	2863.222696	57.674185	8136.723465	0.612316	81.925600	14.899736	18263.251880	0.078551
0.9800	0.057972	65.619003	2321452.033598	0.065039	82.758939	0.301092	0.059536	1435.416367	0.048533	0.036336	0.270825	0.152635	0.110437	0.034246	0.047969	0.938002	0.046357	0.582950	0.074709	1.283651	1.445956	0.028690	0.473367	1210.361650	525255.969471	341.434187	0.889094	44.462755	4.754213	251.869422	0.031108	15.075907	0.450712	4.031222	16.515495	20316.455807	42542691.040688	232.670259	52.935728	0.164864	0.694555	440.418376	0.085722	6.416262	26.007511	1.497724	66.369328	0.792732	127.639274	21065.612098	4853.533607	211.832062	199.038493	43180250.226526	21.412586	19.791593	2881.340094	1.728462	378623512.492301	45784.341596	53060198.419591	49314.995732	440239345.561485	1.975646	3935.342465	22.183018	21.398779	42683770.713776	197.233239	210.552277	4848.794107	21166.947898	129.585263	0.886291	68.712895	4.294860	27.454795	8.290161	0.260445	488.310684	3.881747	0.243037	62.664539	2500.456648	52522186.604835	25798.153670	22.432161	75.109330	7.852240	389.826083	0.085662
0.9900	0.076709	0.075866	0.073042	1.295795	0.058754	46120.623504	0.047964	0.045042	0.229108	687.786918	340.623836	7.447116	133.969989	350510.229639	0.178895	38.845433	0.179291	117.145633	30.760061	3.539552	41.558106	60.436104	32.008121	8.479833	0.741658	50.024225	2.138187	2064.524698	2278.358609	0.235377	3.255833	0.043893	99.383923	111.961762	11.482644	6.187436	0.276320	8.466346	24.300429	13.243922	9.215063	0.957289	10.973758	152.427621	0.326400	24.054490	0.163033	343611.335361	215.183719	175.157564	711.410204	1142804.966670	1.010534	0.169576	0.142369	558469.217632	1.798597	49.646218	25.011740	36.564371	0.321284	36.212015	24.530610	66.449504	1.745163	925199.281322	0.166299	0.216243	2.028709	1087422.873024	2036.396622	193.914840	647.018296	1388208.780208	0.590217	123.946738	0.727293	423.715252	77.080844	8.085662	89.798494	125.693598	83.500759	23.913774	1.549059	85.213794	17.098381	3137.454564	3329.302357	0.401023	8.614087


==> figures/Al/drag_anis_AlT600P11.dat <==
### B(beta,theta) for AlT600P11 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.014678	0.014686	0.014710	0.014748	0.014801	0.014867	0.014946	0.015035	0.015133	0.015239	0.015350	0.015465	0.015583	0.015700	0.015816	0.015928	0.016035	0.016135	0.016228	0.016311	0.016384	0.016446	0.016495	0.016533	0.016557	0.016568	0.016566	0.016551	0.016523	0.016481	0.016427	0.016361	0.016284	0.016195	0.016096	0.015987	0.015869	0.015743	0.015611	0.015473	0.015330	0.015183	0.015034	0.014880	0.014728	0.014577	0.014427	0.014280	0.014136	0.013996	0.013861	0.013732	0.013609	0.013492	0.013383	0.013280	0.013183	0.013094	0.013011	0.012935	0.012865	0.012800	0.012740	0.012685	0.012633	0.012585	0.012540	0.012498	0.012458	0.012419	0.012382	0.012346	0.012311	0.012277	0.012244	0.012212	0.012180	0.012150	0.012121	0.012094	0.012068	0.012043	0.012021	0.012001	0.011983	0.011967	0.011954	0.011944	0.011937	0.011932	0.011931
0.0200	0.014468	0.014476	0.014499	0.014537	0.014588	0.014653	0.014730	0.014818	0.014914	0.015018	0.015128	0.015242	0.015357	0.015473	0.015587	0.015697	0.015803	0.015902	0.015994	0.016076	0.016148	0.016209	0.016259	0.016296	0.016320	0.016332	0.016331	0.016316	0.016289	0.016249	0.016197	0.016133	0.016057	0.015970	0.015874	0.015768	0.015653	0.015530	0.015401	0.015268	0.015127	0.014984	0.014837	0.014689	0.014540	0.014391	0.014244	0.014099	0.013958	0.013821	0.013689	0.013561	0.013441	0.013326	0.013218	0.013117	0.013023	0.012936	0.012855	0.012780	0.012711	0.012647	0.012589	0.012534	0.012484	0.012437	0.012393	0.012352	0.012312	0.012274	0.012238	0.012203	0.012169	0.012136	0.012103	0.012072	0.012042	0.012012	0.011984	0.011957	0.011931	0.011908	0.011886	0.011864	0.011847	0.011832	0.011819	0.011809	0.011802	0.011797	0.011796
0.0300	0.014266	0.014273	0.014296	0.014333	0.014384	0.014447	0.014523	0.014609	0.014704	0.014806	0.014914	0.015025	0.015139	0.015252	0.015364	0.015473	0.015577	0.015675	0.015765	0.015846	0.015917	0.015977	0.016027	0.016064	0.016088	0.016100	0.016100	0.016086	0.016060	0.016021	0.015971	0.015908	0.015834	0.015750	0.015656	0.015552	0.015440	0.015320	0.015194	0.015062	0.014925	0.014784	0.014641	0.014496	0.014350	0.014205	0.014061	0.013920	0.013782	0.013647	0.013518	0.013394	0.013276	0.013164	0.013058	0.012959	0.012867	0.012781	0.012701	0.012628	0.012560	0.012498	0.012440	0.012387	0.012338	0.012292	0.012249	0.012208	0.012169	0.012132	0.012097	0.012062	0.012029	0.011996	0.011965	0.011934	0.011904	0.011876	0.011848	0.011822	0.011797	0.011773	0.011752	0.011733	0.011716	0.011701	0.011689	0.011679	0.011672	0.011668	0.011667
0.0400	0.014073	0.014081	0.014103	0.014139	0.014189	0.014251	0.014325	0.014409	0.014502	0.014602	0.014707	0.014817	0.014928	0.015039	0.015149	0.015256	0.015358	0.015453	0.015541	0.015621	0.015691	0.015751	0.015799	0.015836	0.015860	0.015872	0.015872	0.015859	0.015834	0.015796	0.015747	0.015686	0.015614	0.015532	0.015440	0.015339	0.015229	0.015112	0.014989	0.014859	0.014726	0.014588	0.014448	0.014306	0.014163	0.014021	0.013881	0.013742	0.013607	0.013476	0.013349	0.013229	0.013113	0.013003	0.012900	0.012803	0.012712	0.012628	0.012550	0.012478	0.012412	0.012350	0.012294	0.012241	0.012192	0.012147	0.012105	0.012065	0.012027	0.011990	0.011956	0.011922	0.011889	0.011857	0.011827	0.011796	0.011767	0.011739	0.011712	0.011686	0.011662	0.011639	0.011619	0.011600	0.011583	0.011568	0.011556	0.011547	0.011540	0.011536	0.011535
0.0500	0.013886	0.013893	0.013914	0.013950	0.013998	0.014059	0.014131	0.014213	0.014304	0.014401	0.014504	0.014611	0.014720	0.014829	0.014936	0.015040	0.015140	0.015233	0.015319	0.015397	0.015466	0.015524	0.015572	0.015608	0.015632	0.015644	0.015644	0.015632	0.015607	0.015571	0.015523	0.015464	0.015394	0.015314	0.015224	0.015126	0.015019	0.014905	0.014784	0.014658	0.014527	0.014393	0.014256	0.014118	0.013979	0.013840	0.013702	0.013567	0.013435	0.013307	0.013183	0.013064	0.012950	0.012843	0.012742	0.012647	0.012558	0.012476	0.012399	0.012329	0.012264	0.012204	0.012148	0.012097	0.012050	0.012005	0.011964	0.011925	0.011887	0.011852	0.011818	0.011785	0.011753	0.011722	0.011691	0.011662	0.011633	0.011606	0.011580	0.011554	0.011531	0.011509	0.011488	0.011467	0.011451	0.011437	0.011425	0.011416	0.011409	0.011405	0.011404
0.0600	0.013710	0.013717	0.013738	0.013772	0.013819	0.013879	0.013949	0.014029	0.014117	0.014212	0.014312	0.014417	0.014522	0.014628	0.014733	0.014834	0.014931	0.015023	0.015107	0.015183	0.015250	0.015307	0.015353	0.015388	0.015412	0.015424	0.015424	0.015412	0.015388	0.015353	0.015306	0.015249	0.015181	0.015103	0.015015	0.014919	0.014815	0.014704	0.014586	0.014463	0.014335	0.014204	0.014071	0.013936	0.013800	0.013664	0.013530	0.013398	0.013269	0.013143	0.013022	0.012906	0.012795	0.012690	0.012591	0.012497	0.012410	0.012329	0.012254	0.012185	0.012121	0.012062	0.012008	0.011957	0.011910	0.011867	0.011826	0.011787	0.011751	0.011716	0.011682	0.011650	0.011618	0.011588	0.011558	0.011529	0.011502	0.011475	0.011449	0.011424	0.011401	0.011380	0.011360	0.011342	0.011324	0.011311	0.011299	0.011290	0.011284	0.011280	0.011279
0.0700	0.013541	0.013547	0.013568	0.013601	0.013647	0.013704	0.013772	0.013850	0.013935	0.014028	0.014125	0.014226	0.014328	0.014431	0.014533	0.014631	0.014725	0.014814	0.014896	0.014970	0.015035	0.015090	0.015135	0.015169	0.015192	0.015204	0.015204	0.015192	0.015169	0.015135	0.015089	0.015033	0.014967	0.014891	0.014805	0.014712	0.014610	0.014502	0.014387	0.014267	0.014143	0.014015	0.013885	0.013753	0.013621	0.013488	0.013357	0.013228	0.013102	0.012980	0.012861	0.012748	0.012639	0.012537	0.012440	0.012349	0.012264	0.012184	0.012111	0.012043	0.011980	0.011922	0.011868	0.011819	0.011773	0.011730	0.011689	0.011651	0.011615	0.011581	0.011548	0.011516	0.011485	0.011455	0.011426	0.011398	0.011370	0.011344	0.011319	0.011295	0.011272	0.011251	0.011232	0.011214	0.011199	0.011185	0.011174	0.011165	0.011159	0.011155	0.011154
0.0800	0.013380	0.013387	0.013406	0.013438	0.013482	0.013538	0.013604	0.013679	0.013761	0.013851	0.013945	0.014042	0.014142	0.014241	0.014340	0.014435	0.014526	0.014612	0.014692	0.014763	0.014826	0.014880	0.014924	0.014957	0.014979	0.014991	0.014991	0.014979	0.014957	0.014923	0.014879	0.014825	0.014760	0.014686	0.014603	0.014512	0.014414	0.014308	0.014195	0.014079	0.013958	0.013833	0.013707	0.013578	0.013449	0.013320	0.013193	0.013067	0.012944	0.012825	0.012709	0.012599	0.012493	0.012393	0.012298	0.012209	0.012125	0.012048	0.011976	0.011909	0.011847	0.011790	0.011738	0.011689	0.011643	0.011601	0.011561	0.011524	0.011488	0.011454	0.011422	0.011390	0.011360	0.011331	0.011302	0.011274	0.011248	0.011222	0.011197	0.011174	0.011152	0.011131	0.011112	0.011095	0.011080	0.011067	0.011056	0.011048	0.011042	0.011038	0.011037
0.0900	0.013224	0.013231	0.013250	0.013281	0.013324	0.013377	0.013441	0.013513	0.013593	0.013679	0.013770	0.013864	0.013960	0.014056	0.014151	0.014243	0.014331	0.014414	0.014491	0.014560	0.014621	0.014672	0.014715	0.014747	0.014768	0.014779	0.014779	0.014768	0.014746	0.014713	0.014670	0.014617	0.014554	0.014482	0.014402	0.014313	0.014217	0.014114	0.014006	0.013893	0.013775	0.013654	0.013531	0.013406	0.013280	0.013155	0.013031	0.012908	0.012788	0.012672	0.012559	0.012451	0.012348	0.012249	0.012157	0.012069	0.011988	0.011912	0.011841	0.011776	0.011715	0.011659	0.011607	0.011559	0.011514	0.011472	0.011433	0.011396	0.011361	0.011327	0.011295	0.011264	0.011234	0.011205	0.011177	0.011150	0.011124	0.011099	0.011075	0.011052	0.011030	0.011010	0.010992	0.010975	0.010960	0.010948	0.010937	0.010929	0.010923	0.010919	0.010918
0.1000	0.013072	0.013078	0.013096	0.013126	0.013167	0.013219	0.013280	0.013350	0.013426	0.013509	0.013597	0.013687	0.013779	0.013872	0.013963	0.014052	0.014137	0.014216	0.014290	0.014357	0.014415	0.014465	0.014505	0.014536	0.014556	0.014567	0.014566	0.014555	0.014534	0.014502	0.014460	0.014408	0.014347	0.014277	0.014199	0.014113	0.014020	0.013920	0.013815	0.013705	0.013590	0.013472	0.013352	0.013231	0.013109	0.012987	0.012866	0.012747	0.012630	0.012517	0.012407	0.012302	0.012201	0.012105	0.012015	0.011930	0.011850	0.011775	0.011705	0.011641	0.011581	0.011526	0.011475	0.011427	0.011383	0.011342	0.011303	0.011266	0.011232	0.011199	0.011167	0.011137	0.011107	0.011079	0.011051	0.011025	0.010999	0.010974	0.010951	0.010929	0.010908	0.010888	0.010870	0.010854	0.010840	0.010827	0.010817	0.010809	0.010803	0.010800	0.010799
0.1100	0.012931	0.012937	0.012954	0.012983	0.013022	0.013071	0.013130	0.013197	0.013270	0.013350	0.013433	0.013520	0.013608	0.013697	0.013784	0.013869	0.013950	0.014027	0.014097	0.014161	0.014217	0.014264	0.014303	0.014332	0.014351	0.014360	0.014360	0.014349	0.014327	0.014296	0.014255	0.014205	0.014146	0.014078	0.014002	0.013918	0.013828	0.013731	0.013629	0.013522	0.013411	0.013297	0.013180	0.013062	0.012944	0.012825	0.012708	0.012592	0.012479	0.012368	0.012262	0.012159	0.012061	0.011967	0.011877	0.011793	0.011715	0.011642	0.011574	0.011511	0.011453	0.011398	0.011348	0.011301	0.011257	0.011216	0.011178	0.011142	0.011108	0.011075	0.011044	0.011014	0.010985	0.010957	0.010930	0.010904	0.010877	0.010853	0.010830	0.010809	0.010788	0.010769	0.010752	0.010736	0.010722	0.010710	0.010700	0.010693	0.010687	0.010684	0.010682
0.1200	0.012797	0.012802	0.012819	0.012846	0.012884	0.012931	0.012987	0.013050	0.013121	0.013196	0.013276	0.013359	0.013444	0.013528	0.013612	0.013693	0.013770	0.013843	0.013910	0.013971	0.014024	0.014069	0.014106	0.014134	0.014152	0.014160	0.014159	0.014148	0.014127	0.014096	0.014057	0.014008	0.013950	0.013884	0.013810	0.013729	0.013642	0.013548	0.013449	0.013345	0.013238	0.013127	0.013014	0.012900	0.012785	0.012670	0.012555	0.012443	0.012333	0.012225	0.012121	0.012021	0.011926	0.011833	0.011747	0.011666	0.011589	0.011518	0.011451	0.011389	0.011331	0.011277	0.011227	0.011181	0.011138	0.011097	0.011060	0.011024	0.010990	0.010957	0.010926	0.010897	0.010868	0.010840	0.010814	0.010788	0.010763	0.010740	0.010717	0.010696	0.010676	0.010657	0.010640	0.010625	0.010612	0.010601	0.010591	0.010584	0.010578	0.010575	0.010574
0.1300	0.012667	0.012672	0.012688	0.012714	0.012750	0.012795	0.012848	0.012908	0.012975	0.013047	0.013123	0.013201	0.013281	0.013364	0.013443	0.013520	0.013594	0.013663	0.013727	0.013784	0.013835	0.013877	0.013912	0.013938	0.013955	0.013962	0.013960	0.013949	0.013928	0.013898	0.013860	0.013812	0.013756	0.013692	0.013620	0.013542	0.013456	0.013365	0.013269	0.013169	0.013065	0.012958	0.012848	0.012738	0.012626	0.012515	0.012404	0.012295	0.012186	0.012082	0.011981	0.011884	0.011791	0.011702	0.011618	0.011538	0.011463	0.011393	0.011328	0.011267	0.011210	0.011157	0.011108	0.011062	0.011019	0.010979	0.010941	0.010906	0.010872	0.010840	0.010809	0.010780	0.010752	0.010724	0.010698	0.010673	0.010649	0.010626	0.010604	0.010583	0.010563	0.010545	0.010529	0.010514	0.010501	0.010489	0.010480	0.010473	0.010467	0.010464	0.010463
0.1400	0.012545	0.012550	0.012565	0.012590	0.012623	0.012666	0.012716	0.012773	0.012837	0.012905	0.012977	0.013051	0.013127	0.013203	0.013279	0.013351	0.013421	0.013487	0.013547	0.013601	0.013649	0.013689	0.013721	0.013745	0.013761	0.013767	0.013765	0.013753	0.013733	0.013703	0.013665	0.013619	0.013565	0.013502	0.013433	0.013357	0.013275	0.013187	0.013094	0.012997	0.012896	0.012792	0.012687	0.012579	0.012472	0.012364	0.012255	0.012150	0.012046	0.011945	0.011847	0.011752	0.011661	0.011575	0.011493	0.011415	0.011342	0.011273	0.011209	0.011148	0.011093	0.011040	0.010992	0.010946	0.010904	0.010864	0.010827	0.010792	0.010758	0.010726	0.010696	0.010667	0.010639	0.010612	0.010586	0.010561	0.010538	0.010515	0.010493	0.010473	0.010454	0.010437	0.010421	0.010406	0.010394	0.010382	0.010373	0.010366	0.010361	0.010358	0.010357
0.1500	0.012425	0.012430	0.012444	0.012467	0.012499	0.012539	0.012586	0.012640	0.012700	0.012764	0.012832	0.012902	0.012974	0.013045	0.013116	0.013185	0.013250	0.013312	0.013368	0.013419	0.013463	0.013501	0.013531	0.013553	0.013567	0.013572	0.013569	0.013557	0.013537	0.013508	0.013471	0.013426	0.013373	0.013312	0.013245	0.013171	0.013091	0.013006	0.012917	0.012823	0.012726	0.012626	0.012523	0.012420	0.012316	0.012211	0.012108	0.012005	0.011905	0.011807	0.011712	0.011620	0.011532	0.011448	0.011367	0.011292	0.011220	0.011153	0.011090	0.011031	0.010976	0.010924	0.010876	0.010831	0.010789	0.010749	0.010712	0.010677	0.010644	0.010612	0.010582	0.010553	0.010526	0.010499	0.010474	0.010449	0.010426	0.010404	0.010383	0.010363	0.010344	0.010327	0.010312	0.010298	0.010285	0.010275	0.010266	0.010259	0.010254	0.010251	0.010250
0.1600	0.012313	0.012318	0.012331	0.012353	0.012383	0.012420	0.012465	0.012515	0.012570	0.012630	0.012694	0.012760	0.012827	0.012894	0.012960	0.013025	0.013086	0.013143	0.013196	0.013244	0.013285	0.013320	0.013347	0.013367	0.013380	0.013384	0.013380	0.013368	0.013347	0.013319	0.013280	0.013236	0.013185	0.013126	0.013061	0.012990	0.012913	0.012831	0.012744	0.012654	0.012560	0.012463	0.012365	0.012265	0.012164	0.012063	0.011963	0.011862	0.011765	0.011670	0.011578	0.011489	0.011403	0.011322	0.011244	0.011170	0.011099	0.011033	0.010971	0.010913	0.010859	0.010808	0.010761	0.010716	0.010675	0.010636	0.010599	0.010563	0.010530	0.010499	0.010469	0.010441	0.010413	0.010387	0.010362	0.010338	0.010315	0.010293	0.010273	0.010254	0.010236	0.010219	0.010204	0.010190	0.010178	0.010168	0.010159	0.010153	0.010148	0.010145	0.010144
0.1700	0.012205	0.012209	0.012222	0.012242	0.012270	0.012305	0.012346	0.012393	0.012445	0.012502	0.012559	0.012621	0.012683	0.012746	0.012807	0.012867	0.012924	0.012978	0.013027	0.013070	0.013109	0.013140	0.013165	0.013183	0.013186	0.013189	0.013184	0.013171	0.013151	0.013122	0.013087	0.013044	0.012994	0.012937	0.012874	0.012805	0.012730	0.012651	0.012567	0.012480	0.012389	0.012296	0.012201	0.012105	0.012007	0.011910	0.011813	0.011718	0.011624	0.011532	0.011442	0.011356	0.011272	0.011193	0.011117	0.011044	0.010976	0.010911	0.010850	0.010793	0.010740	0.010690	0.010643	0.010598	0.010557	0.010518	0.010480	0.010446	0.010413	0.010382	0.010352	0.010323	0.010296	0.010270	0.010243	0.010219	0.010197	0.010175	0.010155	0.010136	0.010119	0.010102	0.010088	0.010074	0.010063	0.010053	0.010044	0.010038	0.010033	0.010030	0.010030
0.1800	0.012100	0.012104	0.012116	0.012134	0.012160	0.012193	0.012231	0.012275	0.012323	0.012375	0.012430	0.012487	0.012544	0.012602	0.012659	0.012714	0.012767	0.012816	0.012861	0.012901	0.012936	0.012965	0.012987	0.013003	0.013011	0.013013	0.013007	0.012994	0.012973	0.012945	0.012910	0.012868	0.012820	0.012765	0.012704	0.012637	0.012566	0.012489	0.012409	0.012324	0.012237	0.012147	0.012056	0.011963	0.011869	0.011775	0.011682	0.011589	0.011498	0.011409	0.011323	0.011239	0.011158	0.011080	0.011006	0.010935	0.010868	0.010805	0.010746	0.010689	0.010637	0.010587	0.010541	0.010497	0.010456	0.010417	0.010381	0.010346	0.010314	0.010282	0.010253	0.010225	0.010198	0.010172	0.010147	0.010124	0.010102	0.010081	0.010061	0.010042	0.010025	0.010009	0.009995	0.009982	0.009971	0.009961	0.009953	0.009947	0.009942	0.009940	0.009939
0.1900	0.012004	0.012008	0.012018	0.012036	0.012059	0.012089	0.012125	0.012165	0.012209	0.012257	0.012307	0.012359	0.012412	0.012466	0.012518	0.012568	0.012617	0.012662	0.012703	0.012740	0.012771	0.012797	0.012817	0.012831	0.012838	0.012838	0.012831	0.012816	0.012795	0.012768	0.012733	0.012693	0.012645	0.012592	0.012533	0.012469	0.012400	0.012327	0.012249	0.012168	0.012084	0.011998	0.011909	0.011820	0.011730	0.011640	0.011550	0.011457	0.011370	0.011284	0.011199	0.011118	0.011040	0.010965	0.010893	0.010824	0.010759	0.010697	0.010639	0.010584	0.010532	0.010483	0.010437	0.010394	0.010353	0.010314	0.010278	0.010244	0.010211	0.010181	0.010151	0.010123	0.010096	0.010072	0.010048	0.010025	0.010003	0.009983	0.009963	0.009945	0.009928	0.009913	0.009899	0.009887	0.009876	0.009866	0.009859	0.009852	0.009848	0.009846	0.009845
0.2000	0.011886	0.011889	0.011899	0.011914	0.011936	0.011963	0.011995	0.012032	0.012072	0.012116	0.012162	0.012209	0.012257	0.012305	0.012353	0.012399	0.012442	0.012483	0.012520	0.012552	0.012580	0.012603	0.012620	0.012631	0.012636	0.012652	0.012644	0.012629	0.012608	0.012581	0.012547	0.012507	0.012461	0.012409	0.012352	0.012290	0.012223	0.012152	0.012076	0.011998	0.011917	0.011834	0.011749	0.011663	0.011577	0.011490	0.011403	0.011317	0.011233	0.011150	0.011069	0.010990	0.010914	0.010841	0.010771	0.010703	0.010639	0.010578	0.010521	0.010467	0.010415	0.010367	0.010321	0.010278	0.010238	0.010200	0.010163	0.010129	0.010097	0.010066	0.010037	0.010009	0.009982	0.009957	0.009933	0.009910	0.009889	0.009868	0.009849	0.009832	0.009815	0.009800	0.009787	0.009774	0.009764	0.009755	0.009747	0.009741	0.009737	0.009735	0.009734
0.2100	0.011816	0.011819	0.011828	0.011842	0.011861	0.011886	0.011915	0.011948	0.011985	0.012024	0.012066	0.012109	0.012153	0.012196	0.012239	0.012280	0.012320	0.012356	0.012389	0.012418	0.012442	0.012462	0.012476	0.012485	0.012488	0.012485	0.012477	0.012461	0.012440	0.012413	0.012379	0.012340	0.012295	0.012245	0.012190	0.012130	0.012066	0.011997	0.011919	0.011844	0.011767	0.011687	0.011606	0.011524	0.011441	0.011357	0.011274	0.011192	0.011111	0.011031	0.010953	0.010878	0.010804	0.010733	0.010665	0.010600	0.010538	0.010479	0.010423	0.010370	0.010319	0.010271	0.010226	0.010183	0.010143	0.010105	0.010070	0.010036	0.010003	0.009973	0.009944	0.009916	0.009890	0.009865	0.009841	0.009819	0.009798	0.009778	0.009760	0.009742	0.009726	0.009712	0.009699	0.009687	0.009677	0.009668	0.009661	0.009655	0.009651	0.009649	0.009648
0.2200	0.011720	0.011723	0.011730	0.011743	0.011760	0.011782	0.011808	0.011838	0.011870	0.011905	0.011942	0.011981	0.012019	0.012058	0.012096	0.012132	0.012167	0.012199	0.012227	0.012252	0.012273	0.012290	0.012301	0.012317	0.012319	0.012314	0.012304	0.012288	0.012267	0.012239	0.012207	0.012169	0.012125	0.012077	0.012024	0.011966	0.011904	0.011839	0.011770	0.011698	0.011624	0.011547	0.011469	0.011390	0.011310	0.011230	0.011150	0.011071	0.010993	0.010916	0.010840	0.010767	0.010696	0.010627	0.010561	0.010498	0.010438	0.010380	0.010324	0.010272	0.010222	0.010175	0.010130	0.010088	0.010047	0.010010	0.009974	0.009940	0.009908	0.009877	0.009848	0.009821	0.009793	0.009768	0.009745	0.009723	0.009702	0.009682	0.009664	0.009647	0.009632	0.009618	0.009605	0.009594	0.009584	0.009575	0.009568	0.009563	0.009559	0.009556	0.009556
0.2300	0.011647	0.011649	0.011656	0.011667	0.011683	0.011702	0.011725	0.011751	0.011780	0.011811	0.011844	0.011878	0.011912	0.011946	0.011979	0.012011	0.012041	0.012069	0.012094	0.012115	0.012133	0.012146	0.012155	0.012159	0.012158	0.012152	0.012141	0.012125	0.012103	0.012076	0.012043	0.012006	0.011964	0.011917	0.011865	0.011810	0.011750	0.011687	0.011621	0.011552	0.011481	0.011408	0.011333	0.011257	0.011181	0.011103	0.011027	0.010951	0.010875	0.010801	0.010729	0.010658	0.010589	0.010523	0.010458	0.010396	0.010337	0.010280	0.010226	0.010174	0.010125	0.010078	0.010034	0.009992	0.009953	0.009915	0.009879	0.009845	0.009813	0.009783	0.009754	0.009726	0.009701	0.009676	0.009653	0.009631	0.009610	0.009591	0.009573	0.009556	0.009541	0.009527	0.009515	0.009504	0.009494	0.009486	0.009479	0.009474	0.009470	0.009468	0.009467
0.2400	0.011560	0.011562	0.011568	0.011578	0.011591	0.011608	0.011628	0.011651	0.011676	0.011702	0.011730	0.011759	0.011789	0.011818	0.011846	0.011873	0.011899	0.011922	0.011943	0.011960	0.011974	0.011984	0.011990	0.011992	0.011989	0.011981	0.011968	0.011951	0.011929	0.011901	0.011869	0.011833	0.011791	0.011746	0.011696	0.011642	0.011585	0.011524	0.011461	0.011395	0.011327	0.011257	0.011185	0.011113	0.011039	0.010966	0.010892	0.010819	0.010746	0.010675	0.010605	0.010537	0.010470	0.010405	0.010343	0.010283	0.010225	0.010169	0.010116	0.010065	0.010017	0.009971	0.009927	0.009885	0.009845	0.009808	0.009772	0.009738	0.009706	0.009675	0.009646	0.009619	0.009593	0.009568	0.009545	0.009524	0.009503	0.009484	0.009467	0.009450	0.009435	0.009422	0.009409	0.009399	0.009389	0.009381	0.009375	0.009369	0.009366	0.009364	0.009363
0.2500	0.011487	0.011489	0.011494	0.011502	0.011514	0.011528	0.011545	0.011564	0.011585	0.011608	0.011632	0.011658	0.011683	0.011707	0.011731	0.011754	0.011775	0.011794	0.011811	0.011825	0.011835	0.011842	0.011846	0.011845	0.011840	0.011831	0.011817	0.011799	0.011777	0.011749	0.011718	0.011682	0.011642	0.011598	0.011550	0.011497	0.011442	0.011384	0.011324	0.011261	0.011196	0.011129	0.011061	0.010991	0.010922	0.010851	0.010781	0.010711	0.010642	0.010574	0.010507	0.010441	0.010377	0.010314	0.010254	0.010195	0.010139	0.010085	0.010033	0.009982	0.009934	0.009889	0.009846	0.009804	0.009765	0.009728	0.009692	0.009659	0.009627	0.009597	0.009568	0.009541	0.009515	0.009491	0.009468	0.009447	0.009427	0.009409	0.009391	0.009375	0.009361	0.009348	0.009336	0.009325	0.009316	0.009309	0.009302	0.009297	0.009294	0.009292	0.009291
0.2600	0.011414	0.011415	0.011420	0.011426	0.011436	0.011447	0.011461	0.011477	0.011495	0.011513	0.011533	0.011553	0.011573	0.011593	0.011612	0.011630	0.011646	0.011661	0.011675	0.011685	0.011692	0.011696	0.011696	0.011693	0.011686	0.011675	0.011660	0.011640	0.011617	0.011590	0.011559	0.011524	0.011484	0.011441	0.011395	0.011345	0.011292	0.011237	0.011179	0.011118	0.011056	0.010992	0.010927	0.010861	0.010795	0.010725	0.010658	0.010592	0.010525	0.010460	0.010395	0.010332	0.010270	0.010210	0.010151	0.010094	0.010039	0.009986	0.009935	0.009887	0.009838	0.009793	0.009750	0.009709	0.009670	0.009633	0.009598	0.009565	0.009533	0.009503	0.009474	0.009448	0.009422	0.009398	0.009376	0.009355	0.009335	0.009317	0.009300	0.009285	0.009270	0.009257	0.009246	0.009236	0.009227	0.009220	0.009213	0.009209	0.009205	0.009203	0.009203
0.2700	0.011346	0.011347	0.011350	0.011355	0.011362	0.011372	0.011383	0.011395	0.011409	0.011423	0.011438	0.011454	0.011470	0.011485	0.011499	0.011513	0.011525	0.011528	0.011537	0.011543	0.011547	0.011547	0.011545	0.011539	0.011530	0.011518	0.011501	0.011482	0.011458	0.011431	0.011399	0.011365	0.011327	0.011285	0.011240	0.011191	0.011141	0.011088	0.011032	0.010975	0.010915	0.010855	0.010793	0.010730	0.010666	0.010602	0.010538	0.010474	0.010408	0.010346	0.010284	0.010223	0.010163	0.010105	0.010048	0.009993	0.009939	0.009888	0.009838	0.009789	0.009743	0.009699	0.009656	0.009616	0.009577	0.009540	0.009505	0.009471	0.009440	0.009410	0.009381	0.009354	0.009329	0.009305	0.009282	0.009261	0.009242	0.009224	0.009207	0.009192	0.009178	0.009165	0.009154	0.009145	0.009136	0.009129	0.009123	0.009118	0.009115	0.009113	0.009113
0.2800	0.011276	0.011277	0.011279	0.011283	0.011289	0.011296	0.011304	0.011313	0.011323	0.011333	0.011344	0.011355	0.011367	0.011377	0.011387	0.011396	0.011404	0.011411	0.011415	0.011418	0.011418	0.011416	0.011411	0.011403	0.011392	0.011377	0.011360	0.011339	0.011315	0.011288	0.011257	0.011223	0.011185	0.011145	0.011102	0.011056	0.011007	0.010956	0.010903	0.010848	0.010792	0.010734	0.010674	0.010614	0.010553	0.010492	0.010431	0.010370	0.010309	0.010249	0.010189	0.010130	0.010073	0.010016	0.009961	0.009907	0.009853	0.009802	0.009753	0.009706	0.009660	0.009617	0.009575	0.009534	0.009496	0.009459	0.009424	0.009390	0.009359	0.009329	0.009300	0.009274	0.009249	0.009225	0.009203	0.009182	0.009163	0.009145	0.009129	0.009114	0.009100	0.009087	0.009077	0.009067	0.009059	0.009052	0.009046	0.009042	0.009039	0.009037	0.009036
0.2900	0.011211	0.011212	0.011214	0.011216	0.011220	0.011224	0.011229	0.011235	0.011241	0.011248	0.011255	0.011262	0.011269	0.011275	0.011281	0.011286	0.011289	0.011291	0.011292	0.011291	0.011288	0.011283	0.011275	0.011265	0.011252	0.011236	0.011217	0.011195	0.011171	0.011143	0.011112	0.011079	0.011042	0.011003	0.010961	0.010916	0.010870	0.010821	0.010770	0.010718	0.010664	0.010609	0.010553	0.010496	0.010438	0.010380	0.010321	0.010263	0.010205	0.010147	0.010090	0.010034	0.009978	0.009924	0.009870	0.009818	0.009767	0.009718	0.009670	0.009621	0.009577	0.009533	0.009492	0.009452	0.009413	0.009377	0.009340	0.009307	0.009275	0.009245	0.009217	0.009191	0.009166	0.009142	0.009121	0.009100	0.009081	0.009064	0.009048	0.009034	0.009020	0.009009	0.008995	0.008986	0.008978	0.008971	0.008966	0.008962	0.008959	0.008957	0.008956
0.3000	0.011145	0.011145	0.011146	0.011147	0.011149	0.011151	0.011153	0.011156	0.011159	0.011162	0.011164	0.011167	0.011169	0.011171	0.011172	0.011173	0.011172	0.011171	0.011167	0.011163	0.011156	0.011148	0.011138	0.011125	0.011110	0.011092	0.011072	0.011049	0.011024	0.010996	0.010965	0.010932	0.010897	0.010859	0.010818	0.010776	0.010731	0.010684	0.010636	0.010586	0.010535	0.010482	0.010429	0.010374	0.010320	0.010264	0.010209	0.010153	0.010098	0.010043	0.009988	0.009934	0.009881	0.009828	0.009777	0.009726	0.009676	0.009628	0.009581	0.009535	0.009491	0.009448	0.009406	0.009366	0.009328	0.009292	0.009257	0.009224	0.009193	0.009163	0.009135	0.009108	0.009084	0.009060	0.009039	0.009019	0.009000	0.008983	0.008967	0.008953	0.008940	0.008929	0.008918	0.008909	0.008902	0.008895	0.008890	0.008886	0.008883	0.008881	0.008881
0.3100	0.011084	0.011084	0.011084	0.011084	0.011084	0.011084	0.011083	0.011083	0.011082	0.011081	0.011080	0.011079	0.011077	0.011074	0.011071	0.011067	0.011063	0.011057	0.011050	0.011041	0.011032	0.011020	0.011007	0.010992	0.010975	0.010956	0.010935	0.010911	0.010885	0.010857	0.010827	0.010793	0.010758	0.010721	0.010682	0.010641	0.010598	0.010553	0.010507	0.010460	0.010411	0.010361	0.010310	0.010259	0.010206	0.010154	0.010101	0.010048	0.009995	0.009943	0.009890	0.009838	0.009787	0.009736	0.009686	0.009637	0.009589	0.009541	0.009495	0.009450	0.009406	0.009364	0.009322	0.009282	0.009244	0.009208	0.009174	0.009141	0.009110	0.009080	0.009052	0.009026	0.009001	0.008978	0.008957	0.008937	0.008919	0.008902	0.008887	0.008873	0.008860	0.008849	0.008839	0.008830	0.008823	0.008816	0.008811	0.008807	0.008805	0.008803	0.008802
0.3200	0.011023	0.011023	0.011022	0.011021	0.011019	0.011017	0.011013	0.011010	0.011006	0.011001	0.010996	0.010991	0.010985	0.010978	0.010971	0.010963	0.010954	0.010945	0.010934	0.010922	0.010909	0.010895	0.010879	0.010862	0.010843	0.010822	0.010799	0.010775	0.010749	0.010720	0.010690	0.010657	0.010623	0.010587	0.010549	0.010509	0.010468	0.010425	0.010381	0.010336	0.010288	0.010241	0.010193	0.010144	0.010095	0.010045	0.009994	0.009944	0.009893	0.009843	0.009793	0.009743	0.009694	0.009645	0.009596	0.009548	0.009501	0.009455	0.009410	0.009366	0.009321	0.009279	0.009238	0.009199	0.009162	0.009126	0.009090	0.009057	0.009025	0.008995	0.008967	0.008941	0.008917	0.008894	0.008873	0.008854	0.008836	0.008819	0.008804	0.008791	0.008778	0.008767	0.008758	0.008749	0.008742	0.008736	0.008731	0.008728	0.008725	0.008723	0.008723
0.3300	0.010968	0.010967	0.010966	0.010963	0.010959	0.010955	0.010949	0.010943	0.010936	0.010928	0.010919	0.010910	0.010900	0.010890	0.010878	0.010866	0.010854	0.010840	0.010826	0.010811	0.010795	0.010778	0.010760	0.010739	0.010718	0.010696	0.010672	0.010647	0.010620	0.010591	0.010561	0.010529	0.010495	0.010460	0.010424	0.010386	0.010346	0.010306	0.010264	0.010221	0.010177	0.010132	0.010087	0.010040	0.009994	0.009946	0.009899	0.009851	0.009803	0.009755	0.009707	0.009660	0.009612	0.009565	0.009518	0.009471	0.009426	0.009378	0.009334	0.009291	0.009249	0.009208	0.009168	0.009129	0.009092	0.009056	0.009022	0.008989	0.008958	0.008928	0.008901	0.008875	0.008849	0.008826	0.008805	0.008786	0.008768	0.008752	0.008737	0.008724	0.008712	0.008702	0.008692	0.008684	0.008677	0.008672	0.008667	0.008663	0.008661	0.008659	0.008659
0.3400	0.010911	0.010911	0.010908	0.010904	0.010899	0.010893	0.010885	0.010875	0.010865	0.010854	0.010841	0.010828	0.010814	0.010800	0.010784	0.010769	0.010752	0.010735	0.010717	0.010698	0.010679	0.010659	0.010638	0.010617	0.010594	0.010569	0.010544	0.010517	0.010487	0.010458	0.010428	0.010396	0.010364	0.010329	0.010294	0.010257	0.010219	0.010180	0.010140	0.010099	0.010057	0.010014	0.009971	0.009928	0.009883	0.009839	0.009793	0.009748	0.009702	0.009657	0.009611	0.009565	0.009519	0.009473	0.009428	0.009383	0.009338	0.009294	0.009251	0.009208	0.009166	0.009125	0.009084	0.009046	0.009009	0.008973	0.008939	0.008906	0.008875	0.008846	0.008818	0.008792	0.008768	0.008745	0.008725	0.008705	0.008688	0.008672	0.008657	0.008644	0.008632	0.008622	0.008613	0.008605	0.008598	0.008592	0.008588	0.008584	0.008582	0.008580	0.008580
0.3500	0.010855	0.010854	0.010851	0.010846	0.010839	0.010830	0.010820	0.010808	0.010795	0.010780	0.010765	0.010748	0.010731	0.010712	0.010694	0.010674	0.010654	0.010633	0.010612	0.010590	0.010569	0.010546	0.010523	0.010499	0.010475	0.010445	0.010419	0.010392	0.010364	0.010334	0.010304	0.010273	0.010240	0.010207	0.010172	0.010137	0.010101	0.010063	0.010025	0.009987	0.009947	0.009907	0.009866	0.009824	0.009782	0.009739	0.009697	0.009654	0.009610	0.009567	0.009523	0.009477	0.009433	0.009389	0.009345	0.009302	0.009258	0.009215	0.009173	0.009131	0.009090	0.009048	0.009008	0.008970	0.008934	0.008898	0.008864	0.008832	0.008801	0.008772	0.008745	0.008719	0.008695	0.008673	0.008652	0.008634	0.008616	0.008601	0.008586	0.008574	0.008562	0.008552	0.008543	0.008536	0.008529	0.008524	0.008519	0.008516	0.008514	0.008512	0.008512
0.3600	0.010803	0.010802	0.010798	0.010792	0.010784	0.010773	0.010761	0.010746	0.010730	0.010713	0.010694	0.010674	0.010653	0.010631	0.010608	0.010585	0.010562	0.010538	0.010514	0.010489	0.010464	0.010439	0.010408	0.010382	0.010356	0.010329	0.010302	0.010274	0.010245	0.010216	0.010185	0.010155	0.010123	0.010090	0.010057	0.010023	0.009988	0.009952	0.009916	0.009879	0.009842	0.009804	0.009766	0.009726	0.009686	0.009646	0.009606	0.009565	0.009524	0.009482	0.009440	0.009398	0.009356	0.009314	0.009271	0.009229	0.009186	0.009144	0.009103	0.009061	0.009020	0.008980	0.008942	0.008902	0.008866	0.008831	0.008797	0.008765	0.008735	0.008706	0.008679	0.008653	0.008629	0.008607	0.008587	0.008568	0.008551	0.008536	0.008522	0.008510	0.008499	0.008489	0.008481	0.008473	0.008467	0.008462	0.008458	0.008455	0.008452	0.008451	0.008451
0.3700	0.010743	0.010742	0.010738	0.010730	0.010721	0.010708	0.010694	0.010677	0.010658	0.010637	0.010615	0.010592	0.010567	0.010542	0.010516	0.010489	0.010462	0.010434	0.010407	0.010379	0.010352	0.010324	0.010296	0.010268	0.010240	0.010212	0.010184	0.010155	0.010125	0.010096	0.010065	0.010035	0.010004	0.009972	0.009939	0.009906	0.009872	0.009838	0.009804	0.009769	0.009734	0.009698	0.009661	0.009625	0.009587	0.009550	0.009511	0.009473	0.009433	0.009394	0.009354	0.009314	0.009273	0.009232	0.009191	0.009149	0.009108	0.009067	0.009026	0.008986	0.008946	0.008906	0.008868	0.008830	0.008794	0.008759	0.008725	0.008693	0.008662	0.008634	0.008607	0.008581	0.008558	0.008536	0.008516	0.008498	0.008481	0.008466	0.008452	0.008440	0.008429	0.008419	0.008411	0.008404	0.008398	0.008393	0.008390	0.008387	0.008384	0.008383	0.008383
0.3800	0.010704	0.010702	0.010698	0.010689	0.010678	0.010664	0.010647	0.010628	0.010607	0.010583	0.010558	0.010531	0.010503	0.010475	0.010445	0.010416	0.010386	0.010357	0.010326	0.010296	0.010266	0.010236	0.010206	0.010176	0.010146	0.010117	0.010087	0.010057	0.010026	0.009996	0.009966	0.009935	0.009905	0.009874	0.009842	0.009809	0.009777	0.009744	0.009712	0.009679	0.009645	0.009611	0.009577	0.009542	0.009507	0.009471	0.009436	0.009399	0.009362	0.009324	0.009286	0.009247	0.009208	0.009168	0.009129	0.009088	0.009048	0.009008	0.008968	0.008926	0.008887	0.008848	0.008810	0.008773	0.008737	0.008704	0.008670	0.008635	0.008603	0.008575	0.008548	0.008523	0.008500	0.008479	0.008460	0.008442	0.008425	0.008411	0.008398	0.008386	0.008376	0.008367	0.008357	0.008350	0.008344	0.008340	0.008336	0.008333	0.008331	0.008330	0.008329
0.3900	0.010654	0.010652	0.010647	0.010638	0.010625	0.010609	0.010590	0.010569	0.010545	0.010518	0.010490	0.010461	0.010430	0.010398	0.010367	0.010334	0.010301	0.010267	0.010234	0.010201	0.010168	0.010136	0.010104	0.010072	0.010040	0.010010	0.009978	0.009948	0.009917	0.009887	0.009857	0.009827	0.009796	0.009766	0.009733	0.009702	0.009672	0.009641	0.009609	0.009578	0.009546	0.009514	0.009482	0.009449	0.009416	0.009383	0.009348	0.009314	0.009278	0.009243	0.009206	0.009169	0.009131	0.009093	0.009054	0.009015	0.008976	0.008936	0.008896	0.008857	0.008818	0.008780	0.008742	0.008704	0.008668	0.008634	0.008601	0.008569	0.008540	0.008512	0.008485	0.008461	0.008438	0.008416	0.008397	0.008379	0.008363	0.008349	0.008336	0.008325	0.008315	0.008306	0.008298	0.008292	0.008287	0.008282	0.008279	0.008276	0.008274	0.008273	0.008272
0.4000	0.010583	0.010581	0.010575	0.010565	0.010551	0.010534	0.010514	0.010491	0.010465	0.010436	0.010406	0.010374	0.010341	0.010306	0.010271	0.010236	0.010200	0.010165	0.010130	0.010095	0.010060	0.010026	0.009993	0.009960	0.009928	0.009896	0.009865	0.009834	0.009803	0.009773	0.009743	0.009714	0.009684	0.009655	0.009626	0.009597	0.009567	0.009538	0.009509	0.009479	0.009450	0.009420	0.009390	0.009359	0.009328	0.009296	0.009264	0.009231	0.009198	0.009164	0.009129	0.009093	0.009057	0.009021	0.008983	0.008945	0.008907	0.008869	0.008830	0.008792	0.008754	0.008716	0.008679	0.008643	0.008608	0.008574	0.008542	0.008511	0.008481	0.008454	0.008428	0.008403	0.008381	0.008360	0.008341	0.008324	0.008309	0.008295	0.008283	0.008272	0.008263	0.008254	0.008247	0.008241	0.008236	0.008232	0.008229	0.008226	0.008225	0.008224	0.008223
0.4100	0.010562	0.010560	0.010553	0.010542	0.010527	0.010509	0.010486	0.010461	0.010432	0.010401	0.010367	0.010332	0.010294	0.010256	0.010218	0.010180	0.010141	0.010102	0.010064	0.010026	0.009989	0.009953	0.009917	0.009882	0.009848	0.009815	0.009783	0.009751	0.009720	0.009689	0.009659	0.009630	0.009600	0.009571	0.009542	0.009514	0.009486	0.009458	0.009430	0.009402	0.009374	0.009345	0.009317	0.009288	0.009258	0.009229	0.009198	0.009167	0.009135	0.009102	0.009069	0.009034	0.008999	0.008964	0.008927	0.008890	0.008852	0.008814	0.008777	0.008739	0.008701	0.008664	0.008626	0.008590	0.008555	0.008521	0.008488	0.008456	0.008427	0.008399	0.008373	0.008349	0.008326	0.008306	0.008288	0.008271	0.008256	0.008242	0.008230	0.008220	0.008211	0.008203	0.008196	0.008190	0.008186	0.008182	0.008179	0.008176	0.008175	0.008174	0.008174
0.4200	0.010515	0.010513	0.010506	0.010494	0.010478	0.010458	0.010434	0.010407	0.010376	0.010343	0.010307	0.010269	0.010230	0.010190	0.010149	0.010108	0.010067	0.010026	0.009985	0.009945	0.009906	0.009867	0.009830	0.009794	0.009758	0.009724	0.009691	0.009658	0.009627	0.009596	0.009566	0.009536	0.009508	0.009480	0.009452	0.009425	0.009398	0.009371	0.009344	0.009318	0.009291	0.009265	0.009238	0.009211	0.009183	0.009155	0.009126	0.009096	0.009066	0.009035	0.009003	0.008970	0.008936	0.008901	0.008866	0.008829	0.008793	0.008755	0.008718	0.008681	0.008643	0.008606	0.008570	0.008533	0.008499	0.008465	0.008433	0.008402	0.008373	0.008344	0.008318	0.008291	0.008270	0.008250	0.008232	0.008215	0.008201	0.008188	0.008176	0.008166	0.008158	0.008150	0.008144	0.008139	0.008134	0.008131	0.008128	0.008126	0.008124	0.008123	0.008123
0.4300	0.010471	0.010468	0.010461	0.010449	0.010432	0.010410	0.010385	0.010355	0.010321	0.010286	0.010248	0.010207	0.010166	0.010123	0.010079	0.010035	0.009991	0.009948	0.009905	0.009862	0.009821	0.009781	0.009741	0.009704	0.009667	0.009631	0.009597	0.009562	0.009531	0.009500	0.009470	0.009441	0.009413	0.009386	0.009359	0.009333	0.009307	0.009281	0.009256	0.009231	0.009206	0.009181	0.009156	0.009130	0.009104	0.009077	0.009050	0.009021	0.008992	0.008962	0.008932	0.008900	0.008867	0.008833	0.008798	0.008763	0.008727	0.008690	0.008653	0.008616	0.008580	0.008543	0.008507	0.008471	0.008437	0.008404	0.008370	0.008338	0.008309	0.008282	0.008257	0.008233	0.008212	0.008192	0.008175	0.008159	0.008145	0.008132	0.008121	0.008112	0.008104	0.008097	0.008091	0.008086	0.008082	0.008078	0.008076	0.008074	0.008073	0.008072	0.008072
0.4400	0.010427	0.010424	0.010417	0.010404	0.010386	0.010363	0.010336	0.010305	0.010271	0.010233	0.010193	0.010150	0.010106	0.010061	0.010015	0.009970	0.009924	0.009878	0.009833	0.009788	0.009745	0.009703	0.009663	0.009624	0.009586	0.009550	0.009515	0.009481	0.009449	0.009418	0.009389	0.009360	0.009333	0.009306	0.009280	0.009255	0.009230	0.009200	0.009177	0.009153	0.009130	0.009106	0.009082	0.009058	0.009029	0.009004	0.008978	0.008952	0.008924	0.008896	0.008866	0.008835	0.008804	0.008771	0.008737	0.008703	0.008667	0.008631	0.008595	0.008559	0.008522	0.008486	0.008450	0.008415	0.008381	0.008348	0.008317	0.008287	0.008258	0.008232	0.008207	0.008184	0.008163	0.008144	0.008126	0.008111	0.008097	0.008085	0.008075	0.008066	0.008058	0.008052	0.008046	0.008042	0.008038	0.008035	0.008033	0.008031	0.008030	0.008029	0.008029
0.4500	0.010352	0.010349	0.010341	0.010327	0.010309	0.010285	0.010258	0.010226	0.010190	0.010151	0.010110	0.010066	0.010021	0.009974	0.009927	0.009880	0.009832	0.009785	0.009739	0.009693	0.009649	0.009607	0.009565	0.009526	0.009487	0.009451	0.009412	0.009378	0.009348	0.009318	0.009289	0.009261	0.009234	0.009209	0.009184	0.009160	0.009137	0.009114	0.009092	0.009070	0.009048	0.009026	0.009004	0.008982	0.008959	0.008936	0.008911	0.008886	0.008860	0.008833	0.008805	0.008775	0.008744	0.008713	0.008680	0.008646	0.008612	0.008577	0.008541	0.008505	0.008469	0.008434	0.008399	0.008364	0.008331	0.008298	0.008267	0.008238	0.008210	0.008184	0.008159	0.008137	0.008116	0.008098	0.008081	0.008066	0.008053	0.008042	0.008032	0.008024	0.008017	0.008011	0.008006	0.008002	0.007998	0.007996	0.007994	0.007992	0.007991	0.007991	0.007991
0.4600	0.010352	0.010349	0.010340	0.010326	0.010306	0.010281	0.010252	0.010218	0.010180	0.010139	0.010095	0.010049	0.009999	0.009949	0.009899	0.009849	0.009799	0.009749	0.009700	0.009653	0.009606	0.009562	0.009518	0.009477	0.009438	0.009400	0.009364	0.009330	0.009298	0.009268	0.009239	0.009211	0.009185	0.009160	0.009138	0.009115	0.009093	0.009072	0.009051	0.009030	0.009010	0.008988	0.008968	0.008947	0.008925	0.008903	0.008880	0.008856	0.008831	0.008805	0.008777	0.008748	0.008718	0.008687	0.008655	0.008622	0.008587	0.008552	0.008517	0.008481	0.008445	0.008410	0.008375	0.008340	0.008307	0.008274	0.008242	0.008213	0.008185	0.008159	0.008135	0.008113	0.008093	0.008075	0.008059	0.008044	0.008032	0.008021	0.008011	0.008004	0.007997	0.007991	0.007986	0.007983	0.007980	0.007978	0.007976	0.007975	0.007974	0.007974	0.007974
0.4700	0.010293	0.010290	0.010281	0.010266	0.010246	0.010220	0.010190	0.010155	0.010116	0.010073	0.010028	0.009980	0.009931	0.009879	0.009828	0.009776	0.009724	0.009673	0.009622	0.009573	0.009526	0.009480	0.009436	0.009394	0.009354	0.009316	0.009280	0.009246	0.009214	0.009183	0.009155	0.009128	0.009103	0.009079	0.009056	0.009034	0.009013	0.008993	0.008974	0.008955	0.008936	0.008917	0.008898	0.008879	0.008859	0.008838	0.008816	0.008793	0.008769	0.008744	0.008718	0.008690	0.008661	0.008630	0.008598	0.008566	0.008531	0.008497	0.008462	0.008426	0.008391	0.008356	0.008321	0.008283	0.008250	0.008218	0.008188	0.008159	0.008132	0.008107	0.008084	0.008062	0.008043	0.008026	0.008010	0.007997	0.007985	0.007975	0.007967	0.007960	0.007954	0.007949	0.007945	0.007942	0.007940	0.007939	0.007937	0.007936	0.007936	0.007936	0.007936
0.4800	0.010264	0.010261	0.010252	0.010236	0.010215	0.010189	0.010157	0.010121	0.010081	0.010037	0.009990	0.009940	0.009889	0.009836	0.009783	0.009729	0.009675	0.009622	0.009570	0.009519	0.009470	0.009423	0.009378	0.009335	0.009294	0.009255	0.009218	0.009183	0.009151	0.009121	0.009092	0.009065	0.009041	0.009017	0.008995	0.008975	0.008955	0.008936	0.008918	0.008900	0.008883	0.008866	0.008848	0.008829	0.008810	0.008790	0.008770	0.008748	0.008725	0.008700	0.008674	0.008646	0.008617	0.008587	0.008556	0.008524	0.008490	0.008456	0.008421	0.008386	0.008351	0.008316	0.008281	0.008247	0.008214	0.008183	0.008152	0.008124	0.008097	0.008072	0.008048	0.008027	0.008008	0.007991	0.007976	0.007963	0.007951	0.007942	0.007933	0.007926	0.007921	0.007917	0.007912	0.007909	0.007907	0.007906	0.007905	0.007905	0.007904	0.007904	0.007904
0.4900	0.010217	0.010213	0.010204	0.010188	0.010167	0.010140	0.010107	0.010070	0.010029	0.009983	0.009935	0.009884	0.009832	0.009777	0.009723	0.009667	0.009613	0.009558	0.009505	0.009453	0.009404	0.009356	0.009310	0.009266	0.009225	0.009181	0.009145	0.009111	0.009079	0.009049	0.009022	0.008997	0.008973	0.008951	0.008930	0.008911	0.008893	0.008875	0.008858	0.008842	0.008826	0.008810	0.008793	0.008776	0.008758	0.008740	0.008720	0.008700	0.008678	0.008654	0.008629	0.008602	0.008574	0.008545	0.008513	0.008481	0.008448	0.008414	0.008380	0.008345	0.008310	0.008275	0.008241	0.008207	0.008175	0.008143	0.008113	0.008085	0.008059	0.008034	0.008012	0.007991	0.007973	0.007956	0.007942	0.007930	0.007918	0.007910	0.007902	0.007897	0.007892	0.007889	0.007886	0.007884	0.007883	0.007883	0.007882	0.007882	0.007882	0.007882	0.007882
0.5000	0.010193	0.010190	0.010180	0.010164	0.010142	0.010114	0.010081	0.010043	0.010000	0.009954	0.009904	0.009852	0.009798	0.009742	0.009686	0.009630	0.009573	0.009518	0.009463	0.009411	0.009360	0.009311	0.009264	0.009219	0.009177	0.009138	0.009102	0.009068	0.009036	0.009007	0.008981	0.008956	0.008933	0.008912	0.008893	0.008875	0.008858	0.008842	0.008826	0.008811	0.008796	0.008781	0.008766	0.008750	0.008734	0.008716	0.008698	0.008678	0.008656	0.008634	0.008609	0.008581	0.008554	0.008525	0.008494	0.008463	0.008430	0.008397	0.008362	0.008328	0.008293	0.008259	0.008225	0.008191	0.008159	0.008128	0.008099	0.008070	0.008044	0.008021	0.007999	0.007979	0.007962	0.007946	0.007933	0.007922	0.007912	0.007903	0.007897	0.007892	0.007889	0.007886	0.007885	0.007883	0.007883	0.007883	0.007883	0.007883	0.007883	0.007883	0.007883
0.5100	0.010139	0.010136	0.010126	0.010109	0.010087	0.010059	0.010022	0.009984	0.009940	0.009893	0.009843	0.009790	0.009735	0.009678	0.009621	0.009564	0.009506	0.009450	0.009395	0.009341	0.009290	0.009241	0.009194	0.009150	0.009108	0.009069	0.009033	0.008999	0.008969	0.008941	0.008915	0.008892	0.008870	0.008851	0.008833	0.008816	0.008801	0.008786	0.008772	0.008759	0.008746	0.008732	0.008719	0.008704	0.008689	0.008672	0.008655	0.008635	0.008614	0.008592	0.008569	0.008543	0.008516	0.008487	0.008457	0.008426	0.008394	0.008360	0.008326	0.008292	0.008258	0.008223	0.008190	0.008157	0.008125	0.008095	0.008066	0.008039	0.008014	0.007991	0.007969	0.007950	0.007933	0.007919	0.007907	0.007896	0.007888	0.007881	0.007876	0.007872	0.007870	0.007868	0.007867	0.007867	0.007867	0.007868	0.007869	0.007869	0.007870	0.007870	0.007870
0.5200	0.010110	0.010106	0.010096	0.010080	0.010057	0.010027	0.009993	0.009953	0.009909	0.009861	0.009809	0.009755	0.009698	0.009640	0.009581	0.009523	0.009464	0.009407	0.009350	0.009296	0.009243	0.009193	0.009146	0.009101	0.009059	0.009021	0.008984	0.008952	0.008921	0.008894	0.008869	0.008847	0.008826	0.008808	0.008792	0.008777	0.008762	0.008749	0.008737	0.008725	0.008714	0.008702	0.008689	0.008676	0.008662	0.008647	0.008630	0.008612	0.008593	0.008571	0.008548	0.008523	0.008496	0.008468	0.008438	0.008406	0.008374	0.008341	0.008307	0.008272	0.008237	0.008202	0.008169	0.008136	0.008104	0.008074	0.008045	0.008018	0.007993	0.007970	0.007950	0.007931	0.007916	0.007902	0.007891	0.007881	0.007874	0.007868	0.007864	0.007861	0.007859	0.007859	0.007859	0.007859	0.007860	0.007861	0.007863	0.007864	0.007864	0.007865	0.007865
0.5300	0.010057	0.010054	0.010044	0.010027	0.010004	0.009974	0.009939	0.009899	0.009854	0.009805	0.009753	0.009698	0.009641	0.009582	0.009523	0.009463	0.009404	0.009345	0.009289	0.009234	0.009181	0.009131	0.009083	0.009039	0.008997	0.008959	0.008924	0.008892	0.008863	0.008837	0.008813	0.008792	0.008774	0.008757	0.008743	0.008730	0.008718	0.008707	0.008696	0.008686	0.008676	0.008666	0.008655	0.008643	0.008630	0.008616	0.008601	0.008584	0.008565	0.008545	0.008522	0.008498	0.008471	0.008443	0.008413	0.008381	0.008349	0.008316	0.008282	0.008248	0.008213	0.008179	0.008146	0.008113	0.008082	0.008052	0.008024	0.007998	0.007974	0.007952	0.007932	0.007915	0.007899	0.007886	0.007876	0.007867	0.007861	0.007856	0.007853	0.007851	0.007851	0.007851	0.007852	0.007854	0.007855	0.007857	0.007859	0.007860	0.007862	0.007862	0.007863
0.5400	0.010041	0.010038	0.010027	0.010010	0.009986	0.009957	0.009921	0.009880	0.009834	0.009784	0.009731	0.009675	0.009617	0.009557	0.009497	0.009436	0.009376	0.009317	0.009260	0.009204	0.009151	0.009100	0.009053	0.009008	0.008967	0.008929	0.008894	0.008863	0.008835	0.008810	0.008788	0.008768	0.008751	0.008737	0.008724	0.008713	0.008703	0.008694	0.008685	0.008677	0.008669	0.008660	0.008651	0.008640	0.008629	0.008616	0.008601	0.008584	0.008566	0.008546	0.008523	0.008499	0.008473	0.008444	0.008415	0.008384	0.008351	0.008318	0.008284	0.008249	0.008215	0.008181	0.008148	0.008116	0.008084	0.008055	0.008027	0.008002	0.007978	0.007957	0.007939	0.007922	0.007909	0.007897	0.007888	0.007881	0.007876	0.007873	0.007871	0.007870	0.007871	0.007873	0.007875	0.007878	0.007881	0.007884	0.007886	0.007889	0.007890	0.007891	0.007892
0.5500	0.009992	0.009989	0.009978	0.009961	0.009937	0.009897	0.009861	0.009820	0.009774	0.009723	0.009670	0.009613	0.009554	0.009494	0.009432	0.009371	0.009311	0.009251	0.009194	0.009138	0.009082	0.009031	0.008984	0.008940	0.008900	0.008863	0.008829	0.008799	0.008772	0.008749	0.008728	0.008711	0.008696	0.008683	0.008672	0.008663	0.008655	0.008647	0.008641	0.008634	0.008628	0.008621	0.008613	0.008604	0.008593	0.008581	0.008568	0.008552	0.008534	0.008514	0.008492	0.008468	0.008442	0.008414	0.008384	0.008353	0.008321	0.008288	0.008254	0.008219	0.008185	0.008151	0.008118	0.008086	0.008055	0.008026	0.007999	0.007974	0.007952	0.007928	0.007910	0.007895	0.007880	0.007870	0.007863	0.007857	0.007853	0.007852	0.007855	0.007856	0.007858	0.007861	0.007865	0.007869	0.007873	0.007876	0.007880	0.007882	0.007885	0.007886	0.007886
0.5600	0.009969	0.009966	0.009955	0.009937	0.009913	0.009883	0.009846	0.009804	0.009758	0.009707	0.009653	0.009595	0.009536	0.009475	0.009414	0.009352	0.009291	0.009231	0.009173	0.009117	0.009063	0.009013	0.008965	0.008922	0.008882	0.008846	0.008814	0.008785	0.008758	0.008737	0.008718	0.008703	0.008690	0.008679	0.008671	0.008664	0.008658	0.008653	0.008649	0.008644	0.008640	0.008634	0.008628	0.008620	0.008611	0.008605	0.008592	0.008577	0.008560	0.008540	0.008517	0.008493	0.008467	0.008439	0.008409	0.008378	0.008345	0.008312	0.008277	0.008243	0.008208	0.008174	0.008141	0.008099	0.008069	0.008041	0.008015	0.007991	0.007969	0.007950	0.007934	0.007920	0.007909	0.007901	0.007894	0.007890	0.007888	0.007888	0.007890	0.007893	0.007896	0.007901	0.007906	0.007911	0.007916	0.007921	0.007925	0.007929	0.007931	0.007933	0.007933
0.5700	0.009911	0.009907	0.009897	0.009879	0.009855	0.009824	0.009788	0.009746	0.009699	0.009648	0.009594	0.009536	0.009477	0.009416	0.009354	0.009293	0.009232	0.009172	0.009114	0.009059	0.009006	0.008956	0.008910	0.008867	0.008829	0.008795	0.008764	0.008738	0.008715	0.008696	0.008680	0.008667	0.008657	0.008648	0.008643	0.008639	0.008636	0.008634	0.008632	0.008630	0.008628	0.008625	0.008620	0.008614	0.008607	0.008597	0.008585	0.008571	0.008554	0.008535	0.008514	0.008490	0.008464	0.008436	0.008406	0.008375	0.008342	0.008308	0.008274	0.008240	0.008206	0.008172	0.008140	0.008105	0.008075	0.008048	0.008022	0.007999	0.007979	0.007961	0.007946	0.007935	0.007925	0.007918	0.007914	0.007912	0.007912	0.007914	0.007918	0.007923	0.007929	0.007936	0.007943	0.007950	0.007956	0.007960	0.007966	0.007970	0.007974	0.007976	0.007976
0.5800	0.009901	0.009898	0.009887	0.009869	0.009844	0.009813	0.009776	0.009734	0.009687	0.009635	0.009580	0.009522	0.009461	0.009398	0.009336	0.009273	0.009212	0.009152	0.009094	0.009039	0.008986	0.008937	0.008890	0.008848	0.008811	0.008777	0.008748	0.008724	0.008703	0.008686	0.008672	0.008662	0.008654	0.008649	0.008646	0.008645	0.008644	0.008645	0.008646	0.008646	0.008646	0.008645	0.008642	0.008638	0.008632	0.008623	0.008612	0.008599	0.008582	0.008563	0.008542	0.008518	0.008491	0.008463	0.008432	0.008400	0.008367	0.008333	0.008298	0.008263	0.008228	0.008194	0.008161	0.008130	0.008101	0.008069	0.008044	0.008022	0.008002	0.007985	0.007971	0.007960	0.007952	0.007947	0.007944	0.007944	0.007946	0.007950	0.007956	0.007963	0.007969	0.007977	0.007986	0.007995	0.008003	0.008010	0.008017	0.008022	0.008026	0.008028	0.008029
0.5900	0.009857	0.009853	0.009843	0.009825	0.009799	0.009768	0.009731	0.009689	0.009641	0.009589	0.009534	0.009475	0.009414	0.009353	0.009290	0.009228	0.009166	0.009106	0.009048	0.008993	0.008941	0.008893	0.008848	0.008808	0.008772	0.008740	0.008713	0.008690	0.008672	0.008658	0.008647	0.008641	0.008637	0.008635	0.008635	0.008637	0.008640	0.008644	0.008647	0.008645	0.008648	0.008649	0.008649	0.008646	0.008641	0.008634	0.008624	0.008611	0.008595	0.008576	0.008554	0.008530	0.008503	0.008474	0.008444	0.008411	0.008377	0.008343	0.008308	0.008273	0.008238	0.008204	0.008171	0.008140	0.008111	0.008084	0.008060	0.008039	0.008020	0.008005	0.007993	0.007983	0.007977	0.007974	0.007974	0.007976	0.007981	0.007987	0.007995	0.008005	0.008015	0.008026	0.008037	0.008047	0.008057	0.008066	0.008074	0.008081	0.008085	0.008088	0.008089
0.6000	0.009832	0.009829	0.009818	0.009800	0.009775	0.009744	0.009706	0.009663	0.009616	0.009564	0.009508	0.009449	0.009388	0.009327	0.009264	0.009202	0.009140	0.009081	0.009023	0.008968	0.008917	0.008870	0.008827	0.008788	0.008754	0.008724	0.008700	0.008680	0.008664	0.008653	0.008645	0.008641	0.008640	0.008642	0.008646	0.008651	0.008657	0.008664	0.008671	0.008677	0.008682	0.008686	0.008687	0.008686	0.008683	0.008677	0.008668	0.008655	0.008640	0.008621	0.008600	0.008575	0.008548	0.008519	0.008488	0.008454	0.008419	0.008383	0.008348	0.008313	0.008278	0.008244	0.008211	0.008181	0.008152	0.008126	0.008103	0.008082	0.008065	0.008051	0.008041	0.008034	0.008030	0.008029	0.008031	0.008035	0.008042	0.008051	0.008062	0.008074	0.008087	0.008100	0.008113	0.008125	0.008137	0.008148	0.008157	0.008165	0.008170	0.008174	0.008175
0.6100	0.009800	0.009796	0.009785	0.009767	0.009743	0.009711	0.009674	0.009631	0.009583	0.009531	0.009475	0.009416	0.009355	0.009294	0.009231	0.009169	0.009108	0.009049	0.008992	0.008939	0.008888	0.008842	0.008801	0.008764	0.008732	0.008705	0.008683	0.008666	0.008654	0.008646	0.008642	0.008642	0.008645	0.008651	0.008659	0.008668	0.008679	0.008689	0.008699	0.008709	0.008717	0.008723	0.008727	0.008728	0.008727	0.008722	0.008714	0.008702	0.008687	0.008669	0.008644	0.008620	0.008593	0.008563	0.008531	0.008497	0.008462	0.008427	0.008391	0.008355	0.008320	0.008286	0.008254	0.008223	0.008195	0.008169	0.008147	0.008128	0.008113	0.008101	0.008093	0.008088	0.008086	0.008088	0.008093	0.008100	0.008111	0.008123	0.008136	0.008151	0.008167	0.008183	0.008198	0.008214	0.008228	0.008241	0.008251	0.008260	0.008267	0.008271	0.008272
0.6200	0.009764	0.009761	0.009750	0.009732	0.009707	0.009675	0.009638	0.009595	0.009546	0.009494	0.009438	0.009380	0.009319	0.009257	0.009195	0.009133	0.009072	0.009014	0.008958	0.008905	0.008856	0.008812	0.008772	0.008738	0.008708	0.008684	0.008666	0.008652	0.008644	0.008640	0.008641	0.008645	0.008652	0.008663	0.008675	0.008688	0.008703	0.008717	0.008731	0.008744	0.008755	0.008764	0.008771	0.008774	0.008774	0.008770	0.008762	0.008751	0.008737	0.008718	0.008696	0.008671	0.008643	0.008613	0.008580	0.008545	0.008510	0.008473	0.008436	0.008400	0.008364	0.008330	0.008298	0.008268	0.008240	0.008216	0.008195	0.008177	0.008163	0.008153	0.008146	0.008144	0.008145	0.008150	0.008158	0.008169	0.008182	0.008198	0.008215	0.008233	0.008252	0.008272	0.008291	0.008309	0.008325	0.008340	0.008353	0.008363	0.008371	0.008376	0.008377
0.6300	0.009730	0.009726	0.009715	0.009697	0.009672	0.009640	0.009603	0.009560	0.009512	0.009460	0.009405	0.009346	0.009286	0.009225	0.009163	0.009102	0.009043	0.008985	0.008931	0.008880	0.008833	0.008791	0.008754	0.008722	0.008696	0.008675	0.008660	0.008651	0.008647	0.008648	0.008653	0.008662	0.008674	0.008689	0.008706	0.008724	0.008743	0.008762	0.008780	0.008797	0.008812	0.008824	0.008833	0.008839	0.008841	0.008839	0.008833	0.008823	0.008808	0.008790	0.008768	0.008743	0.008715	0.008684	0.008650	0.008615	0.008579	0.008542	0.008505	0.008469	0.008434	0.008400	0.008368	0.008339	0.008313	0.008290	0.008270	0.008255	0.008243	0.008236	0.008232	0.008233	0.008238	0.008246	0.008258	0.008273	0.008291	0.008310	0.008332	0.008354	0.008377	0.008400	0.008423	0.008444	0.008464	0.008482	0.008497	0.008509	0.008518	0.008523	0.008525
0.6400	0.009731	0.009728	0.009717	0.009698	0.009673	0.009642	0.009604	0.009560	0.009512	0.009460	0.009403	0.009345	0.009284	0.009223	0.009161	0.009100	0.009040	0.008984	0.008930	0.008880	0.008834	0.008794	0.008758	0.008729	0.008706	0.008689	0.008678	0.008672	0.008673	0.008678	0.008688	0.008703	0.008721	0.008741	0.008764	0.008787	0.008811	0.008835	0.008858	0.008879	0.008898	0.008914	0.008926	0.008932	0.008936	0.008936	0.008930	0.008920	0.008906	0.008887	0.008865	0.008839	0.008809	0.008777	0.008742	0.008706	0.008668	0.008630	0.008592	0.008555	0.008519	0.008482	0.008450	0.008421	0.008396	0.008374	0.008356	0.008342	0.008332	0.008327	0.008327	0.008331	0.008339	0.008351	0.008367	0.008386	0.008408	0.008432	0.008458	0.008485	0.008512	0.008540	0.008566	0.008592	0.008615	0.008635	0.008653	0.008667	0.008677	0.008683	0.008686
0.6500	0.009696	0.009692	0.009681	0.009663	0.009638	0.009607	0.009569	0.009525	0.009477	0.009425	0.009369	0.009311	0.009251	0.009190	0.009129	0.009069	0.009011	0.008955	0.008904	0.008856	0.008813	0.008775	0.008744	0.008718	0.008699	0.008686	0.008680	0.008680	0.008686	0.008698	0.008714	0.008734	0.008758	0.008785	0.008814	0.008843	0.008873	0.008902	0.008930	0.008955	0.008978	0.008997	0.009012	0.009023	0.009029	0.009030	0.009026	0.009017	0.009003	0.008984	0.008961	0.008934	0.008904	0.008871	0.008835	0.008798	0.008759	0.008720	0.008681	0.008644	0.008607	0.008573	0.008542	0.008513	0.008489	0.008468	0.008448	0.008437	0.008431	0.008429	0.008432	0.008440	0.008453	0.008470	0.008491	0.008515	0.008542	0.008572	0.008609	0.008642	0.008675	0.008707	0.008738	0.008767	0.008794	0.008819	0.008839	0.008856	0.008868	0.008875	0.008877
0.6600	0.009689	0.009685	0.009674	0.009656	0.009631	0.009599	0.009560	0.009517	0.009469	0.009417	0.009361	0.009303	0.009243	0.009183	0.009123	0.009064	0.009007	0.008953	0.008903	0.008857	0.008817	0.008783	0.008755	0.008733	0.008719	0.008711	0.008711	0.008716	0.008728	0.008746	0.008769	0.008796	0.008826	0.008860	0.008895	0.008931	0.008967	0.009002	0.009035	0.009066	0.009093	0.009116	0.009135	0.009148	0.009156	0.009159	0.009156	0.009148	0.009135	0.009116	0.009092	0.009065	0.009033	0.008998	0.008962	0.008923	0.008884	0.008844	0.008804	0.008766	0.008730	0.008696	0.008665	0.008638	0.008615	0.008596	0.008583	0.008574	0.008571	0.008573	0.008581	0.008594	0.008611	0.008634	0.008660	0.008691	0.008723	0.008759	0.008797	0.008835	0.008874	0.008913	0.008950	0.008984	0.009016	0.009044	0.009068	0.009087	0.009101	0.009110	0.009112
0.6700	0.009677	0.009673	0.009662	0.009644	0.009619	0.009587	0.009549	0.009506	0.009458	0.009405	0.009350	0.009292	0.009232	0.009172	0.009113	0.009055	0.009000	0.008947	0.008899	0.008855	0.008818	0.008787	0.008763	0.008746	0.008736	0.008734	0.008739	0.008751	0.008769	0.008794	0.008824	0.008858	0.008896	0.008936	0.008978	0.009021	0.009064	0.009105	0.009144	0.009180	0.009212	0.009240	0.009262	0.009279	0.009289	0.009294	0.009292	0.009284	0.009271	0.009252	0.009228	0.009199	0.009167	0.009131	0.009093	0.009053	0.009012	0.008972	0.008931	0.008892	0.008856	0.008822	0.008791	0.008765	0.008743	0.008727	0.008720	0.008715	0.008712	0.008719	0.008731	0.008749	0.008773	0.008802	0.008835	0.008873	0.008913	0.008956	0.009001	0.009047	0.009093	0.009138	0.009182	0.009222	0.009259	0.009292	0.009320	0.009342	0.009359	0.009368	0.009372
0.6800	0.009651	0.009647	0.009636	0.009618	0.009592	0.009561	0.009523	0.009480	0.009432	0.009380	0.009324	0.009267	0.009208	0.009149	0.009091	0.009035	0.008982	0.008932	0.008887	0.008847	0.008814	0.008788	0.008769	0.008757	0.008754	0.008758	0.008772	0.008792	0.008818	0.008851	0.008890	0.008933	0.008980	0.009029	0.009080	0.009131	0.009182	0.009230	0.009276	0.009318	0.009356	0.009388	0.009404	0.009424	0.009437	0.009443	0.009443	0.009436	0.009423	0.009403	0.009379	0.009349	0.009315	0.009278	0.009239	0.009197	0.009155	0.009114	0.009073	0.009033	0.008997	0.008964	0.008934	0.008910	0.008891	0.008877	0.008859	0.008858	0.008864	0.008875	0.008894	0.008918	0.008948	0.008984	0.009032	0.009076	0.009125	0.009177	0.009230	0.009284	0.009338	0.009391	0.009442	0.009489	0.009532	0.009570	0.009603	0.009628	0.009647	0.009659	0.009663
0.6900	0.009659	0.009655	0.009644	0.009626	0.009601	0.009569	0.009531	0.009488	0.009439	0.009387	0.009333	0.009276	0.009218	0.009160	0.009103	0.009049	0.008997	0.008950	0.008908	0.008872	0.008843	0.008821	0.008807	0.008802	0.008805	0.008817	0.008837	0.008873	0.008908	0.008951	0.008999	0.009051	0.009108	0.009166	0.009226	0.009287	0.009346	0.009402	0.009456	0.009505	0.009548	0.009585	0.009615	0.009638	0.009654	0.009662	0.009662	0.009656	0.009642	0.009621	0.009595	0.009564	0.009528	0.009489	0.009448	0.009404	0.009361	0.009317	0.009275	0.009235	0.009198	0.009165	0.009134	0.009111	0.009095	0.009084	0.009080	0.009084	0.009094	0.009112	0.009137	0.009169	0.009207	0.009252	0.009302	0.009357	0.009415	0.009477	0.009540	0.009604	0.009668	0.009730	0.009789	0.009845	0.009895	0.009940	0.009977	0.010007	0.010038	0.010051	0.010056
0.7000	0.009650	0.009646	0.009635	0.009617	0.009592	0.009560	0.009522	0.009479	0.009432	0.009380	0.009326	0.009270	0.009213	0.009157	0.009102	0.009050	0.009001	0.008957	0.008919	0.008887	0.008863	0.008848	0.008841	0.008843	0.008854	0.008874	0.008904	0.008941	0.008987	0.009040	0.009098	0.009161	0.009231	0.009301	0.009371	0.009442	0.009510	0.009576	0.009637	0.009693	0.009743	0.009785	0.009820	0.009847	0.009865	0.009875	0.009877	0.009871	0.009857	0.009836	0.009809	0.009776	0.009739	0.009698	0.009654	0.009609	0.009563	0.009518	0.009475	0.009435	0.009399	0.009367	0.009340	0.009319	0.009306	0.009299	0.009300	0.009310	0.009327	0.009352	0.009386	0.009427	0.009475	0.009530	0.009592	0.009658	0.009728	0.009802	0.009877	0.009953	0.010030	0.010103	0.010173	0.010238	0.010298	0.010350	0.010394	0.010430	0.010455	0.010471	0.010476
0.7100	0.009653	0.009649	0.009638	0.009619	0.009594	0.009563	0.009525	0.009482	0.009435	0.009384	0.009331	0.009276	0.009221	0.009166	0.009113	0.009063	0.009018	0.008978	0.008943	0.008917	0.008899	0.008890	0.008891	0.008901	0.008922	0.008952	0.008992	0.009041	0.009098	0.009162	0.009233	0.009308	0.009388	0.009469	0.009551	0.009632	0.009710	0.009785	0.009855	0.009919	0.009975	0.010024	0.010066	0.010096	0.010118	0.010128	0.010130	0.010124	0.010110	0.010088	0.010060	0.010025	0.009986	0.009943	0.009898	0.009852	0.009805	0.009759	0.009715	0.009675	0.009639	0.009609	0.009584	0.009567	0.009557	0.009556	0.009563	0.009579	0.009605	0.009639	0.009682	0.009734	0.009795	0.009863	0.009937	0.010016	0.010103	0.010191	0.010280	0.010370	0.010459	0.010545	0.010628	0.010704	0.010775	0.010836	0.010888	0.010930	0.010960	0.010978	0.010984
0.7200	0.009652	0.009649	0.009637	0.009619	0.009594	0.009563	0.009525	0.009482	0.009436	0.009385	0.009333	0.009279	0.009225	0.009172	0.009122	0.009075	0.009034	0.008998	0.008970	0.008950	0.008939	0.008938	0.008948	0.008969	0.009000	0.009042	0.009094	0.009156	0.009227	0.009306	0.009390	0.009480	0.009574	0.009669	0.009765	0.009859	0.009949	0.010035	0.010115	0.010188	0.010252	0.010307	0.010352	0.010386	0.010411	0.010425	0.010428	0.010422	0.010406	0.010383	0.010352	0.010315	0.010273	0.010227	0.010179	0.010130	0.010081	0.010033	0.009988	0.009948	0.009912	0.009883	0.009862	0.009848	0.009843	0.009848	0.009861	0.009886	0.009920	0.009966	0.010021	0.010086	0.010161	0.010244	0.010334	0.010430	0.010532	0.010637	0.010743	0.010850	0.010955	0.011058	0.011155	0.011246	0.011328	0.011399	0.011460	0.011509	0.011545	0.011567	0.011574
0.7300	0.009665	0.009661	0.009650	0.009632	0.009607	0.009575	0.009538	0.009496	0.009450	0.009401	0.009349	0.009297	0.009245	0.009195	0.009148	0.009105	0.009068	0.009038	0.009016	0.009004	0.009001	0.009010	0.009030	0.009061	0.009105	0.009159	0.009225	0.009302	0.009387	0.009480	0.009580	0.009685	0.009793	0.009903	0.010012	0.010119	0.010222	0.010319	0.010409	0.010490	0.010562	0.010623	0.010673	0.010712	0.010739	0.010754	0.010758	0.010752	0.010736	0.010710	0.010677	0.010638	0.010593	0.010545	0.010495	0.010443	0.010393	0.010344	0.010299	0.010259	0.010225	0.010198	0.010180	0.010171	0.010171	0.010183	0.010206	0.010240	0.010285	0.010343	0.010407	0.010488	0.010578	0.010678	0.010786	0.010901	0.011021	0.011145	0.011271	0.011397	0.011522	0.011642	0.011756	0.011863	0.011959	0.012044	0.012116	0.012173	0.012215	0.012240	0.012249
0.7400	0.009700	0.009696	0.009685	0.009666	0.009641	0.009609	0.009572	0.009530	0.009484	0.009435	0.009385	0.009334	0.009284	0.009237	0.009193	0.009145	0.009114	0.009090	0.009076	0.009075	0.009081	0.009101	0.009134	0.009179	0.009238	0.009310	0.009393	0.009488	0.009592	0.009705	0.009824	0.009949	0.010076	0.010204	0.010331	0.010454	0.010573	0.010684	0.010787	0.010876	0.010957	0.011026	0.011082	0.011124	0.011154	0.011170	0.011174	0.011166	0.011148	0.011119	0.011083	0.011039	0.010990	0.010937	0.010883	0.010828	0.010774	0.010723	0.010676	0.010635	0.010602	0.010578	0.010563	0.010559	0.010567	0.010588	0.010622	0.010668	0.010729	0.010802	0.010889	0.010989	0.011100	0.011222	0.011354	0.011493	0.011639	0.011788	0.011940	0.012092	0.012242	0.012391	0.012529	0.012656	0.012772	0.012874	0.012961	0.013030	0.013080	0.013111	0.013121
0.7500	0.009738	0.009735	0.009723	0.009705	0.009680	0.009648	0.009611	0.009570	0.009525	0.009477	0.009428	0.009380	0.009331	0.009287	0.009247	0.009214	0.009190	0.009174	0.009168	0.009175	0.009194	0.009227	0.009275	0.009337	0.009415	0.009508	0.009611	0.009725	0.009851	0.009985	0.010126	0.010271	0.010419	0.010568	0.010714	0.010855	0.010992	0.011118	0.011235	0.011339	0.011430	0.011507	0.011569	0.011615	0.011647	0.011665	0.011668	0.011658	0.011637	0.011605	0.011564	0.011515	0.011461	0.011404	0.011345	0.011286	0.011229	0.011177	0.011129	0.011089	0.011058	0.011036	0.011027	0.011030	0.011047	0.011078	0.011124	0.011186	0.011263	0.011356	0.011464	0.011586	0.011722	0.011870	0.012029	0.012197	0.012372	0.012546	0.012729	0.012911	0.013095	0.013268	0.013433	0.013586	0.013726	0.013848	0.013952	0.014034	0.014094	0.014131	0.014143
0.7600	0.009766	0.009762	0.009751	0.009733	0.009707	0.009676	0.009640	0.009599	0.009555	0.009506	0.009459	0.009414	0.009370	0.009330	0.009297	0.009271	0.009255	0.009251	0.009258	0.009277	0.009312	0.009362	0.009428	0.009510	0.009607	0.009721	0.009847	0.009987	0.010138	0.010297	0.010464	0.010635	0.010808	0.010980	0.011149	0.011311	0.011465	0.011609	0.011740	0.011856	0.011958	0.012042	0.012110	0.012161	0.012194	0.012212	0.012214	0.012201	0.012176	0.012139	0.012092	0.012039	0.011979	0.011917	0.011853	0.011790	0.011729	0.011674	0.011626	0.011587	0.011558	0.011541	0.011538	0.011550	0.011578	0.011623	0.011685	0.011766	0.011864	0.011980	0.012114	0.012265	0.012431	0.012612	0.012805	0.013009	0.013221	0.013439	0.013659	0.013880	0.014096	0.014305	0.014504	0.014688	0.014855	0.015002	0.015127	0.015226	0.015298	0.015342	0.015357
0.7700	0.009784	0.009780	0.009769	0.009751	0.009726	0.009696	0.009660	0.009621	0.009578	0.009535	0.009491	0.009449	0.009411	0.009378	0.009352	0.009336	0.009330	0.009336	0.009357	0.009393	0.009446	0.009516	0.009603	0.009709	0.009832	0.009972	0.010127	0.010295	0.010476	0.010666	0.010862	0.011068	0.011270	0.011469	0.011664	0.011850	0.012026	0.012188	0.012336	0.012466	0.012578	0.012672	0.012745	0.012799	0.012834	0.012850	0.012850	0.012833	0.012802	0.012759	0.012707	0.012645	0.012579	0.012510	0.012440	0.012373	0.012304	0.012247	0.012199	0.012161	0.012136	0.012126	0.012131	0.012154	0.012196	0.012258	0.012340	0.012443	0.012567	0.012713	0.012878	0.013064	0.013268	0.013488	0.013723	0.013974	0.014232	0.014478	0.014745	0.015011	0.015271	0.015525	0.015764	0.015987	0.016189	0.016367	0.016518	0.016638	0.016725	0.016779	0.016796
0.7800	0.009849	0.009846	0.009835	0.009817	0.009792	0.009762	0.009727	0.009689	0.009648	0.009607	0.009567	0.009529	0.009496	0.009470	0.009453	0.009447	0.009453	0.009474	0.009512	0.009567	0.009642	0.009736	0.009850	0.009986	0.010140	0.010312	0.010502	0.010707	0.010926	0.011153	0.011386	0.011622	0.011858	0.012090	0.012315	0.012529	0.012729	0.012914	0.013080	0.013226	0.013350	0.013451	0.013530	0.013586	0.013620	0.013634	0.013627	0.013604	0.013565	0.013513	0.013451	0.013381	0.013305	0.013227	0.013150	0.013075	0.013006	0.012945	0.012896	0.012859	0.012838	0.012835	0.012850	0.012887	0.012946	0.013028	0.013135	0.013266	0.013422	0.013604	0.013809	0.014038	0.014289	0.014560	0.014849	0.015152	0.015467	0.015789	0.016115	0.016442	0.016762	0.017071	0.017365	0.017639	0.017887	0.018106	0.018290	0.018438	0.018546	0.018611	0.018633
0.7900	0.009933	0.009929	0.009918	0.009900	0.009877	0.009847	0.009813	0.009777	0.009739	0.009701	0.009665	0.009633	0.009607	0.009590	0.009584	0.009591	0.009613	0.009653	0.009712	0.009791	0.009894	0.010018	0.010166	0.010337	0.010530	0.010743	0.010978	0.011226	0.011488	0.011759	0.012036	0.012315	0.012592	0.012859	0.013120	0.013367	0.013596	0.013806	0.013992	0.014154	0.014293	0.014402	0.014485	0.014542	0.014574	0.014583	0.014570	0.014537	0.014485	0.014422	0.014347	0.014265	0.014177	0.014089	0.014002	0.013919	0.013845	0.013781	0.013731	0.013697	0.013682	0.013687	0.013716	0.013770	0.013851	0.013959	0.014097	0.014264	0.014462	0.014689	0.014944	0.015228	0.015538	0.015872	0.016228	0.016601	0.016989	0.017386	0.017787	0.018190	0.018584	0.018966	0.019329	0.019667	0.019974	0.020244	0.020473	0.020656	0.020789	0.020871	0.020898
0.8000	0.009929	0.009925	0.009915	0.009898	0.009876	0.009848	0.009817	0.009784	0.009750	0.009718	0.009689	0.009666	0.009647	0.009643	0.009642	0.009666	0.009709	0.009776	0.009862	0.009973	0.010108	0.010313	0.010504	0.010720	0.010961	0.011225	0.011510	0.011814	0.012131	0.012457	0.012788	0.013119	0.013446	0.013763	0.014066	0.014359	0.014622	0.014859	0.015069	0.015249	0.015397	0.015514	0.015600	0.015656	0.015683	0.015682	0.015658	0.015612	0.015548	0.015469	0.015379	0.015274	0.015172	0.015070	0.014971	0.014880	0.014799	0.014731	0.014681	0.014651	0.014644	0.014662	0.014708	0.014784	0.014893	0.015034	0.015211	0.015429	0.015677	0.015961	0.016280	0.016633	0.017018	0.017432	0.017873	0.018336	0.018816	0.019309	0.019810	0.020308	0.020799	0.021274	0.021728	0.022149	0.022533	0.022871	0.023158	0.023387	0.023554	0.023656	0.023690
0.8100	0.010070	0.010066	0.010056	0.010040	0.010018	0.009991	0.009962	0.009932	0.009902	0.009874	0.009852	0.009838	0.009835	0.009845	0.009872	0.009919	0.009988	0.010082	0.010203	0.010354	0.010535	0.010749	0.010992	0.011267	0.011570	0.011899	0.012252	0.012624	0.013015	0.013410	0.013810	0.014207	0.014598	0.014973	0.015329	0.015660	0.015962	0.016232	0.016467	0.016665	0.016825	0.016946	0.017031	0.017079	0.017095	0.017080	0.017037	0.016970	0.016884	0.016782	0.016668	0.016548	0.016425	0.016303	0.016188	0.016083	0.015991	0.015917	0.015866	0.015839	0.015840	0.015873	0.015941	0.016044	0.016187	0.016371	0.016598	0.016867	0.017180	0.017537	0.017938	0.018380	0.018862	0.019381	0.019934	0.020514	0.021117	0.021738	0.022366	0.022995	0.023615	0.024216	0.024789	0.025324	0.025811	0.026241	0.026606	0.026898	0.027111	0.027241	0.027284
0.8200	0.010187	0.010184	0.010174	0.010159	0.010138	0.010114	0.010088	0.010061	0.010037	0.010018	0.010006	0.010005	0.010018	0.010048	0.010099	0.010175	0.010275	0.010408	0.010575	0.010776	0.011015	0.011291	0.011605	0.011954	0.012346	0.012761	0.013203	0.013666	0.014143	0.014630	0.015118	0.015599	0.016069	0.016516	0.016937	0.017324	0.017674	0.017981	0.018244	0.018460	0.018629	0.018752	0.018828	0.018864	0.018860	0.018821	0.018750	0.018654	0.018535	0.018401	0.018256	0.018105	0.017953	0.017806	0.017668	0.017545	0.017441	0.017360	0.017306	0.017285	0.017298	0.017351	0.017446	0.017585	0.017773	0.018011	0.018302	0.018647	0.019046	0.019499	0.020007	0.020567	0.021178	0.021837	0.022544	0.023281	0.024049	0.024842	0.025645	0.026450	0.027245	0.028019	0.028757	0.029448	0.030079	0.030636	0.031112	0.031491	0.031769	0.031937	0.031994
0.8300	0.010265	0.010262	0.010253	0.010239	0.010221	0.010200	0.010179	0.010159	0.010144	0.010133	0.010135	0.010152	0.010187	0.010244	0.010327	0.010441	0.010589	0.010776	0.011003	0.011275	0.011591	0.011953	0.012360	0.012811	0.013317	0.013847	0.014407	0.014990	0.015599	0.016207	0.016811	0.017404	0.017976	0.018517	0.019019	0.019476	0.019882	0.020232	0.020524	0.020757	0.020930	0.021045	0.021105	0.021115	0.021076	0.020998	0.020885	0.020743	0.020578	0.020396	0.020205	0.020011	0.019819	0.019637	0.019469	0.019321	0.019199	0.019107	0.019051	0.019035	0.019064	0.019142	0.019274	0.019461	0.019709	0.020019	0.020396	0.020840	0.021352	0.021934	0.022585	0.023304	0.024089	0.024935	0.025837	0.026789	0.027785	0.028810	0.029853	0.030904	0.031944	0.032958	0.033930	0.034841	0.035674	0.036412	0.037041	0.037545	0.037914	0.038139	0.038214
0.8400	0.010421	0.010418	0.010410	0.010398	0.010383	0.010367	0.010351	0.010340	0.010335	0.010341	0.010361	0.010401	0.010465	0.010558	0.010685	0.010851	0.011062	0.011321	0.011633	0.011994	0.012417	0.012898	0.013437	0.014029	0.014672	0.015359	0.016082	0.016833	0.017598	0.018368	0.019128	0.019867	0.020601	0.021262	0.021869	0.022412	0.022884	0.023290	0.023610	0.023852	0.024017	0.024110	0.024134	0.024068	0.023976	0.023833	0.023654	0.023443	0.023208	0.022958	0.022702	0.022445	0.022197	0.021964	0.021754	0.021571	0.021423	0.021316	0.021256	0.021247	0.021296	0.021408	0.021586	0.021836	0.022162	0.022568	0.023057	0.023633	0.024314	0.025070	0.025917	0.026852	0.027875	0.028982	0.030165	0.031417	0.032733	0.034090	0.035478	0.036879	0.038273	0.039637	0.040948	0.042183	0.043315	0.044321	0.045180	0.045870	0.046376	0.046684	0.046788
0.8500	0.010547	0.010545	0.010538	0.010529	0.010519	0.010509	0.010502	0.010503	0.010514	0.010540	0.010587	0.010659	0.010764	0.010907	0.011094	0.011333	0.011630	0.011990	0.012418	0.012922	0.013497	0.014148	0.014879	0.015538	0.016386	0.017289	0.018238	0.019419	0.020425	0.021430	0.022417	0.023365	0.024260	0.025085	0.025828	0.026478	0.027028	0.027473	0.027813	0.028047	0.028181	0.028218	0.028171	0.028045	0.027862	0.027612	0.027322	0.026999	0.026653	0.026296	0.025936	0.025584	0.025250	0.024940	0.024664	0.024429	0.024243	0.024106	0.024037	0.024037	0.024111	0.024267	0.024510	0.024845	0.025280	0.025824	0.026472	0.027233	0.028111	0.029109	0.030228	0.031469	0.032831	0.034307	0.035894	0.037579	0.039360	0.041206	0.043103	0.045026	0.046953	0.048846	0.050674	0.052402	0.053995	0.055416	0.056632	0.057612	0.058332	0.058771	0.058919
0.8600	0.010679	0.010677	0.010674	0.010669	0.010664	0.010663	0.010669	0.010686	0.010719	0.010774	0.010857	0.010975	0.011137	0.011350	0.011624	0.011968	0.012390	0.012900	0.013500	0.014200	0.015003	0.015937	0.016948	0.018067	0.019266	0.020536	0.021862	0.023227	0.024604	0.025966	0.027289	0.028547	0.029719	0.030776	0.031706	0.032493	0.033131	0.033614	0.033946	0.034131	0.034177	0.034099	0.033907	0.033620	0.033254	0.032824	0.032339	0.031830	0.031304	0.030774	0.030253	0.029753	0.029285	0.028858	0.028483	0.028168	0.027922	0.027753	0.027667	0.027675	0.027783	0.027999	0.028331	0.028786	0.029374	0.030100	0.030972	0.031998	0.033184	0.034536	0.036057	0.037750	0.039615	0.041650	0.043852	0.046204	0.048704	0.051314	0.054016	0.056775	0.059558	0.062311	0.064989	0.067536	0.069897	0.072014	0.073834	0.075306	0.076391	0.077054	0.077278
0.8700	0.010883	0.010883	0.010882	0.010883	0.010887	0.010899	0.010922	0.010962	0.011027	0.011120	0.011256	0.011442	0.011690	0.012011	0.012419	0.012926	0.013542	0.014283	0.015159	0.016180	0.017351	0.018675	0.020048	0.021665	0.023408	0.025257	0.027184	0.029158	0.031221	0.033170	0.035162	0.036913	0.038505	0.039905	0.041090	0.042043	0.042755	0.043228	0.043470	0.043497	0.043327	0.042984	0.042493	0.041883	0.041180	0.040409	0.039586	0.038748	0.037909	0.037084	0.036291	0.035545	0.034856	0.034239	0.033702	0.033257	0.032913	0.032678	0.032564	0.032578	0.032730	0.033031	0.033490	0.034119	0.034930	0.035932	0.037139	0.038562	0.040213	0.042103	0.044242	0.046638	0.049296	0.052218	0.055402	0.058838	0.062532	0.066418	0.070481	0.074674	0.078944	0.083212	0.087402	0.091425	0.095185	0.098583	0.101524	0.103916	0.105685	0.106771	0.107137
0.8800	0.011110	0.011111	0.011115	0.011123	0.011140	0.011170	0.011219	0.011294	0.011405	0.011562	0.011779	0.012071	0.012452	0.012942	0.013563	0.014331	0.015271	0.016403	0.017750	0.019329	0.021158	0.023235	0.025570	0.028139	0.030922	0.033881	0.036967	0.040113	0.043245	0.046286	0.049165	0.051784	0.054087	0.056020	0.057547	0.058651	0.059331	0.059606	0.059489	0.059047	0.058314	0.057340	0.056173	0.054868	0.053467	0.051998	0.050525	0.049064	0.047642	0.046283	0.045005	0.043823	0.042754	0.041807	0.040995	0.040322	0.039809	0.039461	0.039287	0.039300	0.039511	0.039934	0.040583	0.041474	0.042625	0.044052	0.045780	0.047828	0.050218	0.052975	0.056121	0.059677	0.063664	0.068096	0.072983	0.078326	0.084140	0.090356	0.096950	0.103858	0.111006	0.118282	0.125509	0.132546	0.139210	0.145306	0.150636	0.155012	0.158270	0.160279	0.160958
0.8900	0.011386	0.011389	0.011401	0.011423	0.011460	0.011519	0.011607	0.011738	0.011924	0.012182	0.012532	0.012996	0.013606	0.014388	0.015381	0.016624	0.018160	0.020044	0.022305	0.024996	0.028157	0.031821	0.035982	0.040634	0.045734	0.051203	0.056934	0.062768	0.068534	0.074037	0.079087	0.083507	0.087151	0.089919	0.091763	0.092685	0.092733	0.091991	0.090570	0.088591	0.086181	0.083454	0.080531	0.077502	0.074448	0.071421	0.068505	0.065721	0.063100	0.060663	0.058434	0.056419	0.054630	0.053069	0.051750	0.050675	0.049852	0.049290	0.048999	0.048992	0.049281	0.049890	0.050840	0.052152	0.053856	0.055988	0.058584	0.061688	0.065348	0.069618	0.074548	0.080206	0.086644	0.093925	0.102104	0.111227	0.121326	0.132461	0.144512	0.157465	0.171175	0.185460	0.200057	0.214601	0.228721	0.241917	0.253677	0.263681	0.271082	0.275687	0.277251
0.9000	0.011664	0.011671	0.011694	0.011737	0.011807	0.011913	0.012069	0.012294	0.012601	0.013034	0.013621	0.014406	0.015442	0.016794	0.018555	0.020795	0.023241	0.027212	0.031666	0.037154	0.043846	0.051908	0.061419	0.072541	0.085077	0.098914	0.113702	0.128904	0.143843	0.157729	0.169772	0.179296	0.185829	0.189176	0.189419	0.186869	0.181997	0.175328	0.167410	0.158738	0.149727	0.140703	0.131912	0.123524	0.115592	0.108180	0.101505	0.095438	0.089965	0.085074	0.080740	0.076935	0.073637	0.070824	0.068479	0.066590	0.065149	0.064154	0.063612	0.063531	0.063932	0.064841	0.066291	0.068328	0.071007	0.074393	0.078568	0.083627	0.089684	0.096871	0.105342	0.115275	0.126877	0.140365	0.155994	0.174030	0.194749	0.218429	0.245713	0.275991	0.309655	0.346549	0.386244	0.427960	0.470498	0.512216	0.551040	0.584714	0.610883	0.627518	0.633218
0.9100	0.011981	0.011994	0.012036	0.012114	0.012234	0.012421	0.012696	0.013091	0.013632	0.014406	0.015475	0.016940	0.018942	0.021796	0.025508	0.030535	0.037346	0.046586	0.059132	0.076196	0.099421	0.130997	0.173900	0.231407	0.307518	0.405929	0.528539	0.672621	0.826810	0.969223	1.071350	1.111401	1.086268	1.011109	0.908431	0.797229	0.689991	0.593007	0.508576	0.436749	0.376152	0.325985	0.284301	0.249667	0.220841	0.196787	0.176654	0.159759	0.145549	0.133582	0.123513	0.115058	0.107998	0.102153	0.097402	0.093636	0.090783	0.088797	0.087650	0.087340	0.087885	0.089324	0.091721	0.095166	0.099778	0.105717	0.113183	0.122434	0.133804	0.147694	0.164635	0.185297	0.210542	0.241461	0.279478	0.326428	0.384691	0.457358	0.548422	0.663007	0.807569	0.990871	1.220606	1.507179	1.858933	2.279110	2.759014	3.267239	3.741397	4.088359	4.217050
0.9200	0.012439	0.012463	0.012541	0.012683	0.012912	0.013262	0.013783	0.014549	0.015665	0.017290	0.019661	0.023137	0.028298	0.036096	0.048182	0.067599	0.100427	0.160085	0.281015	0.572710	1.531490	8.373694	118.245383	0.021972	3.028494	2.786941	22856.297040	26.378071	1008.273706	5489.878474	63.323066	10673.178239	2228.087591	62.138033	24634.859424	3.618844	9.714381	0.053410	290.909030	29.079315	6.164785	2.686436	1.527158	1.000236	0.715145	0.542735	0.429999	0.352155	0.296142	0.254580	0.223029	0.198686	0.179712	0.164853	0.153290	0.144413	0.137812	0.133213	0.130443	0.129415	0.130118	0.132611	0.137034	0.143609	0.152670	0.164681	0.180293	0.200409	0.226317	0.259773	0.303403	0.361091	0.438806	0.546100	0.699060	0.926344	1.283574	1.890071	3.043217	5.655211	13.732380	68.409123	779.909318	0.123034	23.533186	12.733377	94942.923552	169.115833	6233.934165	31472.074180	249.903357
0.9300	0.012967	0.013015	0.013168	0.013453	0.013927	0.014678	0.015858	0.017717	0.020689	0.025571	0.033945	0.049327	0.080901	0.160185	0.472218	9.094551	443.547419	243.786786	21.218466	61.851646	13.949844	0.011222	3.938676	38.359844	7721.016429	37.164369	596.744274	57.186889	110.004578	2.111720	32.025721	6.011493	128.183723	42.565584	2564.490531	31.895631	7773.614888	50.315256	26.099747	0.028400	119.548532	167.916068	71.746284	2644.896288	2605.283145	81.150270	5.225821	2.076137	1.193580	0.806731	0.598427	0.472185	0.389749	0.333268	0.293426	0.265008	0.244734	0.231058	0.222817	0.219074	0.219734	0.224870	0.234886	0.250573	0.273239	0.304737	0.348697	0.410452	0.498231	0.627885	0.829477	1.167018	1.806863	3.297472	8.736170	144.431175	5198.690088	4494.625062	170.508950	432.868108	215.139765	0.051814	50.188691	175.527743	30989.152560	137.842681	5635.353611	194.842721	452.705475	15.228159	122.282994
0.9400	0.013626	0.013737	0.014144	0.014867	0.016169	0.018499	0.022831	0.031554	0.051906	0.116629	0.671667	1.749794	155124.624374	114.838290	54.035823	658.839886	1.657590	12.552501	1.743516	0.033125	195.796889	7.395329	44.588799	1.804910	4416.965961	1.606758	1500.316538	8460.376023	1.764495	2039.392935	0.063015	716.317149	0.745843	44758.771256	799.628336	5.089978	4325.014770	1.693583	80.795319	9.203189	291.566178	0.351179	3.913765	153.507308	35.483401	15810.354982	580.884345	888.782815	1683869.678389	46.299443	18.493386	3.736690	1.843047	1.185100	0.870291	0.694877	0.589346	0.524381	0.486072	0.467572	0.465898	0.480675	0.513981	0.570969	0.661792	0.806222	1.045456	1.477150	2.388616	5.045243	26.068104	65.916909	2861154.300671	1642.531108	968.261045	22924.061329	52.413629	248.171249	10.852813	0.562959	964.770993	33.077610	231.705767	7.045752	16872.407621	11.574544	4487.783886	92068.580784	4.745368	5133.709377	0.218176
0.9500	0.014526	0.014986	0.016163	0.020940	0.033005	0.087080	5.841102	0.330776	2.098970	13.316906	0.027754	0.036351	0.023162	0.186543	0.038298	0.438823	0.012746	0.423963	0.201729	1.366449	0.013904	0.199157	0.010255	1.424018	1.104274	0.489118	0.115017	0.021867	117128.713202	280.650823	4.026284	671.681455	99597.322108	0.108758	0.862086	0.235955	12.398427	7.691691	0.014945	0.196104	0.105177	2.061329	0.708455	11.735226	0.041060	14.817396	0.136662	0.904723	0.349208	1.200529	1.197230	274.511253	210.093464	15.539494	602.831998	10.786361	4.387126	2.784443	2.154613	1.893778	1.834922	1.946295	2.284334	3.044063	4.952723	12.589252	727.104966	20.233400	253.928970	405.982853	1.497922	1.615116	0.480990	1.878453	0.290539	20.093700	0.068899	16.443830	1.511577	6.665148	0.159460	0.764679	0.029301	14.486246	20.868474	1.382343	1.575860	0.200078	388838.774157	1669.541580	14.260898
0.9600	0.015773	266.167390	6.132634	9.897243	0.101181	240.312114	29439.379217	9.944091	6.298572	309.295283	3.432827	0.218130	8.386947	0.015326	0.049245	32.374572	9.879403	572.861872	0.075790	37.727979	4.782682	0.020595	0.903671	1.827411	0.013968	143.731570	1.224892	1336.834916	0.029008	0.012826	10.105764	0.012399	0.016974	336.143973	0.387155	50.289588	0.084943	35.603722	19.777370	0.024435	154.293053	1378.773002	0.124635	4059.150046	322.032710	72.209670	0.700309	0.042252	84.585011	31.287582	27.510351	3413.013302	99.078691	3275.371587	1054503.472164	14226.469186	61.736515	11259.757121	3390.614015	2525515.723909	1148.900160	2577634.079087	3684.769407	11910.151005	66.408264	18164.654168	1436327.465295	3645.897749	155.104443	5777.053947	50.335585	36.587474	135.586750	0.077312	0.985475	201.258021	424.402930	6740.751423	0.359369	1861.832060	213.346002	0.066622	28.960269	53.418160	0.134269	363.910329	2.959113	3012.923117	0.069053	0.031276	33.902985
0.9700	0.017543	0.026805	0.278976	1.629314	0.696504	0.015079	0.039341	370.934180	1.121529	0.093345	0.939372	14.022663	1.198572	11.888678	0.974821	14.843613	0.421676	0.439280	2.731956	13.854563	627.849767	2.741845	1.474149	0.701862	256.209544	17.309265	20.698309	31.117937	1.184165	72.077818	114.542393	9.789806	0.200195	6.040031	5.334937	278.972616	6155.684052	0.350988	15.811808	2.358878	1295.015900	12.999453	214.633551	17.490027	0.542405	2140.334269	51.740172	2892.096528	3.798375	5543.330173	351.884238	51.093749	933.222138	413661.985977	38.441798	0.705907	1007.455868	8747.029002	92.351047	11.883183	204.691297	12.545897	101.973387	8984.973175	1049.687978	0.736042	40.442630	438793.646925	998.661189	55.235682	384.811503	6114.725977	9.228047	3274.197250	62.349319	2503.639371	1.893982	21.966003	264.972343	51.264947	3155.453962	9.298347	23.841804	1.915760	8860.158783	421.590354	45.664426	63.867196	2.310223	134.096848	363.870676
0.9800	0.020803	0.021732	0.020340	0.023392	0.476798	0.231469	12.024833	2.306519	36412.762731	0.584085	2.807046	161.498796	0.213179	15.324909	1.478334	0.563322	0.280080	0.647597	0.052988	0.013065	0.051111	0.166916	4.974424	0.022835	2.799745	0.053605	31355.436090	0.073499	298055139.850475	10949050.587750	0.185525	971121.012200	31639097.383024	0.078501	906727.747338	0.192884	0.633701	0.018607	2.511772	0.086204	1.255427	0.279003	0.048951	146.899312	79.008838	221.622863	881.458673	27.660394	189.595255	477.734404	10.733219	2.943159	254847.196892	26.080533	245.552123	10273.913737	18.543909	34.359342	240.467697	2.997950	2.369687	3.075562	241.137096	34.601588	24.835082	10368.003763	342.282827	42.819048	483922.190326	6.097834	24.428150	1193.192879	200.768805	84.129982	954.849964	243.589573	88.131440	166.567974	0.177186	0.340161	1.589099	0.454560	13.185031	0.059109	6.040045	0.346591	1275304.857965	0.221725	523912623.649006	18441779.113971	0.548182
0.9900	0.027896	0.029469	245.210786	7.019243	7.808389	18.616937	1.239313	3.527313	0.018258	0.071842	0.018583	0.014104	0.543260	0.013348	0.714016	40.541957	0.013018	16.717282	0.611061	1636.601186	8.634135	11245.499552	963.168856	0.021597	6.524571	16.003024	0.028066	4.053516	0.136470	0.020095	7.924812	0.015478	3.914990	10.924892	0.063196	2.256317	1.004796	1.237674	205.200156	2858.539636	3.395530	666753.596407	295.516601	28.154207	0.024502	135929.939916	0.913901	0.036727	2.109807	1.488838	59.698173	79.270975	0.638743	23.365877	8265.317267	268.062438	1414.862162	318.454518	26661.455133	16.441795	0.183016	16.428301	32019.415306	419.231748	1475.965517	427.218734	8075.800963	44.709718	0.658280	78.194302	59.038254	1.511962	4.015655	0.055955	3.063094	140663.851577	0.043666	69.676862	319.992533	734407.177367	21.679789	25433.763097	2054.804649	1.477903	12.591886	29.534092	0.120509	20.287147	5.422085	0.046988	22.072037


==> figures/Al/drag_anis_AlT600P11NT.dat <==
### B(beta,theta) for AlT600P11NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.010118	0.010120	0.010128	0.010141	0.010159	0.010182	0.010208	0.010239	0.010272	0.010309	0.010347	0.010388	0.010429	0.010470	0.010511	0.010552	0.010591	0.010629	0.010665	0.010698	0.010728	0.010755	0.010779	0.010799	0.010816	0.010829	0.010837	0.010842	0.010843	0.010839	0.010832	0.010821	0.010806	0.010787	0.010766	0.010739	0.010710	0.010679	0.010644	0.010608	0.010569	0.010528	0.010485	0.010442	0.010397	0.010351	0.010305	0.010259	0.010214	0.010168	0.010124	0.010081	0.010039	0.009999	0.009960	0.009923	0.009887	0.009854	0.009822	0.009792	0.009764	0.009738	0.009714	0.009691	0.009669	0.009649	0.009630	0.009613	0.009596	0.009581	0.009566	0.009553	0.009540	0.009528	0.009517	0.009507	0.009497	0.009488	0.009480	0.009473	0.009466	0.009460	0.009455	0.009450	0.009446	0.009443	0.009440	0.009438	0.009436	0.009435	0.009435
0.0200	0.009998	0.010000	0.010008	0.010021	0.010039	0.010061	0.010088	0.010118	0.010151	0.010187	0.010225	0.010265	0.010305	0.010346	0.010387	0.010427	0.010466	0.010503	0.010539	0.010571	0.010601	0.010628	0.010652	0.010672	0.010688	0.010701	0.010710	0.010715	0.010716	0.010713	0.010706	0.010695	0.010681	0.010663	0.010643	0.010618	0.010590	0.010560	0.010526	0.010490	0.010452	0.010412	0.010371	0.010328	0.010284	0.010239	0.010194	0.010149	0.010104	0.010060	0.010017	0.009974	0.009934	0.009894	0.009856	0.009820	0.009786	0.009753	0.009723	0.009694	0.009667	0.009641	0.009618	0.009595	0.009575	0.009555	0.009537	0.009520	0.009504	0.009489	0.009475	0.009462	0.009450	0.009439	0.009428	0.009418	0.009408	0.009399	0.009391	0.009384	0.009378	0.009372	0.009367	0.009362	0.009358	0.009355	0.009352	0.009350	0.009349	0.009348	0.009348
0.0300	0.009883	0.009885	0.009893	0.009906	0.009923	0.009945	0.009971	0.010000	0.010033	0.010068	0.010106	0.010145	0.010185	0.010226	0.010266	0.010306	0.010344	0.010381	0.010416	0.010448	0.010478	0.010504	0.010528	0.010548	0.010564	0.010577	0.010586	0.010591	0.010592	0.010589	0.010583	0.010573	0.010559	0.010542	0.010521	0.010497	0.010470	0.010440	0.010408	0.010373	0.010336	0.010297	0.010256	0.010214	0.010171	0.010128	0.010084	0.010040	0.009997	0.009954	0.009912	0.009870	0.009831	0.009792	0.009755	0.009720	0.009687	0.009655	0.009625	0.009597	0.009571	0.009546	0.009523	0.009502	0.009482	0.009463	0.009445	0.009429	0.009413	0.009399	0.009386	0.009373	0.009361	0.009350	0.009340	0.009330	0.009321	0.009313	0.009305	0.009299	0.009292	0.009287	0.009282	0.009278	0.009274	0.009271	0.009268	0.009266	0.009265	0.009264	0.009264
0.0400	0.009772	0.009775	0.009782	0.009795	0.009812	0.009833	0.009859	0.009888	0.009920	0.009955	0.009992	0.010030	0.010069	0.010109	0.010149	0.010187	0.010225	0.010262	0.010296	0.010328	0.010357	0.010383	0.010406	0.010426	0.010442	0.010454	0.010463	0.010468	0.010470	0.010467	0.010461	0.010451	0.010438	0.010421	0.010401	0.010378	0.010351	0.010322	0.010290	0.010256	0.010220	0.010182	0.010142	0.010102	0.010060	0.010017	0.009975	0.009933	0.009890	0.009849	0.009807	0.009767	0.009729	0.009691	0.009655	0.009621	0.009588	0.009558	0.009529	0.009501	0.009476	0.009452	0.009429	0.009409	0.009389	0.009371	0.009354	0.009338	0.009323	0.009309	0.009296	0.009284	0.009272	0.009262	0.009252	0.009242	0.009234	0.009226	0.009218	0.009212	0.009205	0.009200	0.009195	0.009191	0.009187	0.009184	0.009181	0.009180	0.009178	0.009177	0.009177
0.0500	0.009665	0.009667	0.009675	0.009687	0.009703	0.009724	0.009749	0.009778	0.009809	0.009843	0.009879	0.009917	0.009955	0.009994	0.010033	0.010071	0.010108	0.010144	0.010178	0.010209	0.010237	0.010263	0.010286	0.010305	0.010321	0.010333	0.010342	0.010347	0.010349	0.010346	0.010340	0.010331	0.010318	0.010302	0.010282	0.010259	0.010234	0.010205	0.010174	0.010141	0.010106	0.010069	0.010030	0.009990	0.009950	0.009908	0.009867	0.009825	0.009784	0.009743	0.009703	0.009664	0.009627	0.009590	0.009555	0.009522	0.009491	0.009461	0.009433	0.009406	0.009382	0.009358	0.009337	0.009317	0.009298	0.009280	0.009264	0.009249	0.009234	0.009221	0.009208	0.009196	0.009185	0.009175	0.009165	0.009156	0.009148	0.009140	0.009133	0.009127	0.009121	0.009115	0.009111	0.009107	0.009103	0.009100	0.009098	0.009096	0.009094	0.009094	0.009093
0.0600	0.009562	0.009565	0.009572	0.009584	0.009600	0.009620	0.009645	0.009673	0.009703	0.009737	0.009772	0.009809	0.009846	0.009884	0.009922	0.009960	0.009996	0.010031	0.010063	0.010094	0.010122	0.010147	0.010170	0.010189	0.010204	0.010216	0.010225	0.010230	0.010231	0.010229	0.010223	0.010214	0.010202	0.010186	0.010166	0.010144	0.010119	0.010092	0.010061	0.010029	0.009995	0.009958	0.009921	0.009882	0.009843	0.009802	0.009762	0.009721	0.009681	0.009642	0.009603	0.009565	0.009527	0.009492	0.009458	0.009426	0.009396	0.009367	0.009339	0.009314	0.009290	0.009267	0.009247	0.009227	0.009209	0.009192	0.009176	0.009161	0.009147	0.009134	0.009122	0.009110	0.009100	0.009090	0.009080	0.009072	0.009063	0.009056	0.009049	0.009043	0.009037	0.009032	0.009027	0.009023	0.009020	0.009017	0.009015	0.009013	0.009012	0.009011	0.009011
0.0700	0.009460	0.009462	0.009469	0.009481	0.009497	0.009517	0.009540	0.009568	0.009598	0.009630	0.009665	0.009700	0.009737	0.009774	0.009812	0.009848	0.009883	0.009917	0.009950	0.009980	0.010007	0.010032	0.010053	0.010072	0.010087	0.010099	0.010107	0.010112	0.010114	0.010111	0.010106	0.010097	0.010084	0.010069	0.010050	0.010028	0.010004	0.009977	0.009947	0.009916	0.009882	0.009847	0.009810	0.009773	0.009734	0.009695	0.009655	0.009616	0.009577	0.009538	0.009501	0.009464	0.009428	0.009394	0.009361	0.009330	0.009300	0.009272	0.009246	0.009221	0.009198	0.009176	0.009156	0.009137	0.009119	0.009103	0.009087	0.009073	0.009059	0.009047	0.009035	0.009024	0.009013	0.009004	0.008994	0.008986	0.008978	0.008971	0.008964	0.008958	0.008952	0.008947	0.008943	0.008939	0.008936	0.008933	0.008930	0.008929	0.008927	0.008927	0.008926
0.0800	0.009366	0.009368	0.009375	0.009386	0.009402	0.009421	0.009444	0.009470	0.009500	0.009531	0.009565	0.009600	0.009635	0.009671	0.009707	0.009743	0.009777	0.009810	0.009842	0.009871	0.009897	0.009921	0.009942	0.009961	0.009975	0.009987	0.009995	0.010000	0.010001	0.009999	0.009994	0.009985	0.009973	0.009958	0.009939	0.009918	0.009894	0.009868	0.009839	0.009809	0.009776	0.009742	0.009706	0.009670	0.009632	0.009594	0.009556	0.009518	0.009480	0.009443	0.009406	0.009370	0.009336	0.009302	0.009271	0.009240	0.009212	0.009184	0.009159	0.009135	0.009112	0.009091	0.009072	0.009053	0.009036	0.009020	0.009006	0.008992	0.008979	0.008966	0.008955	0.008944	0.008934	0.008925	0.008916	0.008908	0.008900	0.008893	0.008886	0.008880	0.008875	0.008870	0.008866	0.008862	0.008859	0.008856	0.008854	0.008852	0.008851	0.008850	0.008850
0.0900	0.009275	0.009277	0.009284	0.009295	0.009309	0.009328	0.009351	0.009376	0.009404	0.009435	0.009467	0.009501	0.009536	0.009571	0.009606	0.009640	0.009673	0.009705	0.009736	0.009764	0.009790	0.009813	0.009833	0.009851	0.009865	0.009876	0.009884	0.009888	0.009890	0.009888	0.009882	0.009874	0.009862	0.009847	0.009829	0.009809	0.009786	0.009760	0.009732	0.009703	0.009671	0.009638	0.009603	0.009568	0.009531	0.009494	0.009457	0.009420	0.009383	0.009347	0.009312	0.009277	0.009244	0.009211	0.009181	0.009151	0.009123	0.009097	0.009072	0.009049	0.009027	0.009007	0.008988	0.008970	0.008954	0.008938	0.008924	0.008910	0.008898	0.008886	0.008875	0.008864	0.008854	0.008845	0.008836	0.008828	0.008821	0.008814	0.008808	0.008802	0.008797	0.008792	0.008788	0.008784	0.008781	0.008778	0.008776	0.008775	0.008773	0.008773	0.008772
0.1000	0.009185	0.009187	0.009194	0.009204	0.009218	0.009237	0.009258	0.009283	0.009310	0.009340	0.009371	0.009404	0.009437	0.009471	0.009505	0.009538	0.009570	0.009601	0.009630	0.009657	0.009682	0.009705	0.009724	0.009741	0.009755	0.009766	0.009773	0.009777	0.009778	0.009776	0.009771	0.009763	0.009751	0.009737	0.009719	0.009699	0.009677	0.009652	0.009625	0.009596	0.009565	0.009533	0.009499	0.009464	0.009429	0.009394	0.009358	0.009322	0.009286	0.009251	0.009217	0.009183	0.009151	0.009120	0.009090	0.009062	0.009035	0.009009	0.008985	0.008961	0.008940	0.008920	0.008902	0.008885	0.008869	0.008854	0.008840	0.008827	0.008815	0.008804	0.008793	0.008783	0.008773	0.008765	0.008756	0.008749	0.008742	0.008735	0.008729	0.008724	0.008719	0.008714	0.008710	0.008706	0.008703	0.008701	0.008699	0.008697	0.008696	0.008695	0.008695
0.1100	0.009098	0.009100	0.009106	0.009116	0.009130	0.009148	0.009168	0.009193	0.009219	0.009248	0.009278	0.009309	0.009341	0.009374	0.009407	0.009439	0.009470	0.009499	0.009528	0.009554	0.009578	0.009599	0.009618	0.009634	0.009648	0.009658	0.009665	0.009669	0.009670	0.009667	0.009662	0.009654	0.009643	0.009629	0.009612	0.009592	0.009570	0.009546	0.009519	0.009491	0.009461	0.009430	0.009397	0.009364	0.009329	0.009295	0.009260	0.009225	0.009191	0.009157	0.009122	0.009090	0.009059	0.009029	0.009000	0.008973	0.008947	0.008922	0.008899	0.008877	0.008857	0.008838	0.008820	0.008804	0.008788	0.008773	0.008760	0.008747	0.008736	0.008725	0.008714	0.008704	0.008695	0.008687	0.008679	0.008671	0.008664	0.008657	0.008651	0.008646	0.008640	0.008636	0.008632	0.008629	0.008626	0.008623	0.008621	0.008619	0.008618	0.008618	0.008617
0.1200	0.009012	0.009014	0.009020	0.009030	0.009044	0.009061	0.009081	0.009103	0.009129	0.009156	0.009189	0.009219	0.009250	0.009281	0.009312	0.009343	0.009373	0.009401	0.009428	0.009453	0.009476	0.009497	0.009515	0.009530	0.009543	0.009553	0.009559	0.009563	0.009564	0.009561	0.009556	0.009548	0.009537	0.009523	0.009506	0.009487	0.009466	0.009443	0.009417	0.009390	0.009361	0.009331	0.009299	0.009267	0.009234	0.009200	0.009166	0.009133	0.009099	0.009067	0.009034	0.009003	0.008972	0.008942	0.008914	0.008887	0.008862	0.008840	0.008817	0.008796	0.008777	0.008758	0.008741	0.008725	0.008710	0.008696	0.008683	0.008671	0.008659	0.008649	0.008638	0.008629	0.008620	0.008612	0.008604	0.008597	0.008590	0.008583	0.008577	0.008572	0.008567	0.008563	0.008559	0.008556	0.008553	0.008550	0.008548	0.008547	0.008545	0.008545	0.008544
0.1300	0.008936	0.008938	0.008944	0.008953	0.008966	0.008982	0.009001	0.009023	0.009048	0.009074	0.009102	0.009131	0.009161	0.009190	0.009220	0.009250	0.009278	0.009306	0.009331	0.009355	0.009377	0.009397	0.009414	0.009429	0.009441	0.009450	0.009456	0.009460	0.009460	0.009458	0.009452	0.009444	0.009433	0.009419	0.009403	0.009385	0.009364	0.009341	0.009317	0.009290	0.009262	0.009233	0.009202	0.009171	0.009138	0.009105	0.009073	0.009040	0.009008	0.008976	0.008945	0.008915	0.008886	0.008858	0.008831	0.008805	0.008781	0.008758	0.008736	0.008716	0.008697	0.008679	0.008662	0.008647	0.008632	0.008619	0.008606	0.008594	0.008583	0.008572	0.008563	0.008553	0.008545	0.008537	0.008529	0.008522	0.008515	0.008509	0.008503	0.008498	0.008493	0.008489	0.008485	0.008482	0.008479	0.008477	0.008475	0.008473	0.008472	0.008472	0.008471
0.1400	0.008861	0.008862	0.008868	0.008877	0.008889	0.008904	0.008923	0.008944	0.008967	0.008992	0.009018	0.009046	0.009074	0.009103	0.009131	0.009159	0.009187	0.009213	0.009237	0.009260	0.009281	0.009300	0.009316	0.009330	0.009341	0.009350	0.009355	0.009358	0.009359	0.009356	0.009351	0.009343	0.009332	0.009319	0.009303	0.009285	0.009265	0.009242	0.009218	0.009193	0.009165	0.009137	0.009107	0.009077	0.009045	0.009014	0.008983	0.008951	0.008920	0.008890	0.008860	0.008830	0.008802	0.008775	0.008749	0.008724	0.008701	0.008679	0.008658	0.008638	0.008620	0.008603	0.008586	0.008571	0.008557	0.008544	0.008532	0.008520	0.008509	0.008499	0.008490	0.008481	0.008472	0.008464	0.008457	0.008450	0.008444	0.008438	0.008432	0.008427	0.008422	0.008418	0.008414	0.008411	0.008408	0.008406	0.008404	0.008403	0.008402	0.008401	0.008401
0.1500	0.008787	0.008789	0.008794	0.008803	0.008814	0.008829	0.008846	0.008866	0.008888	0.008912	0.008937	0.008963	0.008990	0.009017	0.009044	0.009071	0.009096	0.009121	0.009144	0.009166	0.009186	0.009203	0.009219	0.009231	0.009242	0.009250	0.009255	0.009258	0.009257	0.009255	0.009249	0.009241	0.009230	0.009217	0.009202	0.009184	0.009164	0.009143	0.009120	0.009095	0.009068	0.009041	0.009012	0.008983	0.008953	0.008923	0.008893	0.008863	0.008833	0.008803	0.008774	0.008746	0.008719	0.008693	0.008668	0.008644	0.008621	0.008600	0.008580	0.008561	0.008543	0.008526	0.008510	0.008495	0.008482	0.008469	0.008457	0.008446	0.008435	0.008426	0.008416	0.008408	0.008399	0.008392	0.008384	0.008378	0.008371	0.008366	0.008360	0.008355	0.008351	0.008347	0.008343	0.008340	0.008337	0.008335	0.008333	0.008332	0.008330	0.008330	0.008330
0.1600	0.008718	0.008719	0.008724	0.008732	0.008743	0.008757	0.008773	0.008792	0.008813	0.008835	0.008859	0.008884	0.008909	0.008935	0.008960	0.008985	0.009010	0.009033	0.009055	0.009075	0.009093	0.009110	0.009124	0.009136	0.009145	0.009152	0.009156	0.009159	0.009158	0.009155	0.009150	0.009142	0.009131	0.009118	0.009103	0.009086	0.009067	0.009046	0.009024	0.008999	0.008974	0.008946	0.008919	0.008891	0.008862	0.008833	0.008804	0.008775	0.008746	0.008718	0.008690	0.008663	0.008637	0.008612	0.008587	0.008565	0.008543	0.008522	0.008503	0.008484	0.008467	0.008451	0.008436	0.008422	0.008408	0.008396	0.008384	0.008373	0.008363	0.008354	0.008345	0.008335	0.008327	0.008320	0.008313	0.008306	0.008300	0.008294	0.008289	0.008284	0.008280	0.008276	0.008272	0.008269	0.008267	0.008264	0.008263	0.008261	0.008260	0.008260	0.008259
0.1700	0.008648	0.008650	0.008654	0.008662	0.008672	0.008684	0.008700	0.008717	0.008737	0.008758	0.008780	0.008803	0.008827	0.008851	0.008875	0.008898	0.008921	0.008942	0.008963	0.008982	0.008999	0.009014	0.009027	0.009038	0.009047	0.009053	0.009057	0.009059	0.009058	0.009054	0.009048	0.009040	0.009030	0.009017	0.009002	0.008986	0.008967	0.008947	0.008925	0.008901	0.008877	0.008851	0.008824	0.008797	0.008769	0.008741	0.008713	0.008685	0.008657	0.008629	0.008603	0.008577	0.008551	0.008527	0.008504	0.008481	0.008460	0.008440	0.008421	0.008404	0.008387	0.008371	0.008357	0.008343	0.008329	0.008317	0.008306	0.008295	0.008285	0.008276	0.008267	0.008258	0.008250	0.008241	0.008234	0.008228	0.008222	0.008216	0.008211	0.008206	0.008201	0.008197	0.008194	0.008191	0.008188	0.008186	0.008184	0.008183	0.008182	0.008181	0.008181
0.1800	0.008584	0.008585	0.008589	0.008596	0.008606	0.008618	0.008633	0.008649	0.008668	0.008687	0.008708	0.008730	0.008752	0.008775	0.008797	0.008819	0.008841	0.008861	0.008880	0.008898	0.008914	0.008928	0.008940	0.008950	0.008958	0.008964	0.008967	0.008968	0.008967	0.008963	0.008957	0.008949	0.008939	0.008927	0.008912	0.008896	0.008878	0.008858	0.008837	0.008814	0.008790	0.008766	0.008740	0.008714	0.008687	0.008660	0.008633	0.008606	0.008578	0.008552	0.008526	0.008501	0.008477	0.008454	0.008432	0.008410	0.008390	0.008371	0.008353	0.008336	0.008319	0.008304	0.008290	0.008277	0.008265	0.008253	0.008242	0.008232	0.008222	0.008213	0.008204	0.008196	0.008188	0.008181	0.008174	0.008168	0.008162	0.008156	0.008151	0.008147	0.008143	0.008139	0.008135	0.008132	0.008130	0.008128	0.008126	0.008124	0.008123	0.008123	0.008123
0.1900	0.008521	0.008523	0.008527	0.008533	0.008542	0.008553	0.008567	0.008582	0.008599	0.008618	0.008637	0.008658	0.008679	0.008699	0.008720	0.008741	0.008761	0.008779	0.008797	0.008813	0.008828	0.008841	0.008852	0.008861	0.008868	0.008873	0.008876	0.008876	0.008875	0.008871	0.008865	0.008857	0.008847	0.008835	0.008821	0.008805	0.008787	0.008768	0.008748	0.008726	0.008703	0.008679	0.008653	0.008628	0.008602	0.008576	0.008550	0.008524	0.008499	0.008474	0.008449	0.008425	0.008402	0.008380	0.008358	0.008338	0.008318	0.008300	0.008283	0.008266	0.008251	0.008236	0.008222	0.008210	0.008197	0.008186	0.008176	0.008166	0.008156	0.008147	0.008139	0.008131	0.008123	0.008116	0.008110	0.008104	0.008098	0.008093	0.008087	0.008083	0.008079	0.008075	0.008072	0.008069	0.008066	0.008064	0.008062	0.008061	0.008060	0.008060	0.008059
0.2000	0.008448	0.008449	0.008453	0.008459	0.008467	0.008478	0.008490	0.008504	0.008520	0.008537	0.008555	0.008574	0.008593	0.008612	0.008631	0.008650	0.008668	0.008687	0.008703	0.008718	0.008741	0.008752	0.008762	0.008771	0.008777	0.008781	0.008783	0.008783	0.008781	0.008777	0.008771	0.008763	0.008753	0.008740	0.008726	0.008711	0.008694	0.008675	0.008652	0.008630	0.008609	0.008586	0.008562	0.008537	0.008513	0.008488	0.008463	0.008438	0.008413	0.008389	0.008365	0.008342	0.008319	0.008298	0.008277	0.008257	0.008239	0.008221	0.008204	0.008188	0.008173	0.008159	0.008146	0.008133	0.008121	0.008110	0.008099	0.008090	0.008080	0.008072	0.008064	0.008056	0.008048	0.008041	0.008035	0.008029	0.008023	0.008018	0.008013	0.008009	0.008004	0.008008	0.008004	0.008002	0.007999	0.007997	0.007995	0.007994	0.007993	0.007992	0.007992
0.2100	0.008401	0.008402	0.008406	0.008411	0.008419	0.008429	0.008440	0.008453	0.008468	0.008483	0.008500	0.008517	0.008535	0.008552	0.008570	0.008587	0.008604	0.008620	0.008634	0.008648	0.008660	0.008670	0.008679	0.008686	0.008692	0.008695	0.008696	0.008695	0.008693	0.008688	0.008682	0.008670	0.008660	0.008648	0.008635	0.008620	0.008603	0.008586	0.008567	0.008546	0.008525	0.008503	0.008480	0.008457	0.008434	0.008410	0.008386	0.008362	0.008339	0.008316	0.008293	0.008271	0.008250	0.008229	0.008210	0.008191	0.008173	0.008156	0.008140	0.008125	0.008110	0.008097	0.008084	0.008072	0.008061	0.008050	0.008040	0.008030	0.008022	0.008013	0.008005	0.007998	0.007991	0.007984	0.007977	0.007972	0.007966	0.007961	0.007956	0.007952	0.007948	0.007945	0.007941	0.007939	0.007936	0.007934	0.007933	0.007931	0.007930	0.007929	0.007929
0.2200	0.008338	0.008339	0.008342	0.008347	0.008354	0.008363	0.008374	0.008386	0.008399	0.008413	0.008428	0.008444	0.008460	0.008476	0.008492	0.008508	0.008522	0.008537	0.008550	0.008567	0.008578	0.008587	0.008595	0.008601	0.008605	0.008608	0.008609	0.008608	0.008605	0.008600	0.008594	0.008586	0.008576	0.008564	0.008551	0.008536	0.008520	0.008503	0.008484	0.008465	0.008444	0.008423	0.008401	0.008379	0.008356	0.008333	0.008310	0.008287	0.008265	0.008243	0.008221	0.008200	0.008180	0.008160	0.008141	0.008123	0.008106	0.008089	0.008074	0.008058	0.008045	0.008031	0.008019	0.008007	0.007996	0.007986	0.007976	0.007967	0.007958	0.007948	0.007941	0.007933	0.007926	0.007920	0.007914	0.007908	0.007903	0.007898	0.007893	0.007889	0.007885	0.007881	0.007878	0.007876	0.007873	0.007871	0.007870	0.007868	0.007868	0.007867	0.007867
0.2300	0.008289	0.008290	0.008293	0.008298	0.008304	0.008312	0.008322	0.008332	0.008344	0.008357	0.008371	0.008385	0.008400	0.008414	0.008429	0.008443	0.008456	0.008469	0.008480	0.008491	0.008501	0.008509	0.008515	0.008521	0.008524	0.008526	0.008526	0.008525	0.008521	0.008516	0.008510	0.008501	0.008491	0.008480	0.008467	0.008453	0.008437	0.008420	0.008402	0.008383	0.008363	0.008343	0.008322	0.008301	0.008279	0.008257	0.008235	0.008213	0.008192	0.008171	0.008150	0.008130	0.008110	0.008091	0.008073	0.008056	0.008039	0.008023	0.008008	0.007994	0.007980	0.007967	0.007955	0.007944	0.007933	0.007923	0.007914	0.007905	0.007896	0.007888	0.007880	0.007873	0.007866	0.007860	0.007854	0.007848	0.007843	0.007838	0.007833	0.007829	0.007826	0.007822	0.007819	0.007816	0.007814	0.007812	0.007810	0.007809	0.007808	0.007808	0.007808
0.2400	0.008231	0.008231	0.008234	0.008238	0.008244	0.008251	0.008259	0.008269	0.008280	0.008291	0.008303	0.008316	0.008329	0.008341	0.008354	0.008366	0.008378	0.008389	0.008400	0.008409	0.008417	0.008424	0.008429	0.008433	0.008436	0.008437	0.008436	0.008434	0.008430	0.008425	0.008418	0.008409	0.008399	0.008388	0.008375	0.008361	0.008346	0.008330	0.008312	0.008294	0.008275	0.008255	0.008235	0.008214	0.008194	0.008173	0.008152	0.008131	0.008110	0.008090	0.008070	0.008051	0.008032	0.008014	0.007996	0.007979	0.007963	0.007948	0.007933	0.007920	0.007906	0.007894	0.007882	0.007871	0.007860	0.007850	0.007841	0.007832	0.007823	0.007815	0.007808	0.007800	0.007794	0.007787	0.007781	0.007776	0.007771	0.007766	0.007761	0.007757	0.007753	0.007750	0.007747	0.007744	0.007742	0.007740	0.007739	0.007737	0.007736	0.007736	0.007736
0.2500	0.008187	0.008187	0.008190	0.008193	0.008198	0.008205	0.008212	0.008221	0.008231	0.008241	0.008252	0.008263	0.008274	0.008285	0.008296	0.008307	0.008317	0.008326	0.008335	0.008343	0.008350	0.008355	0.008359	0.008362	0.008364	0.008364	0.008363	0.008360	0.008356	0.008351	0.008343	0.008334	0.008325	0.008314	0.008301	0.008287	0.008273	0.008257	0.008240	0.008223	0.008205	0.008186	0.008167	0.008148	0.008128	0.008108	0.008089	0.008069	0.008049	0.008030	0.008011	0.007993	0.007975	0.007957	0.007940	0.007924	0.007909	0.007894	0.007881	0.007867	0.007855	0.007843	0.007832	0.007821	0.007811	0.007801	0.007792	0.007783	0.007775	0.007767	0.007760	0.007753	0.007747	0.007741	0.007735	0.007729	0.007724	0.007720	0.007715	0.007711	0.007708	0.007705	0.007702	0.007699	0.007697	0.007695	0.007694	0.007692	0.007692	0.007691	0.007691
0.2600	0.008137	0.008138	0.008140	0.008143	0.008147	0.008153	0.008159	0.008166	0.008175	0.008183	0.008192	0.008202	0.008211	0.008221	0.008230	0.008239	0.008248	0.008256	0.008263	0.008269	0.008275	0.008279	0.008282	0.008284	0.008284	0.008284	0.008282	0.008279	0.008274	0.008268	0.008260	0.008252	0.008242	0.008231	0.008219	0.008206	0.008191	0.008175	0.008159	0.008142	0.008125	0.008107	0.008089	0.008070	0.008052	0.008033	0.008014	0.007995	0.007976	0.007958	0.007940	0.007923	0.007906	0.007888	0.007872	0.007856	0.007842	0.007828	0.007814	0.007802	0.007789	0.007778	0.007767	0.007757	0.007747	0.007737	0.007729	0.007720	0.007712	0.007704	0.007697	0.007690	0.007684	0.007678	0.007672	0.007667	0.007662	0.007658	0.007653	0.007650	0.007646	0.007643	0.007640	0.007638	0.007636	0.007634	0.007632	0.007631	0.007631	0.007630	0.007630
0.2700	0.008093	0.008094	0.008096	0.008098	0.008102	0.008107	0.008112	0.008118	0.008125	0.008132	0.008140	0.008148	0.008156	0.008159	0.008167	0.008175	0.008181	0.008188	0.008193	0.008198	0.008202	0.008205	0.008207	0.008208	0.008208	0.008207	0.008204	0.008200	0.008195	0.008189	0.008181	0.008172	0.008162	0.008151	0.008139	0.008126	0.008113	0.008098	0.008082	0.008066	0.008048	0.008031	0.008014	0.007996	0.007978	0.007960	0.007942	0.007924	0.007907	0.007889	0.007872	0.007856	0.007839	0.007823	0.007808	0.007793	0.007779	0.007765	0.007752	0.007740	0.007728	0.007717	0.007706	0.007696	0.007686	0.007677	0.007668	0.007660	0.007652	0.007645	0.007638	0.007630	0.007624	0.007618	0.007612	0.007607	0.007602	0.007598	0.007594	0.007590	0.007586	0.007583	0.007581	0.007578	0.007576	0.007574	0.007573	0.007572	0.007571	0.007571	0.007570
0.2800	0.008047	0.008048	0.008049	0.008051	0.008054	0.008058	0.008062	0.008067	0.008073	0.008079	0.008085	0.008091	0.008098	0.008104	0.008110	0.008116	0.008121	0.008126	0.008130	0.008134	0.008136	0.008138	0.008139	0.008139	0.008138	0.008136	0.008132	0.008128	0.008122	0.008116	0.008108	0.008099	0.008090	0.008079	0.008067	0.008055	0.008041	0.008027	0.008012	0.007996	0.007980	0.007964	0.007948	0.007931	0.007914	0.007897	0.007879	0.007862	0.007846	0.007828	0.007811	0.007795	0.007780	0.007765	0.007750	0.007736	0.007722	0.007709	0.007697	0.007685	0.007673	0.007662	0.007652	0.007642	0.007633	0.007624	0.007615	0.007607	0.007599	0.007592	0.007585	0.007578	0.007572	0.007566	0.007561	0.007556	0.007551	0.007547	0.007543	0.007539	0.007536	0.007533	0.007529	0.007527	0.007525	0.007523	0.007522	0.007521	0.007520	0.007519	0.007519
0.2900	0.008006	0.008006	0.008007	0.008009	0.008011	0.008014	0.008017	0.008021	0.008026	0.008030	0.008035	0.008040	0.008045	0.008049	0.008054	0.008058	0.008062	0.008065	0.008068	0.008070	0.008072	0.008072	0.008072	0.008071	0.008069	0.008066	0.008062	0.008057	0.008051	0.008044	0.008036	0.008027	0.008018	0.008007	0.007996	0.007983	0.007970	0.007954	0.007940	0.007925	0.007909	0.007894	0.007877	0.007861	0.007849	0.007832	0.007816	0.007800	0.007784	0.007769	0.007753	0.007738	0.007723	0.007707	0.007693	0.007680	0.007667	0.007654	0.007638	0.007627	0.007616	0.007604	0.007594	0.007585	0.007576	0.007567	0.007556	0.007548	0.007541	0.007534	0.007527	0.007521	0.007515	0.007510	0.007505	0.007500	0.007495	0.007491	0.007487	0.007484	0.007481	0.007478	0.007475	0.007473	0.007471	0.007470	0.007468	0.007467	0.007467	0.007466	0.007466
0.3000	0.007960	0.007960	0.007961	0.007962	0.007964	0.007966	0.007968	0.007971	0.007974	0.007977	0.007981	0.007984	0.007987	0.007991	0.007994	0.007996	0.007999	0.008001	0.008002	0.008003	0.008003	0.008003	0.008001	0.007999	0.007996	0.007992	0.007988	0.007982	0.007976	0.007969	0.007961	0.007952	0.007942	0.007932	0.007920	0.007908	0.007896	0.007883	0.007869	0.007855	0.007841	0.007826	0.007811	0.007796	0.007780	0.007765	0.007749	0.007734	0.007719	0.007704	0.007689	0.007675	0.007661	0.007647	0.007634	0.007620	0.007608	0.007596	0.007584	0.007573	0.007562	0.007552	0.007542	0.007533	0.007524	0.007515	0.007507	0.007499	0.007492	0.007485	0.007478	0.007472	0.007466	0.007460	0.007455	0.007450	0.007446	0.007442	0.007438	0.007435	0.007432	0.007429	0.007426	0.007424	0.007423	0.007421	0.007420	0.007419	0.007418	0.007418	0.007418
0.3100	0.007917	0.007917	0.007918	0.007918	0.007919	0.007921	0.007922	0.007924	0.007926	0.007928	0.007930	0.007932	0.007934	0.007936	0.007937	0.007939	0.007939	0.007940	0.007940	0.007939	0.007938	0.007936	0.007934	0.007931	0.007927	0.007923	0.007918	0.007912	0.007905	0.007897	0.007889	0.007880	0.007870	0.007860	0.007849	0.007837	0.007825	0.007812	0.007799	0.007785	0.007772	0.007757	0.007743	0.007729	0.007714	0.007700	0.007685	0.007670	0.007656	0.007642	0.007628	0.007614	0.007601	0.007588	0.007574	0.007561	0.007549	0.007537	0.007526	0.007515	0.007505	0.007495	0.007485	0.007476	0.007467	0.007459	0.007451	0.007443	0.007436	0.007429	0.007422	0.007416	0.007411	0.007405	0.007400	0.007395	0.007391	0.007387	0.007384	0.007380	0.007377	0.007375	0.007372	0.007370	0.007369	0.007367	0.007366	0.007365	0.007364	0.007364	0.007364
0.3200	0.007876	0.007876	0.007877	0.007877	0.007877	0.007878	0.007879	0.007879	0.007880	0.007881	0.007881	0.007882	0.007882	0.007883	0.007883	0.007882	0.007882	0.007881	0.007879	0.007877	0.007875	0.007872	0.007869	0.007865	0.007860	0.007855	0.007849	0.007843	0.007836	0.007828	0.007820	0.007811	0.007801	0.007791	0.007780	0.007769	0.007756	0.007744	0.007731	0.007718	0.007705	0.007692	0.007678	0.007664	0.007650	0.007637	0.007623	0.007609	0.007596	0.007583	0.007569	0.007555	0.007542	0.007530	0.007517	0.007505	0.007493	0.007482	0.007471	0.007461	0.007449	0.007439	0.007430	0.007421	0.007413	0.007404	0.007396	0.007388	0.007381	0.007374	0.007368	0.007362	0.007356	0.007351	0.007346	0.007342	0.007338	0.007334	0.007330	0.007327	0.007324	0.007322	0.007319	0.007318	0.007316	0.007315	0.007313	0.007313	0.007312	0.007312	0.007312
0.3300	0.007844	0.007844	0.007844	0.007844	0.007844	0.007843	0.007843	0.007843	0.007842	0.007842	0.007841	0.007840	0.007839	0.007837	0.007835	0.007834	0.007832	0.007829	0.007826	0.007823	0.007819	0.007815	0.007811	0.007806	0.007800	0.007795	0.007788	0.007781	0.007774	0.007766	0.007757	0.007748	0.007739	0.007729	0.007719	0.007708	0.007696	0.007685	0.007673	0.007661	0.007649	0.007636	0.007624	0.007611	0.007598	0.007585	0.007572	0.007559	0.007545	0.007532	0.007520	0.007507	0.007495	0.007483	0.007472	0.007460	0.007449	0.007438	0.007428	0.007418	0.007408	0.007398	0.007389	0.007380	0.007371	0.007363	0.007355	0.007348	0.007341	0.007333	0.007327	0.007321	0.007316	0.007311	0.007306	0.007302	0.007298	0.007294	0.007291	0.007288	0.007285	0.007283	0.007281	0.007279	0.007277	0.007276	0.007275	0.007274	0.007274	0.007273	0.007273
0.3400	0.007806	0.007806	0.007806	0.007805	0.007805	0.007804	0.007802	0.007801	0.007799	0.007797	0.007795	0.007793	0.007790	0.007787	0.007784	0.007781	0.007777	0.007774	0.007769	0.007765	0.007760	0.007755	0.007749	0.007743	0.007737	0.007729	0.007722	0.007714	0.007706	0.007698	0.007690	0.007680	0.007671	0.007661	0.007651	0.007640	0.007629	0.007618	0.007607	0.007595	0.007583	0.007571	0.007559	0.007547	0.007535	0.007523	0.007511	0.007498	0.007486	0.007474	0.007462	0.007450	0.007439	0.007427	0.007415	0.007404	0.007393	0.007382	0.007372	0.007362	0.007352	0.007343	0.007334	0.007325	0.007316	0.007308	0.007301	0.007293	0.007286	0.007280	0.007273	0.007267	0.007262	0.007257	0.007252	0.007248	0.007244	0.007240	0.007237	0.007234	0.007232	0.007230	0.007228	0.007226	0.007224	0.007223	0.007222	0.007221	0.007221	0.007221	0.007221
0.3500	0.007771	0.007771	0.007770	0.007769	0.007768	0.007766	0.007764	0.007762	0.007759	0.007756	0.007753	0.007749	0.007745	0.007741	0.007736	0.007731	0.007726	0.007721	0.007716	0.007710	0.007704	0.007698	0.007690	0.007683	0.007676	0.007669	0.007661	0.007653	0.007645	0.007637	0.007628	0.007619	0.007610	0.007600	0.007590	0.007579	0.007569	0.007558	0.007547	0.007536	0.007524	0.007513	0.007501	0.007490	0.007478	0.007467	0.007455	0.007444	0.007433	0.007421	0.007410	0.007399	0.007388	0.007375	0.007365	0.007354	0.007344	0.007333	0.007323	0.007314	0.007304	0.007295	0.007286	0.007278	0.007269	0.007261	0.007254	0.007247	0.007240	0.007233	0.007227	0.007221	0.007216	0.007211	0.007207	0.007203	0.007199	0.007195	0.007192	0.007190	0.007187	0.007185	0.007183	0.007182	0.007180	0.007179	0.007179	0.007178	0.007177	0.007177	0.007177
0.3600	0.007740	0.007740	0.007739	0.007737	0.007735	0.007733	0.007730	0.007727	0.007723	0.007718	0.007714	0.007709	0.007703	0.007698	0.007692	0.007686	0.007679	0.007673	0.007666	0.007656	0.007649	0.007642	0.007634	0.007627	0.007619	0.007611	0.007603	0.007595	0.007587	0.007578	0.007570	0.007561	0.007551	0.007540	0.007531	0.007521	0.007511	0.007501	0.007490	0.007480	0.007469	0.007459	0.007448	0.007437	0.007427	0.007416	0.007405	0.007394	0.007383	0.007373	0.007362	0.007351	0.007341	0.007330	0.007320	0.007310	0.007298	0.007288	0.007279	0.007269	0.007260	0.007251	0.007242	0.007234	0.007226	0.007218	0.007211	0.007204	0.007197	0.007190	0.007184	0.007179	0.007174	0.007169	0.007165	0.007161	0.007158	0.007154	0.007152	0.007149	0.007147	0.007145	0.007143	0.007142	0.007141	0.007140	0.007139	0.007139	0.007138	0.007138	0.007138
0.3700	0.007705	0.007704	0.007703	0.007701	0.007699	0.007696	0.007692	0.007687	0.007682	0.007677	0.007671	0.007665	0.007658	0.007651	0.007644	0.007636	0.007628	0.007620	0.007612	0.007604	0.007596	0.007588	0.007579	0.007571	0.007563	0.007554	0.007546	0.007537	0.007528	0.007520	0.007511	0.007502	0.007493	0.007483	0.007474	0.007463	0.007453	0.007443	0.007434	0.007424	0.007414	0.007404	0.007394	0.007384	0.007373	0.007363	0.007353	0.007343	0.007333	0.007323	0.007312	0.007302	0.007292	0.007282	0.007272	0.007262	0.007252	0.007243	0.007233	0.007224	0.007214	0.007205	0.007196	0.007188	0.007180	0.007172	0.007165	0.007158	0.007152	0.007146	0.007140	0.007134	0.007130	0.007125	0.007121	0.007117	0.007112	0.007109	0.007107	0.007105	0.007103	0.007101	0.007100	0.007098	0.007097	0.007097	0.007096	0.007096	0.007095	0.007095	0.007095
0.3800	0.007679	0.007679	0.007678	0.007675	0.007672	0.007668	0.007658	0.007653	0.007647	0.007640	0.007633	0.007626	0.007618	0.007610	0.007602	0.007593	0.007584	0.007575	0.007567	0.007561	0.007552	0.007543	0.007534	0.007525	0.007516	0.007506	0.007497	0.007488	0.007479	0.007470	0.007461	0.007452	0.007443	0.007434	0.007426	0.007417	0.007408	0.007399	0.007390	0.007379	0.007370	0.007361	0.007352	0.007343	0.007333	0.007324	0.007314	0.007305	0.007294	0.007285	0.007275	0.007265	0.007256	0.007246	0.007236	0.007227	0.007217	0.007208	0.007199	0.007187	0.007178	0.007169	0.007159	0.007151	0.007141	0.007134	0.007127	0.007120	0.007114	0.007109	0.007104	0.007099	0.007094	0.007090	0.007086	0.007083	0.007080	0.007077	0.007075	0.007073	0.007071	0.007070	0.007069	0.007068	0.007067	0.007066	0.007066	0.007066	0.007065	0.007065	0.007065
0.3900	0.007643	0.007642	0.007641	0.007638	0.007635	0.007630	0.007625	0.007619	0.007612	0.007604	0.007597	0.007589	0.007579	0.007570	0.007560	0.007549	0.007540	0.007530	0.007520	0.007510	0.007500	0.007490	0.007480	0.007471	0.007461	0.007451	0.007442	0.007433	0.007422	0.007414	0.007405	0.007396	0.007388	0.007379	0.007371	0.007363	0.007354	0.007346	0.007338	0.007329	0.007321	0.007312	0.007304	0.007295	0.007287	0.007278	0.007269	0.007260	0.007251	0.007242	0.007233	0.007224	0.007214	0.007205	0.007196	0.007185	0.007176	0.007167	0.007158	0.007148	0.007140	0.007131	0.007122	0.007114	0.007106	0.007098	0.007091	0.007084	0.007078	0.007072	0.007067	0.007062	0.007057	0.007053	0.007049	0.007046	0.007043	0.007041	0.007039	0.007037	0.007035	0.007034	0.007033	0.007032	0.007032	0.007031	0.007031	0.007031	0.007030	0.007030	0.007030
0.4000	0.007606	0.007605	0.007603	0.007601	0.007597	0.007592	0.007586	0.007579	0.007571	0.007564	0.007555	0.007545	0.007535	0.007524	0.007514	0.007503	0.007492	0.007481	0.007470	0.007459	0.007448	0.007438	0.007427	0.007417	0.007407	0.007397	0.007388	0.007379	0.007370	0.007361	0.007353	0.007343	0.007335	0.007327	0.007319	0.007312	0.007304	0.007296	0.007289	0.007281	0.007274	0.007266	0.007258	0.007250	0.007243	0.007235	0.007227	0.007218	0.007210	0.007202	0.007193	0.007184	0.007176	0.007167	0.007158	0.007149	0.007140	0.007131	0.007122	0.007113	0.007104	0.007096	0.007087	0.007079	0.007072	0.007064	0.007057	0.007051	0.007045	0.007039	0.007034	0.007029	0.007025	0.007021	0.007018	0.007015	0.007012	0.007010	0.007009	0.007007	0.007006	0.007005	0.007004	0.007003	0.007003	0.007003	0.007003	0.007003	0.007003	0.007003	0.007003
0.4100	0.007590	0.007589	0.007587	0.007584	0.007579	0.007574	0.007567	0.007559	0.007550	0.007541	0.007531	0.007519	0.007507	0.007496	0.007484	0.007471	0.007459	0.007447	0.007435	0.007423	0.007411	0.007400	0.007388	0.007377	0.007367	0.007357	0.007347	0.007338	0.007328	0.007319	0.007311	0.007303	0.007295	0.007287	0.007280	0.007272	0.007265	0.007258	0.007251	0.007244	0.007237	0.007230	0.007223	0.007215	0.007208	0.007201	0.007193	0.007186	0.007178	0.007170	0.007162	0.007153	0.007145	0.007135	0.007126	0.007116	0.007107	0.007098	0.007090	0.007081	0.007072	0.007064	0.007055	0.007047	0.007039	0.007032	0.007025	0.007018	0.007012	0.007007	0.007002	0.006997	0.006993	0.006989	0.006986	0.006983	0.006981	0.006979	0.006978	0.006977	0.006976	0.006975	0.006975	0.006974	0.006974	0.006974	0.006974	0.006974	0.006974	0.006974	0.006974
0.4200	0.007566	0.007565	0.007563	0.007559	0.007554	0.007548	0.007541	0.007532	0.007522	0.007512	0.007501	0.007489	0.007476	0.007463	0.007450	0.007437	0.007424	0.007411	0.007397	0.007385	0.007372	0.007360	0.007348	0.007336	0.007325	0.007315	0.007305	0.007295	0.007286	0.007277	0.007269	0.007261	0.007253	0.007246	0.007238	0.007232	0.007225	0.007218	0.007212	0.007205	0.007199	0.007193	0.007186	0.007179	0.007173	0.007166	0.007158	0.007151	0.007144	0.007136	0.007128	0.007120	0.007112	0.007104	0.007095	0.007085	0.007077	0.007068	0.007059	0.007048	0.007039	0.007031	0.007022	0.007014	0.007005	0.006998	0.006991	0.006985	0.006979	0.006974	0.006969	0.006964	0.006961	0.006957	0.006954	0.006952	0.006950	0.006948	0.006947	0.006947	0.006946	0.006946	0.006946	0.006946	0.006946	0.006946	0.006946	0.006946	0.006946	0.006946	0.006946
0.4300	0.007539	0.007538	0.007535	0.007532	0.007525	0.007519	0.007510	0.007501	0.007491	0.007479	0.007467	0.007454	0.007440	0.007427	0.007412	0.007398	0.007384	0.007369	0.007355	0.007342	0.007328	0.007315	0.007303	0.007291	0.007279	0.007268	0.007257	0.007248	0.007238	0.007230	0.007222	0.007214	0.007206	0.007200	0.007193	0.007187	0.007180	0.007175	0.007169	0.007163	0.007157	0.007151	0.007146	0.007140	0.007134	0.007127	0.007121	0.007114	0.007107	0.007100	0.007092	0.007084	0.007076	0.007068	0.007060	0.007051	0.007042	0.007033	0.007024	0.007015	0.007006	0.006995	0.006987	0.006979	0.006972	0.006965	0.006958	0.006951	0.006945	0.006940	0.006936	0.006931	0.006928	0.006925	0.006922	0.006920	0.006918	0.006917	0.006916	0.006916	0.006916	0.006916	0.006916	0.006916	0.006917	0.006917	0.006917	0.006918	0.006918	0.006918	0.006918
0.4400	0.007515	0.007514	0.007511	0.007507	0.007501	0.007494	0.007485	0.007475	0.007464	0.007452	0.007438	0.007424	0.007410	0.007395	0.007380	0.007364	0.007349	0.007334	0.007319	0.007304	0.007290	0.007278	0.007265	0.007252	0.007241	0.007230	0.007219	0.007209	0.007200	0.007192	0.007184	0.007173	0.007167	0.007160	0.007151	0.007146	0.007141	0.007135	0.007130	0.007125	0.007120	0.007115	0.007110	0.007105	0.007100	0.007094	0.007088	0.007082	0.007076	0.007069	0.007062	0.007054	0.007046	0.007038	0.007030	0.007022	0.007013	0.007004	0.006995	0.006987	0.006978	0.006969	0.006961	0.006953	0.006945	0.006938	0.006931	0.006925	0.006920	0.006914	0.006910	0.006906	0.006902	0.006900	0.006897	0.006896	0.006894	0.006894	0.006893	0.006893	0.006893	0.006894	0.006894	0.006895	0.006896	0.006896	0.006897	0.006897	0.006898	0.006898	0.006898
0.4500	0.007477	0.007476	0.007473	0.007469	0.007463	0.007455	0.007446	0.007435	0.007423	0.007410	0.007397	0.007382	0.007367	0.007351	0.007328	0.007313	0.007297	0.007282	0.007267	0.007253	0.007239	0.007225	0.007212	0.007200	0.007188	0.007177	0.007167	0.007158	0.007149	0.007141	0.007137	0.007131	0.007125	0.007119	0.007114	0.007109	0.007104	0.007100	0.007096	0.007092	0.007088	0.007083	0.007079	0.007075	0.007070	0.007065	0.007060	0.007054	0.007048	0.007042	0.007035	0.007028	0.007020	0.007013	0.007005	0.006996	0.006988	0.006979	0.006971	0.006962	0.006953	0.006945	0.006937	0.006929	0.006921	0.006914	0.006907	0.006901	0.006896	0.006891	0.006887	0.006883	0.006880	0.006878	0.006876	0.006875	0.006874	0.006873	0.006873	0.006874	0.006874	0.006875	0.006876	0.006877	0.006878	0.006879	0.006880	0.006881	0.006881	0.006882	0.006882
0.4600	0.007470	0.007469	0.007466	0.007461	0.007454	0.007446	0.007436	0.007425	0.007412	0.007398	0.007383	0.007368	0.007351	0.007335	0.007318	0.007301	0.007284	0.007267	0.007251	0.007235	0.007220	0.007206	0.007192	0.007179	0.007167	0.007156	0.007146	0.007137	0.007128	0.007121	0.007114	0.007108	0.007102	0.007097	0.007092	0.007088	0.007084	0.007081	0.007078	0.007074	0.007071	0.007068	0.007064	0.007061	0.007057	0.007053	0.007048	0.007043	0.007037	0.007031	0.007025	0.007018	0.007011	0.007004	0.006996	0.006987	0.006979	0.006970	0.006962	0.006953	0.006944	0.006935	0.006927	0.006919	0.006912	0.006905	0.006898	0.006892	0.006887	0.006882	0.006878	0.006875	0.006873	0.006871	0.006869	0.006868	0.006868	0.006868	0.006869	0.006869	0.006870	0.006871	0.006873	0.006874	0.006876	0.006877	0.006878	0.006879	0.006880	0.006880	0.006881
0.4700	0.007439	0.007438	0.007435	0.007430	0.007423	0.007414	0.007404	0.007392	0.007379	0.007364	0.007349	0.007333	0.007316	0.007298	0.007281	0.007263	0.007245	0.007228	0.007211	0.007195	0.007180	0.007165	0.007151	0.007138	0.007126	0.007115	0.007105	0.007096	0.007087	0.007080	0.007074	0.007069	0.007064	0.007060	0.007056	0.007053	0.007050	0.007048	0.007045	0.007043	0.007040	0.007038	0.007035	0.007032	0.007029	0.007024	0.007020	0.007016	0.007010	0.007005	0.006999	0.006992	0.006985	0.006978	0.006970	0.006962	0.006950	0.006942	0.006933	0.006925	0.006916	0.006908	0.006899	0.006892	0.006884	0.006878	0.006871	0.006866	0.006861	0.006857	0.006853	0.006850	0.006848	0.006846	0.006846	0.006845	0.006845	0.006846	0.006847	0.006849	0.006850	0.006852	0.006854	0.006856	0.006858	0.006859	0.006861	0.006862	0.006863	0.006863	0.006864
0.4800	0.007425	0.007424	0.007421	0.007416	0.007409	0.007400	0.007389	0.007377	0.007363	0.007348	0.007332	0.007315	0.007298	0.007280	0.007262	0.007243	0.007225	0.007207	0.007190	0.007174	0.007158	0.007143	0.007129	0.007115	0.007103	0.007092	0.007081	0.007072	0.007064	0.007057	0.007051	0.007045	0.007041	0.007037	0.007033	0.007031	0.007028	0.007026	0.007024	0.007022	0.007020	0.007018	0.007016	0.007013	0.007010	0.007007	0.007003	0.006999	0.006994	0.006988	0.006982	0.006976	0.006969	0.006962	0.006953	0.006945	0.006937	0.006928	0.006919	0.006910	0.006902	0.006893	0.006885	0.006877	0.006870	0.006863	0.006857	0.006851	0.006847	0.006842	0.006839	0.006834	0.006832	0.006831	0.006830	0.006830	0.006831	0.006832	0.006833	0.006835	0.006837	0.006840	0.006842	0.006844	0.006846	0.006848	0.006850	0.006851	0.006852	0.006853	0.006853
0.4900	0.007398	0.007397	0.007394	0.007388	0.007381	0.007371	0.007360	0.007347	0.007333	0.007318	0.007301	0.007284	0.007266	0.007248	0.007229	0.007211	0.007192	0.007174	0.007155	0.007138	0.007122	0.007105	0.007090	0.007078	0.007066	0.007055	0.007045	0.007037	0.007029	0.007023	0.007018	0.007013	0.007010	0.007007	0.007004	0.007003	0.007001	0.007000	0.006999	0.006997	0.006996	0.006995	0.006993	0.006991	0.006989	0.006986	0.006983	0.006979	0.006975	0.006970	0.006964	0.006958	0.006951	0.006944	0.006936	0.006928	0.006920	0.006912	0.006903	0.006894	0.006886	0.006877	0.006869	0.006862	0.006855	0.006848	0.006842	0.006837	0.006832	0.006828	0.006824	0.006822	0.006821	0.006820	0.006820	0.006820	0.006821	0.006823	0.006825	0.006827	0.006830	0.006833	0.006835	0.006838	0.006841	0.006843	0.006845	0.006847	0.006848	0.006849	0.006849
0.5000	0.007385	0.007384	0.007381	0.007376	0.007368	0.007358	0.007347	0.007334	0.007320	0.007304	0.007287	0.007269	0.007251	0.007232	0.007213	0.007194	0.007175	0.007157	0.007139	0.007122	0.007105	0.007090	0.007076	0.007063	0.007051	0.007041	0.007031	0.007023	0.007017	0.007011	0.007006	0.007002	0.006999	0.006997	0.006995	0.006993	0.006993	0.006992	0.006992	0.006992	0.006992	0.006991	0.006990	0.006989	0.006987	0.006985	0.006981	0.006978	0.006974	0.006969	0.006964	0.006958	0.006952	0.006945	0.006937	0.006929	0.006921	0.006912	0.006904	0.006895	0.006887	0.006877	0.006869	0.006861	0.006854	0.006848	0.006842	0.006839	0.006834	0.006831	0.006829	0.006827	0.006825	0.006825	0.006825	0.006827	0.006828	0.006831	0.006833	0.006836	0.006840	0.006843	0.006846	0.006850	0.006853	0.006855	0.006858	0.006860	0.006861	0.006862	0.006862
0.5100	0.007353	0.007352	0.007349	0.007343	0.007335	0.007326	0.007314	0.007301	0.007286	0.007269	0.007252	0.007234	0.007215	0.007196	0.007177	0.007158	0.007139	0.007120	0.007103	0.007086	0.007070	0.007055	0.007041	0.007028	0.007017	0.007007	0.006998	0.006991	0.006985	0.006980	0.006976	0.006973	0.006971	0.006970	0.006969	0.006969	0.006969	0.006970	0.006970	0.006970	0.006971	0.006971	0.006971	0.006971	0.006970	0.006968	0.006966	0.006963	0.006960	0.006956	0.006951	0.006945	0.006938	0.006932	0.006924	0.006917	0.006908	0.006900	0.006892	0.006883	0.006875	0.006867	0.006859	0.006852	0.006844	0.006838	0.006834	0.006829	0.006824	0.006821	0.006819	0.006817	0.006817	0.006818	0.006819	0.006821	0.006823	0.006826	0.006829	0.006833	0.006837	0.006841	0.006844	0.006848	0.006852	0.006855	0.006857	0.006859	0.006861	0.006862	0.006862
0.5200	0.007336	0.007335	0.007331	0.007325	0.007318	0.007308	0.007296	0.007282	0.007267	0.007251	0.007233	0.007215	0.007196	0.007176	0.007156	0.007137	0.007118	0.007099	0.007081	0.007064	0.007048	0.007033	0.007019	0.007006	0.006995	0.006985	0.006977	0.006970	0.006965	0.006960	0.006957	0.006955	0.006954	0.006954	0.006954	0.006955	0.006956	0.006958	0.006959	0.006961	0.006963	0.006964	0.006965	0.006965	0.006965	0.006964	0.006962	0.006960	0.006957	0.006953	0.006948	0.006941	0.006935	0.006929	0.006922	0.006914	0.006906	0.006898	0.006889	0.006881	0.006872	0.006864	0.006857	0.006849	0.006842	0.006837	0.006831	0.006827	0.006824	0.006821	0.006819	0.006817	0.006817	0.006818	0.006820	0.006823	0.006826	0.006829	0.006833	0.006838	0.006842	0.006847	0.006851	0.006855	0.006859	0.006863	0.006866	0.006868	0.006870	0.006871	0.006871
0.5300	0.007307	0.007306	0.007302	0.007296	0.007288	0.007278	0.007265	0.007252	0.007236	0.007220	0.007202	0.007183	0.007164	0.007145	0.007125	0.007105	0.007086	0.007067	0.007049	0.007032	0.007016	0.007001	0.006988	0.006976	0.006965	0.006956	0.006949	0.006943	0.006938	0.006935	0.006933	0.006932	0.006932	0.006932	0.006934	0.006936	0.006939	0.006941	0.006944	0.006947	0.006950	0.006952	0.006954	0.006955	0.006955	0.006955	0.006954	0.006952	0.006950	0.006946	0.006942	0.006937	0.006931	0.006925	0.006918	0.006911	0.006903	0.006895	0.006886	0.006878	0.006870	0.006862	0.006855	0.006848	0.006842	0.006836	0.006831	0.006827	0.006823	0.006821	0.006820	0.006820	0.006820	0.006822	0.006824	0.006827	0.006831	0.006835	0.006840	0.006845	0.006850	0.006855	0.006860	0.006865	0.006869	0.006873	0.006876	0.006879	0.006881	0.006882	0.006882
0.5400	0.007296	0.007295	0.007292	0.007286	0.007278	0.007267	0.007255	0.007241	0.007226	0.007209	0.007191	0.007172	0.007152	0.007132	0.007112	0.007093	0.007073	0.007054	0.007036	0.007019	0.007004	0.006989	0.006976	0.006964	0.006955	0.006946	0.006939	0.006934	0.006930	0.006928	0.006927	0.006927	0.006928	0.006930	0.006933	0.006936	0.006940	0.006944	0.006948	0.006952	0.006956	0.006959	0.006962	0.006964	0.006965	0.006966	0.006965	0.006964	0.006962	0.006959	0.006955	0.006950	0.006945	0.006939	0.006932	0.006924	0.006916	0.006908	0.006900	0.006892	0.006884	0.006876	0.006869	0.006862	0.006856	0.006851	0.006846	0.006843	0.006840	0.006839	0.006838	0.006838	0.006839	0.006842	0.006845	0.006849	0.006853	0.006858	0.006864	0.006870	0.006876	0.006882	0.006887	0.006893	0.006898	0.006903	0.006906	0.006909	0.006912	0.006913	0.006914
0.5500	0.007267	0.007266	0.007263	0.007257	0.007249	0.007238	0.007226	0.007212	0.007196	0.007179	0.007161	0.007141	0.007122	0.007102	0.007082	0.007062	0.007042	0.007023	0.007005	0.006989	0.006971	0.006957	0.006944	0.006934	0.006924	0.006917	0.006911	0.006907	0.006904	0.006903	0.006903	0.006904	0.006906	0.006910	0.006914	0.006918	0.006923	0.006929	0.006934	0.006939	0.006937	0.006941	0.006945	0.006947	0.006950	0.006951	0.006951	0.006959	0.006957	0.006954	0.006951	0.006947	0.006941	0.006935	0.006929	0.006921	0.006914	0.006906	0.006898	0.006890	0.006882	0.006874	0.006867	0.006852	0.006847	0.006842	0.006838	0.006835	0.006832	0.006830	0.006830	0.006831	0.006833	0.006835	0.006839	0.006851	0.006856	0.006862	0.006868	0.006875	0.006881	0.006888	0.006895	0.006901	0.006907	0.006912	0.006916	0.006919	0.006922	0.006923	0.006924
0.5600	0.007261	0.007259	0.007256	0.007249	0.007241	0.007230	0.007218	0.007204	0.007188	0.007171	0.007152	0.007133	0.007113	0.007093	0.007073	0.007053	0.007034	0.007015	0.006997	0.006981	0.006966	0.006952	0.006940	0.006929	0.006921	0.006914	0.006909	0.006906	0.006904	0.006904	0.006906	0.006909	0.006913	0.006918	0.006923	0.006930	0.006937	0.006944	0.006951	0.006957	0.006963	0.006969	0.006974	0.006978	0.006981	0.006983	0.006985	0.006985	0.006984	0.006982	0.006973	0.006969	0.006961	0.006955	0.006949	0.006942	0.006935	0.006928	0.006920	0.006913	0.006905	0.006898	0.006892	0.006886	0.006880	0.006876	0.006873	0.006871	0.006869	0.006869	0.006860	0.006861	0.006864	0.006868	0.006873	0.006878	0.006884	0.006891	0.006898	0.006905	0.006912	0.006920	0.006927	0.006933	0.006939	0.006945	0.006949	0.006953	0.006955	0.006957	0.006958
0.5700	0.007223	0.007222	0.007219	0.007213	0.007204	0.007194	0.007182	0.007168	0.007152	0.007135	0.007117	0.007098	0.007079	0.007059	0.007039	0.007020	0.007005	0.006987	0.006970	0.006954	0.006939	0.006926	0.006915	0.006905	0.006898	0.006892	0.006889	0.006887	0.006887	0.006888	0.006888	0.006892	0.006898	0.006904	0.006912	0.006920	0.006928	0.006936	0.006945	0.006953	0.006966	0.006970	0.006977	0.006982	0.006987	0.006990	0.006992	0.006993	0.006993	0.006992	0.006989	0.006986	0.006981	0.006976	0.006970	0.006963	0.006956	0.006949	0.006941	0.006934	0.006927	0.006920	0.006911	0.006906	0.006897	0.006893	0.006890	0.006888	0.006888	0.006887	0.006889	0.006892	0.006896	0.006901	0.006907	0.006914	0.006921	0.006929	0.006937	0.006946	0.006955	0.006963	0.006971	0.006979	0.006986	0.006992	0.006998	0.007002	0.007005	0.007007	0.007007
0.5800	0.007228	0.007227	0.007223	0.007217	0.007208	0.007198	0.007185	0.007170	0.007154	0.007137	0.007118	0.007098	0.007078	0.007058	0.007038	0.007018	0.006998	0.006979	0.006961	0.006946	0.006931	0.006920	0.006909	0.006900	0.006894	0.006889	0.006887	0.006886	0.006887	0.006890	0.006896	0.006903	0.006910	0.006917	0.006926	0.006936	0.006946	0.006957	0.006967	0.006977	0.006986	0.006994	0.007002	0.007009	0.007014	0.007019	0.007022	0.007023	0.007024	0.007023	0.007021	0.007017	0.007013	0.007008	0.007002	0.006995	0.006988	0.006978	0.006971	0.006963	0.006956	0.006950	0.006942	0.006936	0.006932	0.006928	0.006926	0.006925	0.006925	0.006926	0.006929	0.006932	0.006937	0.006943	0.006951	0.006959	0.006967	0.006976	0.006986	0.006996	0.007006	0.007016	0.007025	0.007034	0.007042	0.007049	0.007055	0.007060	0.007063	0.007065	0.007066
0.5900	0.007209	0.007208	0.007204	0.007198	0.007189	0.007179	0.007166	0.007151	0.007135	0.007117	0.007098	0.007079	0.007059	0.007038	0.007018	0.006999	0.006980	0.006962	0.006945	0.006930	0.006916	0.006904	0.006895	0.006887	0.006882	0.006878	0.006877	0.006878	0.006881	0.006886	0.006893	0.006901	0.006907	0.006917	0.006929	0.006941	0.006953	0.006966	0.006978	0.006990	0.007001	0.007011	0.007020	0.007028	0.007035	0.007041	0.007045	0.007048	0.007049	0.007049	0.007047	0.007045	0.007041	0.007036	0.007030	0.007024	0.007017	0.007009	0.007002	0.006995	0.006988	0.006982	0.006976	0.006971	0.006967	0.006964	0.006962	0.006961	0.006962	0.006964	0.006967	0.006972	0.006978	0.006985	0.006993	0.007002	0.007012	0.007023	0.007034	0.007044	0.007056	0.007066	0.007077	0.007087	0.007096	0.007103	0.007110	0.007116	0.007119	0.007122	0.007123
0.6000	0.007198	0.007197	0.007193	0.007187	0.007178	0.007168	0.007155	0.007140	0.007124	0.007106	0.007088	0.007068	0.007048	0.007028	0.007008	0.006989	0.006970	0.006953	0.006936	0.006922	0.006909	0.006898	0.006890	0.006883	0.006879	0.006877	0.006877	0.006880	0.006885	0.006892	0.006901	0.006911	0.006923	0.006935	0.006949	0.006963	0.006978	0.006992	0.007007	0.007021	0.007034	0.007046	0.007057	0.007066	0.007075	0.007081	0.007087	0.007090	0.007091	0.007091	0.007091	0.007088	0.007085	0.007081	0.007075	0.007069	0.007063	0.007056	0.007049	0.007042	0.007035	0.007028	0.007023	0.007018	0.007015	0.007012	0.007011	0.007012	0.007013	0.007016	0.007021	0.007027	0.007034	0.007043	0.007052	0.007063	0.007074	0.007085	0.007098	0.007110	0.007123	0.007135	0.007146	0.007157	0.007167	0.007176	0.007184	0.007189	0.007194	0.007196	0.007197
0.6100	0.007189	0.007188	0.007184	0.007178	0.007169	0.007158	0.007146	0.007131	0.007114	0.007097	0.007078	0.007059	0.007039	0.007019	0.006999	0.006980	0.006962	0.006944	0.006929	0.006915	0.006903	0.006893	0.006886	0.006881	0.006878	0.006879	0.006880	0.006885	0.006892	0.006902	0.006913	0.006926	0.006940	0.006955	0.006972	0.006989	0.007006	0.007023	0.007038	0.007054	0.007069	0.007083	0.007096	0.007107	0.007117	0.007125	0.007132	0.007137	0.007140	0.007141	0.007141	0.007139	0.007136	0.007132	0.007127	0.007122	0.007115	0.007109	0.007102	0.007095	0.007089	0.007083	0.007078	0.007073	0.007070	0.007069	0.007068	0.007070	0.007072	0.007077	0.007082	0.007090	0.007098	0.007108	0.007119	0.007131	0.007144	0.007158	0.007172	0.007186	0.007200	0.007214	0.007227	0.007239	0.007250	0.007259	0.007268	0.007274	0.007279	0.007282	0.007283
0.6200	0.007175	0.007174	0.007170	0.007164	0.007155	0.007144	0.007131	0.007116	0.007100	0.007082	0.007063	0.007044	0.007024	0.007004	0.006985	0.006966	0.006948	0.006932	0.006917	0.006904	0.006893	0.006885	0.006878	0.006875	0.006874	0.006876	0.006880	0.006888	0.006897	0.006909	0.006922	0.006938	0.006955	0.006973	0.006992	0.007012	0.007032	0.007052	0.007071	0.007090	0.007107	0.007123	0.007138	0.007152	0.007163	0.007173	0.007181	0.007186	0.007190	0.007193	0.007193	0.007192	0.007189	0.007186	0.007181	0.007176	0.007169	0.007163	0.007156	0.007150	0.007144	0.007139	0.007134	0.007131	0.007129	0.007128	0.007128	0.007131	0.007134	0.007140	0.007147	0.007155	0.007166	0.007177	0.007190	0.007204	0.007219	0.007234	0.007250	0.007266	0.007282	0.007297	0.007312	0.007325	0.007338	0.007349	0.007358	0.007365	0.007371	0.007374	0.007375
0.6300	0.007165	0.007163	0.007160	0.007153	0.007145	0.007134	0.007121	0.007106	0.007090	0.007073	0.007054	0.007035	0.007015	0.006996	0.006977	0.006959	0.006942	0.006926	0.006913	0.006901	0.006891	0.006884	0.006880	0.006879	0.006880	0.006884	0.006891	0.006901	0.006913	0.006928	0.006945	0.006963	0.006984	0.007005	0.007028	0.007051	0.007074	0.007096	0.007119	0.007140	0.007160	0.007179	0.007196	0.007212	0.007225	0.007236	0.007246	0.007253	0.007258	0.007261	0.007263	0.007262	0.007261	0.007258	0.007253	0.007248	0.007243	0.007237	0.007231	0.007225	0.007220	0.007215	0.007212	0.007209	0.007207	0.007207	0.007209	0.007213	0.007218	0.007226	0.007235	0.007245	0.007257	0.007271	0.007286	0.007303	0.007320	0.007338	0.007356	0.007374	0.007392	0.007410	0.007426	0.007442	0.007456	0.007468	0.007479	0.007487	0.007493	0.007497	0.007498
0.6400	0.007173	0.007171	0.007167	0.007161	0.007152	0.007141	0.007128	0.007114	0.007097	0.007080	0.007060	0.007041	0.007022	0.007003	0.006984	0.006966	0.006950	0.006935	0.006922	0.006911	0.006902	0.006897	0.006894	0.006894	0.006898	0.006904	0.006913	0.006926	0.006941	0.006959	0.006979	0.007001	0.007024	0.007049	0.007075	0.007101	0.007127	0.007153	0.007178	0.007203	0.007225	0.007247	0.007266	0.007284	0.007299	0.007312	0.007323	0.007332	0.007338	0.007342	0.007343	0.007344	0.007342	0.007340	0.007336	0.007331	0.007324	0.007319	0.007313	0.007308	0.007303	0.007299	0.007296	0.007294	0.007294	0.007294	0.007298	0.007303	0.007309	0.007318	0.007329	0.007341	0.007356	0.007372	0.007389	0.007408	0.007427	0.007447	0.007468	0.007488	0.007508	0.007528	0.007547	0.007564	0.007580	0.007594	0.007605	0.007615	0.007622	0.007626	0.007627
0.6500	0.007166	0.007165	0.007161	0.007155	0.007146	0.007135	0.007122	0.007107	0.007091	0.007073	0.007055	0.007036	0.007017	0.006998	0.006980	0.006963	0.006947	0.006933	0.006922	0.006912	0.006906	0.006902	0.006902	0.006904	0.006911	0.006920	0.006933	0.006949	0.006968	0.006989	0.007013	0.007039	0.007067	0.007096	0.007126	0.007156	0.007187	0.007217	0.007246	0.007273	0.007300	0.007324	0.007346	0.007366	0.007384	0.007399	0.007412	0.007422	0.007429	0.007434	0.007437	0.007438	0.007437	0.007434	0.007431	0.007427	0.007422	0.007416	0.007411	0.007405	0.007401	0.007395	0.007393	0.007393	0.007394	0.007396	0.007401	0.007408	0.007417	0.007428	0.007441	0.007456	0.007473	0.007492	0.007510	0.007531	0.007554	0.007577	0.007601	0.007624	0.007648	0.007670	0.007692	0.007711	0.007729	0.007745	0.007759	0.007769	0.007777	0.007782	0.007783
0.6600	0.007172	0.007171	0.007167	0.007160	0.007152	0.007141	0.007128	0.007113	0.007097	0.007080	0.007061	0.007043	0.007024	0.007006	0.006988	0.006972	0.006957	0.006944	0.006934	0.006926	0.006921	0.006920	0.006922	0.006928	0.006937	0.006950	0.006966	0.006986	0.007009	0.007035	0.007063	0.007094	0.007126	0.007159	0.007194	0.007228	0.007263	0.007297	0.007330	0.007362	0.007391	0.007418	0.007444	0.007467	0.007487	0.007504	0.007519	0.007530	0.007539	0.007545	0.007549	0.007551	0.007551	0.007550	0.007547	0.007543	0.007539	0.007534	0.007529	0.007525	0.007522	0.007519	0.007517	0.007518	0.007520	0.007525	0.007531	0.007540	0.007552	0.007565	0.007581	0.007599	0.007619	0.007641	0.007664	0.007690	0.007716	0.007743	0.007770	0.007793	0.007819	0.007845	0.007869	0.007890	0.007911	0.007929	0.007944	0.007956	0.007965	0.007970	0.007972
0.6700	0.007177	0.007176	0.007172	0.007166	0.007157	0.007146	0.007133	0.007118	0.007102	0.007085	0.007067	0.007049	0.007030	0.007013	0.006996	0.006981	0.006967	0.006956	0.006947	0.006941	0.006939	0.006940	0.006945	0.006954	0.006967	0.006983	0.007003	0.007027	0.007055	0.007084	0.007117	0.007153	0.007177	0.007215	0.007253	0.007292	0.007331	0.007368	0.007405	0.007440	0.007473	0.007504	0.007532	0.007558	0.007580	0.007598	0.007615	0.007628	0.007639	0.007647	0.007652	0.007655	0.007656	0.007656	0.007654	0.007651	0.007647	0.007644	0.007640	0.007637	0.007635	0.007634	0.007633	0.007632	0.007636	0.007658	0.007667	0.007678	0.007692	0.007708	0.007727	0.007749	0.007773	0.007798	0.007826	0.007855	0.007885	0.007917	0.007948	0.007979	0.008009	0.008039	0.008067	0.008093	0.008116	0.008137	0.008154	0.008168	0.008178	0.008184	0.008186
0.6800	0.007179	0.007178	0.007174	0.007168	0.007159	0.007148	0.007135	0.007121	0.007105	0.007088	0.007070	0.007053	0.007035	0.007019	0.007002	0.006988	0.006976	0.006966	0.006960	0.006957	0.006957	0.006961	0.006969	0.006977	0.006993	0.007013	0.007038	0.007066	0.007098	0.007133	0.007170	0.007210	0.007252	0.007295	0.007349	0.007394	0.007438	0.007482	0.007525	0.007565	0.007603	0.007638	0.007670	0.007699	0.007725	0.007747	0.007766	0.007781	0.007793	0.007802	0.007808	0.007812	0.007813	0.007812	0.007810	0.007807	0.007804	0.007801	0.007798	0.007795	0.007794	0.007794	0.007796	0.007800	0.007799	0.007808	0.007819	0.007833	0.007850	0.007870	0.007893	0.007918	0.007946	0.007977	0.008009	0.008042	0.008078	0.008114	0.008149	0.008185	0.008220	0.008254	0.008286	0.008315	0.008342	0.008365	0.008385	0.008401	0.008412	0.008419	0.008421
0.6900	0.007199	0.007198	0.007188	0.007182	0.007173	0.007162	0.007150	0.007136	0.007120	0.007103	0.007086	0.007070	0.007053	0.007037	0.007022	0.007008	0.006998	0.006991	0.006986	0.006986	0.006989	0.006997	0.007011	0.007028	0.007049	0.007075	0.007105	0.007140	0.007183	0.007225	0.007270	0.007317	0.007367	0.007417	0.007468	0.007519	0.007570	0.007607	0.007654	0.007699	0.007741	0.007780	0.007816	0.007848	0.007877	0.007901	0.007922	0.007940	0.007953	0.007963	0.007970	0.007975	0.007978	0.007978	0.007977	0.007975	0.007972	0.007970	0.007968	0.007965	0.007965	0.007966	0.007970	0.007976	0.007984	0.007996	0.008010	0.008027	0.008048	0.008071	0.008098	0.008128	0.008160	0.008195	0.008232	0.008287	0.008327	0.008369	0.008411	0.008452	0.008493	0.008532	0.008569	0.008603	0.008634	0.008661	0.008684	0.008702	0.008715	0.008723	0.008726
0.7000	0.007205	0.007203	0.007200	0.007193	0.007185	0.007174	0.007162	0.007148	0.007133	0.007117	0.007098	0.007082	0.007066	0.007052	0.007039	0.007028	0.007020	0.007015	0.007014	0.007017	0.007024	0.007035	0.007052	0.007073	0.007100	0.007131	0.007167	0.007207	0.007252	0.007300	0.007354	0.007413	0.007469	0.007527	0.007585	0.007644	0.007701	0.007757	0.007811	0.007861	0.007909	0.007953	0.007994	0.008030	0.008062	0.008089	0.008113	0.008132	0.008147	0.008159	0.008167	0.008173	0.008176	0.008177	0.008176	0.008175	0.008173	0.008171	0.008168	0.008168	0.008169	0.008173	0.008178	0.008187	0.008198	0.008213	0.008231	0.008253	0.008278	0.008308	0.008341	0.008377	0.008416	0.008457	0.008501	0.008547	0.008595	0.008643	0.008692	0.008740	0.008786	0.008832	0.008874	0.008914	0.008950	0.008981	0.009008	0.009029	0.009044	0.009053	0.009056
0.7100	0.007224	0.007223	0.007219	0.007213	0.007204	0.007194	0.007182	0.007168	0.007154	0.007138	0.007123	0.007108	0.007093	0.007080	0.007068	0.007059	0.007053	0.007051	0.007054	0.007060	0.007071	0.007088	0.007111	0.007139	0.007171	0.007209	0.007249	0.007297	0.007350	0.007406	0.007466	0.007529	0.007593	0.007659	0.007724	0.007790	0.007854	0.007917	0.007977	0.008034	0.008088	0.008137	0.008182	0.008222	0.008258	0.008288	0.008319	0.008341	0.008358	0.008371	0.008381	0.008387	0.008391	0.008389	0.008389	0.008388	0.008387	0.008386	0.008386	0.008388	0.008391	0.008397	0.008404	0.008416	0.008431	0.008449	0.008472	0.008498	0.008529	0.008565	0.008603	0.008646	0.008692	0.008741	0.008792	0.008846	0.008901	0.008962	0.009019	0.009075	0.009130	0.009183	0.009232	0.009278	0.009320	0.009356	0.009387	0.009411	0.009429	0.009440	0.009443
0.7200	0.007241	0.007239	0.007236	0.007230	0.007221	0.007211	0.007200	0.007186	0.007172	0.007158	0.007143	0.007130	0.007117	0.007106	0.007097	0.007091	0.007089	0.007090	0.007096	0.007108	0.007124	0.007147	0.007175	0.007209	0.007250	0.007296	0.007347	0.007404	0.007466	0.007532	0.007601	0.007673	0.007747	0.007822	0.007897	0.007971	0.008044	0.008115	0.008182	0.008246	0.008307	0.008362	0.008412	0.008457	0.008496	0.008530	0.008556	0.008580	0.008598	0.008612	0.008623	0.008631	0.008635	0.008638	0.008639	0.008639	0.008639	0.008639	0.008641	0.008644	0.008649	0.008657	0.008669	0.008684	0.008703	0.008726	0.008754	0.008786	0.008824	0.008865	0.008912	0.008963	0.009017	0.009076	0.009137	0.009201	0.009266	0.009332	0.009399	0.009465	0.009531	0.009594	0.009652	0.009706	0.009754	0.009797	0.009833	0.009861	0.009882	0.009895	0.009899
0.7300	0.007263	0.007262	0.007258	0.007252	0.007245	0.007235	0.007223	0.007211	0.007198	0.007184	0.007171	0.007159	0.007148	0.007139	0.007133	0.007130	0.007131	0.007137	0.007148	0.007165	0.007187	0.007216	0.007252	0.007294	0.007343	0.007398	0.007459	0.007526	0.007598	0.007674	0.007755	0.007837	0.007922	0.008007	0.008092	0.008176	0.008258	0.008338	0.008414	0.008485	0.008552	0.008613	0.008668	0.008718	0.008761	0.008799	0.008830	0.008856	0.008877	0.008893	0.008905	0.008913	0.008919	0.008922	0.008924	0.008925	0.008925	0.008927	0.008930	0.008930	0.008938	0.008949	0.008964	0.008984	0.009008	0.009037	0.009072	0.009112	0.009157	0.009207	0.009263	0.009324	0.009389	0.009458	0.009531	0.009606	0.009683	0.009762	0.009840	0.009917	0.009993	0.010065	0.010133	0.010196	0.010253	0.010303	0.010345	0.010379	0.010403	0.010418	0.010423
0.7400	0.007295	0.007294	0.007291	0.007285	0.007277	0.007268	0.007257	0.007245	0.007233	0.007221	0.007209	0.007194	0.007185	0.007179	0.007176	0.007178	0.007183	0.007193	0.007218	0.007241	0.007271	0.007308	0.007353	0.007398	0.007458	0.007524	0.007597	0.007676	0.007761	0.007851	0.007944	0.008039	0.008137	0.008235	0.008333	0.008429	0.008522	0.008612	0.008698	0.008778	0.008853	0.008921	0.008982	0.009046	0.009094	0.009135	0.009169	0.009198	0.009220	0.009237	0.009250	0.009258	0.009264	0.009259	0.009260	0.009262	0.009264	0.009266	0.009271	0.009279	0.009290	0.009304	0.009324	0.009349	0.009379	0.009415	0.009457	0.009506	0.009561	0.009623	0.009690	0.009763	0.009842	0.009925	0.010019	0.010109	0.010202	0.010295	0.010389	0.010483	0.010574	0.010661	0.010742	0.010818	0.010886	0.010946	0.010997	0.011037	0.011066	0.011083	0.011089
0.7500	0.007345	0.007344	0.007340	0.007335	0.007328	0.007319	0.007309	0.007298	0.007286	0.007275	0.007265	0.007257	0.007251	0.007248	0.007249	0.007255	0.007266	0.007283	0.007307	0.007338	0.007377	0.007424	0.007479	0.007542	0.007615	0.007696	0.007783	0.007877	0.007976	0.008080	0.008188	0.008299	0.008412	0.008525	0.008636	0.008746	0.008852	0.008954	0.009051	0.009141	0.009224	0.009300	0.009369	0.009429	0.009481	0.009526	0.009563	0.009593	0.009617	0.009635	0.009648	0.009657	0.009663	0.009666	0.009669	0.009670	0.009673	0.009677	0.009683	0.009692	0.009707	0.009726	0.009750	0.009781	0.009818	0.009862	0.009914	0.009973	0.010040	0.010115	0.010196	0.010284	0.010374	0.010474	0.010579	0.010687	0.010799	0.010911	0.011024	0.011135	0.011244	0.011347	0.011445	0.011538	0.011619	0.011691	0.011752	0.011800	0.011835	0.011856	0.011863
0.7600	0.007382	0.007381	0.007378	0.007373	0.007366	0.007358	0.007349	0.007339	0.007329	0.007320	0.007312	0.007306	0.007304	0.007305	0.007311	0.007323	0.007340	0.007365	0.007398	0.007439	0.007489	0.007548	0.007617	0.007694	0.007781	0.007876	0.007980	0.008090	0.008207	0.008330	0.008456	0.008585	0.008715	0.008844	0.008973	0.009098	0.009218	0.009333	0.009442	0.009543	0.009636	0.009721	0.009796	0.009862	0.009919	0.009967	0.010007	0.010039	0.010064	0.010083	0.010096	0.010104	0.010109	0.010113	0.010115	0.010117	0.010120	0.010126	0.010135	0.010148	0.010166	0.010190	0.010221	0.010260	0.010306	0.010361	0.010424	0.010497	0.010578	0.010668	0.010767	0.010874	0.010988	0.011109	0.011236	0.011367	0.011501	0.011636	0.011772	0.011906	0.012036	0.012161	0.012280	0.012389	0.012488	0.012574	0.012647	0.012705	0.012747	0.012773	0.012781
0.7700	0.007416	0.007415	0.007412	0.007408	0.007402	0.007394	0.007386	0.007378	0.007370	0.007364	0.007359	0.007357	0.007359	0.007365	0.007378	0.007396	0.007422	0.007457	0.007501	0.007553	0.007617	0.007690	0.007774	0.007869	0.007973	0.008088	0.008211	0.008342	0.008480	0.008624	0.008771	0.008921	0.009072	0.009222	0.009369	0.009516	0.009654	0.009784	0.009907	0.010021	0.010124	0.010218	0.010301	0.010373	0.010435	0.010487	0.010529	0.010562	0.010584	0.010603	0.010616	0.010624	0.010629	0.010632	0.010634	0.010636	0.010640	0.010647	0.010659	0.010676	0.010699	0.010730	0.010769	0.010817	0.010875	0.010942	0.011021	0.011110	0.011209	0.011319	0.011439	0.011569	0.011710	0.011856	0.012010	0.012169	0.012331	0.012496	0.012661	0.012824	0.012982	0.013134	0.013284	0.013417	0.013537	0.013640	0.013729	0.013800	0.013852	0.013883	0.013893
0.7800	0.007474	0.007473	0.007470	0.007466	0.007460	0.007454	0.007447	0.007441	0.007435	0.007431	0.007430	0.007433	0.007440	0.007453	0.007473	0.007500	0.007536	0.007582	0.007638	0.007706	0.007785	0.007876	0.007980	0.008096	0.008224	0.008361	0.008509	0.008666	0.008829	0.009000	0.009174	0.009352	0.009527	0.009701	0.009872	0.010036	0.010194	0.010343	0.010481	0.010609	0.010725	0.010828	0.010919	0.010998	0.011064	0.011118	0.011162	0.011196	0.011220	0.011237	0.011248	0.011254	0.011257	0.011258	0.011258	0.011260	0.011265	0.011273	0.011288	0.011309	0.011338	0.011376	0.011424	0.011484	0.011555	0.011638	0.011735	0.011844	0.011967	0.012101	0.012249	0.012409	0.012579	0.012759	0.012947	0.013142	0.013342	0.013544	0.013747	0.013948	0.014143	0.014331	0.014508	0.014672	0.014820	0.014950	0.015060	0.015148	0.015211	0.015250	0.015263
0.7900	0.007549	0.007548	0.007546	0.007542	0.007538	0.007533	0.007528	0.007523	0.007520	0.007520	0.007524	0.007532	0.007545	0.007566	0.007595	0.007633	0.007682	0.007742	0.007814	0.007900	0.008000	0.008113	0.008240	0.008382	0.008537	0.008704	0.008885	0.009073	0.009268	0.009470	0.009675	0.009882	0.010089	0.010292	0.010489	0.010679	0.010860	0.011030	0.011187	0.011330	0.011459	0.011573	0.011672	0.011757	0.011827	0.011883	0.011927	0.011960	0.011982	0.011997	0.012004	0.012007	0.012007	0.012005	0.012003	0.012004	0.012008	0.012018	0.012036	0.012062	0.012098	0.012146	0.012206	0.012280	0.012368	0.012471	0.012590	0.012725	0.012876	0.013043	0.013226	0.013422	0.013632	0.013854	0.014088	0.014329	0.014576	0.014826	0.015077	0.015326	0.015568	0.015801	0.016022	0.016226	0.016411	0.016573	0.016710	0.016819	0.016898	0.016946	0.016963
0.8000	0.007578	0.007578	0.007576	0.007573	0.007570	0.007567	0.007564	0.007563	0.007565	0.007569	0.007573	0.007589	0.007611	0.007642	0.007683	0.007735	0.007800	0.007878	0.007971	0.008080	0.008229	0.008371	0.008530	0.008704	0.008894	0.009097	0.009314	0.009541	0.009777	0.010019	0.010264	0.010509	0.010753	0.010991	0.011222	0.011443	0.011651	0.011845	0.012023	0.012184	0.012328	0.012453	0.012561	0.012650	0.012722	0.012779	0.012822	0.012851	0.012870	0.012879	0.012882	0.012879	0.012873	0.012865	0.012860	0.012859	0.012863	0.012875	0.012896	0.012928	0.012973	0.013032	0.013107	0.013199	0.013309	0.013438	0.013586	0.013754	0.013942	0.014149	0.014376	0.014620	0.014886	0.015162	0.015452	0.015753	0.016062	0.016375	0.016689	0.017001	0.017305	0.017599	0.017876	0.018134	0.018367	0.018577	0.018750	0.018889	0.018989	0.019051	0.019071
0.8100	0.007687	0.007686	0.007685	0.007683	0.007681	0.007680	0.007680	0.007682	0.007688	0.007698	0.007714	0.007738	0.007771	0.007815	0.007870	0.007940	0.008025	0.008127	0.008247	0.008386	0.008544	0.008723	0.008921	0.009137	0.009372	0.009624	0.009890	0.010167	0.010454	0.010749	0.011045	0.011339	0.011630	0.011915	0.012187	0.012445	0.012688	0.012911	0.013113	0.013294	0.013453	0.013589	0.013703	0.013796	0.013868	0.013920	0.013957	0.013979	0.013988	0.013988	0.013980	0.013968	0.013952	0.013937	0.013926	0.013920	0.013921	0.013933	0.013957	0.013996	0.014051	0.014124	0.014218	0.014332	0.014469	0.014630	0.014816	0.015026	0.015261	0.015522	0.015806	0.016114	0.016443	0.016791	0.017157	0.017538	0.017929	0.018327	0.018730	0.019128	0.019517	0.019892	0.020248	0.020579	0.020879	0.021143	0.021366	0.021545	0.021675	0.021754	0.021780
0.8200	0.007786	0.007786	0.007785	0.007784	0.007784	0.007786	0.007789	0.007796	0.007808	0.007825	0.007851	0.007886	0.007932	0.007992	0.008067	0.008160	0.008272	0.008404	0.008558	0.008736	0.008938	0.009165	0.009415	0.009661	0.009951	0.010296	0.010626	0.010971	0.011325	0.011684	0.012045	0.012405	0.012756	0.013095	0.013419	0.013723	0.014005	0.014263	0.014493	0.014696	0.014870	0.015016	0.015135	0.015227	0.015295	0.015341	0.015367	0.015376	0.015371	0.015355	0.015330	0.015302	0.015273	0.015246	0.015224	0.015210	0.015207	0.015218	0.015245	0.015292	0.015359	0.015449	0.015566	0.015710	0.015883	0.016086	0.016321	0.016587	0.016886	0.017216	0.017577	0.017969	0.018389	0.018835	0.019305	0.019793	0.020297	0.020811	0.021328	0.021844	0.022349	0.022844	0.023309	0.023742	0.024136	0.024483	0.024777	0.025012	0.025183	0.025287	0.025322
0.8300	0.007862	0.007862	0.007862	0.007863	0.007866	0.007871	0.007879	0.007892	0.007912	0.007939	0.007977	0.008026	0.008090	0.008171	0.008272	0.008393	0.008538	0.008709	0.008907	0.009134	0.009389	0.009674	0.010024	0.010373	0.010747	0.011145	0.011562	0.011995	0.012438	0.012893	0.013341	0.013786	0.014216	0.014628	0.015018	0.015380	0.015711	0.016009	0.016271	0.016496	0.016685	0.016837	0.016955	0.017040	0.017095	0.017123	0.017125	0.017111	0.017081	0.017039	0.016990	0.016938	0.016886	0.016839	0.016800	0.016773	0.016762	0.016770	0.016800	0.016855	0.016939	0.017052	0.017199	0.017382	0.017601	0.017860	0.018159	0.018499	0.018883	0.019308	0.019774	0.020280	0.020824	0.021404	0.022015	0.022654	0.023314	0.023995	0.024678	0.025360	0.026032	0.026684	0.027305	0.027885	0.028414	0.028880	0.029277	0.029594	0.029825	0.029966	0.030014
0.8400	0.007998	0.007998	0.008000	0.008003	0.008009	0.008018	0.008023	0.008043	0.008073	0.008113	0.008167	0.008237	0.008326	0.008437	0.008573	0.008736	0.008931	0.009159	0.009423	0.009736	0.010076	0.010455	0.010872	0.011325	0.011811	0.012326	0.012803	0.013354	0.013916	0.014481	0.015132	0.015688	0.016223	0.016732	0.017206	0.017642	0.018033	0.018378	0.018673	0.018920	0.019117	0.019267	0.019373	0.019437	0.019464	0.019459	0.019426	0.019371	0.019299	0.019215	0.019125	0.019034	0.018947	0.018867	0.018802	0.018754	0.018729	0.018730	0.018761	0.018826	0.018928	0.019070	0.019257	0.019490	0.019772	0.020105	0.020493	0.020937	0.021435	0.021990	0.022600	0.023266	0.023985	0.024753	0.025567	0.026420	0.027305	0.028215	0.029138	0.030064	0.030980	0.031872	0.032725	0.033524	0.034254	0.034902	0.035452	0.035894	0.036217	0.036414	0.036480
0.8500	0.008107	0.008108	0.008111	0.008118	0.008128	0.008143	0.008165	0.008197	0.008239	0.008297	0.008372	0.008469	0.008590	0.008742	0.008925	0.009146	0.009407	0.009714	0.010067	0.010471	0.010934	0.011440	0.011997	0.012600	0.013167	0.013846	0.014553	0.015282	0.016022	0.016888	0.017626	0.018341	0.019024	0.019663	0.020251	0.020779	0.021244	0.021641	0.021969	0.022228	0.022420	0.022549	0.022620	0.022638	0.022609	0.022541	0.022437	0.022310	0.022168	0.022015	0.021858	0.021704	0.021560	0.021430	0.021322	0.021241	0.021192	0.021180	0.021209	0.021283	0.021408	0.021589	0.021828	0.022130	0.022497	0.022937	0.023446	0.024032	0.024693	0.025431	0.026248	0.027142	0.028112	0.029154	0.030262	0.031432	0.032652	0.033920	0.035206	0.036503	0.037792	0.039053	0.040266	0.041408	0.042456	0.043388	0.044183	0.044823	0.045292	0.045578	0.045675
0.8600	0.008234	0.008236	0.008241	0.008251	0.008267	0.008291	0.008324	0.008369	0.008431	0.008512	0.008618	0.008752	0.008920	0.009127	0.009380	0.009682	0.010043	0.010463	0.010949	0.011503	0.012129	0.012830	0.013615	0.014454	0.015359	0.016307	0.017299	0.018314	0.019334	0.020352	0.021347	0.022300	0.023197	0.024029	0.024772	0.025422	0.025973	0.026422	0.026771	0.027018	0.027171	0.027236	0.027223	0.027141	0.027001	0.026813	0.026588	0.026338	0.026065	0.025792	0.025521	0.025263	0.025020	0.024805	0.024626	0.024489	0.024398	0.024360	0.024381	0.024464	0.024620	0.024851	0.025163	0.025563	0.026052	0.026638	0.027328	0.028122	0.029022	0.030034	0.031158	0.032397	0.033751	0.035212	0.036778	0.038441	0.040200	0.042018	0.043888	0.045787	0.047690	0.049565	0.051380	0.053099	0.054687	0.056107	0.057323	0.058306	0.059028	0.059470	0.059619
0.8700	0.008400	0.008403	0.008411	0.008427	0.008451	0.008485	0.008533	0.008599	0.008687	0.008802	0.008951	0.009140	0.009376	0.009668	0.010024	0.010453	0.010963	0.011562	0.012259	0.013058	0.013965	0.014979	0.016101	0.017322	0.018573	0.019963	0.021405	0.022897	0.024380	0.025841	0.027252	0.028585	0.029814	0.031043	0.032002	0.032805	0.033444	0.033919	0.034234	0.034397	0.034420	0.034320	0.034112	0.033814	0.033444	0.033018	0.032555	0.032069	0.031567	0.031079	0.030608	0.030166	0.029762	0.029402	0.029102	0.028867	0.028702	0.028617	0.028618	0.028712	0.028906	0.029208	0.029624	0.030163	0.030832	0.031639	0.032591	0.033697	0.034967	0.036400	0.038006	0.039789	0.041750	0.043890	0.046203	0.048697	0.051331	0.054099	0.056975	0.059927	0.062914	0.065887	0.068795	0.071576	0.074165	0.076497	0.078511	0.080146	0.081353	0.082093	0.082343
0.8800	0.008593	0.008597	0.008610	0.008632	0.008667	0.008717	0.008787	0.008883	0.009010	0.009176	0.009391	0.009664	0.010007	0.010435	0.010958	0.011593	0.012355	0.013259	0.014320	0.015548	0.016954	0.018548	0.020316	0.022262	0.024356	0.026578	0.028918	0.031281	0.033640	0.035939	0.038122	0.040131	0.041929	0.043476	0.044736	0.045699	0.046364	0.046734	0.046838	0.046696	0.046340	0.045804	0.045121	0.044325	0.043410	0.042485	0.041535	0.040576	0.039644	0.038741	0.037898	0.037122	0.036416	0.035809	0.035293	0.034883	0.034587	0.034413	0.034369	0.034464	0.034707	0.035109	0.035680	0.036431	0.037375	0.038524	0.039893	0.041497	0.043348	0.045473	0.047871	0.050562	0.053558	0.056866	0.060507	0.064448	0.068693	0.073221	0.078080	0.083068	0.088196	0.093382	0.098540	0.103534	0.108247	0.112547	0.116296	0.119369	0.121653	0.123060	0.123535
0.8900	0.008817	0.008823	0.008842	0.008875	0.008927	0.009001	0.009104	0.009244	0.009432	0.009679	0.010001	0.010415	0.010941	0.011600	0.012422	0.013431	0.014662	0.016151	0.017930	0.020022	0.022467	0.025279	0.028457	0.031996	0.035840	0.039977	0.044305	0.048717	0.053087	0.057275	0.061145	0.064567	0.067435	0.069670	0.071246	0.072154	0.072424	0.072113	0.071297	0.070061	0.068491	0.066675	0.064690	0.062608	0.060487	0.058418	0.056357	0.054379	0.052510	0.050756	0.049159	0.047708	0.046432	0.045326	0.044400	0.043658	0.043108	0.042758	0.042616	0.042694	0.043002	0.043555	0.044370	0.045464	0.046861	0.048584	0.050660	0.053122	0.056001	0.059336	0.063178	0.067546	0.072490	0.078076	0.084294	0.091195	0.098796	0.107096	0.116072	0.125572	0.135683	0.146179	0.156862	0.167491	0.177764	0.187340	0.195855	0.202948	0.208315	0.211726	0.212853
0.9000	0.009060	0.009069	0.009097	0.009147	0.009224	0.009336	0.009493	0.009708	0.009996	0.010384	0.010895	0.011565	0.012431	0.013550	0.014973	0.016775	0.018840	0.021633	0.025373	0.029670	0.034876	0.041102	0.048437	0.056964	0.066576	0.077170	0.088483	0.100121	0.111571	0.122219	0.131530	0.138971	0.144189	0.147030	0.147579	0.145991	0.142641	0.137922	0.132234	0.125940	0.119350	0.112712	0.106209	0.099973	0.094028	0.088562	0.083528	0.078938	0.074788	0.071050	0.067751	0.064853	0.062343	0.060193	0.058420	0.057003	0.055939	0.055226	0.054871	0.054882	0.055275	0.056070	0.057295	0.058983	0.061177	0.063928	0.067296	0.071355	0.076189	0.081899	0.088621	0.096446	0.105574	0.116117	0.128284	0.142270	0.158273	0.176486	0.197072	0.220306	0.245894	0.273850	0.303842	0.335279	0.367263	0.398567	0.427675	0.452870	0.472429	0.484746	0.489010
0.9100	0.009331	0.009345	0.009388	0.009465	0.009586	0.009763	0.010014	0.010365	0.010840	0.011501	0.012397	0.013613	0.015311	0.017529	0.020509	0.024520	0.029925	0.037223	0.047098	0.060507	0.078678	0.103317	0.136629	0.181266	0.240251	0.316416	0.411159	0.522475	0.641612	0.751692	0.830841	0.862308	0.843665	0.786506	0.708044	0.622933	0.540807	0.466356	0.401449	0.346145	0.299642	0.260823	0.228471	0.201561	0.179112	0.160264	0.144521	0.131278	0.120115	0.110699	0.102760	0.096086	0.090510	0.085899	0.082151	0.079188	0.076956	0.075419	0.074556	0.074367	0.074866	0.076085	0.078073	0.080902	0.084666	0.089491	0.095534	0.102996	0.112133	0.123269	0.136810	0.153278	0.173336	0.197835	0.227872	0.264860	0.310777	0.367748	0.438956	0.528333	0.640930	0.782636	0.960571	1.182070	1.453604	1.777329	2.146943	2.538197	2.902880	3.169620	3.268535
0.9200	0.009703	0.009725	0.009796	0.009926	0.010129	0.010432	0.010878	0.011522	0.012449	0.013784	0.015716	0.018539	0.022706	0.028983	0.038688	0.054311	0.080611	0.128369	0.224916	0.457802	1.222605	6.676428	93.682958	0.017271	2.444039	2.210454	18143.342025	21.082474	803.688963	4373.682023	50.255837	8503.259550	1775.939874	49.665286	19553.488386	2.874480	7.852867	0.042907	230.510425	23.227722	4.937734	2.158703	1.231373	0.809329	0.580624	0.442413	0.351663	0.288897	0.243669	0.210066	0.184527	0.164800	0.149413	0.137369	0.127983	0.120779	0.115401	0.111681	0.109452	0.108643	0.109244	0.111305	0.114934	0.120315	0.127712	0.137504	0.150250	0.166609	0.187631	0.214763	0.250100	0.296759	0.359532	0.446079	0.569267	0.752093	1.038188	1.524522	2.447704	4.535688	10.985060	54.606933	617.952260	0.100238	19.015518	10.109317	75362.407774	135.173044	4968.941762	25073.449165	198.323123
0.9300	0.010137	0.010177	0.010304	0.010542	0.010932	0.011546	0.012503	0.014003	0.016390	0.020302	0.027003	0.039308	0.064580	0.128082	0.378122	7.234174	356.619727	201.553261	16.754714	49.733239	11.584739	0.008683	3.267140	30.483508	6150.688265	29.654266	492.754554	45.843182	88.580465	1.743211	26.351478	4.968213	103.891059	34.232396	2117.569888	25.462509	6192.827813	40.175562	21.689767	0.023283	99.298498	135.149226	56.734744	2186.546508	2094.623494	64.615075	4.211042	1.678317	0.966977	0.654880	0.486652	0.384595	0.317900	0.272175	0.239912	0.216881	0.200577	0.189474	0.182654	0.179232	0.179749	0.183874	0.191932	0.204555	0.223285	0.248876	0.284378	0.333998	0.404802	0.509349	0.671844	0.944087	1.459400	2.658760	7.028669	114.969579	4179.740586	3715.788036	134.747259	348.257459	178.691428	0.043983	41.696049	139.958838	24686.944484	110.013763	4653.288529	156.366320	365.643302	12.582887	100.631361
0.9400	0.010668	0.010756	0.011067	0.011633	0.012652	0.014474	0.017863	0.024693	0.040667	0.091629	0.531221	1.406747	120775.543940	89.528526	42.927800	565.473732	1.417359	10.397138	1.390011	0.027894	156.760504	5.937256	36.062505	1.476862	3589.089308	1.333206	1229.370709	7170.902499	1.460483	1697.105986	0.052070	595.329608	0.616897	37956.258554	655.104290	4.308888	3559.478410	1.369601	67.122546	7.386378	233.374267	0.305067	3.122072	130.405234	30.353608	13569.664104	473.444168	693.051275	1311050.961450	37.362759	14.685984	2.968975	1.466324	0.943660	0.693384	0.553839	0.469835	0.418093	0.387530	0.372702	0.371251	0.382868	0.409190	0.454316	0.526269	0.640720	0.830374	1.172645	1.895273	4.000806	20.686396	53.164696	2227661.820281	1280.733243	783.815296	19675.240526	44.840921	209.620838	8.657266	0.491470	772.281853	26.553751	189.996628	5.695925	13779.458510	9.742040	3676.989211	78065.523186	3.929321	4269.614716	0.183292
0.9500	0.011382	0.011729	0.012996	0.016226	0.025403	0.066638	4.488063	0.250700	1.685301	10.150873	0.022348	0.029173	0.017992	0.141673	0.029407	0.376664	0.009534	0.371050	0.158942	1.084993	0.011097	0.158512	0.007752	1.187768	0.970761	0.399373	0.098123	0.017831	97883.056318	235.713056	3.378841	566.956980	84604.365395	0.091604	0.745598	0.194455	10.897513	6.737527	0.011969	0.158961	0.091856	1.666185	0.600528	10.464156	0.035024	13.043214	0.105152	0.694692	0.296290	1.065194	1.009711	210.719762	168.105082	11.842049	463.404334	8.305821	3.375546	2.144876	1.661554	1.458047	1.412424	1.500014	1.758210	2.341900	3.805878	9.675476	558.907212	15.405058	203.158651	310.948153	1.263298	1.372003	0.405822	1.438394	0.224844	17.653822	0.057443	14.642492	1.248042	5.340467	0.141009	0.616581	0.025107	12.548322	18.349049	1.136082	1.363462	0.170789	327285.617314	1408.178699	11.981896
0.9600	0.012352	205.895845	4.450712	7.674804	0.078320	176.931482	21510.263099	8.409965	4.604937	227.916054	2.553777	0.191582	6.393658	0.011372	0.038521	25.201763	8.393436	459.319960	0.059634	34.420674	4.391375	0.015986	0.814518	1.643823	0.011025	119.218382	1.025706	1127.447012	0.023568	0.009885	8.713230	0.009584	0.013584	283.523111	0.324062	41.724494	0.073856	32.044780	17.952761	0.019516	141.649155	1268.431172	0.102111	3625.831168	292.649189	56.228753	0.623401	0.033278	70.232641	27.637286	20.516166	2515.860869	72.604894	2769.317457	770446.381677	10474.696579	48.057445	9451.210613	2460.945722	1953748.478617	833.453002	1994066.258410	2674.415337	9997.048990	51.686358	13374.254945	1049424.229286	3082.672432	113.585549	4258.141135	37.514489	32.327279	109.743702	0.061059	0.863703	156.699248	383.803307	5854.838846	0.290624	1712.020890	195.878995	0.055687	26.276736	48.090683	0.118381	301.874765	2.481342	2541.078721	0.058866	0.026663	29.228398
0.9700	0.013705	0.020194	0.196649	1.310894	0.524619	0.011623	0.031748	312.700422	0.972025	0.081283	0.797919	12.607431	0.884528	10.846565	0.775258	13.681687	0.320217	0.366896	2.569624	10.875876	500.650145	2.185772	1.241022	0.568112	233.703835	15.410267	17.190461	26.063089	1.035346	61.595444	98.793597	8.364017	0.175794	5.088219	4.500543	254.191662	5656.096391	0.296819	14.667625	2.017343	1164.797420	10.706581	203.873380	16.553047	0.416688	2001.943446	47.466205	2640.234608	2.814856	4983.331058	314.741800	45.273719	808.744479	349054.468816	31.784773	0.577176	812.826823	7058.737296	66.162032	8.352564	144.993654	8.818585	72.936241	7250.676444	846.344765	0.601798	33.442963	370252.378654	865.506486	48.951443	343.964927	5497.069725	6.828631	2989.070254	56.750005	2340.542653	1.448634	20.635643	251.590845	40.915221	2686.086435	7.603054	21.853891	1.575020	8137.243586	383.440525	38.048680	53.556317	2.028554	114.574132	313.614901
0.9800	0.016066	0.016662	0.015691	0.017622	0.338476	0.193633	8.572710	1.648600	26311.170762	0.423176	2.069987	120.726171	0.186072	11.751161	1.414614	0.529392	0.263544	0.619779	0.041305	0.009973	0.042415	0.136090	4.152725	0.017575	2.368875	0.044260	29218.784687	0.061911	261984411.643958	9715655.637392	0.162843	861741.802348	27810145.925093	0.069006	844849.704002	0.179005	0.538806	0.014517	2.216035	0.072070	1.210262	0.266196	0.039004	141.436127	75.941635	213.003386	845.954706	21.249820	176.696102	358.048798	7.957682	2.151260	184153.313314	19.360213	185.192509	8632.816383	13.127679	27.705834	192.115418	2.252032	1.673536	2.304949	192.654011	27.886311	17.579925	8711.980552	258.839803	31.344546	349680.677944	4.443809	18.058085	892.513261	187.028794	64.582344	916.405273	234.052740	84.720080	160.396276	0.142559	0.324879	1.523687	0.376721	11.129185	0.048766	5.118641	0.315031	1188294.607649	0.195604	460508639.458181	16364408.510617	0.487258
0.9900	0.020944	0.021897	161.335801	4.659569	5.247945	12.640153	1.027602	2.475208	0.013235	0.052840	0.013823	0.010108	0.403868	0.009569	0.540887	39.276182	0.009068	13.007738	0.576991	1604.884041	6.918559	9092.692289	787.027149	0.017662	5.452340	13.516054	0.022406	3.533413	0.122773	0.015656	7.124620	0.011531	3.578317	10.086638	0.054928	1.930452	0.839433	1.165407	168.056077	2311.639697	2.839629	653906.876034	290.614001	25.891073	0.017911	131637.379734	0.725649	0.026938	1.820501	1.403416	55.617792	72.084378	0.561876	16.525066	6952.453629	182.750912	1125.245347	211.772735	17548.596954	13.093595	0.132692	13.070302	21074.365850	278.622092	1162.101886	290.907134	6792.474441	31.504997	0.574756	71.028281	55.003102	1.422902	3.240286	0.041509	2.360926	136223.039638	0.032714	58.513862	314.701319	720262.193591	17.489360	20564.119140	1679.458714	1.391347	10.526819	24.986889	0.105242	18.450068	4.958826	0.038890	19.889185


==> figures/Al/drag_anis_AlT600P1NT.dat <==
### B(beta,theta) for AlT600P1NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.026154	0.026163	0.026190	0.026233	0.026292	0.026367	0.026456	0.026557	0.026669	0.026790	0.026918	0.027051	0.027187	0.027324	0.027460	0.027594	0.027723	0.027847	0.027963	0.028071	0.028169	0.028256	0.028332	0.028397	0.028450	0.028489	0.028515	0.028529	0.028529	0.028516	0.028488	0.028450	0.028400	0.028338	0.028265	0.028181	0.028082	0.027979	0.027868	0.027749	0.027622	0.027490	0.027353	0.027213	0.027070	0.026925	0.026780	0.026635	0.026492	0.026351	0.026213	0.026080	0.025952	0.025829	0.025711	0.025600	0.025495	0.025396	0.025304	0.025218	0.025137	0.025063	0.024994	0.024930	0.024870	0.024815	0.024764	0.024717	0.024673	0.024631	0.024593	0.024557	0.024523	0.024491	0.024462	0.024434	0.024409	0.024385	0.024363	0.024343	0.024325	0.024309	0.024295	0.024282	0.024271	0.024262	0.024255	0.024249	0.024245	0.024243	0.024242
0.0200	0.025848	0.025857	0.025883	0.025925	0.025984	0.026058	0.026145	0.026245	0.026355	0.026474	0.026603	0.026734	0.026868	0.027003	0.027138	0.027270	0.027398	0.027520	0.027635	0.027741	0.027838	0.027925	0.028000	0.028064	0.028116	0.028155	0.028181	0.028194	0.028195	0.028183	0.028158	0.028121	0.028072	0.028012	0.027940	0.027861	0.027769	0.027668	0.027558	0.027441	0.027317	0.027188	0.027053	0.026915	0.026775	0.026633	0.026489	0.026347	0.026206	0.026068	0.025934	0.025804	0.025678	0.025558	0.025444	0.025335	0.025233	0.025136	0.025047	0.024963	0.024885	0.024813	0.024746	0.024683	0.024626	0.024573	0.024523	0.024477	0.024434	0.024394	0.024357	0.024322	0.024289	0.024259	0.024230	0.024203	0.024176	0.024153	0.024132	0.024112	0.024095	0.024079	0.024065	0.024053	0.024042	0.024033	0.024026	0.024021	0.024017	0.024014	0.024014
0.0300	0.025556	0.025564	0.025590	0.025632	0.025689	0.025762	0.025848	0.025946	0.026055	0.026172	0.026296	0.026426	0.026558	0.026691	0.026824	0.026954	0.027080	0.027200	0.027313	0.027419	0.027514	0.027600	0.027675	0.027738	0.027789	0.027828	0.027855	0.027868	0.027869	0.027858	0.027834	0.027798	0.027751	0.027692	0.027622	0.027542	0.027452	0.027353	0.027246	0.027132	0.027011	0.026884	0.026753	0.026618	0.026481	0.026343	0.026203	0.026065	0.025928	0.025793	0.025662	0.025535	0.025412	0.025295	0.025183	0.025077	0.024977	0.024883	0.024796	0.024714	0.024638	0.024568	0.024502	0.024442	0.024386	0.024334	0.024286	0.024242	0.024200	0.024161	0.024125	0.024091	0.024059	0.024029	0.024002	0.023976	0.023952	0.023929	0.023909	0.023891	0.023874	0.023858	0.023845	0.023833	0.023823	0.023814	0.023807	0.023802	0.023798	0.023796	0.023795
0.0400	0.025275	0.025284	0.025309	0.025350	0.025407	0.025478	0.025562	0.025659	0.025765	0.025880	0.026002	0.026129	0.026258	0.026389	0.026519	0.026647	0.026770	0.026889	0.027000	0.027103	0.027198	0.027282	0.027355	0.027417	0.027468	0.027506	0.027532	0.027546	0.027547	0.027536	0.027513	0.027478	0.027432	0.027374	0.027306	0.027227	0.027139	0.027043	0.026938	0.026826	0.026708	0.026584	0.026456	0.026324	0.026190	0.026054	0.025918	0.025785	0.025651	0.025520	0.025392	0.025267	0.025148	0.025033	0.024924	0.024821	0.024723	0.024632	0.024546	0.024467	0.024392	0.024323	0.024260	0.024201	0.024147	0.024097	0.024050	0.024007	0.023966	0.023928	0.023893	0.023860	0.023829	0.023800	0.023773	0.023748	0.023724	0.023703	0.023682	0.023664	0.023647	0.023632	0.023619	0.023607	0.023597	0.023589	0.023582	0.023577	0.023573	0.023571	0.023570
0.0500	0.025001	0.025009	0.025033	0.025074	0.025129	0.025199	0.025281	0.025376	0.025480	0.025592	0.025712	0.025836	0.025963	0.026093	0.026220	0.026345	0.026466	0.026582	0.026691	0.026792	0.026885	0.026967	0.027039	0.027100	0.027149	0.027187	0.027212	0.027226	0.027227	0.027217	0.027194	0.027160	0.027114	0.027058	0.026991	0.026915	0.026829	0.026735	0.026632	0.026523	0.026407	0.026287	0.026160	0.026032	0.025901	0.025769	0.025636	0.025504	0.025374	0.025246	0.025121	0.024999	0.024883	0.024772	0.024666	0.024565	0.024471	0.024382	0.024299	0.024222	0.024150	0.024084	0.024022	0.023965	0.023912	0.023864	0.023818	0.023776	0.023737	0.023700	0.023666	0.023634	0.023604	0.023576	0.023549	0.023525	0.023502	0.023481	0.023461	0.023443	0.023427	0.023412	0.023399	0.023388	0.023378	0.023370	0.023363	0.023358	0.023354	0.023352	0.023351
0.0600	0.024742	0.024750	0.024774	0.024813	0.024867	0.024935	0.025017	0.025109	0.025211	0.025321	0.025438	0.025559	0.025683	0.025808	0.025933	0.026055	0.026174	0.026287	0.026394	0.026493	0.026583	0.026663	0.026734	0.026793	0.026842	0.026879	0.026904	0.026917	0.026918	0.026908	0.026885	0.026852	0.026808	0.026752	0.026687	0.026612	0.026528	0.026436	0.026336	0.026229	0.026116	0.025998	0.025876	0.025750	0.025622	0.025493	0.025364	0.025235	0.025108	0.024983	0.024861	0.024743	0.024630	0.024519	0.024416	0.024318	0.024225	0.024139	0.024058	0.023983	0.023914	0.023849	0.023789	0.023734	0.023683	0.023636	0.023592	0.023551	0.023512	0.023477	0.023443	0.023412	0.023383	0.023355	0.023330	0.023306	0.023283	0.023263	0.023244	0.023226	0.023210	0.023196	0.023183	0.023172	0.023162	0.023154	0.023147	0.023142	0.023139	0.023136	0.023136
0.0700	0.024494	0.024502	0.024525	0.024563	0.024616	0.024682	0.024761	0.024851	0.024950	0.025050	0.025164	0.025282	0.025404	0.025526	0.025653	0.025772	0.025887	0.025997	0.026101	0.026197	0.026285	0.026363	0.026432	0.026490	0.026536	0.026572	0.026596	0.026609	0.026610	0.026599	0.026577	0.026544	0.026501	0.026446	0.026382	0.026309	0.026227	0.026137	0.026039	0.025934	0.025822	0.025707	0.025587	0.025465	0.025343	0.025217	0.025091	0.024965	0.024841	0.024720	0.024601	0.024487	0.024376	0.024271	0.024170	0.024075	0.023985	0.023901	0.023823	0.023747	0.023679	0.023616	0.023558	0.023504	0.023456	0.023410	0.023367	0.023327	0.023290	0.023255	0.023223	0.023192	0.023163	0.023136	0.023111	0.023087	0.023065	0.023045	0.023026	0.023009	0.022993	0.022979	0.022966	0.022955	0.022946	0.022938	0.022931	0.022926	0.022922	0.022920	0.022919
0.0800	0.024252	0.024260	0.024283	0.024320	0.024371	0.024436	0.024512	0.024599	0.024696	0.024800	0.024910	0.025025	0.025143	0.025261	0.025379	0.025495	0.025607	0.025715	0.025816	0.025909	0.025995	0.026071	0.026138	0.026194	0.026240	0.026274	0.026298	0.026310	0.026310	0.026300	0.026279	0.026246	0.026204	0.026151	0.026086	0.026015	0.025935	0.025847	0.025751	0.025650	0.025542	0.025430	0.025314	0.025195	0.025074	0.024951	0.024829	0.024707	0.024586	0.024468	0.024353	0.024242	0.024134	0.024032	0.023934	0.023842	0.023755	0.023673	0.023597	0.023526	0.023461	0.023400	0.023343	0.023289	0.023241	0.023196	0.023154	0.023115	0.023079	0.023045	0.023013	0.022984	0.022956	0.022930	0.022905	0.022882	0.022861	0.022841	0.022823	0.022806	0.022791	0.022777	0.022764	0.022754	0.022744	0.022736	0.022730	0.022725	0.022722	0.022719	0.022719
0.0900	0.024021	0.024028	0.024050	0.024086	0.024136	0.024198	0.024273	0.024357	0.024450	0.024551	0.024658	0.024770	0.024884	0.024999	0.025113	0.025226	0.025334	0.025438	0.025536	0.025627	0.025710	0.025784	0.025848	0.025902	0.025946	0.025979	0.026002	0.026013	0.026014	0.026003	0.025982	0.025950	0.025908	0.025857	0.025796	0.025726	0.025647	0.025561	0.025468	0.025369	0.025264	0.025155	0.025042	0.024926	0.024808	0.024689	0.024570	0.024451	0.024334	0.024219	0.024107	0.023999	0.023894	0.023794	0.023699	0.023610	0.023525	0.023446	0.023372	0.023303	0.023239	0.023180	0.023125	0.023074	0.023021	0.022977	0.022937	0.022899	0.022864	0.022831	0.022801	0.022772	0.022745	0.022719	0.022695	0.022676	0.022655	0.022635	0.022617	0.022600	0.022585	0.022571	0.022558	0.022547	0.022538	0.022530	0.022524	0.022519	0.022516	0.022514	0.022513
0.1000	0.023797	0.023804	0.023825	0.023860	0.023908	0.023968	0.024040	0.024121	0.024212	0.024309	0.024413	0.024520	0.024630	0.024742	0.024852	0.024961	0.025066	0.025166	0.025260	0.025348	0.025428	0.025499	0.025561	0.025613	0.025656	0.025687	0.025709	0.025719	0.025719	0.025708	0.025687	0.025656	0.025615	0.025564	0.025504	0.025436	0.025359	0.025276	0.025184	0.025088	0.024986	0.024880	0.024770	0.024657	0.024542	0.024427	0.024311	0.024196	0.024082	0.023971	0.023862	0.023757	0.023656	0.023559	0.023468	0.023381	0.023299	0.023220	0.023149	0.023082	0.023020	0.022962	0.022909	0.022859	0.022813	0.022771	0.022731	0.022694	0.022659	0.022627	0.022597	0.022568	0.022542	0.022517	0.022493	0.022471	0.022450	0.022431	0.022411	0.022395	0.022380	0.022367	0.022355	0.022345	0.022336	0.022328	0.022322	0.022317	0.022314	0.022311	0.022311
0.1100	0.023584	0.023590	0.023611	0.023644	0.023691	0.023749	0.023818	0.023897	0.023984	0.024078	0.024178	0.024282	0.024388	0.024495	0.024602	0.024706	0.024807	0.024904	0.024995	0.025080	0.025156	0.025225	0.025284	0.025334	0.025374	0.025405	0.025425	0.025434	0.025434	0.025423	0.025402	0.025371	0.025330	0.025281	0.025222	0.025156	0.025081	0.024998	0.024910	0.024816	0.024717	0.024614	0.024507	0.024396	0.024285	0.024172	0.024060	0.023948	0.023838	0.023730	0.023625	0.023520	0.023422	0.023329	0.023240	0.023155	0.023076	0.023002	0.022932	0.022867	0.022807	0.022751	0.022700	0.022651	0.022606	0.022565	0.022527	0.022491	0.022457	0.022426	0.022396	0.022368	0.022342	0.022318	0.022295	0.022273	0.022253	0.022234	0.022215	0.022198	0.022184	0.022171	0.022159	0.022148	0.022140	0.022132	0.022126	0.022121	0.022118	0.022116	0.022115
0.1200	0.023379	0.023386	0.023405	0.023438	0.023482	0.023538	0.023604	0.023680	0.023764	0.023855	0.023950	0.024050	0.024152	0.024255	0.024357	0.024458	0.024555	0.024648	0.024735	0.024816	0.024889	0.024955	0.025012	0.025059	0.025098	0.025126	0.025145	0.025154	0.025152	0.025141	0.025120	0.025089	0.025049	0.025000	0.024943	0.024878	0.024805	0.024725	0.024639	0.024548	0.024451	0.024351	0.024247	0.024140	0.024032	0.023923	0.023814	0.023706	0.023599	0.023494	0.023392	0.023293	0.023197	0.023106	0.023020	0.022938	0.022861	0.022789	0.022721	0.022658	0.022599	0.022545	0.022494	0.022448	0.022404	0.022364	0.022326	0.022291	0.022258	0.022227	0.022198	0.022170	0.022144	0.022120	0.022098	0.022076	0.022056	0.022038	0.022020	0.022005	0.021990	0.021977	0.021965	0.021955	0.021946	0.021938	0.021932	0.021927	0.021924	0.021922	0.021921
0.1300	0.023180	0.023186	0.023205	0.023236	0.023279	0.023332	0.023396	0.023468	0.023548	0.023635	0.023729	0.023825	0.023923	0.024021	0.024120	0.024216	0.024309	0.024397	0.024481	0.024558	0.024629	0.024691	0.024745	0.024791	0.024827	0.024854	0.024871	0.024878	0.024876	0.024865	0.024843	0.024813	0.024773	0.024725	0.024669	0.024605	0.024534	0.024457	0.024373	0.024284	0.024190	0.024093	0.023992	0.023889	0.023784	0.023675	0.023570	0.023465	0.023362	0.023260	0.023162	0.023066	0.022974	0.022886	0.022803	0.022723	0.022649	0.022579	0.022513	0.022452	0.022396	0.022343	0.022294	0.022248	0.022205	0.022166	0.022129	0.022095	0.022062	0.022032	0.022004	0.021977	0.021952	0.021928	0.021906	0.021885	0.021865	0.021847	0.021830	0.021814	0.021800	0.021786	0.021774	0.021764	0.021755	0.021748	0.021742	0.021737	0.021734	0.021732	0.021731
0.1400	0.022994	0.023000	0.023018	0.023047	0.023088	0.023139	0.023200	0.023269	0.023341	0.023424	0.023512	0.023603	0.023697	0.023791	0.023885	0.023977	0.024069	0.024154	0.024233	0.024307	0.024373	0.024433	0.024484	0.024527	0.024561	0.024585	0.024601	0.024607	0.024604	0.024592	0.024571	0.024540	0.024502	0.024455	0.024400	0.024338	0.024269	0.024193	0.024112	0.024025	0.023934	0.023838	0.023741	0.023641	0.023537	0.023435	0.023333	0.023231	0.023131	0.023033	0.022938	0.022845	0.022756	0.022671	0.022590	0.022514	0.022442	0.022374	0.022310	0.022251	0.022196	0.022144	0.022097	0.022052	0.022011	0.021972	0.021937	0.021903	0.021872	0.021842	0.021814	0.021787	0.021762	0.021739	0.021717	0.021696	0.021677	0.021659	0.021642	0.021626	0.021612	0.021599	0.021588	0.021577	0.021569	0.021561	0.021555	0.021550	0.021547	0.021545	0.021544
0.1500	0.022807	0.022813	0.022830	0.022858	0.022897	0.022945	0.023003	0.023069	0.023142	0.023221	0.023304	0.023391	0.023480	0.023569	0.023658	0.023745	0.023829	0.023910	0.023985	0.024055	0.024118	0.024174	0.024223	0.024263	0.024294	0.024317	0.024331	0.024336	0.024333	0.024320	0.024298	0.024267	0.024229	0.024183	0.024129	0.024068	0.024001	0.023927	0.023848	0.023764	0.023676	0.023584	0.023490	0.023393	0.023295	0.023196	0.023097	0.022999	0.022903	0.022808	0.022716	0.022626	0.022540	0.022458	0.022380	0.022306	0.022236	0.022170	0.022109	0.022051	0.021998	0.021948	0.021902	0.021857	0.021817	0.021779	0.021744	0.021711	0.021680	0.021651	0.021623	0.021598	0.021573	0.021550	0.021528	0.021508	0.021489	0.021471	0.021454	0.021438	0.021424	0.021412	0.021400	0.021390	0.021381	0.021374	0.021368	0.021363	0.021360	0.021358	0.021357
0.1600	0.022635	0.022641	0.022657	0.022683	0.022719	0.022765	0.022820	0.022883	0.022952	0.023026	0.023105	0.023188	0.023272	0.023356	0.023441	0.023523	0.023603	0.023679	0.023749	0.023815	0.023875	0.023927	0.023972	0.024009	0.024039	0.024056	0.024068	0.024072	0.024067	0.024054	0.024032	0.024002	0.023964	0.023918	0.023866	0.023806	0.023741	0.023669	0.023592	0.023510	0.023425	0.023336	0.023241	0.023148	0.023053	0.022958	0.022862	0.022768	0.022675	0.022583	0.022494	0.022409	0.022326	0.022246	0.022171	0.022099	0.022032	0.021968	0.021909	0.021853	0.021801	0.021753	0.021707	0.021665	0.021626	0.021588	0.021553	0.021521	0.021491	0.021463	0.021436	0.021410	0.021386	0.021363	0.021342	0.021322	0.021303	0.021283	0.021266	0.021251	0.021237	0.021224	0.021213	0.021203	0.021194	0.021187	0.021181	0.021176	0.021173	0.021171	0.021170
0.1700	0.022468	0.022474	0.022489	0.022514	0.022549	0.022592	0.022644	0.022701	0.022766	0.022837	0.022911	0.022989	0.023068	0.023148	0.023227	0.023305	0.023380	0.023452	0.023518	0.023580	0.023635	0.023684	0.023715	0.023749	0.023775	0.023794	0.023804	0.023806	0.023799	0.023785	0.023763	0.023732	0.023695	0.023650	0.023598	0.023540	0.023475	0.023406	0.023331	0.023252	0.023169	0.023082	0.022994	0.022903	0.022811	0.022719	0.022626	0.022535	0.022445	0.022356	0.022270	0.022187	0.022107	0.022030	0.021957	0.021887	0.021821	0.021759	0.021701	0.021647	0.021596	0.021549	0.021505	0.021463	0.021425	0.021386	0.021352	0.021320	0.021290	0.021262	0.021235	0.021209	0.021185	0.021162	0.021136	0.021116	0.021097	0.021079	0.021062	0.021047	0.021032	0.021019	0.021008	0.020998	0.020989	0.020982	0.020976	0.020971	0.020967	0.020965	0.020965
0.1800	0.022305	0.022310	0.022324	0.022348	0.022380	0.022421	0.022470	0.022525	0.022586	0.022653	0.022723	0.022795	0.022870	0.022945	0.023019	0.023092	0.023162	0.023229	0.023291	0.023348	0.023400	0.023445	0.023483	0.023515	0.023538	0.023555	0.023563	0.023563	0.023556	0.023541	0.023518	0.023488	0.023451	0.023407	0.023356	0.023299	0.023237	0.023169	0.023096	0.023020	0.022940	0.022856	0.022771	0.022683	0.022595	0.022505	0.022416	0.022328	0.022241	0.022155	0.022072	0.021992	0.021914	0.021840	0.021770	0.021703	0.021640	0.021580	0.021524	0.021472	0.021422	0.021376	0.021334	0.021293	0.021256	0.021220	0.021187	0.021156	0.021126	0.021099	0.021072	0.021047	0.021023	0.021001	0.020980	0.020960	0.020941	0.020923	0.020906	0.020891	0.020877	0.020865	0.020853	0.020843	0.020835	0.020827	0.020821	0.020816	0.020813	0.020811	0.020810
0.1900	0.022153	0.022158	0.022171	0.022194	0.022224	0.022262	0.022308	0.022360	0.022417	0.022478	0.022543	0.022611	0.022681	0.022751	0.022821	0.022888	0.022954	0.023016	0.023074	0.023127	0.023173	0.023215	0.023250	0.023277	0.023298	0.023312	0.023319	0.023318	0.023310	0.023294	0.023271	0.023242	0.023206	0.023163	0.023114	0.023058	0.022997	0.022931	0.022861	0.022787	0.022709	0.022629	0.022540	0.022456	0.022370	0.022285	0.022200	0.022115	0.022031	0.021950	0.021869	0.021792	0.021718	0.021647	0.021579	0.021515	0.021454	0.021396	0.021342	0.021291	0.021244	0.021199	0.021157	0.021118	0.021081	0.021047	0.021014	0.020983	0.020954	0.020929	0.020903	0.020878	0.020855	0.020833	0.020812	0.020792	0.020772	0.020755	0.020739	0.020724	0.020710	0.020698	0.020687	0.020677	0.020668	0.020661	0.020655	0.020650	0.020647	0.020645	0.020644
0.2000	0.021969	0.021973	0.021985	0.022006	0.022034	0.022075	0.022117	0.022165	0.022218	0.022275	0.022336	0.022399	0.022463	0.022528	0.022592	0.022654	0.022714	0.022771	0.022824	0.022877	0.022921	0.022982	0.023014	0.023039	0.023058	0.023069	0.023074	0.023072	0.023062	0.023046	0.023022	0.022992	0.022956	0.022911	0.022863	0.022809	0.022749	0.022685	0.022607	0.022535	0.022460	0.022382	0.022302	0.022221	0.022138	0.022053	0.021970	0.021889	0.021808	0.021729	0.021652	0.021578	0.021504	0.021436	0.021370	0.021307	0.021248	0.021194	0.021142	0.021092	0.021046	0.021003	0.020962	0.020923	0.020887	0.020853	0.020821	0.020791	0.020762	0.020735	0.020709	0.020684	0.020661	0.020638	0.020618	0.020598	0.020579	0.020579	0.020563	0.020548	0.020534	0.020522	0.020511	0.020501	0.020492	0.020485	0.020479	0.020475	0.020471	0.020469	0.020469
0.2100	0.021858	0.021862	0.021873	0.021892	0.021918	0.021951	0.021990	0.022035	0.022084	0.022137	0.022193	0.022252	0.022311	0.022371	0.022430	0.022488	0.022543	0.022596	0.022644	0.022689	0.022728	0.022762	0.022790	0.022813	0.022826	0.022834	0.022837	0.022834	0.022822	0.022805	0.022781	0.022751	0.022705	0.022663	0.022615	0.022562	0.022505	0.022443	0.022378	0.022308	0.022235	0.022161	0.022084	0.022006	0.021927	0.021848	0.021769	0.021691	0.021614	0.021539	0.021465	0.021393	0.021324	0.021258	0.021196	0.021136	0.021079	0.021025	0.020975	0.020927	0.020882	0.020840	0.020801	0.020763	0.020728	0.020695	0.020663	0.020634	0.020606	0.020579	0.020554	0.020530	0.020506	0.020485	0.020464	0.020445	0.020427	0.020410	0.020394	0.020379	0.020365	0.020353	0.020342	0.020332	0.020323	0.020316	0.020310	0.020306	0.020302	0.020300	0.020300
0.2200	0.021700	0.021704	0.021715	0.021732	0.021756	0.021786	0.021822	0.021863	0.021908	0.021957	0.022008	0.022061	0.022115	0.022170	0.022224	0.022277	0.022327	0.022375	0.022419	0.022458	0.022507	0.022537	0.022562	0.022581	0.022594	0.022601	0.022602	0.022596	0.022585	0.022566	0.022542	0.022512	0.022476	0.022434	0.022387	0.022336	0.022280	0.022219	0.022155	0.022084	0.022014	0.021941	0.021867	0.021792	0.021716	0.021639	0.021563	0.021488	0.021414	0.021341	0.021270	0.021202	0.021135	0.021072	0.021012	0.020954	0.020899	0.020847	0.020798	0.020752	0.020708	0.020667	0.020628	0.020596	0.020561	0.020529	0.020498	0.020468	0.020441	0.020413	0.020384	0.020361	0.020338	0.020317	0.020296	0.020277	0.020259	0.020241	0.020226	0.020211	0.020196	0.020184	0.020173	0.020163	0.020155	0.020148	0.020142	0.020137	0.020134	0.020132	0.020131
0.2300	0.021586	0.021589	0.021599	0.021615	0.021637	0.021663	0.021696	0.021733	0.021774	0.021819	0.021866	0.021914	0.021963	0.022013	0.022062	0.022110	0.022155	0.022198	0.022237	0.022273	0.022304	0.022330	0.022351	0.022367	0.022378	0.022382	0.022381	0.022374	0.022361	0.022342	0.022317	0.022286	0.022250	0.022209	0.022163	0.022113	0.022058	0.021999	0.021937	0.021872	0.021804	0.021734	0.021663	0.021591	0.021519	0.021445	0.021373	0.021301	0.021230	0.021160	0.021093	0.021027	0.020964	0.020902	0.020844	0.020788	0.020735	0.020684	0.020637	0.020592	0.020549	0.020509	0.020471	0.020435	0.020402	0.020370	0.020340	0.020311	0.020283	0.020256	0.020232	0.020208	0.020185	0.020163	0.020143	0.020124	0.020105	0.020088	0.020072	0.020058	0.020044	0.020032	0.020021	0.020011	0.020002	0.019995	0.019989	0.019984	0.019981	0.019979	0.019978
0.2400	0.021450	0.021453	0.021462	0.021477	0.021496	0.021521	0.021551	0.021584	0.021621	0.021661	0.021703	0.021747	0.021791	0.021836	0.021879	0.021921	0.021962	0.021999	0.022034	0.022065	0.022092	0.022114	0.022132	0.022145	0.022152	0.022154	0.022150	0.022141	0.022126	0.022106	0.022080	0.022049	0.022013	0.021972	0.021927	0.021877	0.021824	0.021767	0.021706	0.021643	0.021576	0.021509	0.021441	0.021371	0.021301	0.021231	0.021161	0.021091	0.021023	0.020956	0.020891	0.020828	0.020767	0.020708	0.020652	0.020598	0.020547	0.020498	0.020452	0.020408	0.020367	0.020328	0.020291	0.020255	0.020222	0.020190	0.020160	0.020131	0.020103	0.020077	0.020052	0.020028	0.020005	0.019984	0.019963	0.019944	0.019925	0.019908	0.019892	0.019877	0.019863	0.019851	0.019839	0.019829	0.019821	0.019813	0.019807	0.019803	0.019799	0.019797	0.019797
0.2500	0.021330	0.021333	0.021340	0.021353	0.021371	0.021393	0.021419	0.021449	0.021484	0.021519	0.021559	0.021598	0.021638	0.021677	0.021716	0.021754	0.021789	0.021822	0.021853	0.021880	0.021902	0.021921	0.021935	0.021945	0.021950	0.021949	0.021944	0.021933	0.021918	0.021897	0.021869	0.021838	0.021803	0.021763	0.021718	0.021670	0.021618	0.021563	0.021505	0.021445	0.021383	0.021318	0.021253	0.021183	0.021116	0.021049	0.020983	0.020917	0.020852	0.020788	0.020726	0.020666	0.020608	0.020552	0.020496	0.020445	0.020396	0.020349	0.020304	0.020262	0.020222	0.020184	0.020148	0.020114	0.020081	0.020050	0.020021	0.019993	0.019966	0.019940	0.019915	0.019892	0.019870	0.019849	0.019828	0.019809	0.019791	0.019774	0.019758	0.019743	0.019730	0.019718	0.019707	0.019697	0.019689	0.019682	0.019676	0.019671	0.019668	0.019666	0.019665
0.2600	0.021214	0.021216	0.021223	0.021235	0.021250	0.021270	0.021293	0.021319	0.021348	0.021380	0.021413	0.021447	0.021482	0.021516	0.021549	0.021582	0.021612	0.021641	0.021666	0.021689	0.021708	0.021723	0.021734	0.021739	0.021741	0.021738	0.021730	0.021718	0.021700	0.021678	0.021651	0.021620	0.021584	0.021545	0.021501	0.021454	0.021404	0.021347	0.021291	0.021233	0.021173	0.021111	0.021048	0.020984	0.020920	0.020856	0.020792	0.020729	0.020667	0.020606	0.020547	0.020489	0.020433	0.020379	0.020324	0.020275	0.020227	0.020182	0.020139	0.020098	0.020058	0.020021	0.019986	0.019952	0.019920	0.019890	0.019861	0.019833	0.019806	0.019781	0.019756	0.019733	0.019710	0.019689	0.019669	0.019650	0.019632	0.019616	0.019600	0.019586	0.019572	0.019560	0.019549	0.019540	0.019531	0.019524	0.019518	0.019514	0.019510	0.019508	0.019508
0.2700	0.021104	0.021106	0.021112	0.021122	0.021135	0.021152	0.021172	0.021195	0.021220	0.021247	0.021275	0.021305	0.021334	0.021363	0.021392	0.021409	0.021435	0.021456	0.021478	0.021496	0.021511	0.021522	0.021529	0.021533	0.021532	0.021526	0.021517	0.021503	0.021484	0.021461	0.021432	0.021401	0.021366	0.021326	0.021284	0.021238	0.021189	0.021137	0.021084	0.021027	0.020966	0.020907	0.020846	0.020785	0.020724	0.020663	0.020602	0.020542	0.020482	0.020424	0.020367	0.020312	0.020258	0.020206	0.020156	0.020108	0.020062	0.020018	0.019976	0.019936	0.019898	0.019861	0.019827	0.019793	0.019762	0.019730	0.019701	0.019673	0.019647	0.019621	0.019596	0.019573	0.019549	0.019528	0.019508	0.019489	0.019471	0.019454	0.019439	0.019424	0.019411	0.019399	0.019388	0.019377	0.019369	0.019362	0.019356	0.019352	0.019348	0.019346	0.019346
0.2800	0.020993	0.020994	0.020999	0.021008	0.021019	0.021033	0.021050	0.021070	0.021091	0.021113	0.021137	0.021162	0.021186	0.021211	0.021234	0.021257	0.021278	0.021297	0.021313	0.021327	0.021338	0.021346	0.021350	0.021350	0.021346	0.021340	0.021328	0.021313	0.021293	0.021269	0.021241	0.021210	0.021175	0.021136	0.021094	0.021049	0.021002	0.020951	0.020899	0.020843	0.020788	0.020731	0.020673	0.020614	0.020556	0.020497	0.020439	0.020381	0.020324	0.020268	0.020210	0.020157	0.020105	0.020056	0.020008	0.019962	0.019917	0.019874	0.019833	0.019795	0.019757	0.019722	0.019688	0.019654	0.019624	0.019594	0.019566	0.019538	0.019512	0.019487	0.019463	0.019440	0.019418	0.019397	0.019374	0.019355	0.019338	0.019321	0.019306	0.019292	0.019279	0.019267	0.019254	0.019244	0.019236	0.019229	0.019224	0.019219	0.019216	0.019214	0.019213
0.2900	0.020890	0.020891	0.020895	0.020902	0.020911	0.020923	0.020937	0.020952	0.020970	0.020988	0.021007	0.021027	0.021047	0.021066	0.021084	0.021102	0.021118	0.021132	0.021145	0.021154	0.021161	0.021165	0.021166	0.021163	0.021156	0.021146	0.021132	0.021114	0.021093	0.021069	0.021041	0.021009	0.020974	0.020936	0.020895	0.020851	0.020805	0.020751	0.020701	0.020648	0.020594	0.020539	0.020483	0.020427	0.020371	0.020315	0.020259	0.020204	0.020150	0.020097	0.020045	0.019994	0.019945	0.019894	0.019848	0.019803	0.019761	0.019720	0.019681	0.019643	0.019607	0.019573	0.019536	0.019503	0.019473	0.019444	0.019416	0.019389	0.019363	0.019338	0.019319	0.019296	0.019274	0.019253	0.019234	0.019215	0.019197	0.019181	0.019166	0.019151	0.019138	0.019127	0.019116	0.019107	0.019098	0.019091	0.019086	0.019081	0.019078	0.019076	0.019076
0.3000	0.020782	0.020784	0.020787	0.020792	0.020800	0.020809	0.020820	0.020833	0.020845	0.020859	0.020874	0.020889	0.020904	0.020917	0.020932	0.020945	0.020956	0.020966	0.020968	0.020973	0.020977	0.020977	0.020974	0.020969	0.020960	0.020948	0.020933	0.020914	0.020892	0.020867	0.020838	0.020807	0.020772	0.020734	0.020693	0.020651	0.020605	0.020558	0.020510	0.020460	0.020408	0.020356	0.020303	0.020250	0.020196	0.020143	0.020090	0.020037	0.019986	0.019935	0.019885	0.019837	0.019790	0.019744	0.019700	0.019657	0.019614	0.019574	0.019535	0.019499	0.019462	0.019428	0.019396	0.019364	0.019334	0.019304	0.019276	0.019249	0.019223	0.019199	0.019175	0.019152	0.019131	0.019110	0.019091	0.019071	0.019054	0.019040	0.019025	0.019011	0.018998	0.018986	0.018974	0.018965	0.018957	0.018950	0.018944	0.018940	0.018937	0.018935	0.018934
0.3100	0.020674	0.020675	0.020677	0.020681	0.020687	0.020693	0.020701	0.020710	0.020720	0.020730	0.020741	0.020752	0.020757	0.020776	0.020785	0.020793	0.020800	0.020806	0.020809	0.020811	0.020810	0.020807	0.020801	0.020795	0.020784	0.020769	0.020752	0.020731	0.020707	0.020681	0.020651	0.020619	0.020585	0.020547	0.020507	0.020465	0.020422	0.020376	0.020329	0.020281	0.020231	0.020179	0.020129	0.020078	0.020027	0.019974	0.019923	0.019873	0.019824	0.019776	0.019728	0.019682	0.019636	0.019592	0.019550	0.019505	0.019465	0.019426	0.019389	0.019353	0.019318	0.019286	0.019253	0.019222	0.019192	0.019162	0.019134	0.019109	0.019083	0.019059	0.019035	0.019013	0.018991	0.018970	0.018951	0.018932	0.018915	0.018899	0.018884	0.018870	0.018858	0.018845	0.018835	0.018826	0.018818	0.018812	0.018806	0.018802	0.018799	0.018797	0.018796
0.3200	0.020586	0.020586	0.020588	0.020591	0.020593	0.020598	0.020603	0.020608	0.020613	0.020616	0.020622	0.020629	0.020632	0.020637	0.020642	0.020646	0.020648	0.020649	0.020649	0.020647	0.020642	0.020635	0.020626	0.020617	0.020602	0.020585	0.020566	0.020544	0.020517	0.020490	0.020460	0.020428	0.020393	0.020356	0.020318	0.020277	0.020233	0.020188	0.020143	0.020096	0.020049	0.020001	0.019953	0.019904	0.019855	0.019807	0.019759	0.019709	0.019663	0.019616	0.019571	0.019527	0.019480	0.019437	0.019396	0.019356	0.019317	0.019280	0.019243	0.019208	0.019174	0.019137	0.019105	0.019074	0.019044	0.019016	0.018988	0.018963	0.018938	0.018913	0.018889	0.018864	0.018842	0.018822	0.018803	0.018784	0.018767	0.018751	0.018736	0.018722	0.018710	0.018698	0.018688	0.018679	0.018672	0.018665	0.018660	0.018655	0.018652	0.018651	0.018650
0.3300	0.020491	0.020492	0.020492	0.020494	0.020495	0.020497	0.020500	0.020502	0.020508	0.020509	0.020511	0.020513	0.020515	0.020516	0.020516	0.020515	0.020513	0.020509	0.020504	0.020497	0.020487	0.020475	0.020463	0.020449	0.020432	0.020416	0.020395	0.020372	0.020346	0.020318	0.020288	0.020256	0.020221	0.020185	0.020147	0.020107	0.020066	0.020023	0.019982	0.019938	0.019893	0.019847	0.019801	0.019755	0.019708	0.019663	0.019617	0.019572	0.019524	0.019480	0.019437	0.019393	0.019352	0.019311	0.019271	0.019233	0.019195	0.019158	0.019122	0.019088	0.019054	0.019022	0.018990	0.018957	0.018927	0.018899	0.018871	0.018847	0.018821	0.018797	0.018771	0.018749	0.018728	0.018708	0.018689	0.018671	0.018654	0.018639	0.018624	0.018611	0.018598	0.018587	0.018577	0.018568	0.018561	0.018554	0.018549	0.018545	0.018542	0.018540	0.018540
0.3400	0.020406	0.020406	0.020406	0.020406	0.020405	0.020405	0.020404	0.020404	0.020402	0.020401	0.020399	0.020396	0.020393	0.020389	0.020385	0.020379	0.020373	0.020365	0.020355	0.020345	0.020332	0.020319	0.020302	0.020285	0.020264	0.020240	0.020217	0.020193	0.020166	0.020137	0.020106	0.020073	0.020039	0.020003	0.019966	0.019928	0.019887	0.019846	0.019804	0.019762	0.019718	0.019675	0.019631	0.019587	0.019543	0.019499	0.019455	0.019412	0.019369	0.019327	0.019285	0.019244	0.019204	0.019165	0.019126	0.019087	0.019050	0.019014	0.018979	0.018945	0.018911	0.018879	0.018848	0.018817	0.018787	0.018758	0.018729	0.018702	0.018677	0.018652	0.018629	0.018606	0.018585	0.018565	0.018546	0.018528	0.018511	0.018495	0.018481	0.018467	0.018455	0.018444	0.018434	0.018426	0.018418	0.018411	0.018406	0.018402	0.018399	0.018397	0.018397
0.3500	0.020320	0.020320	0.020319	0.020318	0.020316	0.020313	0.020310	0.020306	0.020301	0.020296	0.020291	0.020285	0.020278	0.020270	0.020259	0.020249	0.020238	0.020227	0.020214	0.020200	0.020186	0.020169	0.020151	0.020126	0.020103	0.020080	0.020056	0.020030	0.020002	0.019973	0.019942	0.019909	0.019875	0.019840	0.019803	0.019766	0.019727	0.019688	0.019648	0.019607	0.019563	0.019521	0.019480	0.019438	0.019396	0.019355	0.019314	0.019273	0.019232	0.019192	0.019152	0.019113	0.019075	0.019034	0.018997	0.018960	0.018925	0.018890	0.018856	0.018822	0.018789	0.018757	0.018726	0.018696	0.018667	0.018639	0.018611	0.018583	0.018558	0.018534	0.018510	0.018487	0.018466	0.018446	0.018427	0.018410	0.018393	0.018378	0.018364	0.018351	0.018339	0.018328	0.018319	0.018310	0.018303	0.018297	0.018292	0.018287	0.018285	0.018283	0.018282
0.3600	0.020241	0.020241	0.020239	0.020237	0.020233	0.020228	0.020222	0.020215	0.020207	0.020199	0.020189	0.020178	0.020166	0.020154	0.020141	0.020127	0.020113	0.020097	0.020071	0.020054	0.020029	0.020010	0.019989	0.019967	0.019944	0.019920	0.019894	0.019867	0.019839	0.019809	0.019777	0.019743	0.019710	0.019679	0.019644	0.019608	0.019571	0.019533	0.019495	0.019456	0.019416	0.019377	0.019337	0.019298	0.019258	0.019219	0.019180	0.019140	0.019102	0.019063	0.019026	0.018988	0.018951	0.018915	0.018879	0.018843	0.018805	0.018771	0.018738	0.018703	0.018671	0.018640	0.018609	0.018579	0.018550	0.018522	0.018495	0.018468	0.018443	0.018419	0.018394	0.018372	0.018351	0.018332	0.018313	0.018296	0.018280	0.018265	0.018253	0.018240	0.018229	0.018219	0.018209	0.018202	0.018195	0.018189	0.018184	0.018181	0.018178	0.018176	0.018176
0.3700	0.020153	0.020152	0.020149	0.020145	0.020140	0.020133	0.020125	0.020115	0.020104	0.020092	0.020079	0.020065	0.020049	0.020033	0.020015	0.019997	0.019977	0.019957	0.019927	0.019906	0.019885	0.019863	0.019840	0.019815	0.019790	0.019764	0.019737	0.019709	0.019679	0.019652	0.019621	0.019588	0.019554	0.019520	0.019485	0.019450	0.019413	0.019377	0.019340	0.019303	0.019265	0.019227	0.019189	0.019152	0.019122	0.019084	0.019047	0.019010	0.018973	0.018936	0.018900	0.018863	0.018828	0.018793	0.018758	0.018723	0.018689	0.018656	0.018622	0.018583	0.018551	0.018518	0.018488	0.018459	0.018430	0.018402	0.018374	0.018348	0.018323	0.018300	0.018277	0.018255	0.018235	0.018215	0.018197	0.018180	0.018162	0.018151	0.018137	0.018125	0.018114	0.018105	0.018096	0.018088	0.018082	0.018077	0.018072	0.018069	0.018066	0.018065	0.018064
0.3800	0.020090	0.020089	0.020075	0.020070	0.020063	0.020055	0.020044	0.020032	0.020018	0.020003	0.019986	0.019968	0.019950	0.019930	0.019909	0.019888	0.019866	0.019843	0.019819	0.019800	0.019774	0.019749	0.019722	0.019696	0.019668	0.019637	0.019609	0.019579	0.019549	0.019518	0.019486	0.019453	0.019420	0.019387	0.019353	0.019318	0.019283	0.019248	0.019213	0.019179	0.019144	0.019105	0.019069	0.019033	0.018997	0.018962	0.018926	0.018891	0.018855	0.018817	0.018783	0.018748	0.018713	0.018679	0.018645	0.018612	0.018578	0.018545	0.018513	0.018481	0.018449	0.018412	0.018379	0.018346	0.018318	0.018290	0.018265	0.018240	0.018215	0.018191	0.018168	0.018147	0.018125	0.018106	0.018089	0.018072	0.018057	0.018043	0.018030	0.018019	0.018008	0.017999	0.017990	0.017983	0.017977	0.017972	0.017968	0.017965	0.017962	0.017958	0.017958
0.3900	0.020004	0.020002	0.019999	0.019993	0.019984	0.019974	0.019961	0.019946	0.019929	0.019911	0.019891	0.019869	0.019847	0.019823	0.019801	0.019775	0.019750	0.019729	0.019702	0.019674	0.019643	0.019615	0.019587	0.019557	0.019527	0.019498	0.019468	0.019437	0.019407	0.019371	0.019339	0.019307	0.019275	0.019242	0.019208	0.019175	0.019142	0.019108	0.019074	0.019044	0.019010	0.018976	0.018942	0.018908	0.018872	0.018838	0.018804	0.018770	0.018737	0.018703	0.018669	0.018636	0.018602	0.018569	0.018536	0.018502	0.018465	0.018432	0.018400	0.018368	0.018337	0.018302	0.018272	0.018242	0.018214	0.018186	0.018162	0.018136	0.018111	0.018087	0.018065	0.018044	0.018024	0.018005	0.017988	0.017972	0.017957	0.017943	0.017931	0.017920	0.017910	0.017901	0.017893	0.017886	0.017880	0.017876	0.017872	0.017869	0.017867	0.017865	0.017865
0.4000	0.019896	0.019894	0.019890	0.019883	0.019873	0.019861	0.019846	0.019829	0.019810	0.019789	0.019770	0.019746	0.019721	0.019694	0.019666	0.019638	0.019610	0.019581	0.019551	0.019521	0.019491	0.019467	0.019436	0.019406	0.019375	0.019345	0.019314	0.019283	0.019252	0.019221	0.019190	0.019159	0.019128	0.019097	0.019065	0.019034	0.019002	0.018970	0.018939	0.018907	0.018875	0.018844	0.018812	0.018780	0.018748	0.018714	0.018682	0.018650	0.018618	0.018586	0.018554	0.018522	0.018490	0.018457	0.018425	0.018393	0.018361	0.018329	0.018297	0.018266	0.018235	0.018204	0.018174	0.018145	0.018116	0.018088	0.018062	0.018035	0.018011	0.017991	0.017968	0.017947	0.017928	0.017910	0.017893	0.017877	0.017863	0.017850	0.017839	0.017828	0.017819	0.017811	0.017804	0.017798	0.017793	0.017789	0.017785	0.017783	0.017781	0.017780	0.017779
0.4100	0.019866	0.019864	0.019859	0.019851	0.019840	0.019825	0.019808	0.019788	0.019766	0.019742	0.019715	0.019685	0.019655	0.019625	0.019593	0.019565	0.019532	0.019499	0.019466	0.019433	0.019400	0.019367	0.019333	0.019301	0.019268	0.019236	0.019204	0.019172	0.019140	0.019108	0.019077	0.019043	0.019013	0.018982	0.018952	0.018921	0.018891	0.018861	0.018831	0.018801	0.018771	0.018741	0.018711	0.018680	0.018650	0.018620	0.018589	0.018559	0.018528	0.018497	0.018466	0.018435	0.018403	0.018370	0.018338	0.018306	0.018271	0.018239	0.018207	0.018176	0.018145	0.018114	0.018084	0.018055	0.018026	0.017999	0.017971	0.017946	0.017921	0.017898	0.017876	0.017856	0.017837	0.017819	0.017803	0.017788	0.017774	0.017762	0.017751	0.017742	0.017733	0.017726	0.017719	0.017714	0.017709	0.017705	0.017702	0.017700	0.017699	0.017698	0.017697
0.4200	0.019805	0.019803	0.019798	0.019789	0.019776	0.019760	0.019741	0.019719	0.019697	0.019670	0.019641	0.019610	0.019577	0.019544	0.019509	0.019473	0.019437	0.019401	0.019365	0.019327	0.019291	0.019256	0.019220	0.019185	0.019151	0.019118	0.019085	0.019053	0.019021	0.018990	0.018960	0.018930	0.018900	0.018870	0.018841	0.018810	0.018781	0.018752	0.018724	0.018697	0.018669	0.018641	0.018613	0.018585	0.018556	0.018527	0.018499	0.018469	0.018440	0.018410	0.018380	0.018350	0.018319	0.018288	0.018257	0.018225	0.018192	0.018159	0.018127	0.018095	0.018064	0.018027	0.017996	0.017965	0.017933	0.017905	0.017878	0.017853	0.017829	0.017806	0.017784	0.017763	0.017745	0.017729	0.017713	0.017699	0.017686	0.017673	0.017663	0.017655	0.017645	0.017639	0.017633	0.017628	0.017624	0.017620	0.017618	0.017616	0.017614	0.017614	0.017613
0.4300	0.019743	0.019741	0.019735	0.019725	0.019711	0.019692	0.019669	0.019645	0.019617	0.019587	0.019554	0.019520	0.019484	0.019447	0.019409	0.019371	0.019332	0.019294	0.019255	0.019216	0.019178	0.019140	0.019103	0.019067	0.019029	0.018994	0.018961	0.018926	0.018894	0.018863	0.018832	0.018803	0.018773	0.018745	0.018717	0.018690	0.018662	0.018633	0.018607	0.018580	0.018553	0.018527	0.018500	0.018474	0.018446	0.018419	0.018392	0.018364	0.018335	0.018306	0.018277	0.018247	0.018217	0.018186	0.018155	0.018123	0.018091	0.018059	0.018027	0.017995	0.017961	0.017930	0.017894	0.017865	0.017836	0.017808	0.017781	0.017756	0.017732	0.017709	0.017688	0.017668	0.017650	0.017634	0.017619	0.017605	0.017593	0.017582	0.017573	0.017565	0.017558	0.017552	0.017547	0.017543	0.017540	0.017537	0.017535	0.017534	0.017533	0.017532	0.017532
0.4400	0.019673	0.019671	0.019664	0.019653	0.019638	0.019619	0.019596	0.019570	0.019540	0.019508	0.019473	0.019436	0.019398	0.019358	0.019317	0.019276	0.019234	0.019193	0.019151	0.019110	0.019070	0.019031	0.018993	0.018956	0.018919	0.018884	0.018850	0.018817	0.018786	0.018755	0.018725	0.018696	0.018659	0.018625	0.018599	0.018573	0.018547	0.018522	0.018497	0.018472	0.018447	0.018422	0.018397	0.018372	0.018347	0.018321	0.018295	0.018268	0.018241	0.018212	0.018183	0.018154	0.018124	0.018094	0.018063	0.018032	0.018000	0.017969	0.017937	0.017905	0.017873	0.017842	0.017811	0.017782	0.017752	0.017724	0.017698	0.017673	0.017649	0.017627	0.017606	0.017586	0.017569	0.017553	0.017539	0.017526	0.017515	0.017505	0.017496	0.017489	0.017483	0.017478	0.017474	0.017471	0.017468	0.017467	0.017465	0.017464	0.017463	0.017463	0.017463
0.4500	0.019582	0.019580	0.019573	0.019561	0.019545	0.019525	0.019501	0.019473	0.019442	0.019408	0.019372	0.019333	0.019292	0.019251	0.019208	0.019165	0.019122	0.019078	0.019035	0.018993	0.018952	0.018911	0.018867	0.018829	0.018792	0.018757	0.018723	0.018691	0.018660	0.018630	0.018601	0.018574	0.018547	0.018521	0.018497	0.018473	0.018449	0.018426	0.018403	0.018380	0.018358	0.018335	0.018312	0.018289	0.018265	0.018241	0.018216	0.018191	0.018164	0.018138	0.018108	0.018080	0.018050	0.018020	0.017989	0.017958	0.017926	0.017895	0.017863	0.017831	0.017800	0.017769	0.017738	0.017709	0.017680	0.017652	0.017625	0.017600	0.017577	0.017555	0.017534	0.017516	0.017499	0.017483	0.017470	0.017458	0.017448	0.017439	0.017422	0.017416	0.017410	0.017406	0.017403	0.017400	0.017398	0.017397	0.017395	0.017395	0.017394	0.017394	0.017394
0.4600	0.019578	0.019576	0.019568	0.019556	0.019538	0.019516	0.019490	0.019460	0.019426	0.019388	0.019349	0.019307	0.019263	0.019218	0.019171	0.019124	0.019064	0.019019	0.018974	0.018930	0.018887	0.018845	0.018805	0.018766	0.018729	0.018693	0.018659	0.018626	0.018596	0.018567	0.018539	0.018513	0.018488	0.018464	0.018439	0.018417	0.018395	0.018373	0.018352	0.018331	0.018318	0.018297	0.018276	0.018255	0.018233	0.018210	0.018186	0.018161	0.018136	0.018110	0.018083	0.018055	0.018026	0.017996	0.017965	0.017934	0.017902	0.017870	0.017838	0.017806	0.017765	0.017732	0.017701	0.017671	0.017642	0.017615	0.017588	0.017564	0.017540	0.017518	0.017498	0.017483	0.017467	0.017452	0.017439	0.017428	0.017419	0.017411	0.017406	0.017401	0.017397	0.017393	0.017391	0.017390	0.017389	0.017389	0.017389	0.017389	0.017389	0.017389	0.017389
0.4700	0.019505	0.019502	0.019494	0.019481	0.019463	0.019439	0.019412	0.019380	0.019345	0.019306	0.019264	0.019220	0.019174	0.019126	0.019078	0.019029	0.018981	0.018933	0.018885	0.018838	0.018791	0.018748	0.018707	0.018666	0.018629	0.018593	0.018559	0.018527	0.018497	0.018468	0.018441	0.018416	0.018392	0.018370	0.018348	0.018332	0.018312	0.018293	0.018275	0.018256	0.018238	0.018219	0.018199	0.018180	0.018159	0.018138	0.018114	0.018091	0.018066	0.018041	0.018013	0.017985	0.017957	0.017927	0.017896	0.017865	0.017825	0.017793	0.017760	0.017728	0.017696	0.017665	0.017634	0.017603	0.017571	0.017543	0.017517	0.017494	0.017470	0.017449	0.017430	0.017413	0.017398	0.017385	0.017374	0.017364	0.017356	0.017350	0.017345	0.017341	0.017339	0.017337	0.017337	0.017336	0.017337	0.017337	0.017338	0.017338	0.017338	0.017338	0.017339
0.4800	0.019457	0.019454	0.019446	0.019432	0.019413	0.019389	0.019360	0.019327	0.019290	0.019250	0.019206	0.019160	0.019113	0.019063	0.019013	0.018962	0.018912	0.018862	0.018813	0.018764	0.018718	0.018673	0.018631	0.018588	0.018550	0.018514	0.018478	0.018446	0.018417	0.018390	0.018364	0.018341	0.018319	0.018298	0.018279	0.018260	0.018242	0.018225	0.018208	0.018191	0.018174	0.018156	0.018138	0.018120	0.018100	0.018079	0.018058	0.018035	0.018011	0.017986	0.017960	0.017933	0.017904	0.017874	0.017843	0.017810	0.017778	0.017746	0.017712	0.017680	0.017647	0.017615	0.017584	0.017553	0.017524	0.017496	0.017467	0.017443	0.017420	0.017399	0.017380	0.017362	0.017348	0.017336	0.017326	0.017316	0.017309	0.017304	0.017301	0.017299	0.017298	0.017298	0.017298	0.017299	0.017301	0.017302	0.017303	0.017305	0.017306	0.017306	0.017307
0.4900	0.019386	0.019383	0.019375	0.019360	0.019341	0.019316	0.019286	0.019251	0.019213	0.019171	0.019126	0.019079	0.019030	0.018979	0.018927	0.018876	0.018824	0.018773	0.018723	0.018674	0.018627	0.018582	0.018532	0.018491	0.018453	0.018417	0.018384	0.018353	0.018325	0.018299	0.018275	0.018253	0.018233	0.018215	0.018198	0.018181	0.018166	0.018149	0.018133	0.018118	0.018103	0.018088	0.018072	0.018055	0.018037	0.018019	0.017998	0.017977	0.017954	0.017930	0.017904	0.017874	0.017846	0.017816	0.017786	0.017754	0.017722	0.017689	0.017656	0.017624	0.017591	0.017559	0.017527	0.017496	0.017467	0.017439	0.017416	0.017392	0.017370	0.017349	0.017329	0.017314	0.017300	0.017289	0.017280	0.017273	0.017267	0.017266	0.017264	0.017263	0.017264	0.017265	0.017267	0.017270	0.017272	0.017275	0.017277	0.017279	0.017280	0.017281	0.017282
0.5000	0.019347	0.019344	0.019335	0.019321	0.019300	0.019274	0.019244	0.019209	0.019169	0.019126	0.019080	0.019031	0.018981	0.018929	0.018876	0.018817	0.018764	0.018712	0.018661	0.018612	0.018564	0.018518	0.018475	0.018435	0.018397	0.018363	0.018330	0.018301	0.018274	0.018250	0.018228	0.018204	0.018185	0.018166	0.018151	0.018138	0.018125	0.018113	0.018101	0.018088	0.018076	0.018063	0.018049	0.018034	0.018018	0.018001	0.017982	0.017962	0.017940	0.017916	0.017892	0.017865	0.017837	0.017808	0.017778	0.017746	0.017714	0.017682	0.017649	0.017616	0.017584	0.017549	0.017518	0.017488	0.017460	0.017433	0.017408	0.017384	0.017363	0.017345	0.017328	0.017314	0.017299	0.017290	0.017283	0.017277	0.017274	0.017273	0.017272	0.017274	0.017276	0.017279	0.017282	0.017286	0.017290	0.017293	0.017297	0.017299	0.017301	0.017303	0.017303
0.5100	0.019280	0.019277	0.019268	0.019253	0.019232	0.019206	0.019174	0.019138	0.019095	0.019051	0.019004	0.018955	0.018904	0.018851	0.018797	0.018743	0.018690	0.018637	0.018585	0.018536	0.018488	0.018443	0.018400	0.018359	0.018322	0.018288	0.018254	0.018226	0.018201	0.018179	0.018159	0.018141	0.018125	0.018111	0.018099	0.018087	0.018077	0.018067	0.018055	0.018045	0.018034	0.018023	0.018011	0.017998	0.017983	0.017967	0.017949	0.017930	0.017909	0.017886	0.017861	0.017835	0.017807	0.017778	0.017747	0.017715	0.017683	0.017650	0.017617	0.017584	0.017551	0.017519	0.017488	0.017458	0.017428	0.017402	0.017377	0.017355	0.017335	0.017317	0.017302	0.017289	0.017278	0.017270	0.017265	0.017261	0.017260	0.017257	0.017259	0.017262	0.017266	0.017270	0.017275	0.017281	0.017286	0.017291	0.017295	0.017299	0.017301	0.017303	0.017304
0.5200	0.019229	0.019226	0.019217	0.019201	0.019180	0.019153	0.019121	0.019084	0.019043	0.018998	0.018950	0.018897	0.018844	0.018790	0.018736	0.018681	0.018626	0.018573	0.018521	0.018471	0.018423	0.018378	0.018335	0.018295	0.018258	0.018225	0.018195	0.018168	0.018145	0.018124	0.018107	0.018091	0.018078	0.018067	0.018056	0.018048	0.018039	0.018032	0.018024	0.018016	0.018008	0.017999	0.017989	0.017977	0.017964	0.017949	0.017932	0.017913	0.017893	0.017871	0.017847	0.017819	0.017791	0.017762	0.017731	0.017700	0.017667	0.017635	0.017601	0.017568	0.017535	0.017503	0.017471	0.017441	0.017413	0.017387	0.017363	0.017338	0.017319	0.017302	0.017284	0.017272	0.017263	0.017257	0.017252	0.017250	0.017250	0.017252	0.017255	0.017260	0.017265	0.017272	0.017278	0.017285	0.017291	0.017297	0.017302	0.017306	0.017309	0.017311	0.017312
0.5300	0.019151	0.019148	0.019138	0.019123	0.019101	0.019071	0.019039	0.019001	0.018960	0.018915	0.018866	0.018815	0.018762	0.018707	0.018652	0.018597	0.018542	0.018489	0.018437	0.018387	0.018339	0.018295	0.018253	0.018215	0.018180	0.018149	0.018121	0.018097	0.018076	0.018057	0.018042	0.018030	0.018019	0.018011	0.018004	0.017998	0.017993	0.017989	0.017984	0.017979	0.017974	0.017967	0.017959	0.017950	0.017939	0.017926	0.017911	0.017894	0.017875	0.017853	0.017830	0.017804	0.017777	0.017748	0.017718	0.017687	0.017655	0.017622	0.017589	0.017556	0.017523	0.017492	0.017461	0.017432	0.017404	0.017379	0.017354	0.017333	0.017315	0.017299	0.017286	0.017276	0.017269	0.017264	0.017262	0.017262	0.017264	0.017268	0.017273	0.017280	0.017288	0.017296	0.017305	0.017313	0.017321	0.017329	0.017335	0.017340	0.017344	0.017346	0.017347
0.5400	0.019130	0.019127	0.019117	0.019102	0.019080	0.019052	0.019019	0.018981	0.018938	0.018892	0.018843	0.018791	0.018737	0.018681	0.018625	0.018569	0.018514	0.018460	0.018408	0.018357	0.018310	0.018266	0.018225	0.018186	0.018149	0.018119	0.018093	0.018071	0.018053	0.018037	0.018025	0.018015	0.018007	0.018002	0.017998	0.017995	0.017994	0.017993	0.017995	0.017993	0.017991	0.017987	0.017982	0.017974	0.017965	0.017954	0.017940	0.017924	0.017906	0.017885	0.017860	0.017835	0.017808	0.017779	0.017748	0.017717	0.017685	0.017650	0.017617	0.017584	0.017552	0.017519	0.017489	0.017459	0.017432	0.017408	0.017385	0.017365	0.017348	0.017332	0.017320	0.017312	0.017306	0.017303	0.017303	0.017310	0.017314	0.017321	0.017329	0.017335	0.017345	0.017356	0.017366	0.017377	0.017387	0.017396	0.017403	0.017410	0.017414	0.017417	0.017418
0.5500	0.019021	0.019018	0.019008	0.018992	0.018971	0.018943	0.018911	0.018874	0.018832	0.018787	0.018738	0.018687	0.018635	0.018580	0.018524	0.018470	0.018416	0.018363	0.018323	0.018271	0.018223	0.018180	0.018140	0.018097	0.018065	0.018037	0.018013	0.017992	0.017975	0.017962	0.017963	0.017957	0.017953	0.017950	0.017950	0.017951	0.017953	0.017954	0.017956	0.017957	0.017957	0.017956	0.017953	0.017948	0.017940	0.017930	0.017918	0.017903	0.017886	0.017866	0.017844	0.017819	0.017792	0.017764	0.017734	0.017702	0.017670	0.017637	0.017604	0.017570	0.017538	0.017507	0.017477	0.017442	0.017415	0.017392	0.017371	0.017352	0.017333	0.017321	0.017311	0.017305	0.017302	0.017301	0.017303	0.017308	0.017315	0.017324	0.017334	0.017345	0.017358	0.017370	0.017383	0.017396	0.017407	0.017418	0.017427	0.017434	0.017439	0.017443	0.017444
0.5600	0.019007	0.019004	0.018994	0.018978	0.018956	0.018927	0.018893	0.018855	0.018812	0.018765	0.018715	0.018662	0.018608	0.018552	0.018496	0.018440	0.018385	0.018331	0.018279	0.018231	0.018184	0.018142	0.018104	0.018070	0.018041	0.018016	0.017995	0.017978	0.017966	0.017957	0.017952	0.017950	0.017950	0.017953	0.017957	0.017963	0.017969	0.017977	0.017983	0.017986	0.017990	0.017992	0.017992	0.017990	0.017986	0.017979	0.017969	0.017956	0.017940	0.017922	0.017900	0.017861	0.017835	0.017808	0.017778	0.017748	0.017716	0.017684	0.017652	0.017620	0.017589	0.017558	0.017530	0.017503	0.017478	0.017456	0.017436	0.017420	0.017406	0.017396	0.017378	0.017374	0.017373	0.017375	0.017380	0.017387	0.017396	0.017407	0.017420	0.017434	0.017449	0.017464	0.017478	0.017493	0.017506	0.017518	0.017528	0.017536	0.017542	0.017546	0.017547
0.5700	0.018950	0.018947	0.018937	0.018921	0.018899	0.018871	0.018837	0.018798	0.018755	0.018708	0.018658	0.018606	0.018551	0.018494	0.018438	0.018382	0.018328	0.018275	0.018225	0.018177	0.018133	0.018093	0.018057	0.018025	0.017998	0.017976	0.017958	0.017945	0.017934	0.017929	0.017928	0.017930	0.017938	0.017945	0.017952	0.017962	0.017973	0.017984	0.017994	0.018002	0.018010	0.018017	0.018014	0.018015	0.018013	0.018008	0.018000	0.017988	0.017974	0.017957	0.017936	0.017913	0.017888	0.017859	0.017829	0.017798	0.017767	0.017732	0.017700	0.017668	0.017637	0.017607	0.017579	0.017552	0.017528	0.017506	0.017486	0.017469	0.017457	0.017448	0.017443	0.017444	0.017442	0.017447	0.017455	0.017465	0.017478	0.017492	0.017509	0.017525	0.017544	0.017562	0.017580	0.017597	0.017614	0.017628	0.017640	0.017650	0.017657	0.017662	0.017663
0.5800	0.018927	0.018924	0.018914	0.018898	0.018875	0.018858	0.018824	0.018785	0.018741	0.018693	0.018640	0.018586	0.018531	0.018476	0.018419	0.018364	0.018309	0.018255	0.018205	0.018158	0.018115	0.018072	0.018038	0.018008	0.017984	0.017964	0.017949	0.017940	0.017934	0.017933	0.017938	0.017944	0.017955	0.017967	0.017981	0.017996	0.018012	0.018027	0.018039	0.018053	0.018064	0.018074	0.018081	0.018085	0.018085	0.018083	0.018077	0.018067	0.018053	0.018037	0.018017	0.017995	0.017970	0.017942	0.017913	0.017882	0.017850	0.017818	0.017778	0.017747	0.017716	0.017686	0.017658	0.017631	0.017608	0.017588	0.017571	0.017557	0.017547	0.017541	0.017539	0.017540	0.017544	0.017552	0.017563	0.017577	0.017594	0.017612	0.017632	0.017653	0.017675	0.017697	0.017718	0.017738	0.017757	0.017774	0.017788	0.017800	0.017808	0.017813	0.017815
0.5900	0.018878	0.018874	0.018864	0.018848	0.018825	0.018796	0.018762	0.018723	0.018679	0.018631	0.018580	0.018527	0.018470	0.018415	0.018359	0.018303	0.018249	0.018198	0.018149	0.018103	0.018062	0.018025	0.017993	0.017966	0.017945	0.017927	0.017917	0.017911	0.017910	0.017914	0.017922	0.017933	0.017939	0.017957	0.017977	0.017997	0.018018	0.018038	0.018058	0.018076	0.018092	0.018105	0.018116	0.018123	0.018127	0.018125	0.018121	0.018113	0.018102	0.018087	0.018068	0.018047	0.018021	0.017994	0.017965	0.017935	0.017903	0.017871	0.017839	0.017807	0.017777	0.017748	0.017721	0.017696	0.017672	0.017652	0.017637	0.017625	0.017617	0.017612	0.017612	0.017616	0.017623	0.017634	0.017650	0.017666	0.017686	0.017708	0.017731	0.017755	0.017781	0.017806	0.017830	0.017853	0.017874	0.017893	0.017909	0.017922	0.017932	0.017938	0.017940
0.6000	0.018858	0.018854	0.018844	0.018828	0.018805	0.018776	0.018742	0.018702	0.018658	0.018610	0.018559	0.018506	0.018451	0.018396	0.018340	0.018285	0.018232	0.018181	0.018134	0.018090	0.018050	0.018016	0.017986	0.017963	0.017945	0.017933	0.017927	0.017926	0.017930	0.017940	0.017954	0.017972	0.017993	0.018017	0.018043	0.018070	0.018097	0.018124	0.018149	0.018173	0.018194	0.018213	0.018228	0.018240	0.018248	0.018251	0.018250	0.018244	0.018234	0.018217	0.018199	0.018174	0.018151	0.018124	0.018096	0.018066	0.018034	0.018003	0.017971	0.017940	0.017910	0.017881	0.017854	0.017831	0.017810	0.017792	0.017779	0.017768	0.017766	0.017765	0.017768	0.017775	0.017787	0.017802	0.017820	0.017842	0.017866	0.017892	0.017920	0.017949	0.017979	0.018007	0.018035	0.018062	0.018087	0.018108	0.018127	0.018142	0.018153	0.018159	0.018162
0.6100	0.018817	0.018813	0.018803	0.018787	0.018764	0.018735	0.018700	0.018661	0.018617	0.018569	0.018519	0.018465	0.018411	0.018356	0.018301	0.018247	0.018194	0.018145	0.018097	0.018055	0.018019	0.017986	0.017961	0.017941	0.017929	0.017921	0.017920	0.017925	0.017937	0.017953	0.017974	0.017999	0.018027	0.018058	0.018091	0.018125	0.018159	0.018192	0.018220	0.018249	0.018276	0.018300	0.018320	0.018336	0.018347	0.018353	0.018355	0.018352	0.018344	0.018332	0.018316	0.018296	0.018273	0.018247	0.018218	0.018188	0.018157	0.018126	0.018094	0.018063	0.018034	0.018005	0.017980	0.017957	0.017938	0.017923	0.017910	0.017903	0.017901	0.017902	0.017909	0.017920	0.017936	0.017955	0.017978	0.018004	0.018033	0.018065	0.018098	0.018132	0.018165	0.018200	0.018233	0.018264	0.018292	0.018317	0.018338	0.018355	0.018368	0.018375	0.018378
0.6200	0.018770	0.018767	0.018757	0.018740	0.018717	0.018688	0.018654	0.018614	0.018571	0.018523	0.018472	0.018420	0.018365	0.018311	0.018256	0.018203	0.018153	0.018105	0.018061	0.018022	0.017988	0.017959	0.017937	0.017921	0.017912	0.017910	0.017915	0.017928	0.017946	0.017969	0.017998	0.018031	0.018067	0.018106	0.018148	0.018186	0.018228	0.018270	0.018309	0.018345	0.018378	0.018408	0.018433	0.018453	0.018468	0.018478	0.018482	0.018482	0.018476	0.018466	0.018451	0.018432	0.018409	0.018383	0.018355	0.018325	0.018293	0.018262	0.018230	0.018200	0.018171	0.018144	0.018120	0.018099	0.018082	0.018069	0.018061	0.018057	0.018058	0.018064	0.018074	0.018090	0.018110	0.018134	0.018162	0.018194	0.018229	0.018266	0.018305	0.018345	0.018384	0.018423	0.018461	0.018501	0.018533	0.018562	0.018586	0.018606	0.018620	0.018629	0.018632
0.6300	0.018751	0.018748	0.018738	0.018721	0.018699	0.018670	0.018635	0.018596	0.018553	0.018505	0.018455	0.018403	0.018349	0.018296	0.018242	0.018190	0.018141	0.018096	0.018055	0.018018	0.017988	0.017964	0.017946	0.017936	0.017933	0.017937	0.017947	0.017966	0.017991	0.018022	0.018058	0.018101	0.018145	0.018193	0.018243	0.018290	0.018340	0.018388	0.018435	0.018479	0.018519	0.018554	0.018585	0.018611	0.018631	0.018645	0.018653	0.018655	0.018652	0.018644	0.018631	0.018613	0.018592	0.018567	0.018540	0.018511	0.018481	0.018451	0.018421	0.018392	0.018365	0.018340	0.018318	0.018298	0.018284	0.018274	0.018268	0.018268	0.018273	0.018284	0.018299	0.018320	0.018346	0.018377	0.018412	0.018450	0.018492	0.018535	0.018581	0.018627	0.018673	0.018718	0.018761	0.018802	0.018839	0.018872	0.018899	0.018922	0.018938	0.018948	0.018951
0.6400	0.018777	0.018774	0.018763	0.018747	0.018723	0.018694	0.018659	0.018618	0.018574	0.018526	0.018475	0.018423	0.018369	0.018315	0.018262	0.018212	0.018163	0.018119	0.018079	0.018046	0.018017	0.017997	0.017984	0.017979	0.017982	0.017993	0.018012	0.018039	0.018072	0.018112	0.018158	0.018209	0.018264	0.018322	0.018380	0.018440	0.018500	0.018558	0.018614	0.018666	0.018714	0.018757	0.018794	0.018825	0.018850	0.018868	0.018879	0.018884	0.018882	0.018875	0.018863	0.018843	0.018821	0.018797	0.018769	0.018736	0.018706	0.018675	0.018644	0.018616	0.018589	0.018565	0.018544	0.018527	0.018515	0.018507	0.018504	0.018507	0.018517	0.018532	0.018553	0.018580	0.018612	0.018649	0.018691	0.018737	0.018786	0.018838	0.018891	0.018945	0.018999	0.019051	0.019101	0.019148	0.019189	0.019227	0.019259	0.019285	0.019304	0.019315	0.019319
0.6500	0.018742	0.018738	0.018728	0.018711	0.018688	0.018656	0.018621	0.018581	0.018538	0.018490	0.018441	0.018389	0.018336	0.018284	0.018233	0.018184	0.018139	0.018098	0.018062	0.018032	0.018010	0.017995	0.017991	0.017993	0.018003	0.018022	0.018050	0.018086	0.018130	0.018180	0.018237	0.018299	0.018364	0.018433	0.018504	0.018574	0.018644	0.018712	0.018777	0.018840	0.018896	0.018946	0.018990	0.019027	0.019057	0.019080	0.019096	0.019104	0.019106	0.019101	0.019089	0.019072	0.019052	0.019027	0.018999	0.018971	0.018942	0.018912	0.018880	0.018852	0.018822	0.018800	0.018782	0.018768	0.018759	0.018756	0.018758	0.018767	0.018782	0.018803	0.018833	0.018867	0.018907	0.018952	0.019002	0.019056	0.019114	0.019175	0.019236	0.019299	0.019361	0.019421	0.019479	0.019533	0.019582	0.019627	0.019663	0.019693	0.019714	0.019727	0.019731
0.6600	0.018758	0.018755	0.018745	0.018728	0.018705	0.018676	0.018641	0.018602	0.018559	0.018509	0.018459	0.018409	0.018356	0.018306	0.018256	0.018210	0.018167	0.018129	0.018097	0.018072	0.018055	0.018046	0.018046	0.018055	0.018074	0.018102	0.018140	0.018187	0.018243	0.018305	0.018374	0.018449	0.018527	0.018610	0.018693	0.018776	0.018858	0.018937	0.019013	0.019084	0.019148	0.019207	0.019258	0.019302	0.019338	0.019366	0.019386	0.019398	0.019403	0.019401	0.019392	0.019378	0.019359	0.019336	0.019310	0.019282	0.019253	0.019224	0.019196	0.019170	0.019144	0.019122	0.019106	0.019096	0.019091	0.019092	0.019100	0.019114	0.019136	0.019164	0.019200	0.019243	0.019292	0.019346	0.019407	0.019471	0.019541	0.019612	0.019685	0.019758	0.019831	0.019890	0.019957	0.020019	0.020076	0.020126	0.020169	0.020203	0.020228	0.020243	0.020248
0.6700	0.018772	0.018769	0.018759	0.018742	0.018719	0.018690	0.018655	0.018616	0.018573	0.018526	0.018477	0.018427	0.018377	0.018327	0.018280	0.018236	0.018196	0.018162	0.018134	0.018115	0.018101	0.018099	0.018107	0.018127	0.018156	0.018177	0.018224	0.018280	0.018365	0.018441	0.018523	0.018612	0.018705	0.018801	0.018897	0.018994	0.019089	0.019181	0.019268	0.019350	0.019426	0.019494	0.019554	0.019605	0.019648	0.019681	0.019705	0.019721	0.019728	0.019728	0.019721	0.019705	0.019687	0.019665	0.019639	0.019611	0.019583	0.019554	0.019527	0.019502	0.019478	0.019460	0.019448	0.019433	0.019433	0.019439	0.019453	0.019474	0.019504	0.019542	0.019587	0.019639	0.019698	0.019764	0.019836	0.019913	0.019994	0.020077	0.020165	0.020250	0.020334	0.020416	0.020493	0.020566	0.020632	0.020690	0.020739	0.020778	0.020807	0.020824	0.020830
0.6800	0.018766	0.018763	0.018753	0.018736	0.018713	0.018684	0.018650	0.018612	0.018569	0.018523	0.018472	0.018424	0.018375	0.018328	0.018284	0.018243	0.018207	0.018178	0.018157	0.018143	0.018140	0.018146	0.018163	0.018178	0.018216	0.018266	0.018325	0.018398	0.018478	0.018566	0.018661	0.018762	0.018904	0.018999	0.019114	0.019226	0.019335	0.019441	0.019542	0.019637	0.019724	0.019802	0.019871	0.019930	0.019979	0.020019	0.020048	0.020068	0.020078	0.020081	0.020076	0.020064	0.020047	0.020025	0.020001	0.019974	0.019946	0.019919	0.019892	0.019869	0.019850	0.019836	0.019810	0.019809	0.019816	0.019829	0.019848	0.019878	0.019917	0.019964	0.020020	0.020084	0.020156	0.020235	0.020321	0.020411	0.020506	0.020604	0.020703	0.020802	0.020903	0.020997	0.021088	0.021171	0.021247	0.021314	0.021371	0.021416	0.021449	0.021469	0.021476
0.6900	0.018803	0.018800	0.018790	0.018773	0.018750	0.018721	0.018687	0.018630	0.018589	0.018545	0.018500	0.018454	0.018409	0.018365	0.018324	0.018288	0.018258	0.018235	0.018220	0.018214	0.018219	0.018236	0.018263	0.018303	0.018355	0.018420	0.018496	0.018584	0.018693	0.018800	0.018914	0.019055	0.019180	0.019309	0.019439	0.019568	0.019694	0.019815	0.019931	0.020039	0.020138	0.020227	0.020306	0.020374	0.020431	0.020476	0.020510	0.020534	0.020547	0.020550	0.020547	0.020536	0.020519	0.020494	0.020470	0.020444	0.020417	0.020391	0.020361	0.020340	0.020324	0.020314	0.020309	0.020312	0.020324	0.020344	0.020374	0.020413	0.020462	0.020522	0.020592	0.020671	0.020758	0.020853	0.020955	0.021063	0.021176	0.021291	0.021408	0.021525	0.021640	0.021751	0.021857	0.021955	0.022044	0.022122	0.022189	0.022242	0.022280	0.022303	0.022311
0.7000	0.018829	0.018825	0.018815	0.018799	0.018777	0.018748	0.018715	0.018677	0.018636	0.018593	0.018548	0.018504	0.018459	0.018417	0.018379	0.018348	0.018323	0.018306	0.018299	0.018302	0.018317	0.018344	0.018385	0.018440	0.018508	0.018590	0.018684	0.018793	0.018911	0.019039	0.019175	0.019317	0.019463	0.019618	0.019768	0.019916	0.020060	0.020199	0.020331	0.020453	0.020568	0.020669	0.020759	0.020836	0.020900	0.020952	0.020990	0.021018	0.021035	0.021042	0.021040	0.021030	0.021011	0.020990	0.020966	0.020941	0.020915	0.020886	0.020864	0.020846	0.020834	0.020828	0.020829	0.020840	0.020859	0.020889	0.020929	0.020980	0.021042	0.021116	0.021206	0.021301	0.021406	0.021520	0.021641	0.021769	0.021903	0.022039	0.022177	0.022315	0.022450	0.022582	0.022706	0.022822	0.022926	0.023018	0.023095	0.023157	0.023202	0.023230	0.023239
0.7100	0.018857	0.018853	0.018844	0.018826	0.018804	0.018777	0.018745	0.018709	0.018669	0.018628	0.018586	0.018544	0.018504	0.018467	0.018435	0.018409	0.018391	0.018382	0.018385	0.018399	0.018426	0.018467	0.018522	0.018592	0.018678	0.018778	0.018892	0.019024	0.019166	0.019317	0.019476	0.019641	0.019811	0.019983	0.020155	0.020325	0.020490	0.020648	0.020798	0.020937	0.021065	0.021180	0.021281	0.021368	0.021441	0.021500	0.021545	0.021578	0.021598	0.021607	0.021607	0.021599	0.021584	0.021565	0.021542	0.021517	0.021493	0.021469	0.021450	0.021436	0.021428	0.021426	0.021435	0.021453	0.021483	0.021524	0.021577	0.021643	0.021721	0.021812	0.021915	0.022030	0.022156	0.022292	0.022438	0.022590	0.022748	0.022910	0.023075	0.023239	0.023399	0.023553	0.023699	0.023834	0.023957	0.024066	0.024157	0.024229	0.024282	0.024315	0.024325
0.7200	0.018910	0.018906	0.018897	0.018881	0.018859	0.018832	0.018800	0.018765	0.018727	0.018687	0.018647	0.018609	0.018572	0.018540	0.018514	0.018495	0.018486	0.018487	0.018500	0.018527	0.018569	0.018627	0.018701	0.018792	0.018899	0.019023	0.019162	0.019315	0.019481	0.019660	0.019846	0.020038	0.020236	0.020435	0.020632	0.020827	0.021015	0.021198	0.021368	0.021523	0.021667	0.021796	0.021910	0.022008	0.022088	0.022154	0.022204	0.022240	0.022263	0.022272	0.022272	0.022264	0.022249	0.022229	0.022206	0.022182	0.022159	0.022138	0.022121	0.022110	0.022107	0.022113	0.022130	0.022159	0.022199	0.022254	0.022322	0.022405	0.022502	0.022614	0.022741	0.022881	0.023033	0.023197	0.023372	0.023555	0.023743	0.023936	0.024130	0.024324	0.024516	0.024696	0.024869	0.025031	0.025176	0.025304	0.025412	0.025498	0.025561	0.025599	0.025612
0.7300	0.018974	0.018971	0.018961	0.018951	0.018930	0.018904	0.018874	0.018840	0.018804	0.018766	0.018730	0.018695	0.018664	0.018638	0.018619	0.018609	0.018610	0.018623	0.018650	0.018692	0.018751	0.018827	0.018922	0.019035	0.019167	0.019316	0.019483	0.019665	0.019861	0.020068	0.020284	0.020507	0.020734	0.020962	0.021187	0.021409	0.021623	0.021827	0.022018	0.022196	0.022357	0.022502	0.022629	0.022738	0.022828	0.022901	0.022958	0.022998	0.023023	0.023036	0.023035	0.023028	0.023013	0.022993	0.022970	0.022947	0.022925	0.022906	0.022893	0.022888	0.022891	0.022892	0.022919	0.022959	0.023014	0.023085	0.023171	0.023276	0.023396	0.023533	0.023686	0.023855	0.024038	0.024234	0.024442	0.024659	0.024883	0.025111	0.025342	0.025570	0.025795	0.026011	0.026216	0.026405	0.026577	0.026728	0.026855	0.026957	0.027031	0.027076	0.027091
0.7400	0.019079	0.019076	0.019066	0.019051	0.019030	0.019005	0.018976	0.018942	0.018909	0.018874	0.018841	0.018811	0.018770	0.018752	0.018742	0.018742	0.018755	0.018780	0.018823	0.018885	0.018967	0.019069	0.019191	0.019333	0.019496	0.019679	0.019882	0.020101	0.020335	0.020581	0.020838	0.021100	0.021366	0.021633	0.021895	0.022149	0.022395	0.022628	0.022847	0.023049	0.023232	0.023395	0.023537	0.023658	0.023759	0.023838	0.023898	0.023941	0.023967	0.023978	0.023978	0.023968	0.023950	0.023927	0.023902	0.023877	0.023854	0.023836	0.023825	0.023823	0.023833	0.023856	0.023894	0.023948	0.024020	0.024110	0.024220	0.024349	0.024499	0.024668	0.024857	0.025063	0.025287	0.025527	0.025781	0.026046	0.026319	0.026597	0.026878	0.027161	0.027434	0.027697	0.027946	0.028177	0.028386	0.028570	0.028725	0.028849	0.028939	0.028994	0.029013
0.7500	0.019171	0.019168	0.019159	0.019145	0.019125	0.019097	0.019070	0.019040	0.019009	0.018979	0.018951	0.018925	0.018908	0.018897	0.018896	0.018910	0.018948	0.018993	0.019058	0.019143	0.019249	0.019377	0.019530	0.019705	0.019897	0.020123	0.020367	0.020628	0.020905	0.021196	0.021496	0.021803	0.022112	0.022420	0.022725	0.023019	0.023304	0.023571	0.023819	0.024046	0.024252	0.024449	0.024607	0.024740	0.024849	0.024935	0.025000	0.025044	0.025068	0.025078	0.025075	0.025047	0.025026	0.025001	0.024973	0.024947	0.024924	0.024908	0.024901	0.024906	0.024924	0.024958	0.025010	0.025082	0.025173	0.025288	0.025425	0.025586	0.025770	0.025978	0.026210	0.026462	0.026724	0.027016	0.027324	0.027660	0.027991	0.028331	0.028672	0.029010	0.029341	0.029659	0.029961	0.030241	0.030495	0.030718	0.030906	0.031056	0.031166	0.031232	0.031254
0.7600	0.019286	0.019283	0.019274	0.019260	0.019242	0.019219	0.019193	0.019166	0.019138	0.019112	0.019090	0.019073	0.019064	0.019064	0.019079	0.019108	0.019155	0.019221	0.019311	0.019423	0.019561	0.019725	0.019916	0.020135	0.020379	0.020649	0.020941	0.021254	0.021585	0.021929	0.022283	0.022644	0.023005	0.023342	0.023692	0.024031	0.024354	0.024657	0.024935	0.025192	0.025422	0.025624	0.025797	0.025943	0.026060	0.026152	0.026218	0.026262	0.026287	0.026293	0.026286	0.026268	0.026242	0.026212	0.026181	0.026153	0.026130	0.026115	0.026112	0.026124	0.026153	0.026201	0.026270	0.026363	0.026482	0.026626	0.026798	0.026998	0.027226	0.027482	0.027766	0.028075	0.028409	0.028766	0.029141	0.029557	0.029961	0.030374	0.030788	0.031200	0.031611	0.032003	0.032372	0.032720	0.033030	0.033304	0.033534	0.033719	0.033853	0.033934	0.033962
0.7700	0.019381	0.019378	0.019370	0.019357	0.019339	0.019318	0.019295	0.019272	0.019249	0.019229	0.019215	0.019208	0.019211	0.019227	0.019258	0.019308	0.019379	0.019473	0.019593	0.019741	0.019918	0.020127	0.020366	0.020635	0.020936	0.021263	0.021616	0.021992	0.022387	0.022798	0.023218	0.023643	0.024069	0.024496	0.024904	0.025296	0.025667	0.026015	0.026334	0.026623	0.026881	0.027104	0.027295	0.027451	0.027576	0.027671	0.027737	0.027778	0.027797	0.027789	0.027774	0.027747	0.027713	0.027674	0.027637	0.027605	0.027580	0.027567	0.027568	0.027588	0.027629	0.027694	0.027785	0.027905	0.028055	0.028238	0.028453	0.028702	0.028986	0.029303	0.029654	0.030036	0.030448	0.030887	0.031339	0.031822	0.032321	0.032832	0.033319	0.033826	0.034323	0.034803	0.035258	0.035681	0.036064	0.036401	0.036686	0.036914	0.037079	0.037180	0.037214
0.7800	0.019536	0.019534	0.019526	0.019514	0.019499	0.019481	0.019461	0.019442	0.019426	0.019414	0.019409	0.019414	0.019432	0.019466	0.019518	0.019593	0.019693	0.019820	0.019979	0.020171	0.020396	0.020658	0.020956	0.021290	0.021659	0.022062	0.022492	0.022947	0.023425	0.023916	0.024416	0.024920	0.025420	0.025911	0.026387	0.026841	0.027268	0.027665	0.028028	0.028353	0.028639	0.028885	0.029091	0.029257	0.029386	0.029480	0.029541	0.029575	0.029583	0.029570	0.029542	0.029502	0.029455	0.029406	0.029359	0.029319	0.029290	0.029277	0.029282	0.029311	0.029366	0.029451	0.029568	0.029720	0.029910	0.030139	0.030408	0.030719	0.031072	0.031467	0.031900	0.032375	0.032886	0.033431	0.034005	0.034605	0.035223	0.035854	0.036489	0.037121	0.037741	0.038341	0.038916	0.039446	0.039926	0.040349	0.040707	0.040993	0.041201	0.041328	0.041370
0.7900	0.019723	0.019720	0.019714	0.019703	0.019690	0.019675	0.019660	0.019647	0.019637	0.019634	0.019640	0.019660	0.019696	0.019751	0.019830	0.019936	0.020073	0.020245	0.020452	0.020700	0.020988	0.021319	0.021693	0.022109	0.022564	0.023062	0.023583	0.024137	0.024714	0.025305	0.025906	0.026508	0.027102	0.027682	0.028240	0.028776	0.029271	0.029726	0.030138	0.030503	0.030822	0.031090	0.031311	0.031480	0.031609	0.031697	0.031748	0.031767	0.031758	0.031725	0.031676	0.031616	0.031549	0.031483	0.031423	0.031372	0.031337	0.031323	0.031333	0.031372	0.031445	0.031555	0.031705	0.031899	0.032139	0.032427	0.032765	0.033155	0.033596	0.034090	0.034634	0.035227	0.035866	0.036550	0.037273	0.038024	0.038800	0.039598	0.040398	0.041196	0.041979	0.042737	0.043457	0.044128	0.044738	0.045276	0.045731	0.046095	0.046358	0.046520	0.046574
0.8000	0.019800	0.019798	0.019793	0.019785	0.019775	0.019765	0.019757	0.019753	0.019754	0.019751	0.019774	0.019814	0.019876	0.019960	0.020075	0.020222	0.020408	0.020634	0.020904	0.021221	0.021649	0.022069	0.022539	0.023062	0.023629	0.024241	0.024890	0.025573	0.026283	0.027003	0.027730	0.028453	0.029164	0.029853	0.030523	0.031145	0.031719	0.032242	0.032709	0.033117	0.033466	0.033754	0.033983	0.034157	0.034277	0.034350	0.034380	0.034374	0.034326	0.034265	0.034187	0.034098	0.034006	0.033916	0.033836	0.033770	0.033726	0.033709	0.033724	0.033777	0.033872	0.034014	0.034206	0.034453	0.034757	0.035122	0.035549	0.036040	0.036596	0.037217	0.037912	0.038660	0.039466	0.040327	0.041239	0.042190	0.043176	0.044183	0.045201	0.046217	0.047218	0.048189	0.049115	0.049977	0.050762	0.051455	0.052043	0.052513	0.052856	0.053065	0.053135
0.8100	0.020096	0.020094	0.020090	0.020085	0.020078	0.020072	0.020070	0.020073	0.020086	0.020112	0.020155	0.020219	0.020310	0.020431	0.020590	0.020790	0.021038	0.021336	0.021689	0.022102	0.022576	0.023115	0.023714	0.024374	0.025089	0.025857	0.026669	0.027522	0.028396	0.029286	0.030178	0.031063	0.031925	0.032757	0.033542	0.034273	0.034943	0.035545	0.036074	0.036527	0.036904	0.037206	0.037436	0.037597	0.037693	0.037735	0.037727	0.037677	0.037593	0.037483	0.037357	0.037222	0.037086	0.036957	0.036842	0.036751	0.036689	0.036663	0.036679	0.036744	0.036864	0.037043	0.037287	0.037600	0.037986	0.038449	0.038991	0.039618	0.040325	0.041115	0.041987	0.042940	0.043970	0.045074	0.046241	0.047464	0.048733	0.050034	0.051360	0.052681	0.053985	0.055255	0.056465	0.057597	0.058629	0.059543	0.060318	0.060940	0.061394	0.061670	0.061763
0.8200	0.020357	0.020356	0.020354	0.020351	0.020349	0.020350	0.020357	0.020373	0.020402	0.020448	0.020517	0.020614	0.020744	0.020915	0.021132	0.021402	0.021710	0.022100	0.022591	0.023130	0.023747	0.024444	0.025216	0.026063	0.026980	0.027961	0.028994	0.030069	0.031171	0.032287	0.033401	0.034495	0.035555	0.036564	0.037510	0.038380	0.039167	0.039860	0.040456	0.040953	0.041352	0.041655	0.041867	0.041995	0.042046	0.042030	0.041953	0.041832	0.041674	0.041490	0.041291	0.041086	0.040886	0.040700	0.040538	0.040409	0.040320	0.040280	0.040297	0.040376	0.040527	0.040756	0.041067	0.041467	0.041962	0.042555	0.043250	0.044051	0.044961	0.045978	0.047105	0.048338	0.049674	0.051110	0.052634	0.054235	0.055901	0.057615	0.059372	0.061125	0.062861	0.064554	0.066175	0.067696	0.069088	0.070321	0.071371	0.072214	0.072831	0.073207	0.073333
0.8300	0.020578	0.020578	0.020578	0.020579	0.020584	0.020594	0.020614	0.020646	0.020697	0.020771	0.020875	0.021016	0.021200	0.021437	0.021734	0.022100	0.022542	0.023068	0.023685	0.024400	0.025214	0.026129	0.027142	0.028252	0.029449	0.030725	0.032064	0.033467	0.034889	0.036317	0.037735	0.039116	0.040441	0.041689	0.042843	0.043888	0.044813	0.045609	0.046273	0.046803	0.047204	0.047480	0.047640	0.047695	0.047656	0.047536	0.047349	0.047107	0.046829	0.046527	0.046212	0.045900	0.045601	0.045328	0.045091	0.044900	0.044769	0.044705	0.044716	0.044813	0.045003	0.045294	0.045694	0.046210	0.046849	0.047617	0.048520	0.049562	0.050748	0.052082	0.053559	0.055182	0.056946	0.058849	0.060876	0.063015	0.065251	0.067564	0.069926	0.072308	0.074679	0.077001	0.079234	0.081337	0.083268	0.084986	0.086452	0.087631	0.088495	0.089023	0.089200
0.8400	0.020918	0.020919	0.020922	0.020929	0.020942	0.020964	0.021000	0.021054	0.021133	0.021242	0.021393	0.021593	0.021851	0.022178	0.022586	0.023085	0.023685	0.024397	0.025232	0.026196	0.027291	0.028523	0.029887	0.031378	0.032987	0.034697	0.036491	0.038342	0.040223	0.042105	0.043955	0.045743	0.047436	0.049012	0.050441	0.051706	0.052794	0.053697	0.054414	0.054946	0.055302	0.055490	0.055530	0.055436	0.055227	0.054922	0.054540	0.054102	0.053622	0.053127	0.052630	0.052147	0.051693	0.051282	0.050930	0.050647	0.050446	0.050338	0.050334	0.050446	0.050683	0.051056	0.051574	0.052247	0.053083	0.054093	0.055283	0.056662	0.058236	0.060010	0.061986	0.064166	0.066553	0.069131	0.071895	0.074831	0.077915	0.081122	0.084419	0.087766	0.091116	0.094414	0.097605	0.100625	0.103412	0.105901	0.108034	0.109755	0.111019	0.111792	0.112052
0.8500	0.021245	0.021247	0.021255	0.021263	0.021288	0.021327	0.021385	0.021469	0.021588	0.021749	0.021965	0.022247	0.022607	0.023061	0.023634	0.024321	0.025147	0.026138	0.027297	0.028628	0.030147	0.031853	0.033539	0.035603	0.037821	0.040175	0.042945	0.045422	0.048003	0.050565	0.053060	0.055441	0.057785	0.059814	0.061610	0.063150	0.064418	0.065409	0.066125	0.066577	0.066782	0.066763	0.066545	0.066156	0.065627	0.064986	0.064262	0.063483	0.062675	0.061857	0.061061	0.060304	0.059495	0.058872	0.058339	0.057910	0.057600	0.057423	0.057390	0.057517	0.057814	0.058296	0.058974	0.059862	0.060972	0.062319	0.063914	0.065770	0.067898	0.070308	0.073007	0.076138	0.079448	0.083047	0.086932	0.091088	0.095489	0.100103	0.104883	0.109774	0.114708	0.119606	0.124379	0.128972	0.133200	0.137000	0.140272	0.142924	0.144878	0.146076	0.146479
0.8600	0.021569	0.021574	0.021587	0.021612	0.021653	0.021714	0.021803	0.021928	0.022101	0.022335	0.022645	0.023046	0.023559	0.024202	0.024999	0.025973	0.027133	0.028536	0.030182	0.032091	0.034321	0.036802	0.039585	0.042629	0.045947	0.049445	0.053100	0.056849	0.060618	0.064328	0.067896	0.071258	0.074312	0.077012	0.079309	0.081174	0.082593	0.083569	0.084119	0.084274	0.084071	0.083556	0.082777	0.081783	0.080623	0.079334	0.077979	0.076587	0.075194	0.073825	0.072524	0.071306	0.070196	0.069212	0.068372	0.067695	0.067197	0.066892	0.066798	0.066928	0.067300	0.067930	0.068835	0.070035	0.071549	0.073396	0.075599	0.078178	0.081153	0.084546	0.088376	0.092658	0.097416	0.102637	0.108327	0.114474	0.121055	0.128043	0.135351	0.142914	0.150630	0.158376	0.166007	0.173357	0.180249	0.186497	0.191916	0.196337	0.199621	0.201634	0.202313
0.8700	0.022026	0.022033	0.022055	0.022094	0.022156	0.022244	0.022377	0.022562	0.022815	0.023154	0.023603	0.024185	0.024937	0.025878	0.027055	0.028501	0.030259	0.032373	0.034887	0.037859	0.041271	0.045020	0.049412	0.054259	0.059554	0.065192	0.071089	0.077127	0.083158	0.089208	0.094752	0.099818	0.104274	0.108014	0.110968	0.113106	0.114432	0.115217	0.115055	0.114263	0.112934	0.111166	0.109057	0.106702	0.104180	0.101569	0.098937	0.096339	0.093823	0.091402	0.089166	0.087114	0.085245	0.083628	0.082257	0.081148	0.080317	0.079783	0.079564	0.079677	0.080142	0.080983	0.082225	0.083895	0.086024	0.088646	0.091797	0.095517	0.099848	0.104834	0.110519	0.116978	0.124193	0.132272	0.141155	0.150893	0.161477	0.172874	0.185015	0.197788	0.211050	0.224592	0.238157	0.251434	0.264076	0.275692	0.285892	0.294296	0.300570	0.304448	0.305760
0.8800	0.022554	0.022565	0.022598	0.022657	0.022750	0.022888	0.023085	0.023361	0.023737	0.024244	0.024916	0.025793	0.026927	0.028375	0.030202	0.032493	0.035318	0.038774	0.042965	0.047969	0.053899	0.060788	0.068685	0.077647	0.087483	0.098106	0.109295	0.120750	0.132109	0.142970	0.152927	0.161609	0.168716	0.174047	0.177514	0.179143	0.179049	0.177412	0.174497	0.170548	0.165820	0.160553	0.154957	0.149214	0.143472	0.137849	0.132437	0.127305	0.122396	0.117971	0.113916	0.110292	0.107089	0.104317	0.101984	0.100101	0.098677	0.097726	0.097264	0.097313	0.097897	0.099048	0.100804	0.103208	0.106315	0.110184	0.114884	0.120495	0.127101	0.134825	0.143743	0.153985	0.165702	0.178995	0.193955	0.210893	0.229563	0.250167	0.272694	0.297053	0.323047	0.350348	0.378473	0.406770	0.434423	0.460466	0.483837	0.503454	0.518311	0.527587	0.530741
0.8900	0.023172	0.023188	0.023238	0.023328	0.023470	0.023682	0.023983	0.024405	0.024985	0.025773	0.026830	0.028238	0.030085	0.032494	0.035620	0.039632	0.044765	0.051252	0.059402	0.069567	0.082109	0.097329	0.115554	0.136977	0.161598	0.189104	0.218942	0.249571	0.280015	0.308328	0.332728	0.351707	0.364257	0.370012	0.369265	0.362821	0.351794	0.337707	0.321082	0.303195	0.285100	0.267277	0.250156	0.234009	0.219016	0.205246	0.192717	0.181368	0.171238	0.162180	0.154237	0.147294	0.141298	0.136203	0.131969	0.128570	0.125986	0.124212	0.123248	0.123118	0.123849	0.125487	0.128091	0.131743	0.136551	0.142611	0.150074	0.159124	0.169968	0.182856	0.198078	0.215975	0.236943	0.261501	0.290098	0.323235	0.361567	0.405704	0.456243	0.513633	0.578159	0.649741	0.728098	0.811356	0.897370	0.981962	1.062575	1.133271	1.188742	1.224248	1.236480
0.9000	0.023839	0.023864	0.023942	0.024082	0.024302	0.024633	0.025107	0.025786	0.026728	0.028045	0.029858	0.032345	0.035737	0.040377	0.046180	0.055255	0.066959	0.082976	0.104966	0.135309	0.177202	0.235390	0.315704	0.426246	0.576648	0.777487	1.037099	1.354974	1.707054	2.039302	2.273437	2.349370	2.263458	2.063811	1.813328	1.557537	1.323651	1.120522	0.949406	0.807806	0.691458	0.596275	0.518366	0.454420	0.401720	0.358088	0.321479	0.291228	0.265885	0.244613	0.226753	0.211785	0.199268	0.188961	0.180579	0.173938	0.168904	0.165390	0.163346	0.162763	0.163667	0.166124	0.170241	0.176171	0.184118	0.194363	0.207253	0.223238	0.242889	0.266936	0.296374	0.332296	0.376278	0.430328	0.497055	0.579877	0.683544	0.814270	0.979038	1.188828	1.457340	1.802134	2.244959	2.810458	3.525472	4.409935	5.464737	6.628813	7.764107	8.625919	8.882279
0.9100	0.024606	0.024646	0.024769	0.024996	0.025358	0.025908	0.026715	0.027910	0.029607	0.032109	0.035740	0.041063	0.049125	0.060996	0.079284	0.108358	0.156737	0.242703	0.411015	0.794070	1.923749	7.697212	1324.541255	0.036391	21.008077	11.025176	23.166724	856.617837	404.176588	1700.781525	0.581625	1148.181531	516.256031	1452.338483	62.533686	16.356151	60.048223	0.076596	5022.140048	27.305477	8.025398	3.875738	2.322886	1.573198	1.151219	0.888968	0.714121	0.591515	0.502177	0.435295	0.384120	0.344377	0.313228	0.288745	0.269590	0.254827	0.243763	0.236044	0.231348	0.229533	0.230579	0.234581	0.241756	0.252466	0.267237	0.286813	0.312283	0.344967	0.386906	0.440909	0.511026	0.603227	0.726597	0.895587	1.133746	1.482729	2.020972	2.911830	4.541119	8.018736	17.615841	63.680536	11504.937966	0.179982	151.299181	53.901258	161.159370	4456.203687	1809.435388	5643.173840	2.263858
0.9200	0.025625	0.025692	0.025905	0.026302	0.026957	0.027988	0.029591	0.032081	0.035997	0.042266	0.052654	0.070712	0.104645	0.177089	0.373728	1.333976	835.264400	1977.378474	0.302387	164.608755	1.026725	2.232015	423.592079	35.941702	4702.380889	35.393846	0.281928	55.439077	51688.959293	22.966425	222.491633	20.183239	27965.513085	34.573705	1.117305	30.659181	4865.091764	44.817849	2978.519063	14.680329	2.290663	755.803648	1.876224	10262.775111	7872.811910	13.041066	4.319778	2.333951	1.528256	1.110888	0.863325	0.703645	0.594753	0.517766	0.462194	0.421833	0.392813	0.372898	0.360532	0.354953	0.355810	0.363221	0.377739	0.400462	0.433074	0.478383	0.540382	0.625635	0.744648	0.915211	1.169528	1.571113	2.261785	3.622768	7.050640	22.501754	13833.349926	21230.892871	3.587474	1587.553460	6.343676	27.998808	5647.749777	160.938358	19130.555333	131.899106	2.478493	177.508524	155635.245048	82.466465	847.158632
0.9300	0.026831	0.026961	0.027386	0.028211	0.029658	0.032146	0.036498	0.044467	0.060217	0.095981	0.203135	0.924766	0.857179	24248.367361	1544.578566	75891.268241	0.054916	13.335415	0.126994	16.949514	101.964863	12863.713088	0.097725	63.668648	328.052714	371.965839	4155406.567523	737.655555	0.040003	21.353830	61.501851	85.579728	0.035799	338.520355	24352620.694548	2645.338370	247.963520	533.588773	0.172234	155197.190860	1391.555293	259.125678	0.370893	88.797333	0.715832	392293.748507	14102.147200	622715.607779	19.912431	21.664228	5.424714	2.796863	1.820591	1.338348	1.062882	0.892795	0.783018	0.712410	0.669644	0.648795	0.647228	0.664730	0.703387	0.768124	0.868132	1.019549	1.254510	1.636172	2.311592	3.697753	7.485889	31.256188	28.926224	892726.710816	24728.453033	811803.435095	1.087745	165.236128	0.872091	408.360995	2246.153687	257423.171136	0.474280	950.427995	1146.083026	5000.671689	48306670.342558	2075.558521	0.115643	192.373596	224.166930
0.9400	0.028336	0.028686	0.029946	0.032596	0.038263	0.051606	0.091558	0.328366	3.786867	1.790509	4.065737	2.937009	5783.958740	23.285704	7.280034	7.890773	0.019200	0.032874	0.310255	12.300878	0.056085	0.045022	132.079908	6.824007	1.381677	0.020355	40.124121	0.257773	1303021.283699	480.581402	0.147078	120.179939	382800.352082	1.118198	287.525008	0.027326	0.808002	91.657449	2057.668592	0.056905	0.688686	272.991827	7.768295	0.425483	0.036085	26.913374	306.436525	1218.115096	44911.395732	187.841105	164.646869	42.353583	169.646979	23.367628	6.891609	3.824786	2.667758	2.112622	1.825445	1.689858	1.662210	1.733565	1.922526	2.287483	2.975637	4.405215	8.215438	28.859080	223.926932	61.435290	217.888446	237.575041	82929.481404	1578.054409	405.999170	63.891413	0.059437	0.611896	11.087471	398.042512	1.047142	0.163533	3231.810474	148.430652	4.256493	0.059493	531.797361	2.301516	3093305.927244	1080.132136	0.495684
0.9500	0.030327	0.035235	0.070369	4.438211	1177244.523536	3620812.786906	1.134983	0.029719	25.482215	44.198300	28731291.359266	0.887828	0.072348	381509.693028	1.218653	2.846718	28.656098	0.360383	0.701471	22.815515	1400.055072	88.296805	202.894860	2.593333	1.753008	20651.214331	2.187593	0.059942	7.830498	1.061831	3424.934758	7.833201	68.555528	0.442508	0.894749	298689.600079	27.407497	50.781506	124.590168	2441.744792	1226.788763	35.276700	19.451506	3.364115	1251.978700	7.171569	5.907908	1549386.825977	0.350446	107.667237	280107443.811875	608.640773	518.667761	0.925777	343.366920	323368624.591925	210931843.781437	2647.778681	53.192823	26.038140	21.952700	26.737144	56.097572	2868.111304	243625049.084903	395425041.245010	383.510252	1.070272	772.157511	980.470443	488257232.767973	127.385056	0.670710	3468564.880557	11.751810	19.001690	1621.715675	5.274179	26.524805	107.891557	5247.217759	3456.530890	642.925823	76.235206	42.609510	476415.870121	5.628570	0.767067	122.468840	14.606515	11525.194531
0.9600	0.033072	0.840817	0.338876	38.153066	0.029857	15.600108	0.122841	793.687751	0.057587	2.539548	1.560808	3.094073	3.028835	192077.444913	1.241254	277.819053	13223.227197	6.182537	1453.017705	16.294184	12.892849	77507.143985	0.019907	0.020378	588.832312	0.153787	8.706900	9.721590	172.655056	1.372591	6.134554	0.288927	29.010384	2.145308	114.230788	2.277739	185.248538	0.046694	0.032392	42167.428560	9.235637	12.848356	2563.114977	7.301868	19346.451183	40747.496109	4.349177	563010.731715	430.640059	44.676278	21.846031	1102.628938	0.544552	59324.874514	3.519348	826.242108	0.154837	125951.738452	2053.354631	1546.428456	341256.106621	1617.943012	2103.442780	130365.604070	0.170167	1064.419015	4.711334	70198.590483	0.846071	1204.511161	32.259428	63.934335	489.892262	1412784.863608	9.452047	47748.369577	64558.480307	26.847896	7287.929625	58.021241	43.806385	233933.734638	0.061222	0.082900	1434.551103	3.446935	177.946539	20.315082	338.893426	2.730687	19.514226
0.9700	0.036992	0.060323	0.035751	0.040657	0.046544	5.233581	0.033917	2.102625	1.205919	768.072335	24.760845	0.294692	0.039448	3414065.179321	10.819222	1178180.599784	0.270816	2301199.747288	0.569763	6.807265	353.760002	0.292479	0.171721	28.608642	18.204311	2719.171380	0.156090	12.022611	1.094671	7383.428237	0.022537	680.060065	5.935290	26.503411	0.120448	514.993172	4.173197	1506.813745	3.896408	22.136616	172.141983	15.180932	2.739946	1990454.784248	2.079731	451171187.791054	5291.505722	7186826.701316	0.104111	6.353162	43893.034749	1524168.477006	2664.111950	39.810286	0.218184	165.995871	93.739866	1.226231	5.983062	489.179263	13417.462542	492.194602	6.036613	1.388765	95.334280	229.917449	0.289407	56.871927	2753.712348	1585260.544169	45967.851407	7.909248	0.199162	20507710.730454	5772.018478	498422389.405615	3.075151	8571819.587612	4.617130	34.498183	1016.673399	27.346077	5.156870	1950.530576	39.752645	5600.644759	0.423581	56.274712	10.210088	12531.798628	0.055394
0.9800	0.043794	47.185261	1668016.199016	0.048708	59.222393	0.217122	0.044640	1001.508351	0.036534	0.027932	0.192185	0.107571	0.079337	0.026236	0.035479	0.655070	0.034416	0.406229	0.053889	0.872010	1.001785	0.022179	0.323537	835.120216	355105.245670	230.826943	0.607730	30.490189	3.254575	171.892651	0.023641	10.294175	0.311459	2.770155	11.186400	13738.260986	28761770.950868	160.487327	35.773995	0.113751	0.481865	297.746964	0.062005	4.354564	17.622056	1.038652	45.022906	0.540784	87.151887	14435.979054	3342.630243	146.517449	138.133840	30127763.104931	14.898987	13.910884	2061.129250	1.227740	272050119.345716	32923.019596	38163787.421189	35461.804287	316322523.610748	1.402650	2815.356129	15.626446	14.889999	29781360.422339	136.877483	145.634595	3339.390942	14505.446133	88.496129	0.605533	46.612963	2.986041	18.607012	5.648449	0.182843	330.150280	2.688085	0.167207	42.356860	1725.128453	35508554.406495	17442.830107	15.188705	51.519827	5.380491	266.057575	0.060706
0.9900	0.057871	0.057221	0.055114	0.941934	0.044643	33179.013481	0.036749	0.034458	0.165091	473.077705	241.384464	5.260889	94.464305	246460.645298	0.128559	27.192372	0.128287	81.636569	21.403286	2.463381	28.832797	41.868450	22.151700	5.864407	0.512920	34.453671	1.476892	1420.528098	1565.788196	0.163618	2.233938	0.032853	68.316723	77.057195	7.809034	4.247160	0.192774	5.745141	16.503607	9.133757	6.395645	0.668582	7.623305	104.139698	0.227014	16.837126	0.117686	241608.882734	150.531458	120.533689	504.219569	786045.944358	0.723270	0.124468	0.105238	401676.678111	1.273764	35.982324	17.658289	25.790571	0.228152	25.541851	17.317174	48.166113	1.235536	665482.245071	0.122306	0.157734	1.448144	747952.934321	1443.223737	133.554217	454.953676	976114.891422	0.418884	86.753720	0.508502	293.051756	53.620064	5.623757	62.300792	87.003570	57.379609	16.387046	1.071025	58.679630	11.648139	2158.870461	2288.119448	0.278202	5.915500


==> figures/Al/drag_anis_AlT600P46.dat <==
### B(beta,theta) for AlT600P46 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.013479	0.013485	0.013503	0.013533	0.013573	0.013622	0.013679	0.013744	0.013813	0.013885	0.013959	0.014032	0.014104	0.014172	0.014235	0.014293	0.014343	0.014386	0.014421	0.014449	0.014468	0.014479	0.014482	0.014478	0.014469	0.014453	0.014432	0.014406	0.014376	0.014343	0.014307	0.014267	0.014226	0.014181	0.014135	0.014086	0.014034	0.013981	0.013926	0.013868	0.013809	0.013748	0.013686	0.013622	0.013557	0.013492	0.013425	0.013361	0.013297	0.013235	0.013175	0.013117	0.013062	0.013010	0.012961	0.012915	0.012872	0.012832	0.012794	0.012758	0.012723	0.012690	0.012656	0.012622	0.012587	0.012550	0.012512	0.012470	0.012426	0.012379	0.012329	0.012275	0.012219	0.012160	0.012099	0.012036	0.011973	0.011909	0.011845	0.011783	0.011723	0.011666	0.011613	0.011563	0.011519	0.011481	0.011449	0.011423	0.011405	0.011394	0.011390
0.0200	0.013312	0.013318	0.013336	0.013364	0.013403	0.013451	0.013508	0.013570	0.013638	0.013708	0.013781	0.013852	0.013922	0.013989	0.014051	0.014107	0.014157	0.014199	0.014234	0.014260	0.014279	0.014291	0.014294	0.014292	0.014282	0.014267	0.014247	0.014223	0.014194	0.014162	0.014127	0.014089	0.014048	0.014005	0.013960	0.013913	0.013863	0.013812	0.013758	0.013703	0.013646	0.013586	0.013525	0.013463	0.013400	0.013336	0.013272	0.013209	0.013147	0.013086	0.013027	0.012970	0.012915	0.012864	0.012816	0.012771	0.012728	0.012688	0.012651	0.012615	0.012581	0.012547	0.012514	0.012480	0.012445	0.012409	0.012371	0.012330	0.012286	0.012239	0.012189	0.012137	0.012081	0.012023	0.011963	0.011902	0.011839	0.011776	0.011714	0.011653	0.011594	0.011538	0.011486	0.011437	0.011394	0.011356	0.011325	0.011300	0.011282	0.011271	0.011267
0.0300	0.013152	0.013158	0.013175	0.013202	0.013240	0.013287	0.013342	0.013403	0.013469	0.013538	0.013608	0.013678	0.013746	0.013811	0.013871	0.013926	0.013975	0.014016	0.014050	0.014077	0.014095	0.014106	0.014111	0.014108	0.014099	0.014085	0.014066	0.014042	0.014015	0.013984	0.013950	0.013914	0.013874	0.013833	0.013789	0.013744	0.013696	0.013646	0.013594	0.013540	0.013484	0.013426	0.013366	0.013306	0.013244	0.013182	0.013120	0.013058	0.012997	0.012938	0.012880	0.012825	0.012772	0.012721	0.012674	0.012629	0.012587	0.012548	0.012511	0.012475	0.012441	0.012408	0.012374	0.012341	0.012306	0.012270	0.012232	0.012191	0.012148	0.012102	0.012053	0.012001	0.011946	0.011889	0.011830	0.011770	0.011708	0.011647	0.011586	0.011526	0.011468	0.011413	0.011362	0.011315	0.011273	0.011236	0.011205	0.011180	0.011163	0.011152	0.011148
0.0400	0.013001	0.013007	0.013023	0.013050	0.013087	0.013132	0.013185	0.013244	0.013308	0.013374	0.013443	0.013510	0.013576	0.013639	0.013698	0.013751	0.013798	0.013838	0.013871	0.013897	0.013915	0.013926	0.013930	0.013928	0.013919	0.013906	0.013887	0.013865	0.013838	0.013808	0.013776	0.013740	0.013702	0.013662	0.013620	0.013576	0.013529	0.013481	0.013430	0.013378	0.013323	0.013267	0.013209	0.013150	0.013090	0.013030	0.012969	0.012909	0.012849	0.012791	0.012734	0.012680	0.012629	0.012580	0.012533	0.012489	0.012448	0.012408	0.012371	0.012336	0.012302	0.012269	0.012236	0.012202	0.012168	0.012131	0.012093	0.012053	0.012010	0.011964	0.011916	0.011865	0.011811	0.011755	0.011697	0.011638	0.011578	0.011518	0.011458	0.011399	0.011343	0.011289	0.011239	0.011192	0.011151	0.011115	0.011085	0.011061	0.011044	0.011033	0.011030
0.0500	0.012855	0.012861	0.012876	0.012902	0.012938	0.012982	0.013033	0.013089	0.013151	0.013215	0.013281	0.013346	0.013410	0.013470	0.013527	0.013578	0.013623	0.013662	0.013694	0.013718	0.013736	0.013747	0.013751	0.013748	0.013740	0.013727	0.013710	0.013688	0.013662	0.013634	0.013602	0.013568	0.013532	0.013493	0.013452	0.013410	0.013365	0.013318	0.013269	0.013218	0.013165	0.013111	0.013055	0.012998	0.012939	0.012881	0.012822	0.012763	0.012705	0.012648	0.012593	0.012539	0.012488	0.012439	0.012393	0.012349	0.012308	0.012270	0.012233	0.012198	0.012164	0.012131	0.012098	0.012065	0.012031	0.011995	0.011957	0.011918	0.011875	0.011830	0.011783	0.011732	0.011680	0.011625	0.011568	0.011510	0.011451	0.011393	0.011334	0.011277	0.011222	0.011170	0.011121	0.011076	0.011036	0.011001	0.010972	0.010949	0.010932	0.010921	0.010918
0.0600	0.012719	0.012724	0.012740	0.012764	0.012798	0.012840	0.012889	0.012944	0.013003	0.013064	0.013127	0.013190	0.013251	0.013309	0.013363	0.013412	0.013456	0.013493	0.013523	0.013547	0.013564	0.013574	0.013578	0.013576	0.013568	0.013555	0.013538	0.013517	0.013493	0.013465	0.013435	0.013402	0.013367	0.013330	0.013290	0.013249	0.013206	0.013161	0.013113	0.013064	0.013013	0.012960	0.012906	0.012850	0.012794	0.012736	0.012679	0.012621	0.012565	0.012509	0.012455	0.012403	0.012353	0.012305	0.012257	0.012213	0.012172	0.012134	0.012098	0.012063	0.012029	0.011996	0.011963	0.011930	0.011895	0.011860	0.011822	0.011783	0.011741	0.011697	0.011650	0.011601	0.011549	0.011495	0.011440	0.011383	0.011326	0.011268	0.011212	0.011156	0.011101	0.011050	0.011003	0.010959	0.010920	0.010886	0.010858	0.010835	0.010819	0.010809	0.010806
0.0700	0.012589	0.012594	0.012608	0.012632	0.012664	0.012704	0.012751	0.012802	0.012858	0.012917	0.012978	0.013038	0.013096	0.013151	0.013203	0.013249	0.013291	0.013326	0.013355	0.013377	0.013393	0.013402	0.013405	0.013403	0.013396	0.013383	0.013367	0.013346	0.013323	0.013296	0.013267	0.013235	0.013202	0.013166	0.013128	0.013088	0.013046	0.013003	0.012957	0.012909	0.012860	0.012809	0.012756	0.012702	0.012647	0.012592	0.012536	0.012480	0.012425	0.012370	0.012317	0.012266	0.012217	0.012170	0.012125	0.012083	0.012042	0.012004	0.011968	0.011933	0.011899	0.011866	0.011833	0.011800	0.011766	0.011730	0.011693	0.011654	0.011613	0.011567	0.011521	0.011473	0.011422	0.011369	0.011315	0.011260	0.011204	0.011148	0.011093	0.011039	0.010987	0.010938	0.010892	0.010850	0.010812	0.010779	0.010751	0.010729	0.010713	0.010704	0.010701
0.0800	0.012466	0.012471	0.012484	0.012507	0.012538	0.012576	0.012620	0.012669	0.012723	0.012778	0.012835	0.012892	0.012947	0.012999	0.013048	0.013092	0.013131	0.013164	0.013191	0.013212	0.013227	0.013236	0.013238	0.013236	0.013229	0.013217	0.013201	0.013181	0.013158	0.013133	0.013105	0.013075	0.013042	0.013008	0.012972	0.012933	0.012893	0.012850	0.012806	0.012760	0.012713	0.012663	0.012612	0.012560	0.012507	0.012453	0.012399	0.012345	0.012291	0.012238	0.012187	0.012136	0.012088	0.012042	0.011998	0.011955	0.011916	0.011878	0.011842	0.011807	0.011773	0.011740	0.011707	0.011673	0.011639	0.011604	0.011567	0.011528	0.011487	0.011444	0.011399	0.011351	0.011302	0.011250	0.011197	0.011143	0.011088	0.011034	0.010981	0.010928	0.010878	0.010830	0.010786	0.010745	0.010708	0.010676	0.010650	0.010628	0.010613	0.010604	0.010601
0.0900	0.012349	0.012353	0.012366	0.012387	0.012416	0.012452	0.012494	0.012540	0.012591	0.012643	0.012696	0.012750	0.012801	0.012851	0.012896	0.012938	0.012974	0.013005	0.013031	0.013050	0.013064	0.013072	0.013074	0.013071	0.013064	0.013052	0.013037	0.013018	0.012996	0.012972	0.012945	0.012916	0.012885	0.012852	0.012817	0.012780	0.012742	0.012701	0.012659	0.012615	0.012569	0.012522	0.012473	0.012422	0.012371	0.012318	0.012266	0.012213	0.012161	0.012109	0.012059	0.012010	0.011962	0.011916	0.011873	0.011831	0.011792	0.011754	0.011718	0.011683	0.011649	0.011616	0.011583	0.011549	0.011515	0.011480	0.011443	0.011404	0.011364	0.011321	0.011277	0.011230	0.011182	0.011131	0.011080	0.011028	0.010975	0.010922	0.010870	0.010820	0.010771	0.010725	0.010681	0.010642	0.010607	0.010576	0.010550	0.010530	0.010515	0.010506	0.010503
0.1000	0.012233	0.012237	0.012249	0.012269	0.012296	0.012330	0.012369	0.012413	0.012460	0.012508	0.012558	0.012608	0.012656	0.012702	0.012745	0.012783	0.012817	0.012846	0.012869	0.012887	0.012899	0.012906	0.012908	0.012905	0.012897	0.012886	0.012871	0.012853	0.012832	0.012808	0.012782	0.012755	0.012725	0.012693	0.012660	0.012625	0.012588	0.012549	0.012509	0.012467	0.012422	0.012376	0.012329	0.012280	0.012230	0.012180	0.012129	0.012078	0.012027	0.011977	0.011927	0.011879	0.011833	0.011788	0.011745	0.011704	0.011665	0.011627	0.011590	0.011556	0.011522	0.011488	0.011455	0.011421	0.011387	0.011352	0.011315	0.011277	0.011237	0.011195	0.011152	0.011106	0.011058	0.011009	0.010959	0.010909	0.010858	0.010807	0.010757	0.010708	0.010661	0.010616	0.010574	0.010537	0.010503	0.010473	0.010448	0.010429	0.010415	0.010406	0.010403
0.1100	0.012131	0.012135	0.012147	0.012165	0.012190	0.012221	0.012258	0.012298	0.012341	0.012387	0.012433	0.012479	0.012524	0.012566	0.012605	0.012641	0.012672	0.012698	0.012719	0.012735	0.012746	0.012752	0.012752	0.012749	0.012741	0.012730	0.012715	0.012697	0.012677	0.012655	0.012630	0.012604	0.012575	0.012545	0.012513	0.012480	0.012445	0.012408	0.012369	0.012328	0.012286	0.012242	0.012196	0.012149	0.012101	0.012053	0.012003	0.011954	0.011904	0.011856	0.011808	0.011761	0.011715	0.011671	0.011629	0.011588	0.011547	0.011510	0.011474	0.011439	0.011405	0.011372	0.011339	0.011305	0.011271	0.011236	0.011199	0.011161	0.011122	0.011080	0.011037	0.010993	0.010946	0.010899	0.010850	0.010801	0.010752	0.010703	0.010654	0.010607	0.010562	0.010520	0.010480	0.010443	0.010411	0.010383	0.010359	0.010339	0.010326	0.010318	0.010315
0.1200	0.012031	0.012035	0.012045	0.012062	0.012085	0.012114	0.012147	0.012184	0.012224	0.012266	0.012308	0.012350	0.012391	0.012428	0.012464	0.012496	0.012524	0.012549	0.012567	0.012581	0.012591	0.012595	0.012595	0.012591	0.012584	0.012572	0.012558	0.012541	0.012521	0.012500	0.012476	0.012450	0.012423	0.012394	0.012364	0.012332	0.012298	0.012263	0.012226	0.012187	0.012147	0.012104	0.012061	0.012016	0.011969	0.011922	0.011875	0.011827	0.011779	0.011731	0.011684	0.011638	0.011593	0.011550	0.011507	0.011467	0.011428	0.011391	0.011355	0.011320	0.011286	0.011252	0.011218	0.011184	0.011150	0.011115	0.011078	0.011041	0.011002	0.010961	0.010919	0.010875	0.010830	0.010784	0.010737	0.010689	0.010641	0.010594	0.010548	0.010502	0.010459	0.010418	0.010380	0.010345	0.010314	0.010287	0.010265	0.010247	0.010234	0.010226	0.010223
0.1300	0.011937	0.011940	0.011950	0.011965	0.011986	0.012012	0.012042	0.012076	0.012112	0.012150	0.012188	0.012226	0.012263	0.012298	0.012330	0.012360	0.012385	0.012406	0.012422	0.012434	0.012442	0.012445	0.012444	0.012440	0.012432	0.012421	0.012406	0.012390	0.012371	0.012350	0.012328	0.012304	0.012278	0.012250	0.012221	0.012191	0.012158	0.012125	0.012089	0.012052	0.012014	0.011973	0.011931	0.011888	0.011844	0.011798	0.011752	0.011706	0.011658	0.011612	0.011566	0.011521	0.011477	0.011435	0.011393	0.011354	0.011315	0.011278	0.011242	0.011207	0.011172	0.011138	0.011104	0.011070	0.011036	0.011001	0.010965	0.010928	0.010889	0.010843	0.010801	0.010759	0.010715	0.010670	0.010624	0.010578	0.010533	0.010487	0.010443	0.010399	0.010358	0.010319	0.010283	0.010249	0.010220	0.010194	0.010173	0.010156	0.010143	0.010136	0.010133
0.1400	0.011850	0.011853	0.011861	0.011875	0.011894	0.011918	0.011945	0.011975	0.012008	0.012041	0.012076	0.012110	0.012142	0.012173	0.012202	0.012227	0.012248	0.012266	0.012280	0.012290	0.012296	0.012298	0.012296	0.012291	0.012282	0.012271	0.012257	0.012241	0.012223	0.012203	0.012181	0.012158	0.012134	0.012108	0.012080	0.012051	0.012021	0.011989	0.011955	0.011920	0.011883	0.011844	0.011804	0.011762	0.011720	0.011675	0.011631	0.011586	0.011541	0.011496	0.011451	0.011407	0.011364	0.011322	0.011282	0.011242	0.011204	0.011166	0.011130	0.011095	0.011060	0.011026	0.010992	0.010957	0.010923	0.010888	0.010852	0.010815	0.010776	0.010737	0.010697	0.010655	0.010612	0.010569	0.010525	0.010481	0.010437	0.010393	0.010350	0.010309	0.010270	0.010233	0.010198	0.010166	0.010138	0.010114	0.010093	0.010077	0.010066	0.010059	0.010056
0.1500	0.011765	0.011767	0.011775	0.011787	0.011804	0.011825	0.011849	0.011875	0.011904	0.011934	0.011964	0.011993	0.012022	0.012049	0.012073	0.012095	0.012113	0.012127	0.012139	0.012146	0.012150	0.012150	0.012148	0.012142	0.012133	0.012121	0.012108	0.012092	0.012075	0.012055	0.012035	0.012013	0.011989	0.011965	0.011939	0.011911	0.011882	0.011851	0.011819	0.011786	0.011751	0.011714	0.011676	0.011636	0.011595	0.011553	0.011511	0.011467	0.011424	0.011380	0.011337	0.011294	0.011252	0.011211	0.011170	0.011131	0.011093	0.011056	0.011020	0.010984	0.010949	0.010915	0.010881	0.010846	0.010811	0.010776	0.010740	0.010703	0.010666	0.010627	0.010587	0.010547	0.010505	0.010463	0.010421	0.010379	0.010337	0.010295	0.010254	0.010215	0.010178	0.010142	0.010110	0.010080	0.010053	0.010030	0.010011	0.009996	0.009985	0.009978	0.009976
0.1600	0.011687	0.011689	0.011696	0.011706	0.011721	0.011739	0.011760	0.011783	0.011807	0.011833	0.011859	0.011884	0.011908	0.011931	0.011951	0.011969	0.011984	0.011995	0.012004	0.012009	0.012011	0.012010	0.012006	0.011999	0.011990	0.011978	0.011965	0.011949	0.011932	0.011914	0.011892	0.011871	0.011849	0.011826	0.011801	0.011775	0.011748	0.011719	0.011689	0.011657	0.011623	0.011589	0.011552	0.011514	0.011475	0.011435	0.011394	0.011352	0.011308	0.011266	0.011224	0.011182	0.011141	0.011099	0.011060	0.011021	0.010983	0.010946	0.010910	0.010874	0.010839	0.010804	0.010770	0.010735	0.010701	0.010666	0.010630	0.010593	0.010556	0.010518	0.010480	0.010439	0.010399	0.010359	0.010318	0.010278	0.010237	0.010198	0.010159	0.010122	0.010087	0.010053	0.010023	0.009994	0.009969	0.009948	0.009930	0.009916	0.009905	0.009899	0.009897
0.1700	0.011610	0.011612	0.011617	0.011626	0.011639	0.011654	0.011671	0.011691	0.011712	0.011735	0.011757	0.011776	0.011796	0.011814	0.011831	0.011845	0.011856	0.011865	0.011870	0.011873	0.011873	0.011871	0.011865	0.011858	0.011847	0.011830	0.011816	0.011801	0.011785	0.011767	0.011748	0.011728	0.011707	0.011685	0.011661	0.011637	0.011611	0.011583	0.011555	0.011524	0.011493	0.011459	0.011425	0.011388	0.011351	0.011312	0.011273	0.011233	0.011192	0.011151	0.011110	0.011069	0.011029	0.010988	0.010949	0.010910	0.010872	0.010835	0.010799	0.010763	0.010727	0.010692	0.010658	0.010623	0.010588	0.010553	0.010517	0.010481	0.010443	0.010406	0.010368	0.010330	0.010291	0.010252	0.010213	0.010174	0.010136	0.010098	0.010060	0.010025	0.009991	0.009960	0.009931	0.009905	0.009881	0.009861	0.009844	0.009831	0.009821	0.009815	0.009813
0.1800	0.011542	0.011544	0.011548	0.011556	0.011566	0.011578	0.011592	0.011608	0.011624	0.011641	0.011658	0.011675	0.011690	0.011704	0.011716	0.011726	0.011734	0.011739	0.011742	0.011742	0.011740	0.011736	0.011729	0.011720	0.011710	0.011698	0.011684	0.011670	0.011654	0.011637	0.011619	0.011600	0.011580	0.011559	0.011537	0.011514	0.011490	0.011464	0.011437	0.011409	0.011379	0.011347	0.011314	0.011280	0.011244	0.011207	0.011170	0.011131	0.011092	0.011052	0.011012	0.010972	0.010932	0.010893	0.010854	0.010815	0.010777	0.010740	0.010703	0.010667	0.010632	0.010596	0.010561	0.010526	0.010491	0.010456	0.010421	0.010385	0.010349	0.010312	0.010275	0.010238	0.010200	0.010163	0.010125	0.010088	0.010052	0.010016	0.009982	0.009949	0.009917	0.009888	0.009861	0.009836	0.009814	0.009795	0.009780	0.009767	0.009758	0.009753	0.009751
0.1900	0.011478	0.011479	0.011482	0.011488	0.011496	0.011505	0.011516	0.011528	0.011540	0.011552	0.011565	0.011577	0.011588	0.011597	0.011605	0.011611	0.011615	0.011617	0.011617	0.011615	0.011611	0.011604	0.011596	0.011587	0.011576	0.011563	0.011550	0.011534	0.011519	0.011502	0.011485	0.011467	0.011448	0.011429	0.011408	0.011386	0.011363	0.011339	0.011314	0.011287	0.011259	0.011228	0.011197	0.011165	0.011131	0.011095	0.011059	0.011022	0.010981	0.010943	0.010904	0.010865	0.010826	0.010788	0.010749	0.010711	0.010674	0.010637	0.010600	0.010564	0.010528	0.010493	0.010457	0.010422	0.010387	0.010352	0.010317	0.010281	0.010246	0.010210	0.010174	0.010138	0.010101	0.010065	0.010030	0.009995	0.009960	0.009926	0.009894	0.009863	0.009834	0.009806	0.009781	0.009758	0.009738	0.009721	0.009706	0.009695	0.009687	0.009682	0.009680
0.2000	0.011393	0.011394	0.011397	0.011401	0.011406	0.011413	0.011420	0.011428	0.011436	0.011445	0.011452	0.011460	0.011466	0.011471	0.011475	0.011476	0.011476	0.011475	0.011472	0.011467	0.011461	0.011453	0.011443	0.011433	0.011421	0.011408	0.011394	0.011394	0.011379	0.011363	0.011347	0.011329	0.011312	0.011293	0.011273	0.011253	0.011231	0.011208	0.011183	0.011158	0.011131	0.011103	0.011073	0.011042	0.011009	0.010976	0.010941	0.010905	0.010868	0.010831	0.010793	0.010755	0.010717	0.010679	0.010641	0.010603	0.010565	0.010527	0.010490	0.010454	0.010417	0.010381	0.010346	0.010310	0.010275	0.010240	0.010205	0.010170	0.010134	0.010099	0.010064	0.010029	0.009994	0.009960	0.009926	0.009892	0.009860	0.009828	0.009798	0.009769	0.009742	0.009716	0.009693	0.009672	0.009654	0.009637	0.009624	0.009614	0.009606	0.009602	0.009600
0.2100	0.011354	0.011354	0.011355	0.011358	0.011361	0.011364	0.011368	0.011373	0.011377	0.011381	0.011384	0.011387	0.011388	0.011389	0.011388	0.011387	0.011383	0.011379	0.011373	0.011365	0.011357	0.011347	0.011336	0.011324	0.011312	0.011299	0.011285	0.011270	0.011256	0.011240	0.011224	0.011208	0.011190	0.011173	0.011155	0.011135	0.011115	0.011088	0.011066	0.011042	0.011017	0.010991	0.010963	0.010933	0.010903	0.010871	0.010838	0.010804	0.010768	0.010733	0.010696	0.010659	0.010622	0.010584	0.010547	0.010509	0.010472	0.010433	0.010397	0.010360	0.010324	0.010288	0.010252	0.010217	0.010181	0.010146	0.010111	0.010077	0.010042	0.010006	0.009972	0.009938	0.009905	0.009872	0.009840	0.009808	0.009778	0.009748	0.009720	0.009693	0.009668	0.009645	0.009624	0.009604	0.009587	0.009573	0.009561	0.009551	0.009544	0.009540	0.009539
0.2200	0.011291	0.011291	0.011291	0.011292	0.011292	0.011293	0.011294	0.011294	0.011294	0.011294	0.011292	0.011290	0.011287	0.011283	0.011278	0.011272	0.011265	0.011257	0.011248	0.011238	0.011227	0.011215	0.011203	0.011190	0.011176	0.011163	0.011157	0.011143	0.011128	0.011113	0.011098	0.011083	0.011067	0.011051	0.011034	0.011016	0.010997	0.010977	0.010956	0.010934	0.010911	0.010886	0.010859	0.010832	0.010803	0.010772	0.010741	0.010708	0.010674	0.010639	0.010603	0.010567	0.010531	0.010494	0.010456	0.010419	0.010382	0.010345	0.010308	0.010271	0.010234	0.010198	0.010162	0.010126	0.010091	0.010055	0.010020	0.009986	0.009952	0.009918	0.009885	0.009852	0.009820	0.009789	0.009758	0.009728	0.009698	0.009671	0.009645	0.009620	0.009597	0.009576	0.009556	0.009539	0.009524	0.009510	0.009500	0.009491	0.009485	0.009481	0.009480
0.2300	0.011248	0.011247	0.011247	0.011246	0.011244	0.011242	0.011239	0.011236	0.011232	0.011227	0.011221	0.011215	0.011207	0.011199	0.011190	0.011180	0.011169	0.011157	0.011145	0.011132	0.011119	0.011106	0.011092	0.011078	0.011064	0.011050	0.011035	0.011021	0.011007	0.010993	0.010978	0.010963	0.010948	0.010933	0.010917	0.010900	0.010883	0.010864	0.010845	0.010824	0.010802	0.010779	0.010754	0.010728	0.010700	0.010671	0.010641	0.010609	0.010576	0.010542	0.010508	0.010472	0.010436	0.010400	0.010363	0.010326	0.010288	0.010250	0.010213	0.010176	0.010139	0.010103	0.010066	0.010030	0.009995	0.009960	0.009925	0.009891	0.009857	0.009825	0.009792	0.009761	0.009730	0.009700	0.009671	0.009643	0.009617	0.009591	0.009567	0.009545	0.009524	0.009505	0.009487	0.009471	0.009458	0.009446	0.009436	0.009428	0.009423	0.009420	0.009419
0.2400	0.011196	0.011195	0.011193	0.011190	0.011186	0.011181	0.011175	0.011168	0.011159	0.011150	0.011140	0.011128	0.011116	0.011103	0.011090	0.011075	0.011061	0.011046	0.011030	0.011015	0.010999	0.010983	0.010968	0.010952	0.010937	0.010922	0.010908	0.010893	0.010879	0.010865	0.010851	0.010837	0.010822	0.010808	0.010793	0.010777	0.010761	0.010743	0.010725	0.010706	0.010685	0.010663	0.010640	0.010615	0.010589	0.010561	0.010532	0.010502	0.010470	0.010437	0.010404	0.010369	0.010334	0.010298	0.010261	0.010224	0.010187	0.010150	0.010112	0.010075	0.010038	0.010001	0.009964	0.009928	0.009892	0.009857	0.009822	0.009788	0.009755	0.009723	0.009692	0.009661	0.009632	0.009603	0.009576	0.009550	0.009525	0.009502	0.009480	0.009459	0.009441	0.009423	0.009408	0.009394	0.009381	0.009371	0.009362	0.009355	0.009351	0.009348	0.009347
0.2500	0.011154	0.011153	0.011150	0.011146	0.011139	0.011132	0.011122	0.011111	0.011099	0.011085	0.011070	0.011055	0.011038	0.011021	0.011003	0.010985	0.010967	0.010950	0.010932	0.010914	0.010896	0.010879	0.010862	0.010845	0.010829	0.010814	0.010799	0.010785	0.010771	0.010758	0.010744	0.010731	0.010718	0.010704	0.010690	0.010675	0.010660	0.010644	0.010627	0.010609	0.010590	0.010570	0.010548	0.010525	0.010501	0.010475	0.010447	0.010418	0.010388	0.010357	0.010324	0.010291	0.010256	0.010221	0.010185	0.010148	0.010111	0.010074	0.010036	0.009999	0.009960	0.009923	0.009887	0.009850	0.009814	0.009779	0.009745	0.009712	0.009679	0.009648	0.009618	0.009589	0.009561	0.009534	0.009508	0.009484	0.009462	0.009440	0.009421	0.009402	0.009386	0.009370	0.009357	0.009344	0.009334	0.009325	0.009318	0.009312	0.009308	0.009305	0.009305
0.2600	0.011112	0.011111	0.011107	0.011101	0.011093	0.011082	0.011069	0.011055	0.011038	0.011020	0.011001	0.010981	0.010960	0.010938	0.010916	0.010894	0.010872	0.010850	0.010829	0.010808	0.010788	0.010769	0.010750	0.010732	0.010715	0.010700	0.010684	0.010669	0.010655	0.010642	0.010629	0.010617	0.010604	0.010591	0.010578	0.010564	0.010550	0.010536	0.010520	0.010503	0.010486	0.010467	0.010446	0.010425	0.010402	0.010377	0.010351	0.010321	0.010292	0.010262	0.010230	0.010198	0.010164	0.010129	0.010093	0.010057	0.010020	0.009982	0.009945	0.009907	0.009869	0.009832	0.009795	0.009757	0.009721	0.009686	0.009652	0.009619	0.009587	0.009557	0.009528	0.009500	0.009473	0.009448	0.009424	0.009402	0.009381	0.009362	0.009345	0.009328	0.009314	0.009300	0.009289	0.009278	0.009269	0.009262	0.009256	0.009251	0.009248	0.009245	0.009245
0.2700	0.011075	0.011074	0.011069	0.011061	0.011051	0.011037	0.011021	0.011003	0.010983	0.010961	0.010937	0.010912	0.010887	0.010861	0.010835	0.010809	0.010783	0.010751	0.010727	0.010704	0.010681	0.010660	0.010640	0.010621	0.010603	0.010586	0.010571	0.010556	0.010542	0.010529	0.010517	0.010505	0.010493	0.010481	0.010469	0.010457	0.010443	0.010429	0.010415	0.010400	0.010383	0.010366	0.010347	0.010327	0.010305	0.010282	0.010257	0.010230	0.010203	0.010173	0.010141	0.010109	0.010075	0.010041	0.010006	0.009969	0.009932	0.009895	0.009857	0.009819	0.009782	0.009744	0.009707	0.009670	0.009634	0.009599	0.009565	0.009532	0.009501	0.009471	0.009443	0.009416	0.009391	0.009367	0.009345	0.009325	0.009306	0.009289	0.009272	0.009258	0.009245	0.009234	0.009224	0.009216	0.009208	0.009202	0.009197	0.009193	0.009191	0.009189	0.009188
0.2800	0.011037	0.011035	0.011029	0.011020	0.011007	0.010991	0.010972	0.010950	0.010926	0.010899	0.010872	0.010843	0.010813	0.010782	0.010752	0.010722	0.010693	0.010664	0.010637	0.010611	0.010586	0.010563	0.010541	0.010521	0.010502	0.010485	0.010469	0.010454	0.010440	0.010427	0.010415	0.010404	0.010392	0.010381	0.010370	0.010359	0.010347	0.010335	0.010321	0.010307	0.010292	0.010275	0.010258	0.010239	0.010218	0.010196	0.010173	0.010147	0.010119	0.010091	0.010061	0.010030	0.009997	0.009963	0.009927	0.009891	0.009854	0.009817	0.009779	0.009741	0.009702	0.009663	0.009625	0.009588	0.009553	0.009518	0.009484	0.009452	0.009421	0.009392	0.009365	0.009339	0.009315	0.009293	0.009273	0.009254	0.009238	0.009222	0.009209	0.009197	0.009186	0.009177	0.009169	0.009162	0.009156	0.009151	0.009147	0.009144	0.009142	0.009141	0.009141
0.2900	0.011004	0.011001	0.010995	0.010984	0.010969	0.010950	0.010928	0.010903	0.010875	0.010844	0.010812	0.010775	0.010741	0.010707	0.010673	0.010639	0.010610	0.010578	0.010548	0.010519	0.010492	0.010467	0.010443	0.010422	0.010402	0.010384	0.010368	0.010353	0.010339	0.010327	0.010315	0.010304	0.010293	0.010283	0.010272	0.010262	0.010251	0.010240	0.010228	0.010215	0.010201	0.010186	0.010169	0.010152	0.010132	0.010112	0.010089	0.010065	0.010040	0.010012	0.009983	0.009952	0.009920	0.009886	0.009851	0.009815	0.009778	0.009741	0.009703	0.009664	0.009626	0.009588	0.009550	0.009512	0.009476	0.009441	0.009408	0.009376	0.009346	0.009318	0.009290	0.009266	0.009243	0.009223	0.009204	0.009188	0.009173	0.009160	0.009148	0.009138	0.009129	0.009122	0.009116	0.009111	0.009106	0.009103	0.009100	0.009098	0.009097	0.009096	0.009096
0.3000	0.010966	0.010963	0.010956	0.010944	0.010927	0.010905	0.010880	0.010851	0.010820	0.010786	0.010749	0.010712	0.010673	0.010635	0.010597	0.010559	0.010523	0.010488	0.010455	0.010424	0.010394	0.010367	0.010342	0.010320	0.010298	0.010279	0.010263	0.010248	0.010234	0.010221	0.010210	0.010199	0.010189	0.010179	0.010170	0.010160	0.010150	0.010139	0.010128	0.010116	0.010103	0.010090	0.010074	0.010057	0.010038	0.010019	0.009998	0.009974	0.009950	0.009923	0.009895	0.009865	0.009833	0.009800	0.009765	0.009729	0.009692	0.009655	0.009616	0.009578	0.009539	0.009501	0.009463	0.009426	0.009391	0.009355	0.009323	0.009291	0.009261	0.009234	0.009209	0.009185	0.009164	0.009145	0.009128	0.009114	0.009100	0.009089	0.009080	0.009072	0.009065	0.009059	0.009055	0.009051	0.009049	0.009047	0.009045	0.009044	0.009043	0.009043	0.009043
0.3100	0.010934	0.010931	0.010923	0.010909	0.010890	0.010866	0.010838	0.010806	0.010770	0.010732	0.010692	0.010650	0.010608	0.010567	0.010525	0.010484	0.010444	0.010406	0.010369	0.010335	0.010304	0.010275	0.010248	0.010224	0.010202	0.010183	0.010165	0.010150	0.010136	0.010123	0.010112	0.010102	0.010092	0.010083	0.010074	0.010065	0.010056	0.010046	0.010036	0.010026	0.010014	0.010001	0.009987	0.009972	0.009955	0.009936	0.009915	0.009893	0.009869	0.009844	0.009814	0.009784	0.009753	0.009720	0.009685	0.009650	0.009613	0.009575	0.009537	0.009498	0.009459	0.009421	0.009383	0.009346	0.009309	0.009274	0.009242	0.009211	0.009182	0.009156	0.009131	0.009109	0.009089	0.009072	0.009057	0.009044	0.009033	0.009025	0.009017	0.009011	0.009006	0.009002	0.009000	0.008998	0.008997	0.008997	0.008997	0.008996	0.008996	0.008996	0.008996
0.3200	0.010905	0.010902	0.010893	0.010877	0.010856	0.010830	0.010799	0.010763	0.010724	0.010683	0.010640	0.010595	0.010549	0.010502	0.010456	0.010411	0.010368	0.010326	0.010287	0.010250	0.010216	0.010185	0.010157	0.010132	0.010109	0.010089	0.010071	0.010055	0.010041	0.010028	0.010017	0.010007	0.009998	0.009989	0.009981	0.009972	0.009964	0.009955	0.009946	0.009936	0.009926	0.009914	0.009901	0.009886	0.009870	0.009853	0.009834	0.009813	0.009790	0.009765	0.009738	0.009708	0.009677	0.009645	0.009610	0.009575	0.009538	0.009500	0.009461	0.009422	0.009383	0.009345	0.009307	0.009268	0.009232	0.009198	0.009166	0.009135	0.009106	0.009079	0.009056	0.009035	0.009017	0.009001	0.008987	0.008975	0.008966	0.008959	0.008953	0.008949	0.008946	0.008944	0.008944	0.008943	0.008944	0.008944	0.008945	0.008945	0.008946	0.008946	0.008946
0.3300	0.010883	0.010879	0.010869	0.010852	0.010830	0.010801	0.010767	0.010729	0.010686	0.010641	0.010593	0.010543	0.010493	0.010443	0.010393	0.010345	0.010298	0.010254	0.010211	0.010172	0.010136	0.010103	0.010073	0.010046	0.010022	0.010001	0.009983	0.009966	0.009952	0.009939	0.009928	0.009919	0.009910	0.009902	0.009894	0.009887	0.009879	0.009872	0.009863	0.009854	0.009845	0.009834	0.009822	0.009809	0.009795	0.009778	0.009760	0.009740	0.009718	0.009693	0.009667	0.009639	0.009608	0.009576	0.009542	0.009507	0.009470	0.009431	0.009393	0.009354	0.009314	0.009274	0.009236	0.009199	0.009163	0.009129	0.009097	0.009067	0.009040	0.009015	0.008992	0.008972	0.008955	0.008941	0.008929	0.008919	0.008912	0.008905	0.008902	0.008900	0.008899	0.008899	0.008900	0.008901	0.008903	0.008904	0.008906	0.008908	0.008909	0.008910	0.008910
0.3400	0.010858	0.010855	0.010844	0.010826	0.010801	0.010770	0.010733	0.010692	0.010646	0.010597	0.010546	0.010493	0.010439	0.010385	0.010331	0.010280	0.010230	0.010182	0.010137	0.010096	0.010057	0.010022	0.009991	0.009963	0.009937	0.009915	0.009896	0.009879	0.009863	0.009851	0.009840	0.009830	0.009822	0.009814	0.009807	0.009800	0.009793	0.009786	0.009779	0.009771	0.009762	0.009752	0.009741	0.009729	0.009715	0.009699	0.009682	0.009663	0.009642	0.009618	0.009592	0.009564	0.009534	0.009502	0.009468	0.009432	0.009395	0.009357	0.009318	0.009279	0.009239	0.009200	0.009162	0.009124	0.009089	0.009055	0.009023	0.008993	0.008967	0.008941	0.008920	0.008901	0.008886	0.008872	0.008862	0.008854	0.008848	0.008845	0.008843	0.008842	0.008843	0.008845	0.008848	0.008850	0.008853	0.008856	0.008859	0.008861	0.008863	0.008864	0.008865
0.3500	0.010834	0.010830	0.010819	0.010799	0.010773	0.010740	0.010701	0.010657	0.010608	0.010556	0.010501	0.010444	0.010387	0.010329	0.010272	0.010217	0.010164	0.010113	0.010066	0.010022	0.009982	0.009945	0.009912	0.009883	0.009857	0.009834	0.009811	0.009794	0.009780	0.009768	0.009757	0.009748	0.009740	0.009732	0.009726	0.009720	0.009713	0.009707	0.009701	0.009693	0.009686	0.009677	0.009667	0.009655	0.009642	0.009628	0.009611	0.009592	0.009571	0.009548	0.009523	0.009495	0.009465	0.009433	0.009400	0.009362	0.009325	0.009287	0.009248	0.009208	0.009169	0.009129	0.009091	0.009054	0.009018	0.008983	0.008952	0.008923	0.008897	0.008873	0.008853	0.008836	0.008821	0.008810	0.008801	0.008795	0.008790	0.008789	0.008789	0.008790	0.008793	0.008797	0.008801	0.008805	0.008810	0.008814	0.008818	0.008821	0.008823	0.008825	0.008825
0.3600	0.010813	0.010809	0.010797	0.010776	0.010748	0.010713	0.010672	0.010625	0.010573	0.010517	0.010459	0.010399	0.010338	0.010277	0.010217	0.010159	0.010103	0.010050	0.010000	0.009954	0.009912	0.009873	0.009834	0.009804	0.009777	0.009754	0.009734	0.009716	0.009701	0.009689	0.009678	0.009669	0.009662	0.009655	0.009649	0.009644	0.009638	0.009633	0.009627	0.009621	0.009614	0.009606	0.009597	0.009586	0.009574	0.009560	0.009544	0.009526	0.009507	0.009483	0.009458	0.009431	0.009401	0.009369	0.009336	0.009300	0.009263	0.009224	0.009185	0.009145	0.009105	0.009066	0.009027	0.008990	0.008955	0.008920	0.008889	0.008860	0.008835	0.008812	0.008793	0.008777	0.008764	0.008754	0.008747	0.008742	0.008740	0.008741	0.008742	0.008746	0.008750	0.008756	0.008762	0.008767	0.008773	0.008778	0.008783	0.008787	0.008790	0.008792	0.008792
0.3700	0.010787	0.010783	0.010769	0.010748	0.010718	0.010681	0.010637	0.010588	0.010533	0.010475	0.010413	0.010350	0.010286	0.010222	0.010159	0.010097	0.010038	0.009982	0.009929	0.009881	0.009837	0.009797	0.009761	0.009729	0.009701	0.009677	0.009656	0.009638	0.009623	0.009611	0.009600	0.009591	0.009584	0.009577	0.009572	0.009567	0.009562	0.009557	0.009552	0.009547	0.009541	0.009534	0.009525	0.009516	0.009504	0.009491	0.009476	0.009458	0.009439	0.009417	0.009392	0.009365	0.009336	0.009304	0.009270	0.009235	0.009197	0.009159	0.009119	0.009079	0.009039	0.008999	0.008961	0.008923	0.008888	0.008855	0.008824	0.008796	0.008771	0.008748	0.008730	0.008715	0.008703	0.008695	0.008689	0.008686	0.008686	0.008687	0.008691	0.008696	0.008702	0.008709	0.008717	0.008724	0.008732	0.008738	0.008744	0.008749	0.008752	0.008754	0.008755
0.3800	0.010773	0.010768	0.010754	0.010732	0.010701	0.010662	0.010616	0.010564	0.010506	0.010445	0.010380	0.010314	0.010247	0.010180	0.010113	0.010051	0.009989	0.009931	0.009876	0.009826	0.009779	0.009738	0.009700	0.009667	0.009638	0.009613	0.009592	0.009574	0.009557	0.009545	0.009534	0.009526	0.009519	0.009516	0.009511	0.009507	0.009503	0.009499	0.009494	0.009489	0.009483	0.009476	0.009469	0.009460	0.009449	0.009437	0.009422	0.009405	0.009386	0.009364	0.009340	0.009313	0.009284	0.009252	0.009218	0.009182	0.009145	0.009106	0.009066	0.009026	0.008985	0.008946	0.008907	0.008868	0.008833	0.008800	0.008770	0.008742	0.008718	0.008697	0.008680	0.008666	0.008656	0.008649	0.008643	0.008642	0.008644	0.008647	0.008653	0.008660	0.008665	0.008674	0.008683	0.008692	0.008700	0.008708	0.008715	0.008721	0.008725	0.008727	0.008728
0.3900	0.010754	0.010749	0.010735	0.010711	0.010679	0.010636	0.010588	0.010534	0.010474	0.010410	0.010342	0.010272	0.010202	0.010132	0.010063	0.009995	0.009931	0.009873	0.009818	0.009765	0.009717	0.009673	0.009634	0.009600	0.009570	0.009544	0.009522	0.009503	0.009488	0.009475	0.009465	0.009456	0.009447	0.009442	0.009437	0.009433	0.009429	0.009426	0.009422	0.009418	0.009413	0.009407	0.009400	0.009392	0.009382	0.009370	0.009356	0.009339	0.009321	0.009299	0.009275	0.009248	0.009219	0.009187	0.009153	0.009117	0.009079	0.009039	0.008999	0.008959	0.008918	0.008878	0.008839	0.008802	0.008766	0.008733	0.008703	0.008676	0.008652	0.008632	0.008614	0.008601	0.008592	0.008586	0.008584	0.008584	0.008587	0.008592	0.008600	0.008608	0.008618	0.008628	0.008639	0.008649	0.008659	0.008668	0.008676	0.008682	0.008687	0.008690	0.008690
0.4000	0.010720	0.010715	0.010700	0.010676	0.010642	0.010600	0.010551	0.010494	0.010432	0.010366	0.010297	0.010225	0.010152	0.010079	0.010008	0.009939	0.009873	0.009810	0.009751	0.009697	0.009647	0.009603	0.009563	0.009528	0.009498	0.009472	0.009449	0.009431	0.009416	0.009403	0.009393	0.009385	0.009379	0.009374	0.009370	0.009367	0.009364	0.009362	0.009359	0.009355	0.009351	0.009346	0.009340	0.009332	0.009323	0.009312	0.009298	0.009282	0.009264	0.009243	0.009219	0.009192	0.009163	0.009131	0.009097	0.009060	0.009023	0.008983	0.008942	0.008902	0.008861	0.008821	0.008782	0.008745	0.008710	0.008678	0.008648	0.008622	0.008599	0.008580	0.008565	0.008554	0.008546	0.008542	0.008541	0.008543	0.008548	0.008555	0.008564	0.008575	0.008587	0.008599	0.008611	0.008623	0.008634	0.008644	0.008653	0.008660	0.008666	0.008669	0.008670
0.4100	0.010728	0.010723	0.010707	0.010682	0.010647	0.010603	0.010551	0.010492	0.010428	0.010359	0.010287	0.010212	0.010135	0.010059	0.009985	0.009913	0.009844	0.009778	0.009717	0.009661	0.009609	0.009562	0.009521	0.009484	0.009453	0.009426	0.009403	0.009384	0.009368	0.009356	0.009346	0.009338	0.009332	0.009327	0.009324	0.009321	0.009319	0.009317	0.009314	0.009312	0.009308	0.009304	0.009298	0.009291	0.009282	0.009271	0.009258	0.009242	0.009224	0.009203	0.009179	0.009152	0.009122	0.009090	0.009056	0.009019	0.008980	0.008940	0.008900	0.008858	0.008817	0.008777	0.008737	0.008700	0.008665	0.008632	0.008603	0.008577	0.008554	0.008535	0.008521	0.008511	0.008504	0.008500	0.008501	0.008504	0.008511	0.008519	0.008530	0.008543	0.008556	0.008570	0.008583	0.008597	0.008609	0.008621	0.008630	0.008638	0.008644	0.008648	0.008649
0.4200	0.010715	0.010710	0.010694	0.010667	0.010631	0.010586	0.010533	0.010472	0.010405	0.010334	0.010259	0.010182	0.010104	0.010026	0.009949	0.009874	0.009803	0.009735	0.009672	0.009613	0.009560	0.009512	0.009469	0.009432	0.009399	0.009371	0.009348	0.009329	0.009313	0.009300	0.009291	0.009283	0.009278	0.009274	0.009271	0.009269	0.009267	0.009266	0.009264	0.009262	0.009259	0.009255	0.009250	0.009243	0.009235	0.009224	0.009211	0.009195	0.009175	0.009154	0.009130	0.009103	0.009073	0.009041	0.009006	0.008969	0.008930	0.008889	0.008848	0.008806	0.008765	0.008724	0.008685	0.008647	0.008612	0.008579	0.008550	0.008524	0.008503	0.008485	0.008472	0.008462	0.008456	0.008454	0.008456	0.008462	0.008470	0.008482	0.008495	0.008509	0.008524	0.008539	0.008554	0.008569	0.008583	0.008595	0.008607	0.008616	0.008622	0.008626	0.008627
0.4300	0.010700	0.010694	0.010678	0.010651	0.010614	0.010567	0.010512	0.010450	0.010381	0.010307	0.010230	0.010151	0.010070	0.009990	0.009910	0.009833	0.009760	0.009690	0.009624	0.009564	0.009509	0.009459	0.009415	0.009377	0.009343	0.009315	0.009289	0.009270	0.009254	0.009241	0.009232	0.009225	0.009219	0.009216	0.009213	0.009212	0.009211	0.009210	0.009209	0.009208	0.009205	0.009202	0.009197	0.009191	0.009183	0.009172	0.009159	0.009144	0.009126	0.009104	0.009080	0.009053	0.009023	0.008990	0.008954	0.008916	0.008877	0.008836	0.008794	0.008752	0.008710	0.008669	0.008629	0.008591	0.008556	0.008524	0.008495	0.008469	0.008447	0.008430	0.008417	0.008409	0.008403	0.008403	0.008407	0.008414	0.008424	0.008436	0.008451	0.008466	0.008483	0.008500	0.008517	0.008533	0.008548	0.008562	0.008574	0.008583	0.008590	0.008594	0.008596
0.4400	0.010692	0.010686	0.010669	0.010642	0.010603	0.010556	0.010499	0.010435	0.010364	0.010289	0.010210	0.010128	0.010045	0.009962	0.009881	0.009801	0.009726	0.009654	0.009586	0.009524	0.009468	0.009417	0.009372	0.009332	0.009298	0.009269	0.009245	0.009225	0.009210	0.009197	0.009188	0.009181	0.009177	0.009174	0.009172	0.009171	0.009171	0.009171	0.009171	0.009165	0.009164	0.009161	0.009157	0.009151	0.009143	0.009133	0.009120	0.009105	0.009087	0.009066	0.009041	0.009013	0.008978	0.008945	0.008909	0.008871	0.008830	0.008789	0.008747	0.008704	0.008662	0.008620	0.008580	0.008543	0.008507	0.008475	0.008446	0.008422	0.008402	0.008386	0.008374	0.008367	0.008364	0.008366	0.008371	0.008379	0.008391	0.008405	0.008421	0.008438	0.008457	0.008475	0.008494	0.008511	0.008528	0.008543	0.008555	0.008565	0.008573	0.008577	0.008579
0.4500	0.010653	0.010648	0.010630	0.010602	0.010563	0.010515	0.010458	0.010393	0.010321	0.010244	0.010164	0.010081	0.009996	0.009912	0.009829	0.009749	0.009672	0.009599	0.009526	0.009463	0.009406	0.009355	0.009309	0.009269	0.009232	0.009203	0.009179	0.009162	0.009147	0.009135	0.009126	0.009120	0.009116	0.009114	0.009114	0.009114	0.009112	0.009112	0.009113	0.009113	0.009112	0.009110	0.009106	0.009101	0.009093	0.009083	0.009070	0.009054	0.009036	0.009014	0.008989	0.008961	0.008929	0.008900	0.008863	0.008824	0.008783	0.008741	0.008699	0.008655	0.008613	0.008571	0.008528	0.008491	0.008455	0.008424	0.008396	0.008372	0.008353	0.008338	0.008328	0.008322	0.008321	0.008324	0.008330	0.008341	0.008354	0.008370	0.008388	0.008407	0.008427	0.008448	0.008468	0.008487	0.008505	0.008521	0.008534	0.008545	0.008554	0.008558	0.008560
0.4600	0.010673	0.010667	0.010650	0.010621	0.010581	0.010531	0.010472	0.010406	0.010332	0.010253	0.010170	0.010085	0.009998	0.009911	0.009826	0.009743	0.009664	0.009589	0.009518	0.009453	0.009394	0.009341	0.009294	0.009253	0.009218	0.009188	0.009163	0.009144	0.009128	0.009117	0.009108	0.009103	0.009100	0.009099	0.009099	0.009100	0.009101	0.009103	0.009105	0.009106	0.009105	0.009104	0.009101	0.009096	0.009088	0.009078	0.009066	0.009050	0.009031	0.009008	0.008982	0.008953	0.008925	0.008890	0.008852	0.008812	0.008770	0.008727	0.008684	0.008640	0.008596	0.008554	0.008513	0.008475	0.008440	0.008408	0.008380	0.008357	0.008338	0.008323	0.008313	0.008308	0.008308	0.008313	0.008321	0.008333	0.008348	0.008365	0.008385	0.008406	0.008428	0.008451	0.008473	0.008493	0.008513	0.008530	0.008545	0.008556	0.008565	0.008571	0.008572
0.4700	0.010656	0.010650	0.010632	0.010602	0.010562	0.010512	0.010452	0.010384	0.010309	0.010229	0.010145	0.010058	0.009970	0.009881	0.009794	0.009710	0.009629	0.009552	0.009480	0.009414	0.009354	0.009300	0.009253	0.009211	0.009176	0.009146	0.009121	0.009102	0.009087	0.009076	0.009068	0.009064	0.009061	0.009061	0.009062	0.009064	0.009067	0.009070	0.009072	0.009074	0.009074	0.009073	0.009070	0.009066	0.009058	0.009048	0.009035	0.009019	0.008999	0.008976	0.008949	0.008920	0.008887	0.008851	0.008812	0.008771	0.008729	0.008685	0.008640	0.008596	0.008552	0.008509	0.008468	0.008429	0.008390	0.008359	0.008332	0.008309	0.008291	0.008278	0.008269	0.008266	0.008268	0.008274	0.008284	0.008297	0.008314	0.008333	0.008355	0.008378	0.008402	0.008426	0.008450	0.008472	0.008493	0.008512	0.008528	0.008540	0.008550	0.008555	0.008557
0.4800	0.010653	0.010646	0.010628	0.010599	0.010558	0.010506	0.010446	0.010377	0.010302	0.010220	0.010135	0.010047	0.009957	0.009867	0.009779	0.009693	0.009610	0.009532	0.009459	0.009391	0.009330	0.009274	0.009226	0.009184	0.009148	0.009118	0.009093	0.009073	0.009058	0.009048	0.009040	0.009036	0.009035	0.009036	0.009039	0.009042	0.009046	0.009050	0.009053	0.009055	0.009057	0.009056	0.009054	0.009049	0.009042	0.009032	0.009018	0.009001	0.008981	0.008957	0.008930	0.008899	0.008865	0.008828	0.008788	0.008745	0.008701	0.008656	0.008611	0.008565	0.008520	0.008477	0.008436	0.008397	0.008362	0.008330	0.008303	0.008280	0.008263	0.008250	0.008243	0.008240	0.008243	0.008250	0.008262	0.008277	0.008296	0.008318	0.008341	0.008366	0.008391	0.008417	0.008443	0.008467	0.008489	0.008509	0.008526	0.008540	0.008550	0.008556	0.008558
0.4900	0.010635	0.010629	0.010611	0.010581	0.010539	0.010488	0.010427	0.010357	0.010280	0.010198	0.010111	0.010021	0.009931	0.009840	0.009751	0.009664	0.009580	0.009501	0.009427	0.009359	0.009297	0.009241	0.009192	0.009150	0.009110	0.009080	0.009056	0.009037	0.009024	0.009014	0.009008	0.009006	0.009006	0.009008	0.009012	0.009017	0.009022	0.009027	0.009031	0.009035	0.009037	0.009037	0.009035	0.009031	0.009023	0.009013	0.008999	0.008981	0.008960	0.008936	0.008907	0.008875	0.008840	0.008802	0.008761	0.008718	0.008673	0.008627	0.008580	0.008534	0.008487	0.008443	0.008401	0.008363	0.008327	0.008296	0.008269	0.008247	0.008230	0.008218	0.008212	0.008211	0.008216	0.008225	0.008238	0.008255	0.008276	0.008300	0.008326	0.008353	0.008381	0.008409	0.008437	0.008463	0.008487	0.008508	0.008526	0.008541	0.008552	0.008558	0.008560
0.5000	0.010633	0.010627	0.010609	0.010579	0.010537	0.010485	0.010423	0.010352	0.010275	0.010192	0.010105	0.010014	0.009922	0.009831	0.009739	0.009651	0.009566	0.009486	0.009410	0.009341	0.009278	0.009222	0.009175	0.009132	0.009096	0.009067	0.009043	0.009025	0.009012	0.009004	0.009000	0.008999	0.009000	0.009004	0.009009	0.009015	0.009022	0.009029	0.009034	0.009039	0.009042	0.009043	0.009041	0.009036	0.009029	0.009018	0.009003	0.008985	0.008963	0.008937	0.008908	0.008875	0.008839	0.008799	0.008757	0.008712	0.008664	0.008617	0.008569	0.008522	0.008475	0.008431	0.008389	0.008349	0.008314	0.008283	0.008257	0.008236	0.008220	0.008209	0.008204	0.008205	0.008211	0.008222	0.008238	0.008257	0.008280	0.008307	0.008335	0.008365	0.008395	0.008425	0.008455	0.008483	0.008509	0.008532	0.008552	0.008567	0.008579	0.008586	0.008588
0.5100	0.010603	0.010596	0.010578	0.010548	0.010506	0.010454	0.010392	0.010322	0.010242	0.010159	0.010071	0.009981	0.009889	0.009797	0.009706	0.009617	0.009532	0.009451	0.009376	0.009306	0.009243	0.009187	0.009138	0.009096	0.009060	0.009032	0.009009	0.008992	0.008981	0.008974	0.008971	0.008972	0.008976	0.008982	0.008989	0.008997	0.009006	0.009014	0.009021	0.009026	0.009030	0.009032	0.009031	0.009027	0.009019	0.009008	0.008993	0.008974	0.008951	0.008924	0.008894	0.008859	0.008821	0.008780	0.008736	0.008690	0.008642	0.008593	0.008545	0.008496	0.008449	0.008403	0.008360	0.008321	0.008286	0.008255	0.008230	0.008208	0.008194	0.008185	0.008181	0.008184	0.008191	0.008204	0.008222	0.008244	0.008270	0.008299	0.008330	0.008362	0.008395	0.008428	0.008460	0.008490	0.008518	0.008543	0.008564	0.008581	0.008594	0.008601	0.008604
0.5200	0.010594	0.010588	0.010569	0.010539	0.010497	0.010445	0.010383	0.010312	0.010234	0.010150	0.010062	0.009970	0.009877	0.009784	0.009692	0.009602	0.009516	0.009434	0.009358	0.009288	0.009224	0.009168	0.009118	0.009076	0.009041	0.009013	0.008991	0.008975	0.008964	0.008959	0.008958	0.008961	0.008967	0.008975	0.008984	0.008994	0.009005	0.009015	0.009024	0.009031	0.009036	0.009039	0.009038	0.009034	0.009027	0.009015	0.009000	0.008980	0.008955	0.008927	0.008895	0.008858	0.008818	0.008775	0.008730	0.008682	0.008632	0.008582	0.008532	0.008483	0.008434	0.008388	0.008345	0.008305	0.008270	0.008240	0.008214	0.008194	0.008180	0.008172	0.008169	0.008173	0.008183	0.008198	0.008218	0.008243	0.008271	0.008302	0.008336	0.008371	0.008407	0.008443	0.008477	0.008510	0.008540	0.008567	0.008590	0.008608	0.008621	0.008629	0.008632
0.5300	0.010566	0.010560	0.010541	0.010511	0.010467	0.010415	0.010353	0.010282	0.010204	0.010121	0.010032	0.009941	0.009847	0.009754	0.009661	0.009571	0.009485	0.009403	0.009327	0.009256	0.009193	0.009136	0.009087	0.009046	0.009012	0.008985	0.008965	0.008951	0.008943	0.008941	0.008943	0.008948	0.008957	0.008967	0.008980	0.008993	0.009006	0.009018	0.009029	0.009038	0.009044	0.009048	0.009048	0.009044	0.009036	0.009024	0.009008	0.008986	0.008961	0.008931	0.008896	0.008858	0.008816	0.008771	0.008723	0.008673	0.008622	0.008570	0.008519	0.008468	0.008419	0.008372	0.008328	0.008288	0.008253	0.008223	0.008198	0.008179	0.008166	0.008160	0.008160	0.008166	0.008178	0.008195	0.008218	0.008245	0.008276	0.008310	0.008347	0.008386	0.008425	0.008463	0.008500	0.008536	0.008568	0.008597	0.008622	0.008642	0.008656	0.008666	0.008669
0.5400	0.010561	0.010555	0.010536	0.010506	0.010464	0.010412	0.010350	0.010279	0.010201	0.010117	0.010029	0.009937	0.009844	0.009750	0.009657	0.009566	0.009479	0.009397	0.009321	0.009250	0.009187	0.009131	0.009083	0.009042	0.009009	0.008983	0.008964	0.008953	0.008947	0.008947	0.008952	0.008960	0.008972	0.008986	0.009001	0.009017	0.009032	0.009047	0.009060	0.009071	0.009079	0.009083	0.009084	0.009081	0.009073	0.009060	0.009042	0.009020	0.008992	0.008960	0.008924	0.008884	0.008840	0.008792	0.008742	0.008690	0.008637	0.008584	0.008530	0.008478	0.008427	0.008380	0.008335	0.008295	0.008260	0.008231	0.008207	0.008189	0.008178	0.008173	0.008175	0.008184	0.008198	0.008218	0.008244	0.008275	0.008310	0.008348	0.008388	0.008430	0.008473	0.008515	0.008556	0.008594	0.008630	0.008662	0.008688	0.008710	0.008726	0.008735	0.008739
0.5500	0.010527	0.010521	0.010502	0.010472	0.010431	0.010378	0.010317	0.010239	0.010162	0.010078	0.009990	0.009898	0.009805	0.009711	0.009618	0.009527	0.009439	0.009357	0.009280	0.009210	0.009145	0.009090	0.009043	0.009003	0.008972	0.008949	0.008933	0.008923	0.008921	0.008924	0.008932	0.008944	0.008959	0.008977	0.008995	0.009014	0.009033	0.009051	0.009066	0.009081	0.009091	0.009097	0.009098	0.009095	0.009086	0.009073	0.009054	0.009030	0.008999	0.008965	0.008926	0.008883	0.008837	0.008787	0.008735	0.008681	0.008625	0.008570	0.008514	0.008461	0.008409	0.008361	0.008316	0.008275	0.008240	0.008211	0.008187	0.008171	0.008161	0.008158	0.008162	0.008173	0.008190	0.008213	0.008241	0.008271	0.008309	0.008351	0.008395	0.008441	0.008488	0.008534	0.008578	0.008620	0.008659	0.008693	0.008722	0.008746	0.008763	0.008774	0.008777
0.5600	0.010514	0.010508	0.010490	0.010460	0.010419	0.010367	0.010305	0.010235	0.010158	0.010074	0.009986	0.009895	0.009801	0.009707	0.009615	0.009524	0.009437	0.009355	0.009279	0.009209	0.009146	0.009092	0.009045	0.009008	0.008978	0.008957	0.008943	0.008937	0.008938	0.008945	0.008957	0.008973	0.008993	0.009014	0.009037	0.009060	0.009083	0.009103	0.009122	0.009138	0.009149	0.009156	0.009158	0.009155	0.009144	0.009130	0.009110	0.009085	0.009054	0.009017	0.008976	0.008931	0.008881	0.008829	0.008774	0.008717	0.008659	0.008600	0.008543	0.008488	0.008435	0.008385	0.008340	0.008299	0.008264	0.008236	0.008214	0.008198	0.008190	0.008189	0.008196	0.008210	0.008231	0.008258	0.008291	0.008329	0.008372	0.008418	0.008468	0.008518	0.008565	0.008616	0.008666	0.008712	0.008754	0.008792	0.008825	0.008850	0.008869	0.008881	0.008885
0.5700	0.010469	0.010463	0.010445	0.010416	0.010375	0.010323	0.010263	0.010193	0.010117	0.010034	0.009946	0.009855	0.009762	0.009665	0.009573	0.009482	0.009396	0.009315	0.009239	0.009171	0.009110	0.009057	0.009013	0.008977	0.008955	0.008937	0.008927	0.008925	0.008930	0.008942	0.008958	0.008980	0.009004	0.009030	0.009058	0.009086	0.009113	0.009137	0.009159	0.009177	0.009191	0.009199	0.009202	0.009199	0.009190	0.009174	0.009153	0.009125	0.009092	0.009052	0.009008	0.008960	0.008907	0.008851	0.008793	0.008733	0.008673	0.008613	0.008554	0.008497	0.008442	0.008391	0.008345	0.008305	0.008270	0.008242	0.008220	0.008207	0.008201	0.008203	0.008213	0.008230	0.008255	0.008286	0.008324	0.008367	0.008415	0.008467	0.008522	0.008578	0.008635	0.008691	0.008745	0.008796	0.008843	0.008885	0.008920	0.008949	0.008970	0.008982	0.008987
0.5800	0.010463	0.010457	0.010439	0.010410	0.010369	0.010318	0.010257	0.010188	0.010110	0.010023	0.009936	0.009845	0.009752	0.009659	0.009567	0.009476	0.009390	0.009308	0.009233	0.009165	0.009105	0.009054	0.009011	0.008978	0.008958	0.008943	0.008938	0.008940	0.008950	0.008967	0.008989	0.009016	0.009046	0.009078	0.009111	0.009144	0.009176	0.009205	0.009230	0.009251	0.009267	0.009277	0.009281	0.009278	0.009268	0.009252	0.009228	0.009198	0.009162	0.009119	0.009071	0.009019	0.008963	0.008904	0.008842	0.008779	0.008715	0.008652	0.008591	0.008531	0.008475	0.008423	0.008377	0.008335	0.008301	0.008273	0.008254	0.008242	0.008238	0.008243	0.008255	0.008276	0.008305	0.008341	0.008383	0.008432	0.008482	0.008540	0.008600	0.008663	0.008726	0.008788	0.008848	0.008905	0.008957	0.009003	0.009043	0.009074	0.009098	0.009112	0.009116
0.5900	0.010426	0.010420	0.010402	0.010373	0.010333	0.010282	0.010222	0.010153	0.010077	0.009994	0.009907	0.009817	0.009725	0.009631	0.009539	0.009449	0.009364	0.009283	0.009209	0.009142	0.009084	0.009034	0.008995	0.008964	0.008944	0.008933	0.008932	0.008940	0.008956	0.008978	0.009007	0.009041	0.009077	0.009116	0.009156	0.009195	0.009231	0.009265	0.009290	0.009315	0.009333	0.009345	0.009348	0.009346	0.009335	0.009317	0.009291	0.009258	0.009220	0.009174	0.009122	0.009066	0.009006	0.008942	0.008876	0.008809	0.008742	0.008675	0.008611	0.008549	0.008491	0.008437	0.008390	0.008349	0.008314	0.008288	0.008269	0.008259	0.008258	0.008266	0.008282	0.008308	0.008341	0.008383	0.008432	0.008487	0.008547	0.008612	0.008680	0.008750	0.008821	0.008890	0.008957	0.009021	0.009079	0.009130	0.009174	0.009210	0.009236	0.009251	0.009257
0.6000	0.010403	0.010397	0.010380	0.010351	0.010311	0.010260	0.010200	0.010132	0.010057	0.009975	0.009889	0.009799	0.009707	0.009614	0.009523	0.009434	0.009351	0.009272	0.009199	0.009134	0.009077	0.009030	0.008993	0.008966	0.008951	0.008945	0.008950	0.008963	0.008986	0.009016	0.009052	0.009093	0.009137	0.009184	0.009230	0.009276	0.009319	0.009358	0.009392	0.009421	0.009443	0.009456	0.009462	0.009459	0.009448	0.009428	0.009398	0.009363	0.009319	0.009269	0.009214	0.009153	0.009088	0.009020	0.008950	0.008879	0.008808	0.008739	0.008671	0.008606	0.008546	0.008491	0.008443	0.008401	0.008367	0.008341	0.008325	0.008317	0.008319	0.008331	0.008352	0.008382	0.008422	0.008470	0.008525	0.008588	0.008656	0.008729	0.008806	0.008884	0.008963	0.009041	0.009116	0.009187	0.009252	0.009310	0.009360	0.009399	0.009430	0.009448	0.009454
0.6100	0.010373	0.010367	0.010350	0.010321	0.010282	0.010232	0.010173	0.010106	0.010031	0.009950	0.009865	0.009775	0.009684	0.009592	0.009501	0.009413	0.009330	0.009251	0.009179	0.009116	0.009062	0.009018	0.008985	0.008964	0.008953	0.008954	0.008965	0.008986	0.009017	0.009055	0.009100	0.009150	0.009203	0.009258	0.009314	0.009367	0.009417	0.009463	0.009502	0.009535	0.009559	0.009574	0.009581	0.009577	0.009565	0.009542	0.009511	0.009472	0.009425	0.009370	0.009309	0.009243	0.009173	0.009100	0.009025	0.008950	0.008874	0.008800	0.008729	0.008662	0.008600	0.008543	0.008494	0.008453	0.008419	0.008395	0.008380	0.008376	0.008382	0.008398	0.008424	0.008461	0.008507	0.008563	0.008624	0.008696	0.008774	0.008857	0.008944	0.009033	0.009123	0.009211	0.009296	0.009377	0.009451	0.009517	0.009573	0.009618	0.009651	0.009671	0.009678
0.6200	0.010339	0.010333	0.010316	0.010288	0.010249	0.010200	0.010141	0.010075	0.010000	0.009920	0.009834	0.009746	0.009655	0.009564	0.009474	0.009386	0.009304	0.009227	0.009157	0.009096	0.009046	0.009006	0.008977	0.008961	0.008956	0.008964	0.008984	0.009014	0.009054	0.009103	0.009158	0.009219	0.009283	0.009349	0.009414	0.009477	0.009535	0.009588	0.009633	0.009670	0.009698	0.009715	0.009722	0.009719	0.009704	0.009679	0.009644	0.009600	0.009547	0.009487	0.009420	0.009347	0.009271	0.009192	0.009111	0.009030	0.008949	0.008870	0.008795	0.008725	0.008660	0.008602	0.008551	0.008509	0.008477	0.008453	0.008441	0.008440	0.008450	0.008471	0.008503	0.008547	0.008601	0.008666	0.008740	0.008822	0.008911	0.009006	0.009105	0.009207	0.009309	0.009410	0.009508	0.009600	0.009684	0.009759	0.009823	0.009875	0.009913	0.009936	0.009943
0.6300	0.010302	0.010296	0.010279	0.010252	0.010213	0.010165	0.010108	0.010042	0.009968	0.009889	0.009805	0.009717	0.009627	0.009537	0.009448	0.009362	0.009282	0.009207	0.009140	0.009083	0.009036	0.009001	0.008979	0.008969	0.008972	0.008989	0.009018	0.009059	0.009111	0.009171	0.009239	0.009312	0.009388	0.009465	0.009542	0.009614	0.009682	0.009742	0.009794	0.009837	0.009868	0.009887	0.009894	0.009889	0.009873	0.009844	0.009805	0.009755	0.009696	0.009630	0.009556	0.009477	0.009394	0.009308	0.009221	0.009134	0.009048	0.008965	0.008886	0.008812	0.008745	0.008685	0.008634	0.008592	0.008561	0.008540	0.008531	0.008534	0.008549	0.008577	0.008617	0.008670	0.008734	0.008809	0.008895	0.008990	0.009093	0.009203	0.009317	0.009433	0.009551	0.009667	0.009779	0.009885	0.009982	0.010068	0.010142	0.010202	0.010245	0.010272	0.010280
0.6400	0.010295	0.010290	0.010273	0.010245	0.010207	0.010159	0.010102	0.010036	0.009963	0.009884	0.009800	0.009713	0.009623	0.009534	0.009445	0.009361	0.009281	0.009208	0.009144	0.009090	0.009047	0.009017	0.009001	0.008999	0.009012	0.009039	0.009079	0.009132	0.009197	0.009272	0.009354	0.009442	0.009534	0.009625	0.009714	0.009799	0.009877	0.009947	0.010005	0.010052	0.010087	0.010108	0.010116	0.010109	0.010089	0.010056	0.010010	0.009954	0.009888	0.009813	0.009731	0.009643	0.009551	0.009456	0.009360	0.009265	0.009172	0.009083	0.008999	0.008920	0.008849	0.008784	0.008731	0.008689	0.008659	0.008640	0.008635	0.008643	0.008664	0.008700	0.008749	0.008811	0.008887	0.008976	0.009076	0.009186	0.009306	0.009433	0.009566	0.009701	0.009838	0.009972	0.010103	0.010226	0.010341	0.010442	0.010528	0.010598	0.010649	0.010680	0.010690
0.6500	0.010257	0.010251	0.010235	0.010207	0.010170	0.010122	0.010065	0.010000	0.009928	0.009849	0.009766	0.009679	0.009591	0.009502	0.009416	0.009332	0.009255	0.009181	0.009120	0.009071	0.009034	0.009012	0.009008	0.009016	0.009040	0.009080	0.009135	0.009203	0.009285	0.009376	0.009476	0.009580	0.009690	0.009797	0.009901	0.010000	0.010091	0.010171	0.010238	0.010291	0.010329	0.010352	0.010358	0.010349	0.010324	0.010285	0.010233	0.010168	0.010093	0.010008	0.009916	0.009819	0.009717	0.009613	0.009509	0.009405	0.009301	0.009206	0.009116	0.009033	0.008959	0.008894	0.008841	0.008799	0.008770	0.008751	0.008749	0.008763	0.008792	0.008836	0.008896	0.008971	0.009063	0.009169	0.009286	0.009415	0.009559	0.009708	0.009862	0.010021	0.010180	0.010338	0.010491	0.010635	0.010768	0.010887	0.010988	0.011069	0.011129	0.011166	0.011178
0.6600	0.010236	0.010231	0.010214	0.010187	0.010149	0.010102	0.010046	0.009981	0.009909	0.009831	0.009748	0.009662	0.009574	0.009487	0.009401	0.009320	0.009245	0.009179	0.009122	0.009079	0.009049	0.009035	0.009037	0.009058	0.009095	0.009150	0.009222	0.009309	0.009410	0.009522	0.009642	0.009767	0.009894	0.010021	0.010142	0.010256	0.010360	0.010450	0.010526	0.010585	0.010626	0.010650	0.010655	0.010642	0.010612	0.010565	0.010504	0.010430	0.010344	0.010249	0.010146	0.010037	0.009924	0.009810	0.009695	0.009583	0.009475	0.009371	0.009275	0.009187	0.009109	0.009042	0.008988	0.008946	0.008920	0.008908	0.008913	0.008934	0.008972	0.009028	0.009100	0.009191	0.009299	0.009421	0.009560	0.009713	0.009878	0.010053	0.010235	0.010422	0.010610	0.010796	0.010977	0.011148	0.011306	0.011447	0.011567	0.011664	0.011735	0.011779	0.011794
0.6700	0.010220	0.010215	0.010198	0.010171	0.010134	0.010087	0.010031	0.009966	0.009895	0.009817	0.009734	0.009649	0.009561	0.009475	0.009391	0.009311	0.009239	0.009177	0.009126	0.009089	0.009067	0.009064	0.009079	0.009113	0.009168	0.009242	0.009335	0.009444	0.009569	0.009704	0.009849	0.009999	0.010150	0.010298	0.010441	0.010573	0.010692	0.010795	0.010880	0.010945	0.010989	0.011012	0.011014	0.010996	0.010958	0.010901	0.010829	0.010742	0.010643	0.010532	0.010414	0.010292	0.010165	0.010038	0.009911	0.009788	0.009669	0.009557	0.009453	0.009359	0.009276	0.009206	0.009151	0.009110	0.009086	0.009079	0.009090	0.009120	0.009169	0.009239	0.009328	0.009437	0.009566	0.009714	0.009879	0.010060	0.010256	0.010464	0.010681	0.010900	0.011125	0.011347	0.011565	0.011771	0.011960	0.012130	0.012275	0.012392	0.012478	0.012531	0.012548
0.6800	0.010179	0.010173	0.010157	0.010130	0.010093	0.010047	0.009991	0.009928	0.009857	0.009779	0.009698	0.009613	0.009528	0.009443	0.009361	0.009286	0.009218	0.009161	0.009120	0.009092	0.009082	0.009091	0.009120	0.009175	0.009251	0.009348	0.009467	0.009604	0.009758	0.009924	0.010099	0.010279	0.010459	0.010634	0.010801	0.010954	0.011082	0.011199	0.011293	0.011364	0.011410	0.011431	0.011428	0.011401	0.011352	0.011283	0.011195	0.011093	0.010977	0.010850	0.010716	0.010576	0.010433	0.010290	0.010149	0.010013	0.009882	0.009760	0.009647	0.009547	0.009459	0.009387	0.009330	0.009291	0.009261	0.009260	0.009280	0.009322	0.009385	0.009472	0.009581	0.009712	0.009867	0.010044	0.010241	0.010458	0.010692	0.010940	0.011199	0.011466	0.011736	0.012004	0.012264	0.012512	0.012741	0.012947	0.013123	0.013265	0.013369	0.013433	0.013455
0.6900	0.010183	0.010177	0.010161	0.010134	0.010097	0.010050	0.009994	0.009930	0.009858	0.009781	0.009699	0.009614	0.009529	0.009445	0.009366	0.009293	0.009229	0.009178	0.009143	0.009124	0.009127	0.009153	0.009203	0.009279	0.009387	0.009514	0.009664	0.009836	0.010025	0.010229	0.010441	0.010657	0.010871	0.011078	0.011272	0.011450	0.011606	0.011738	0.011842	0.011918	0.011965	0.011982	0.011970	0.011932	0.011869	0.011783	0.011677	0.011554	0.011417	0.011270	0.011114	0.010954	0.010792	0.010631	0.010472	0.010319	0.010173	0.010038	0.009916	0.009807	0.009714	0.009638	0.009579	0.009541	0.009526	0.009532	0.009563	0.009617	0.009698	0.009806	0.009940	0.010101	0.010289	0.010503	0.010743	0.011005	0.011288	0.011590	0.011906	0.012232	0.012562	0.012891	0.013211	0.013517	0.013801	0.014055	0.014274	0.014450	0.014581	0.014660	0.014687
0.7000	0.010158	0.010153	0.010136	0.010110	0.010072	0.010025	0.009969	0.009905	0.009834	0.009756	0.009675	0.009595	0.009511	0.009429	0.009352	0.009284	0.009226	0.009183	0.009158	0.009153	0.009173	0.009220	0.009295	0.009399	0.009533	0.009697	0.009889	0.010104	0.010339	0.010588	0.010845	0.011106	0.011361	0.011606	0.011834	0.012040	0.012218	0.012366	0.012480	0.012559	0.012603	0.012612	0.012588	0.012532	0.012449	0.012340	0.012210	0.012062	0.011899	0.011725	0.011544	0.011359	0.011173	0.010990	0.010811	0.010640	0.010480	0.010331	0.010195	0.010077	0.009978	0.009899	0.009841	0.009806	0.009796	0.009813	0.009857	0.009929	0.010032	0.010165	0.010331	0.010529	0.010758	0.011019	0.011310	0.011631	0.011977	0.012347	0.012735	0.013139	0.013547	0.013954	0.014352	0.014733	0.015087	0.015406	0.015680	0.015903	0.016067	0.016167	0.016201
0.7100	0.010152	0.010146	0.010130	0.010102	0.010065	0.010018	0.009961	0.009896	0.009824	0.009747	0.009665	0.009582	0.009499	0.009419	0.009346	0.009282	0.009231	0.009198	0.009186	0.009200	0.009241	0.009318	0.009425	0.009566	0.009743	0.009954	0.010196	0.010466	0.010758	0.011067	0.011383	0.011698	0.012006	0.012298	0.012566	0.012804	0.013008	0.013171	0.013293	0.013372	0.013408	0.013403	0.013359	0.013277	0.013165	0.013027	0.012865	0.012683	0.012486	0.012279	0.012066	0.011850	0.011636	0.011425	0.011222	0.011029	0.010850	0.010685	0.010537	0.010409	0.010303	0.010220	0.010163	0.010132	0.010131	0.010160	0.010221	0.010316	0.010447	0.010614	0.010819	0.011062	0.011344	0.011665	0.012024	0.012419	0.012847	0.013305	0.013787	0.014287	0.014798	0.015310	0.015812	0.016295	0.016745	0.017151	0.017501	0.017786	0.017997	0.018126	0.018169
0.7200	0.010143	0.010138	0.010121	0.010094	0.010056	0.010008	0.009950	0.009885	0.009812	0.009735	0.009653	0.009570	0.009489	0.009412	0.009344	0.009287	0.009247	0.009227	0.009233	0.009269	0.009339	0.009446	0.009595	0.009785	0.010018	0.010291	0.010601	0.010943	0.011310	0.011694	0.012084	0.012472	0.012845	0.013194	0.013511	0.013787	0.014016	0.014195	0.014322	0.014398	0.014419	0.014391	0.014318	0.014203	0.014052	0.013870	0.013663	0.013437	0.013196	0.012946	0.012692	0.012437	0.012185	0.011941	0.011708	0.011488	0.011285	0.011100	0.010937	0.010796	0.010682	0.010595	0.010539	0.010514	0.010523	0.010567	0.010650	0.010773	0.010938	0.011147	0.011402	0.011704	0.012054	0.012452	0.012898	0.013390	0.013926	0.014501	0.015109	0.015742	0.016392	0.017046	0.017691	0.018312	0.018895	0.019423	0.019880	0.020253	0.020529	0.020699	0.020756
0.7300	0.010147	0.010141	0.010124	0.010096	0.010057	0.010008	0.009950	0.009883	0.009809	0.009731	0.009649	0.009567	0.009488	0.009413	0.009351	0.009303	0.009276	0.009274	0.009302	0.009368	0.009475	0.009628	0.009831	0.010085	0.010391	0.010746	0.011145	0.011581	0.012046	0.012528	0.013014	0.013491	0.013945	0.014365	0.014738	0.015056	0.015313	0.015504	0.015627	0.015685	0.015679	0.015614	0.015496	0.015330	0.015124	0.014885	0.014621	0.014336	0.014039	0.013735	0.013429	0.013126	0.012830	0.012546	0.012276	0.012024	0.011793	0.011586	0.011404	0.011251	0.011127	0.011037	0.010983	0.010965	0.010988	0.011054	0.011164	0.011322	0.011531	0.011794	0.012112	0.012488	0.012925	0.013422	0.013981	0.014599	0.015275	0.016004	0.016779	0.017592	0.018429	0.019276	0.020117	0.020932	0.021699	0.022398	0.023006	0.023503	0.023871	0.024098	0.024174
0.7400	0.010172	0.010166	0.010148	0.010119	0.010079	0.010029	0.009969	0.009901	0.009827	0.009747	0.009666	0.009585	0.009508	0.009439	0.009377	0.009342	0.009331	0.009352	0.009410	0.009517	0.009675	0.009893	0.010173	0.010518	0.010929	0.011401	0.011929	0.012503	0.013109	0.013732	0.014355	0.014958	0.015526	0.016040	0.016487	0.016856	0.017141	0.017338	0.017447	0.017470	0.017414	0.017285	0.017094	0.016849	0.016558	0.016234	0.015883	0.015516	0.015138	0.014757	0.014379	0.014009	0.013652	0.013313	0.012994	0.012700	0.012432	0.012194	0.011988	0.011817	0.011683	0.011589	0.011536	0.011529	0.011570	0.011663	0.011810	0.012016	0.012284	0.012619	0.013024	0.013502	0.014058	0.014694	0.015410	0.016207	0.017084	0.018035	0.019052	0.020126	0.021242	0.022379	0.023515	0.024623	0.025675	0.026637	0.027478	0.028168	0.028682	0.028999	0.029106
0.7500	0.010191	0.010185	0.010167	0.010137	0.010096	0.010044	0.009983	0.009914	0.009838	0.009757	0.009676	0.009596	0.009523	0.009461	0.009416	0.009395	0.009408	0.009461	0.009564	0.009727	0.009959	0.010264	0.010655	0.011128	0.011686	0.012325	0.013036	0.013802	0.014612	0.015433	0.016245	0.017021	0.017739	0.018373	0.018908	0.019331	0.019635	0.019818	0.019883	0.019839	0.019694	0.019463	0.019157	0.018791	0.018378	0.017931	0.017460	0.016977	0.016490	0.016007	0.015535	0.015075	0.014641	0.014233	0.013855	0.013508	0.013196	0.012922	0.012687	0.012495	0.012348	0.012250	0.012203	0.012210	0.012276	0.012404	0.012600	0.012868	0.013214	0.013643	0.014162	0.014779	0.015494	0.016315	0.017245	0.018288	0.019442	0.020687	0.022048	0.023495	0.025012	0.026572	0.028146	0.029694	0.031173	0.032565	0.033767	0.034759	0.035501	0.035959	0.036114
0.7600	0.010211	0.010205	0.010186	0.010155	0.010112	0.010059	0.009996	0.009925	0.009847	0.009766	0.009685	0.009607	0.009539	0.009487	0.009457	0.009460	0.009505	0.009604	0.009769	0.010014	0.010348	0.010785	0.011333	0.011998	0.012779	0.013670	0.014657	0.015720	0.016827	0.017945	0.019037	0.020063	0.020988	0.021782	0.022421	0.022892	0.023190	0.023316	0.023282	0.023105	0.022802	0.022393	0.021901	0.021344	0.020742	0.020110	0.019464	0.018815	0.018175	0.017551	0.016951	0.016380	0.015843	0.015344	0.014884	0.014470	0.014101	0.013780	0.013511	0.013294	0.013133	0.013031	0.012992	0.013019	0.013118	0.013294	0.013554	0.013904	0.014353	0.014908	0.015580	0.016378	0.017312	0.018390	0.019622	0.021013	0.022566	0.024281	0.026153	0.028166	0.030301	0.032522	0.034788	0.037041	0.039218	0.041244	0.043043	0.044539	0.045663	0.046362	0.046598
0.7700	0.010227	0.010221	0.010201	0.010169	0.010125	0.010069	0.010004	0.009930	0.009851	0.009769	0.009689	0.009616	0.009555	0.009516	0.009509	0.009544	0.009637	0.009802	0.010058	0.010422	0.010914	0.011551	0.012350	0.013320	0.014456	0.015751	0.017185	0.018722	0.020317	0.021911	0.023443	0.024851	0.026079	0.027084	0.027839	0.028325	0.028547	0.028521	0.028271	0.027830	0.027230	0.026510	0.025700	0.024829	0.023925	0.023008	0.022096	0.021204	0.020341	0.019515	0.018737	0.018008	0.017332	0.016713	0.016151	0.015648	0.015203	0.014824	0.014509	0.014262	0.014083	0.013978	0.013951	0.014006	0.014151	0.014392	0.014739	0.015200	0.015789	0.016518	0.017402	0.018456	0.019698	0.021143	0.022813	0.024715	0.026864	0.029269	0.031928	0.034831	0.037953	0.041256	0.044672	0.048122	0.051503	0.054693	0.057558	0.059965	0.061789	0.062927	0.063287
0.7800	0.010287	0.010281	0.010260	0.010226	0.010179	0.010121	0.010053	0.009976	0.009895	0.009813	0.009735	0.009666	0.009617	0.009598	0.009623	0.009707	0.009871	0.010138	0.010535	0.011091	0.011838	0.012808	0.014025	0.015508	0.017262	0.019276	0.021514	0.023911	0.026384	0.028826	0.031126	0.033174	0.034872	0.036155	0.036986	0.037364	0.037315	0.036886	0.036139	0.035140	0.033955	0.032643	0.031257	0.029840	0.028427	0.027041	0.025706	0.024435	0.023236	0.022116	0.021078	0.020124	0.019253	0.018466	0.017761	0.017139	0.016600	0.016143	0.015769	0.015482	0.015283	0.015176	0.015166	0.015260	0.015468	0.015798	0.016264	0.016881	0.017666	0.018640	0.019826	0.021250	0.022942	0.024933	0.027256	0.029947	0.033036	0.036551	0.040512	0.044918	0.049757	0.054976	0.060495	0.066188	0.071882	0.077357	0.082362	0.086629	0.089899	0.091958	0.092662
0.7900	0.010360	0.010353	0.010331	0.010295	0.010245	0.010184	0.010113	0.010034	0.009951	0.009869	0.009794	0.009735	0.009702	0.009714	0.009788	0.009948	0.010225	0.010656	0.011287	0.012171	0.013369	0.014936	0.016937	0.019415	0.022397	0.025873	0.029774	0.033978	0.038301	0.042512	0.046358	0.049604	0.052066	0.053633	0.054285	0.054077	0.053125	0.051574	0.049576	0.047284	0.044823	0.042295	0.039785	0.037348	0.035023	0.032834	0.030795	0.028912	0.027185	0.025610	0.024183	0.022898	0.021746	0.020722	0.019821	0.019036	0.018365	0.017804	0.017355	0.017017	0.016792	0.016685	0.016702	0.016853	0.017149	0.017605	0.018239	0.019076	0.020142	0.021469	0.023096	0.025071	0.027446	0.030281	0.033646	0.037615	0.042268	0.047686	0.053942	0.061097	0.069187	0.078179	0.087990	0.098435	0.109212	0.119896	0.129938	0.138709	0.145564	0.149939	0.151444
0.8000	0.010404	0.010360	0.010337	0.010299	0.010247	0.010183	0.010108	0.010027	0.009944	0.009864	0.009797	0.009752	0.009751	0.009812	0.009965	0.010284	0.010753	0.011474	0.012537	0.014044	0.016128	0.018952	0.022674	0.027461	0.033437	0.040646	0.049010	0.058188	0.067677	0.076766	0.084662	0.090657	0.094290	0.095429	0.094262	0.091202	0.086766	0.081459	0.075724	0.069866	0.064201	0.058841	0.053868	0.049328	0.045220	0.041532	0.038237	0.035304	0.032701	0.030398	0.028365	0.026576	0.025006	0.023638	0.022453	0.021438	0.020581	0.019880	0.019327	0.018922	0.018664	0.018560	0.018618	0.018850	0.019272	0.019908	0.020786	0.021940	0.023418	0.025271	0.027568	0.030394	0.033849	0.038056	0.043163	0.049345	0.056810	0.065787	0.076539	0.089347	0.104460	0.122092	0.142409	0.165153	0.189931	0.215858	0.241518	0.264995	0.284071	0.296589	0.300959
0.8100	0.010513	0.010504	0.010479	0.010438	0.010382	0.010313	0.010234	0.010149	0.010065	0.009989	0.009934	0.009918	0.009965	0.010110	0.010404	0.010917	0.011749	0.013046	0.015012	0.017930	0.022202	0.028379	0.037197	0.049578	0.066579	0.089220	0.118075	0.152643	0.190516	0.226893	0.255390	0.270587	0.270684	0.257966	0.236884	0.211882	0.186290	0.162153	0.140492	0.121639	0.105525	0.091898	0.080421	0.070779	0.062666	0.055825	0.050040	0.045132	0.040956	0.037394	0.034349	0.031745	0.029516	0.027617	0.026007	0.024650	0.023530	0.022626	0.021928	0.021429	0.021128	0.021032	0.021152	0.021504	0.022114	0.023017	0.024257	0.025893	0.028002	0.030682	0.034054	0.038282	0.043574	0.050200	0.058503	0.068937	0.082090	0.098731	0.119840	0.146704	0.180904	0.224377	0.279360	0.348093	0.432319	0.532222	0.644841	0.762092	0.869299	0.946509	0.974882
0.8200	0.010638	0.010629	0.010602	0.010557	0.010497	0.010424	0.010341	0.010254	0.010171	0.010105	0.010073	0.010104	0.010239	0.010540	0.011104	0.012083	0.013720	0.016408	0.020812	0.028091	0.040296	0.061461	0.099285	0.170850	0.315478	0.643134	1.603832	7.093529	383607.395677	1486.702821	13586065.472892	1514.974641	528103.773719	13.205187	3.451308	1.602522	0.927039	0.597498	0.412359	0.299349	0.226130	0.176652	0.141486	0.115839	0.096642	0.081942	0.070471	0.061378	0.054074	0.048142	0.043281	0.039272	0.035951	0.033170	0.030888	0.029014	0.027514	0.026304	0.025393	0.024760	0.024402	0.024323	0.024539	0.025076	0.025975	0.027294	0.029101	0.031501	0.034633	0.038683	0.043894	0.050578	0.059301	0.070627	0.085529	0.105380	0.132217	0.169171	0.221183	0.296383	0.408580	0.581786	0.864495	1.352236	2.263261	4.205467	9.674443	39.550780	1811899.007371	6003.188440	54298624.708117
0.8300	0.010732	0.010722	0.010692	0.010645	0.010580	0.010502	0.010416	0.010330	0.010254	0.010208	0.010223	0.010345	0.010654	0.011283	0.012464	0.014625	0.018600	0.026194	0.041607	0.077085	0.179935	0.664669	8.591392	70.809466	1.575729	0.086337	39.712280	3508.036171	0.583747	50.602159	0.286919	33.396175	0.519243	12201.013820	135.769909	0.345939	7.777121	234.033138	41.927434	3.334893	1.109837	0.567686	0.355544	0.244521	0.180025	0.138993	0.111184	0.091441	0.076921	0.065945	0.057471	0.050815	0.045530	0.041293	0.037891	0.035167	0.033008	0.031337	0.030101	0.029270	0.028829	0.028756	0.029129	0.029960	0.031344	0.033321	0.036053	0.039732	0.044624	0.051116	0.059752	0.071345	0.087135	0.109062	0.140317	0.186381	0.257412	0.373938	0.582964	1.000619	2.110207	6.893691	88.454903	559.262347	16.462221	0.752926	317.429145	28786.018267	2.156479	165.603033	1.099978
0.8400	0.010922	0.010911	0.010878	0.010826	0.010756	0.010673	0.010583	0.010499	0.010439	0.010435	0.010543	0.010862	0.011580	0.013071	0.016161	0.022907	0.039786	0.096476	0.592104	139.332018	288323.549435	0.114105	7.791656	0.918789	191690.191734	415.324503	127.387803	0.009009	755.639829	4126.394382	19.258817	14946.912256	370.333654	0.009822	95.980850	1553.205943	227829.577231	7.873342	15.660211	1.134765	1112944.085549	1517.344089	5.709169	1.141331	0.529860	0.317947	0.216522	0.159217	0.123378	0.099369	0.082480	0.070164	0.060943	0.053902	0.048474	0.044267	0.041030	0.038588	0.036792	0.035648	0.035085	0.035105	0.035742	0.037067	0.039195	0.042305	0.046704	0.052700	0.060915	0.072248	0.088129	0.110901	0.144676	0.197198	0.284517	0.444922	0.792146	1.829222	9.892244	2576.008554	2533156.882523	1.933317	45.548088	14.067222	837479.986502	3445.210145	444.350371	0.020763	2183.704402	34774.157730	71.684126
0.8500	0.011088	0.011076	0.011041	0.010984	0.010909	0.010822	0.010732	0.010661	0.010641	0.010735	0.011072	0.011932	0.013851	0.019017	0.034262	0.113096	3.845297	1.032915	689.091458	0.738546	0.626678	0.016518	114.548409	5604.833843	19.342641	0.088546	803306.546208	0.009672	0.069342	82.660899	0.009408	25.457354	0.355964	0.019773	6862253.115838	0.082452	17.091779	6298.352274	309.447106	0.176141	4.266357	10.645035	3674.620483	7.572273	59.781101	2.246234	0.727144	0.385570	0.247207	0.175826	0.133704	0.106629	0.088174	0.075096	0.065568	0.058522	0.053299	0.049480	0.046812	0.045135	0.044374	0.044521	0.045632	0.047840	0.051374	0.056598	0.064088	0.074755	0.090092	0.112668	0.147162	0.202853	0.300635	0.496626	0.995725	3.278541	93.908989	14.137653	7511.643442	16.616551	7.701316	0.266851	751.348259	23785.047995	72.774457	0.315378	12361298.713681	0.037281	0.711250	199.378005	0.021233
0.8600	0.011280	0.011266	0.011228	0.011166	0.011086	0.010998	0.010918	0.010883	0.010969	0.011343	0.012433	0.015579	0.026694	0.110017	65.847048	0.865530	0.014662	0.019175	108041689.878319	67244.500385	0.009994	0.169611	0.009046	1.015851	42.370814	0.511551	0.743103	4.365847	54.497091	0.459286	0.665128	0.116295	15.497038	1.528152	1.288480	0.284790	695.904544	0.888580	0.012756	0.245772	0.052355	166632.669759	4562585437.689514	0.102996	0.338608	40.522539	1215.380602	3.916306	0.910295	0.442567	0.273696	0.191609	0.144939	0.115798	0.096447	0.083104	0.073733	0.067176	0.062756	0.060081	0.058969	0.059378	0.061418	0.065366	0.071738	0.081390	0.095809	0.117607	0.151692	0.208178	0.310918	0.528749	1.149169	5.225927	1846.649274	53.136413	0.443335	0.178943	6074834659.650933	445585.721504	0.077666	0.803355	0.025183	3.778403	1075.154967	1.540383	3.514636	11.013838	127.288462	1.013326	2.261888
0.8700	0.011552	0.011538	0.011495	0.011429	0.011346	0.011264	0.011220	0.011305	0.011756	0.013392	0.020040	0.083571	0.009527	0.028614	39.121523	6.331612	0.585801	0.012582	28.242617	0.255348	0.379144	7.554616	10.678738	0.183177	0.074059	0.485669	4.102506	0.009405	187.298708	50.747972	0.266898	8.641462	40.918663	0.009798	1.380349	0.819575	1.719004	0.126467	21.007341	133.863836	0.568606	1.873903	72.832249	0.045723	2.742355	162.450897	406.170284	2.003035	0.067016	5.658589	1.070159	0.497517	0.303863	0.212927	0.162526	0.131799	0.112034	0.099074	0.090764	0.085969	0.084137	0.085151	0.089250	0.097130	0.110171	0.130929	0.164400	0.221109	0.326503	0.557237	1.257022	6.968712	0.086211	2.424841	696.203391	218.494330	5.837174	0.076637	191.392736	3.143460	1.851779	188.065941	55.584061	0.595939	2.462701	2.193361	10.172890	0.021698	399.847762	100.902655	0.857123
0.8800	0.011865	0.011849	0.011803	0.011733	0.011656	0.011612	0.011716	0.012379	0.015735	0.054597	1.930206	0.108979	1317.438050	2.190435	0.053174	1.337319	0.008437	0.042323	0.325257	0.293796	2.976935	1.913205	0.651513	1.269595	0.039433	21863320.549789	3.712857	1.219348	7.481147	0.713375	0.013302	0.095002	114.422512	23.811192	93.139403	697203848.181574	0.090342	51.507985	0.522223	52.398710	288.262400	30.396715	36.502892	0.280622	0.084031	6.741275	11.049805	23.160396	21923.992551	24.497195	104.389346	7.305776	1.268519	0.579782	0.356070	0.253698	0.198533	0.166337	0.147280	0.136941	0.133351	0.136009	0.145634	0.164500	0.197633	0.256142	0.367618	0.617175	1.402767	8.408832	134.634879	27.581870	33970.412449	39.481303	12.489269	14.053763	0.099685	0.461324	43.497243	36.294172	349.525100	68.704731	2.244606	67.533961	0.191506	965979481.523973	133.983647	35.657662	179.508059	1.302174	0.033672
0.8900	0.012253	0.012236	0.012190	0.012128	0.012102	0.012302	0.013845	0.039548	0.231838	8.008126	11.114345	0.031729	1.629995	0.011669	1.408573	0.289938	0.009116	0.024852	0.013235	0.058640	132.810071	0.737494	0.008608	198.833275	5.987785	2.261092	0.303242	0.014026	35222.088609	24.735499	0.032378	2.322482	4001.637221	0.087145	0.550338	0.913735	112.511885	17449.793189	0.013069	0.515869	113.486764	0.483948	0.972682	0.048707	0.078658	213.047782	7.640766	0.545687	25.265700	25.098021	12920.020587	8430.967282	26.909573	12.740983	1.744195	0.779471	0.486406	0.358881	0.295303	0.264267	0.254528	0.263298	0.293909	0.358579	0.491202	0.801923	1.843043	13.880487	32.004963	8958.321003	13672.312784	26.610145	38.232082	0.598972	15.557113	228.828523	0.097826	0.121826	1.084510	0.709852	491.504978	2.437411	0.024887	21367.718679	150.063964	5.468112	1.239235	0.131879	62967.686494	41.873107	0.090844
0.9000	0.012689	0.012675	0.012649	0.012705	0.013459	0.233985	0.299215	0.076087	8.627971	0.010358	0.167499	0.010281	0.048086	1.454749	109.789579	3.525875	1.381673	0.142542	0.029990	0.671068	108.008000	655.646756	0.008197	0.013776	0.037061	0.008141	0.105168	0.011088	8.946281	5.292433	153762.652056	144.279770	0.703238	0.010235	0.708845	0.010584	0.657893	0.012898	0.021085	6722.310693	2777.575273	0.577607	0.036298	335.071845	5090.501449	10.106525	441.935508	8.393237	279.829907	1.547420	4.514640	17.134335	8883.604420	684.280440	100.696585	200.498662	4.065519	1.596817	1.006865	0.798803	0.743477	0.798940	1.010062	1.615166	4.174438	214.076800	111.185336	697.652221	9172.369831	17.352196	6.125362	1.564552	282.799898	16.807799	992.169762	25.548402	5249.873963	348.650365	0.112675	2.474338	3273.568273	8836.464550	0.033921	0.033020	0.828308	0.020683	1.051468	0.026292	14.632262	204.173247	428702.939510
0.9100	0.013228	2466.993473	0.072851	0.035458	0.012270	873.484701	0.047239	0.011208	105763.786676	0.018767	0.320327	15.411185	0.086943	0.008522	0.015636	1.666626	0.209970	17619.950879	0.012384	0.015999	0.009044	0.034712	0.007918	164.609693	4.017629	0.016968	0.192754	0.008417	0.060415	0.193825	2.462659	9.312424	2.901830	0.009734	0.436068	0.012556	0.661136	37.410040	0.032924	49.300223	0.127847	0.026712	79.527995	978281741.825011	0.360949	7.954998	0.042117	0.205252	0.527881	145.846166	6.177388	17.468520	4218707.511464	1.896418	480.078495	260399.145362	30.339081	295.855989	616.298927	540795645.891247	31.163772	543108270.063474	628.471163	299.009983	30.276185	291435.497443	474.050808	1.885103	5660412.447178	17.096051	8.771960	256.038719	1.010837	0.211910	0.082782	14.753813	1.091753	969995833.971861	79.738125	0.058533	0.148381	51.433552	0.041811	355.349115	7.911086	0.037689	0.814920	0.020693	3.704183	12.134991	6.585769
0.9200	0.013933	0.013851	0.021236	192.783588	0.049667	0.012173	0.375852	0.047403	0.369575	3.367337	0.010333	0.028442	7.212834	0.374149	0.244263	0.119206	1.616621	0.106890	162.718499	0.008588	14.981694	0.279356	0.009934	137.086848	0.276397	42.674373	1.250923	0.020601	0.404007	0.038437	8.004173	3.112639	0.021599	0.645776	0.142301	33449.240156	5.008320	43.594321	0.045755	0.105911	94976.487351	1.013107	177.572867	0.166374	3.628841	0.207275	177.465146	289.748418	34.097344	0.903607	0.050342	59.102268	10.138345	32.930994	803.486574	0.021039	17.310048	1926232.883884	61.753263	0.463308	0.855215	0.462120	61.764242	1888170.536616	18.901845	0.021398	769.637029	31.587527	14.305295	90.396091	0.062128	0.983138	72.642729	269.540036	165.492346	0.618264	8.593206	0.460305	591.774693	0.966592	92606.530649	0.674918	0.059951	284.871753	5.679089	35869.823806	2.032115	0.744043	0.567186	3.762264	20.499805
0.9300	0.014827	0.015640	0.610025	0.014004	0.037806	0.112587	0.028236	0.108110	0.074478	46934740689.150223	0.011843	163.184965	0.200531	568716.287622	2.870938	0.041276	3.447180	26191.424718	3.992079	183.846118	0.009095	0.048764	7.646818	11.888310	9.380733	137.324327	28.939492	0.035040	55.829590	27.243849	0.009534	0.310206	28120.349174	0.079916	1.901193	11.602875	605.738179	8791.984945	1.051314	0.478095	0.046514	61.543750	1.786522	16236.502902	1145.469645	8.148866	971.990565	1339584.441827	65.436881	3092.003304	1.198260	574489238435.471191	35.031547	3.591055	1.682676	17.065602	46.124006	0.182911	1146.653107	10.414807	8.338492	10.607834	1199.514067	0.179522	44.057700	19.082207	1.994459	4.865916	32.109557	949835339643.355347	1.103367	3783.211823	58.555943	3653973.525219	869.392738	7.389472	1030.403789	83671.392875	11.096577	457.889290	0.055164	0.540158	14.340429	8503.365556	607.447129	210.931342	41.898159	0.127904	30681.720291	33.263070	0.022115
0.9400	0.016028	3.630997	1.230481	0.039472	74.199573	0.019708	0.162054	0.011616	337.427425	0.011225	0.440105	1.622423	840.608946	0.150738	1.205376	2.911832	0.058344	0.009827	204.431573	0.038609	10350.917062	0.077689	99.189932	70.441757	0.008336	123898.918450	4.357139	0.012869	1835.178237	36.200836	0.015722	0.144373	40098886.892119	0.024501	0.092734	147917684.917690	0.012359	3.983457	39.846122	0.026943	1643.075635	0.017542	355.345145	0.185256	7.229854	16.635654	117.657697	3.554537	166470.903607	5.849988	78.822000	0.053202	4788.599535	0.023029	7.262285	3.962050	14078.701586	38.564073	4543.768614	22960.830714	124.062985	23540.642917	4396.382055	36.720877	16194.821975	3.654076	9.489259	0.024594	7628.783552	0.065216	69.196646	13.597561	143868.584067	3.594733	103.047348	22.853395	6.222205	0.167720	759.993519	0.082937	20241.620538	0.147855	190.447914	107.884334	0.020838	139479615.205198	5.559427	0.041692	40643262.098082	40.677391	0.037964
0.9500	0.017645	0.019657	0.017202	0.022097	130900328964.261185	0.014059	0.065602	0.012496	0.026204	0.022241	0.016723	0.026152	18.746786	51.230501	0.015989	0.199463	0.026458	0.031951	3.556813	5.824667	4282.919341	0.633597	0.008902	0.100853	0.009643	0.008122	3514.104757	0.408057	23.630737	0.902579	23.411160	102.849876	0.028386	18.101244	901.836393	0.051685	0.304225	0.013984	0.116809	85.499509	423.973659	1.968309	414.236797	0.020572	0.025246	0.119460	0.759146	55.661664	2420.338421	2.488908	1.035583	1.905324	1.886658	0.037693	17.207164	0.074047	16954893268074.421875	6.486610	0.538024	11.622352	20.690867	11.943545	0.513343	6.098584	20065326789308.175781	0.077142	15.370729	0.038280	1.660177	1.624083	0.880581	2.101945	2013.208651	213.509211	0.621422	0.600707	0.074233	0.078282	341.143438	11.764198	7264.645736	71.504047	0.103948	0.144249	0.270831	0.056382	4963.948700	17.143771	25.019750	100.410277	49.916856
0.9600	0.020081	0.194529	848542.881916	0.020918	0.312337	0.306243	0.068679	0.146015	0.013190	3.472892	0.011908	0.075867	0.118260	0.234135	0.022418	4.330187	0.008053	156.821811	985.692221	21.814947	0.148069	2.379098	0.093437	1.308891	0.076642	15874.794489	0.012507	1.070451	0.027666	6.779050	7.189268	667.847611	3.305735	182.821656	0.809128	804.903453	0.011325	3.168440	6.566418	0.084629	9.560121	1.941510	96.507377	11821.997620	0.014545	1.426505	0.221629	0.179572	1.103312	3.837179	0.281296	12.308168	0.073944	13.025294	1.170948	88.041572	53.519536	1.249757	1380018187.258427	1111.931327	2346.559238	1084.408361	1312426850.816635	1.349969	53.819458	78.365716	1.663568	11.823074	0.081035	28.729968	0.241953	3.236511	1.214711	0.790540	0.212091	10.551549	0.022922	9255.694982	1696.987915	34.779552	7.515150	3.267532	5.239202	4.080183	0.100203	17792.135946	0.704643	156.019985	2.844567	599.787866	13.422788
0.9700	0.024207	0.032455	7.733518	4.411730	38.927827	0.193240	0.014715	0.013329	0.014732	15.169682	0.010247	316562205.130681	0.151976	0.117641	6.088563	0.067986	0.042633	483.733037	5.820813	87.408314	318.832662	344821.643475	0.077746	342.668568	0.012394	218.093255	0.320551	3.923223	0.023120	0.090292	78.250507	2.282235	0.009150	306.839461	21.116418	14324.799251	0.011173	19914.381124	3.966695	16826127.178063	3.993056	4565.176839	5.930023	175.187954	1.777862	0.068854	1.252865	0.139057	0.231212	229412903.549985	0.036338	27.334854	0.055411	0.035253	0.083954	3.716099	1739.797923	2191.478744	3246.069858	24.611529	30.670162	25.529859	3570.180142	2037.889681	2298.982239	5.506376	0.073222	0.035419	0.076907	83.160867	0.040586	1084949756.025434	0.519949	0.339727	12.822201	0.180646	1.366355	849.634534	12.463799	3400.662262	394.052878	12571644.232480	2.994684	15033.386301	0.027322	11008.531623	16.324685	241.445822	0.032610	1.910319	133.063803
0.9800	0.032414	0.168738	0.028819	0.120289	0.357819	0.357752	0.400323	0.239361	15.619901	0.022989	676.097801	0.043121	0.009630	0.009098	455.691742	13.409109	0.041732	0.017070	24.474371	0.010771	0.062667	69.979129	109.126603	4.870337	2.166139	2.370948	0.011067	0.059660	104.778062	0.015910	0.008668	0.009561	261.180968	0.009348	0.018007	0.022401	1.823329	0.541928	3734.186811	2578.703627	0.077321	0.030606	0.135922	0.321440	1.285859	0.714390	222.794760	0.034411	0.023299	1.731879	41784.249447	0.589881	16.861386	1.262634	1.675809	59.644018	6.319782	35.365302	0.459471	189.197152	0.712248	198.829644	0.422043	32.680871	9.565721	50.966270	3.569190	2.001791	64.871513	0.466043	32102.622260	1.308795	0.029050	0.039236	858.523274	19.271973	0.913522	0.232572	28.030822	0.034774	0.116649	1820.686111	2648.655959	4.696831	3.111478	2.065766	0.027572	0.066206	267.803482	0.027023	0.020076
0.9900	0.064853	0.087363	29.502370	12747.350123	0.069252	0.040732	567.024967	18.187343	4.113578	0.026152	4.046193	147.047347	454076.943956	0.015474	0.222579	253.557025	0.578596	3078.545656	87.900582	0.079491	0.013827	0.007850	0.007923	0.201777	0.335290	6628.019353	5051.842566	2.035423	0.157599	0.021255	0.148900	0.009963	0.039062	0.077229	116.532692	135.039159	0.030458	4.697805	0.011956	0.024567	0.012891	0.287976	0.228183	96009.237040	18.116709	8605.637325	7.406092	0.022056	18856343.540076	5.787332	204.732106	0.034472	5.233902	26.841880	319.623173	0.078562	7.647198	64577.509855	659.395627	12.320018	0.033541	13.630141	942.834588	134697.745931	6.654927	0.113547	1737.970519	62.313120	12.041675	0.061080	151.326991	211.040520	13458162.927357	0.037742	5.122635	5904.915328	12.276862	64704.818061	79.806206	0.258624	0.025845	0.031696	0.021216	3.093559	0.256085	4888.456741	3659.428112	1.433599	0.150133	0.031617	0.214048


==> figures/Al/drag_anis_AlT600P46NT.dat <==
### B(beta,theta) for AlT600P46NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.003282	0.003282	0.003281	0.003281	0.003280	0.003278	0.003277	0.003275	0.003273	0.003271	0.003269	0.003266	0.003263	0.003260	0.003257	0.003254	0.003252	0.003248	0.003246	0.003244	0.003242	0.003240	0.003240	0.003239	0.003240	0.003241	0.003243	0.003246	0.003249	0.003253	0.003258	0.003264	0.003270	0.003277	0.003284	0.003291	0.003298	0.003306	0.003313	0.003320	0.003327	0.003333	0.003339	0.003344	0.003348	0.003352	0.003355	0.003357	0.003358	0.003359	0.003359	0.003358	0.003357	0.003355	0.003353	0.003350	0.003347	0.003343	0.003339	0.003335	0.003331	0.003327	0.003323	0.003319	0.003315	0.003312	0.003308	0.003305	0.003303	0.003300	0.003298	0.003296	0.003295	0.003294	0.003293	0.003292	0.003292	0.003292	0.003293	0.003293	0.003294	0.003294	0.003295	0.003296	0.003297	0.003298	0.003298	0.003299	0.003299	0.003300	0.003300
0.0200	0.003242	0.003242	0.003242	0.003241	0.003240	0.003239	0.003238	0.003236	0.003234	0.003232	0.003229	0.003227	0.003224	0.003221	0.003218	0.003215	0.003213	0.003210	0.003207	0.003205	0.003203	0.003202	0.003202	0.003201	0.003202	0.003203	0.003206	0.003209	0.003212	0.003217	0.003222	0.003227	0.003234	0.003240	0.003247	0.003255	0.003262	0.003270	0.003277	0.003284	0.003291	0.003297	0.003303	0.003308	0.003312	0.003316	0.003319	0.003322	0.003323	0.003324	0.003324	0.003324	0.003323	0.003321	0.003319	0.003316	0.003313	0.003310	0.003306	0.003303	0.003299	0.003295	0.003291	0.003287	0.003284	0.003281	0.003277	0.003275	0.003272	0.003270	0.003268	0.003266	0.003265	0.003264	0.003264	0.003263	0.003263	0.003263	0.003264	0.003265	0.003265	0.003266	0.003267	0.003268	0.003269	0.003269	0.003270	0.003271	0.003271	0.003271	0.003272
0.0300	0.003202	0.003202	0.003202	0.003201	0.003200	0.003199	0.003198	0.003196	0.003194	0.003192	0.003190	0.003187	0.003185	0.003182	0.003179	0.003176	0.003174	0.003171	0.003169	0.003167	0.003165	0.003164	0.003164	0.003164	0.003164	0.003166	0.003168	0.003171	0.003175	0.003179	0.003184	0.003190	0.003196	0.003203	0.003210	0.003218	0.003225	0.003233	0.003240	0.003247	0.003254	0.003260	0.003266	0.003272	0.003276	0.003280	0.003284	0.003286	0.003288	0.003289	0.003289	0.003289	0.003288	0.003286	0.003284	0.003282	0.003279	0.003276	0.003273	0.003269	0.003266	0.003262	0.003259	0.003255	0.003252	0.003249	0.003246	0.003243	0.003241	0.003239	0.003237	0.003236	0.003235	0.003234	0.003234	0.003234	0.003234	0.003234	0.003235	0.003236	0.003236	0.003237	0.003238	0.003240	0.003241	0.003242	0.003242	0.003243	0.003243	0.003244	0.003244
0.0400	0.003165	0.003165	0.003164	0.003164	0.003163	0.003162	0.003160	0.003159	0.003157	0.003155	0.003152	0.003150	0.003147	0.003145	0.003142	0.003139	0.003136	0.003134	0.003132	0.003130	0.003128	0.003127	0.003127	0.003127	0.003128	0.003129	0.003131	0.003134	0.003138	0.003143	0.003148	0.003154	0.003160	0.003167	0.003174	0.003182	0.003189	0.003197	0.003204	0.003212	0.003218	0.003225	0.003231	0.003236	0.003241	0.003245	0.003249	0.003252	0.003254	0.003255	0.003255	0.003255	0.003254	0.003253	0.003251	0.003249	0.003247	0.003244	0.003241	0.003237	0.003234	0.003231	0.003227	0.003224	0.003221	0.003218	0.003216	0.003213	0.003211	0.003209	0.003208	0.003207	0.003206	0.003205	0.003205	0.003205	0.003205	0.003206	0.003207	0.003207	0.003208	0.003210	0.003211	0.003212	0.003213	0.003214	0.003215	0.003215	0.003216	0.003216	0.003216
0.0500	0.003127	0.003127	0.003127	0.003126	0.003125	0.003124	0.003123	0.003121	0.003119	0.003117	0.003115	0.003112	0.003110	0.003107	0.003104	0.003102	0.003099	0.003096	0.003094	0.003092	0.003091	0.003090	0.003090	0.003090	0.003091	0.003092	0.003095	0.003098	0.003102	0.003106	0.003112	0.003117	0.003124	0.003131	0.003138	0.003146	0.003153	0.003161	0.003168	0.003176	0.003183	0.003189	0.003195	0.003201	0.003206	0.003210	0.003214	0.003216	0.003219	0.003220	0.003221	0.003221	0.003220	0.003219	0.003218	0.003216	0.003213	0.003211	0.003208	0.003205	0.003202	0.003199	0.003196	0.003193	0.003190	0.003188	0.003185	0.003183	0.003181	0.003180	0.003178	0.003177	0.003177	0.003176	0.003176	0.003177	0.003177	0.003178	0.003179	0.003180	0.003181	0.003182	0.003183	0.003184	0.003186	0.003187	0.003187	0.003188	0.003189	0.003189	0.003189
0.0600	0.003092	0.003092	0.003092	0.003091	0.003090	0.003089	0.003088	0.003086	0.003084	0.003082	0.003080	0.003077	0.003075	0.003072	0.003069	0.003066	0.003064	0.003061	0.003059	0.003057	0.003056	0.003055	0.003055	0.003055	0.003056	0.003057	0.003060	0.003063	0.003067	0.003072	0.003077	0.003083	0.003089	0.003096	0.003103	0.003111	0.003119	0.003126	0.003134	0.003141	0.003148	0.003155	0.003161	0.003167	0.003172	0.003176	0.003180	0.003183	0.003185	0.003186	0.003187	0.003188	0.003187	0.003186	0.003185	0.003183	0.003181	0.003178	0.003176	0.003173	0.003170	0.003167	0.003165	0.003162	0.003159	0.003157	0.003155	0.003153	0.003151	0.003150	0.003149	0.003148	0.003147	0.003147	0.003147	0.003148	0.003148	0.003149	0.003150	0.003151	0.003153	0.003154	0.003155	0.003157	0.003158	0.003159	0.003160	0.003161	0.003161	0.003162	0.003162
0.0700	0.003058	0.003057	0.003057	0.003056	0.003056	0.003054	0.003053	0.003051	0.003049	0.003047	0.003045	0.003043	0.003040	0.003037	0.003035	0.003032	0.003029	0.003027	0.003025	0.003023	0.003022	0.003021	0.003020	0.003021	0.003022	0.003023	0.003026	0.003029	0.003033	0.003038	0.003043	0.003049	0.003055	0.003062	0.003070	0.003077	0.003085	0.003092	0.003100	0.003107	0.003115	0.003121	0.003127	0.003133	0.003138	0.003143	0.003146	0.003149	0.003152	0.003154	0.003155	0.003155	0.003155	0.003154	0.003153	0.003152	0.003150	0.003147	0.003145	0.003143	0.003140	0.003137	0.003135	0.003132	0.003130	0.003128	0.003126	0.003124	0.003123	0.003122	0.003121	0.003120	0.003120	0.003120	0.003120	0.003121	0.003122	0.003123	0.003124	0.003125	0.003127	0.003128	0.003129	0.003131	0.003132	0.003133	0.003134	0.003135	0.003136	0.003136	0.003136
0.0800	0.003024	0.003024	0.003024	0.003023	0.003022	0.003021	0.003019	0.003018	0.003016	0.003014	0.003011	0.003009	0.003006	0.003003	0.003000	0.002998	0.002995	0.002993	0.002990	0.002989	0.002987	0.002986	0.002986	0.002986	0.002987	0.002989	0.002992	0.002995	0.002999	0.003004	0.003009	0.003015	0.003021	0.003029	0.003036	0.003043	0.003051	0.003059	0.003067	0.003074	0.003081	0.003088	0.003095	0.003100	0.003106	0.003110	0.003114	0.003117	0.003120	0.003122	0.003123	0.003124	0.003124	0.003123	0.003122	0.003121	0.003119	0.003117	0.003115	0.003113	0.003111	0.003108	0.003106	0.003104	0.003102	0.003100	0.003098	0.003097	0.003095	0.003094	0.003094	0.003093	0.003093	0.003094	0.003094	0.003095	0.003096	0.003097	0.003098	0.003100	0.003101	0.003103	0.003104	0.003106	0.003107	0.003109	0.003110	0.003110	0.003111	0.003111	0.003112
0.0900	0.002990	0.002990	0.002990	0.002989	0.002988	0.002987	0.002986	0.002984	0.002982	0.002980	0.002977	0.002975	0.002972	0.002969	0.002966	0.002963	0.002961	0.002958	0.002956	0.002954	0.002953	0.002952	0.002952	0.002952	0.002953	0.002955	0.002957	0.002961	0.002965	0.002970	0.002975	0.002981	0.002988	0.002995	0.003002	0.003010	0.003018	0.003025	0.003033	0.003041	0.003048	0.003055	0.003061	0.003067	0.003073	0.003077	0.003081	0.003085	0.003088	0.003090	0.003091	0.003092	0.003092	0.003092	0.003091	0.003090	0.003089	0.003087	0.003085	0.003083	0.003081	0.003079	0.003077	0.003075	0.003073	0.003072	0.003070	0.003069	0.003068	0.003068	0.003067	0.003067	0.003067	0.003068	0.003068	0.003069	0.003071	0.003072	0.003073	0.003075	0.003077	0.003078	0.003080	0.003082	0.003083	0.003084	0.003085	0.003086	0.003087	0.003087	0.003088
0.1000	0.002960	0.002960	0.002959	0.002959	0.002958	0.002956	0.002955	0.002953	0.002951	0.002949	0.002946	0.002943	0.002941	0.002938	0.002935	0.002932	0.002929	0.002927	0.002925	0.002923	0.002921	0.002920	0.002920	0.002921	0.002922	0.002923	0.002926	0.002929	0.002933	0.002938	0.002943	0.002949	0.002956	0.002963	0.002971	0.002978	0.002986	0.002994	0.003002	0.003009	0.003017	0.003024	0.003030	0.003036	0.003042	0.003046	0.003051	0.003054	0.003057	0.003059	0.003061	0.003062	0.003062	0.003062	0.003062	0.003061	0.003060	0.003058	0.003057	0.003055	0.003053	0.003051	0.003049	0.003048	0.003046	0.003045	0.003043	0.003042	0.003042	0.003041	0.003041	0.003041	0.003042	0.003042	0.003043	0.003044	0.003046	0.003047	0.003049	0.003051	0.003052	0.003054	0.003056	0.003058	0.003059	0.003061	0.003062	0.003063	0.003063	0.003064	0.003064
0.1100	0.002931	0.002931	0.002930	0.002930	0.002929	0.002927	0.002926	0.002924	0.002921	0.002919	0.002916	0.002914	0.002911	0.002908	0.002905	0.002902	0.002899	0.002896	0.002894	0.002892	0.002891	0.002890	0.002889	0.002890	0.002891	0.002892	0.002895	0.002898	0.002902	0.002907	0.002912	0.002918	0.002925	0.002932	0.002939	0.002947	0.002955	0.002963	0.002971	0.002978	0.002986	0.002993	0.002999	0.003006	0.003011	0.003016	0.003020	0.003024	0.003027	0.003029	0.003031	0.003032	0.003032	0.003033	0.003032	0.003032	0.003031	0.003029	0.003028	0.003027	0.003025	0.003023	0.003022	0.003020	0.003019	0.003018	0.003017	0.003016	0.003015	0.003015	0.003015	0.003016	0.003016	0.003017	0.003018	0.003019	0.003021	0.003023	0.003024	0.003026	0.003028	0.003030	0.003032	0.003034	0.003036	0.003037	0.003038	0.003039	0.003040	0.003040	0.003041
0.1200	0.002902	0.002902	0.002901	0.002900	0.002899	0.002898	0.002896	0.002894	0.002892	0.002889	0.002887	0.002884	0.002881	0.002878	0.002875	0.002872	0.002869	0.002866	0.002864	0.002862	0.002860	0.002859	0.002859	0.002859	0.002860	0.002862	0.002864	0.002868	0.002872	0.002876	0.002882	0.002888	0.002895	0.002902	0.002909	0.002917	0.002925	0.002933	0.002941	0.002948	0.002956	0.002963	0.002969	0.002976	0.002981	0.002986	0.002991	0.002994	0.002998	0.003000	0.003002	0.003003	0.003004	0.003004	0.003004	0.003004	0.003003	0.003002	0.003001	0.002999	0.002998	0.002996	0.002995	0.002994	0.002993	0.002992	0.002991	0.002990	0.002990	0.002990	0.002990	0.002991	0.002992	0.002993	0.002994	0.002996	0.002997	0.002999	0.003001	0.003003	0.003005	0.003007	0.003009	0.003011	0.003013	0.003014	0.003016	0.003017	0.003018	0.003018	0.003018
0.1300	0.002875	0.002875	0.002874	0.002873	0.002872	0.002871	0.002869	0.002867	0.002864	0.002862	0.002859	0.002856	0.002852	0.002849	0.002846	0.002843	0.002840	0.002837	0.002835	0.002832	0.002831	0.002830	0.002829	0.002830	0.002830	0.002832	0.002835	0.002838	0.002842	0.002847	0.002852	0.002858	0.002865	0.002872	0.002879	0.002887	0.002895	0.002903	0.002911	0.002919	0.002926	0.002933	0.002940	0.002946	0.002952	0.002957	0.002961	0.002965	0.002969	0.002971	0.002973	0.002975	0.002976	0.002976	0.002977	0.002976	0.002976	0.002975	0.002974	0.002973	0.002972	0.002970	0.002969	0.002968	0.002967	0.002967	0.002966	0.002966	0.002966	0.002966	0.002966	0.002967	0.002968	0.002969	0.002971	0.002973	0.002974	0.002977	0.002979	0.002981	0.002983	0.002985	0.002987	0.002989	0.002991	0.002993	0.002994	0.002995	0.002996	0.002997	0.002997
0.1400	0.002848	0.002848	0.002847	0.002846	0.002845	0.002843	0.002841	0.002839	0.002837	0.002834	0.002831	0.002828	0.002825	0.002821	0.002818	0.002815	0.002811	0.002809	0.002806	0.002804	0.002802	0.002801	0.002800	0.002801	0.002802	0.002803	0.002806	0.002809	0.002813	0.002818	0.002823	0.002829	0.002836	0.002843	0.002850	0.002858	0.002866	0.002874	0.002882	0.002890	0.002898	0.002905	0.002912	0.002918	0.002923	0.002929	0.002933	0.002937	0.002941	0.002944	0.002946	0.002948	0.002949	0.002949	0.002950	0.002950	0.002949	0.002949	0.002948	0.002947	0.002946	0.002945	0.002944	0.002943	0.002943	0.002942	0.002942	0.002942	0.002942	0.002942	0.002943	0.002944	0.002945	0.002947	0.002948	0.002950	0.002952	0.002955	0.002957	0.002959	0.002962	0.002964	0.002966	0.002968	0.002970	0.002972	0.002973	0.002975	0.002975	0.002976	0.002976
0.1500	0.002822	0.002822	0.002821	0.002820	0.002819	0.002817	0.002815	0.002813	0.002810	0.002807	0.002804	0.002801	0.002797	0.002794	0.002790	0.002787	0.002783	0.002780	0.002777	0.002775	0.002773	0.002772	0.002771	0.002772	0.002772	0.002774	0.002776	0.002780	0.002784	0.002788	0.002794	0.002800	0.002806	0.002814	0.002821	0.002829	0.002837	0.002845	0.002853	0.002861	0.002869	0.002876	0.002883	0.002889	0.002895	0.002901	0.002905	0.002910	0.002913	0.002916	0.002919	0.002920	0.002922	0.002923	0.002923	0.002923	0.002923	0.002923	0.002922	0.002922	0.002921	0.002920	0.002919	0.002919	0.002918	0.002918	0.002918	0.002918	0.002918	0.002919	0.002920	0.002921	0.002923	0.002924	0.002926	0.002928	0.002931	0.002933	0.002935	0.002938	0.002940	0.002943	0.002945	0.002947	0.002949	0.002951	0.002953	0.002954	0.002955	0.002955	0.002956
0.1600	0.002797	0.002797	0.002796	0.002795	0.002794	0.002792	0.002790	0.002787	0.002785	0.002781	0.002778	0.002775	0.002771	0.002767	0.002763	0.002760	0.002756	0.002753	0.002750	0.002747	0.002745	0.002744	0.002743	0.002743	0.002744	0.002745	0.002748	0.002751	0.002755	0.002759	0.002765	0.002771	0.002778	0.002785	0.002792	0.002800	0.002808	0.002816	0.002824	0.002832	0.002839	0.002847	0.002854	0.002860	0.002866	0.002872	0.002877	0.002881	0.002885	0.002888	0.002890	0.002892	0.002894	0.002895	0.002895	0.002896	0.002896	0.002896	0.002895	0.002895	0.002894	0.002894	0.002893	0.002893	0.002893	0.002893	0.002893	0.002893	0.002893	0.002894	0.002895	0.002897	0.002899	0.002900	0.002902	0.002904	0.002907	0.002909	0.002912	0.002915	0.002917	0.002920	0.002923	0.002925	0.002927	0.002929	0.002930	0.002932	0.002933	0.002933	0.002933
0.1700	0.002771	0.002770	0.002770	0.002769	0.002767	0.002765	0.002763	0.002760	0.002757	0.002754	0.002751	0.002747	0.002743	0.002739	0.002735	0.002731	0.002728	0.002725	0.002722	0.002719	0.002717	0.002715	0.002715	0.002714	0.002715	0.002717	0.002719	0.002722	0.002726	0.002730	0.002736	0.002742	0.002748	0.002756	0.002763	0.002771	0.002779	0.002787	0.002795	0.002803	0.002811	0.002818	0.002825	0.002832	0.002838	0.002843	0.002848	0.002853	0.002856	0.002860	0.002862	0.002864	0.002866	0.002867	0.002868	0.002868	0.002869	0.002869	0.002868	0.002868	0.002868	0.002868	0.002867	0.002867	0.002867	0.002867	0.002868	0.002868	0.002869	0.002870	0.002871	0.002873	0.002874	0.002877	0.002879	0.002881	0.002884	0.002887	0.002889	0.002892	0.002894	0.002897	0.002900	0.002902	0.002904	0.002906	0.002908	0.002909	0.002910	0.002911	0.002911
0.1800	0.002749	0.002749	0.002748	0.002747	0.002745	0.002743	0.002741	0.002738	0.002735	0.002731	0.002728	0.002724	0.002720	0.002716	0.002711	0.002707	0.002704	0.002700	0.002697	0.002694	0.002692	0.002690	0.002690	0.002689	0.002690	0.002691	0.002694	0.002697	0.002700	0.002705	0.002710	0.002717	0.002723	0.002730	0.002738	0.002746	0.002754	0.002762	0.002770	0.002778	0.002786	0.002793	0.002801	0.002807	0.002813	0.002819	0.002824	0.002829	0.002833	0.002836	0.002839	0.002841	0.002843	0.002844	0.002845	0.002846	0.002846	0.002847	0.002847	0.002847	0.002846	0.002846	0.002846	0.002846	0.002847	0.002847	0.002848	0.002848	0.002849	0.002851	0.002852	0.002854	0.002856	0.002858	0.002861	0.002864	0.002866	0.002869	0.002872	0.002875	0.002878	0.002881	0.002884	0.002887	0.002889	0.002891	0.002893	0.002894	0.002895	0.002896	0.002896
0.1900	0.002726	0.002725	0.002725	0.002723	0.002722	0.002720	0.002717	0.002714	0.002711	0.002707	0.002703	0.002699	0.002695	0.002690	0.002686	0.002682	0.002678	0.002674	0.002671	0.002668	0.002665	0.002664	0.002663	0.002662	0.002663	0.002664	0.002666	0.002669	0.002673	0.002678	0.002683	0.002689	0.002696	0.002703	0.002711	0.002719	0.002727	0.002735	0.002743	0.002751	0.002759	0.002766	0.002773	0.002780	0.002786	0.002792	0.002797	0.002802	0.002806	0.002810	0.002813	0.002815	0.002817	0.002819	0.002820	0.002821	0.002822	0.002822	0.002822	0.002823	0.002823	0.002823	0.002823	0.002823	0.002824	0.002824	0.002825	0.002826	0.002827	0.002829	0.002831	0.002833	0.002835	0.002838	0.002840	0.002843	0.002846	0.002849	0.002853	0.002856	0.002859	0.002862	0.002865	0.002868	0.002870	0.002872	0.002874	0.002875	0.002877	0.002877	0.002877
0.2000	0.002699	0.002699	0.002698	0.002697	0.002695	0.002693	0.002690	0.002687	0.002683	0.002680	0.002676	0.002671	0.002670	0.002665	0.002660	0.002656	0.002652	0.002648	0.002644	0.002641	0.002639	0.002637	0.002636	0.002635	0.002636	0.002637	0.002639	0.002642	0.002646	0.002650	0.002655	0.002661	0.002668	0.002675	0.002683	0.002691	0.002699	0.002707	0.002715	0.002723	0.002731	0.002739	0.002746	0.002753	0.002759	0.002765	0.002770	0.002775	0.002779	0.002783	0.002786	0.002789	0.002791	0.002792	0.002794	0.002795	0.002795	0.002796	0.002796	0.002797	0.002797	0.002797	0.002798	0.002798	0.002799	0.002800	0.002801	0.002802	0.002803	0.002805	0.002807	0.002809	0.002812	0.002815	0.002817	0.002821	0.002824	0.002827	0.002830	0.002834	0.002837	0.002840	0.002843	0.002846	0.002849	0.002851	0.002853	0.002854	0.002855	0.002856	0.002856
0.2100	0.002683	0.002683	0.002682	0.002681	0.002679	0.002676	0.002673	0.002670	0.002666	0.002662	0.002658	0.002653	0.002649	0.002644	0.002639	0.002634	0.002630	0.002626	0.002622	0.002619	0.002616	0.002614	0.002612	0.002612	0.002612	0.002613	0.002615	0.002617	0.002621	0.002625	0.002630	0.002636	0.002643	0.002650	0.002658	0.002666	0.002674	0.002682	0.002690	0.002699	0.002707	0.002714	0.002722	0.002729	0.002735	0.002741	0.002747	0.002751	0.002756	0.002760	0.002763	0.002766	0.002768	0.002770	0.002771	0.002773	0.002774	0.002774	0.002775	0.002775	0.002776	0.002776	0.002777	0.002778	0.002779	0.002780	0.002781	0.002782	0.002784	0.002786	0.002788	0.002791	0.002793	0.002796	0.002799	0.002803	0.002806	0.002810	0.002813	0.002817	0.002820	0.002823	0.002827	0.002830	0.002832	0.002835	0.002837	0.002838	0.002839	0.002840	0.002840
0.2200	0.002661	0.002661	0.002660	0.002658	0.002656	0.002654	0.002651	0.002647	0.002643	0.002639	0.002634	0.002630	0.002625	0.002620	0.002615	0.002610	0.002607	0.002602	0.002598	0.002595	0.002592	0.002590	0.002589	0.002588	0.002588	0.002589	0.002591	0.002594	0.002598	0.002602	0.002607	0.002614	0.002620	0.002627	0.002635	0.002643	0.002651	0.002660	0.002668	0.002676	0.002684	0.002692	0.002700	0.002707	0.002713	0.002719	0.002725	0.002730	0.002734	0.002738	0.002742	0.002745	0.002747	0.002749	0.002751	0.002752	0.002753	0.002754	0.002755	0.002756	0.002756	0.002757	0.002758	0.002759	0.002760	0.002761	0.002762	0.002764	0.002766	0.002768	0.002771	0.002773	0.002776	0.002779	0.002782	0.002786	0.002789	0.002793	0.002797	0.002800	0.002804	0.002808	0.002811	0.002814	0.002817	0.002819	0.002821	0.002823	0.002824	0.002825	0.002825
0.2300	0.002642	0.002642	0.002641	0.002640	0.002637	0.002635	0.002632	0.002628	0.002624	0.002619	0.002615	0.002610	0.002604	0.002599	0.002594	0.002589	0.002584	0.002579	0.002575	0.002572	0.002569	0.002566	0.002565	0.002564	0.002564	0.002565	0.002567	0.002570	0.002574	0.002578	0.002583	0.002590	0.002596	0.002603	0.002611	0.002619	0.002627	0.002636	0.002644	0.002652	0.002661	0.002668	0.002676	0.002683	0.002690	0.002696	0.002702	0.002707	0.002711	0.002715	0.002719	0.002722	0.002724	0.002727	0.002728	0.002730	0.002731	0.002732	0.002733	0.002734	0.002735	0.002736	0.002737	0.002738	0.002739	0.002741	0.002742	0.002744	0.002746	0.002749	0.002751	0.002754	0.002757	0.002761	0.002764	0.002768	0.002772	0.002776	0.002780	0.002784	0.002787	0.002791	0.002795	0.002798	0.002801	0.002803	0.002806	0.002807	0.002809	0.002809	0.002810
0.2400	0.002623	0.002623	0.002622	0.002620	0.002618	0.002615	0.002612	0.002608	0.002603	0.002599	0.002594	0.002588	0.002583	0.002577	0.002572	0.002566	0.002561	0.002556	0.002552	0.002548	0.002545	0.002542	0.002541	0.002540	0.002540	0.002540	0.002542	0.002545	0.002549	0.002553	0.002558	0.002564	0.002571	0.002578	0.002586	0.002594	0.002602	0.002611	0.002619	0.002628	0.002636	0.002644	0.002651	0.002659	0.002665	0.002672	0.002677	0.002683	0.002687	0.002691	0.002695	0.002698	0.002701	0.002703	0.002705	0.002707	0.002708	0.002709	0.002711	0.002712	0.002713	0.002714	0.002715	0.002716	0.002717	0.002719	0.002721	0.002723	0.002725	0.002728	0.002730	0.002734	0.002737	0.002740	0.002744	0.002748	0.002752	0.002756	0.002760	0.002764	0.002768	0.002772	0.002776	0.002779	0.002782	0.002785	0.002787	0.002789	0.002790	0.002791	0.002791
0.2500	0.002606	0.002606	0.002605	0.002603	0.002601	0.002598	0.002594	0.002590	0.002585	0.002580	0.002575	0.002570	0.002564	0.002558	0.002552	0.002547	0.002541	0.002536	0.002531	0.002527	0.002524	0.002521	0.002519	0.002518	0.002518	0.002519	0.002521	0.002523	0.002527	0.002531	0.002537	0.002543	0.002549	0.002557	0.002565	0.002573	0.002581	0.002590	0.002598	0.002607	0.002615	0.002623	0.002631	0.002638	0.002645	0.002651	0.002657	0.002663	0.002667	0.002672	0.002675	0.002679	0.002682	0.002684	0.002686	0.002688	0.002689	0.002691	0.002692	0.002693	0.002694	0.002696	0.002697	0.002698	0.002700	0.002702	0.002704	0.002706	0.002708	0.002711	0.002714	0.002718	0.002721	0.002725	0.002729	0.002733	0.002737	0.002742	0.002746	0.002750	0.002754	0.002758	0.002762	0.002766	0.002769	0.002772	0.002774	0.002776	0.002777	0.002778	0.002778
0.2600	0.002589	0.002589	0.002588	0.002586	0.002583	0.002580	0.002576	0.002572	0.002567	0.002562	0.002556	0.002551	0.002545	0.002538	0.002532	0.002526	0.002521	0.002516	0.002511	0.002506	0.002503	0.002500	0.002498	0.002497	0.002496	0.002497	0.002499	0.002501	0.002505	0.002509	0.002515	0.002521	0.002527	0.002535	0.002543	0.002550	0.002559	0.002568	0.002576	0.002585	0.002593	0.002601	0.002609	0.002617	0.002624	0.002630	0.002636	0.002642	0.002647	0.002651	0.002655	0.002659	0.002662	0.002664	0.002666	0.002668	0.002670	0.002671	0.002673	0.002674	0.002676	0.002677	0.002678	0.002680	0.002682	0.002684	0.002686	0.002689	0.002691	0.002694	0.002698	0.002701	0.002705	0.002709	0.002713	0.002717	0.002722	0.002726	0.002731	0.002735	0.002740	0.002744	0.002748	0.002752	0.002755	0.002758	0.002760	0.002762	0.002764	0.002765	0.002765
0.2700	0.002571	0.002571	0.002570	0.002568	0.002565	0.002562	0.002558	0.002553	0.002548	0.002543	0.002537	0.002531	0.002525	0.002518	0.002512	0.002506	0.002500	0.002494	0.002489	0.002485	0.002481	0.002478	0.002476	0.002474	0.002474	0.002475	0.002476	0.002478	0.002482	0.002486	0.002492	0.002498	0.002505	0.002512	0.002520	0.002528	0.002537	0.002545	0.002554	0.002562	0.002571	0.002579	0.002587	0.002595	0.002602	0.002608	0.002614	0.002620	0.002625	0.002630	0.002634	0.002637	0.002640	0.002643	0.002645	0.002647	0.002649	0.002651	0.002653	0.002654	0.002656	0.002657	0.002659	0.002661	0.002662	0.002665	0.002667	0.002670	0.002673	0.002676	0.002679	0.002683	0.002687	0.002691	0.002696	0.002700	0.002705	0.002710	0.002714	0.002719	0.002723	0.002728	0.002732	0.002735	0.002739	0.002742	0.002744	0.002746	0.002748	0.002749	0.002749
0.2800	0.002557	0.002556	0.002555	0.002553	0.002550	0.002547	0.002543	0.002538	0.002532	0.002527	0.002521	0.002514	0.002508	0.002501	0.002494	0.002488	0.002482	0.002476	0.002470	0.002466	0.002462	0.002458	0.002456	0.002455	0.002454	0.002455	0.002456	0.002459	0.002462	0.002467	0.002472	0.002478	0.002485	0.002492	0.002500	0.002509	0.002517	0.002526	0.002535	0.002543	0.002552	0.002560	0.002568	0.002576	0.002583	0.002590	0.002596	0.002602	0.002607	0.002612	0.002616	0.002619	0.002622	0.002625	0.002628	0.002630	0.002632	0.002634	0.002635	0.002637	0.002639	0.002640	0.002642	0.002644	0.002646	0.002648	0.002651	0.002654	0.002657	0.002660	0.002664	0.002668	0.002672	0.002676	0.002681	0.002686	0.002691	0.002696	0.002701	0.002706	0.002710	0.002715	0.002719	0.002723	0.002727	0.002730	0.002733	0.002735	0.002736	0.002737	0.002737
0.2900	0.002538	0.002538	0.002537	0.002535	0.002532	0.002528	0.002524	0.002519	0.002514	0.002508	0.002501	0.002495	0.002488	0.002481	0.002474	0.002467	0.002461	0.002455	0.002450	0.002445	0.002441	0.002437	0.002435	0.002433	0.002433	0.002433	0.002435	0.002437	0.002441	0.002445	0.002451	0.002457	0.002464	0.002471	0.002479	0.002488	0.002496	0.002505	0.002514	0.002523	0.002531	0.002540	0.002548	0.002556	0.002563	0.002570	0.002576	0.002582	0.002587	0.002592	0.002596	0.002600	0.002603	0.002606	0.002609	0.002611	0.002613	0.002615	0.002617	0.002619	0.002620	0.002622	0.002624	0.002626	0.002629	0.002631	0.002634	0.002637	0.002640	0.002644	0.002647	0.002652	0.002656	0.002661	0.002666	0.002671	0.002676	0.002681	0.002686	0.002691	0.002696	0.002701	0.002706	0.002710	0.002713	0.002717	0.002719	0.002722	0.002723	0.002724	0.002725
0.3000	0.002525	0.002525	0.002524	0.002521	0.002518	0.002515	0.002510	0.002505	0.002499	0.002493	0.002486	0.002479	0.002472	0.002465	0.002457	0.002450	0.002444	0.002437	0.002432	0.002426	0.002422	0.002418	0.002416	0.002414	0.002413	0.002414	0.002415	0.002418	0.002421	0.002426	0.002431	0.002438	0.002445	0.002452	0.002460	0.002469	0.002478	0.002487	0.002496	0.002505	0.002514	0.002522	0.002531	0.002539	0.002546	0.002553	0.002559	0.002565	0.002571	0.002576	0.002580	0.002584	0.002587	0.002590	0.002593	0.002596	0.002598	0.002600	0.002602	0.002604	0.002605	0.002607	0.002610	0.002612	0.002614	0.002617	0.002620	0.002623	0.002626	0.002630	0.002634	0.002639	0.002643	0.002648	0.002653	0.002659	0.002664	0.002669	0.002675	0.002680	0.002685	0.002690	0.002695	0.002699	0.002703	0.002707	0.002709	0.002712	0.002713	0.002714	0.002715
0.3100	0.002510	0.002509	0.002508	0.002506	0.002503	0.002499	0.002494	0.002488	0.002482	0.002476	0.002469	0.002462	0.002454	0.002447	0.002439	0.002432	0.002425	0.002418	0.002412	0.002407	0.002402	0.002398	0.002396	0.002394	0.002393	0.002393	0.002395	0.002397	0.002401	0.002405	0.002411	0.002417	0.002424	0.002432	0.002440	0.002449	0.002458	0.002467	0.002476	0.002485	0.002494	0.002503	0.002511	0.002519	0.002527	0.002534	0.002540	0.002546	0.002552	0.002557	0.002561	0.002565	0.002568	0.002571	0.002574	0.002576	0.002579	0.002581	0.002583	0.002585	0.002587	0.002589	0.002591	0.002593	0.002596	0.002598	0.002602	0.002605	0.002609	0.002613	0.002617	0.002621	0.002626	0.002631	0.002637	0.002642	0.002648	0.002653	0.002659	0.002664	0.002670	0.002675	0.002680	0.002684	0.002688	0.002692	0.002695	0.002697	0.002699	0.002700	0.002700
0.3200	0.002496	0.002496	0.002495	0.002492	0.002489	0.002485	0.002480	0.002474	0.002468	0.002461	0.002454	0.002446	0.002439	0.002431	0.002423	0.002415	0.002408	0.002401	0.002395	0.002389	0.002385	0.002381	0.002378	0.002376	0.002375	0.002375	0.002377	0.002379	0.002383	0.002387	0.002393	0.002399	0.002406	0.002414	0.002422	0.002431	0.002440	0.002449	0.002459	0.002468	0.002477	0.002486	0.002495	0.002503	0.002510	0.002518	0.002524	0.002530	0.002536	0.002541	0.002546	0.002550	0.002553	0.002556	0.002559	0.002561	0.002564	0.002566	0.002568	0.002570	0.002572	0.002574	0.002576	0.002579	0.002581	0.002584	0.002587	0.002591	0.002595	0.002599	0.002604	0.002608	0.002613	0.002619	0.002624	0.002630	0.002636	0.002642	0.002648	0.002653	0.002659	0.002664	0.002669	0.002674	0.002678	0.002682	0.002685	0.002688	0.002690	0.002690	0.002691
0.3300	0.002485	0.002484	0.002483	0.002480	0.002477	0.002473	0.002468	0.002462	0.002455	0.002448	0.002441	0.002433	0.002425	0.002416	0.002408	0.002400	0.002393	0.002386	0.002379	0.002373	0.002368	0.002364	0.002361	0.002359	0.002358	0.002358	0.002360	0.002362	0.002366	0.002371	0.002376	0.002383	0.002390	0.002398	0.002407	0.002416	0.002425	0.002435	0.002444	0.002454	0.002463	0.002472	0.002481	0.002489	0.002497	0.002505	0.002511	0.002518	0.002523	0.002528	0.002533	0.002537	0.002541	0.002544	0.002547	0.002550	0.002552	0.002554	0.002556	0.002559	0.002561	0.002563	0.002566	0.002568	0.002571	0.002574	0.002577	0.002581	0.002585	0.002590	0.002594	0.002599	0.002605	0.002610	0.002616	0.002622	0.002628	0.002634	0.002640	0.002646	0.002652	0.002657	0.002663	0.002668	0.002672	0.002676	0.002679	0.002682	0.002684	0.002685	0.002685
0.3400	0.002472	0.002472	0.002470	0.002468	0.002464	0.002460	0.002454	0.002448	0.002441	0.002434	0.002426	0.002418	0.002409	0.002401	0.002392	0.002384	0.002376	0.002369	0.002362	0.002356	0.002351	0.002346	0.002343	0.002341	0.002339	0.002340	0.002341	0.002343	0.002347	0.002352	0.002358	0.002364	0.002372	0.002380	0.002389	0.002398	0.002407	0.002417	0.002427	0.002436	0.002446	0.002455	0.002464	0.002472	0.002480	0.002488	0.002495	0.002501	0.002507	0.002512	0.002517	0.002521	0.002525	0.002528	0.002531	0.002534	0.002536	0.002539	0.002541	0.002543	0.002545	0.002547	0.002550	0.002552	0.002555	0.002558	0.002562	0.002566	0.002570	0.002574	0.002579	0.002585	0.002590	0.002596	0.002602	0.002608	0.002614	0.002621	0.002627	0.002633	0.002639	0.002645	0.002651	0.002656	0.002660	0.002664	0.002668	0.002671	0.002672	0.002674	0.002674
0.3500	0.002460	0.002459	0.002458	0.002455	0.002451	0.002447	0.002441	0.002435	0.002428	0.002420	0.002412	0.002403	0.002395	0.002386	0.002377	0.002369	0.002360	0.002353	0.002346	0.002339	0.002334	0.002330	0.002326	0.002324	0.002323	0.002323	0.002324	0.002327	0.002331	0.002336	0.002341	0.002348	0.002356	0.002364	0.002373	0.002383	0.002392	0.002402	0.002412	0.002422	0.002431	0.002440	0.002450	0.002458	0.002466	0.002474	0.002481	0.002487	0.002493	0.002499	0.002503	0.002508	0.002512	0.002515	0.002518	0.002521	0.002523	0.002525	0.002528	0.002530	0.002532	0.002535	0.002537	0.002540	0.002543	0.002546	0.002550	0.002554	0.002558	0.002563	0.002568	0.002573	0.002579	0.002585	0.002592	0.002598	0.002605	0.002611	0.002618	0.002624	0.002631	0.002637	0.002643	0.002648	0.002653	0.002657	0.002660	0.002663	0.002665	0.002667	0.002667
0.3600	0.002449	0.002448	0.002447	0.002444	0.002440	0.002435	0.002429	0.002423	0.002415	0.002408	0.002399	0.002390	0.002381	0.002372	0.002363	0.002354	0.002346	0.002338	0.002330	0.002324	0.002318	0.002314	0.002310	0.002308	0.002307	0.002307	0.002309	0.002311	0.002315	0.002320	0.002326	0.002333	0.002341	0.002350	0.002359	0.002368	0.002378	0.002388	0.002399	0.002409	0.002419	0.002428	0.002438	0.002446	0.002455	0.002462	0.002470	0.002476	0.002482	0.002488	0.002493	0.002497	0.002501	0.002504	0.002507	0.002510	0.002512	0.002515	0.002517	0.002519	0.002522	0.002524	0.002527	0.002530	0.002533	0.002537	0.002540	0.002545	0.002549	0.002554	0.002559	0.002565	0.002571	0.002577	0.002584	0.002591	0.002598	0.002605	0.002612	0.002618	0.002625	0.002631	0.002637	0.002643	0.002648	0.002652	0.002656	0.002659	0.002661	0.002662	0.002663
0.3700	0.002438	0.002437	0.002436	0.002433	0.002429	0.002424	0.002418	0.002411	0.002403	0.002395	0.002386	0.002377	0.002368	0.002358	0.002349	0.002340	0.002331	0.002323	0.002315	0.002308	0.002303	0.002298	0.002294	0.002292	0.002291	0.002291	0.002292	0.002295	0.002299	0.002304	0.002311	0.002318	0.002326	0.002335	0.002344	0.002354	0.002364	0.002375	0.002385	0.002395	0.002405	0.002415	0.002425	0.002434	0.002442	0.002450	0.002457	0.002464	0.002470	0.002476	0.002481	0.002485	0.002489	0.002492	0.002496	0.002498	0.002501	0.002503	0.002506	0.002508	0.002511	0.002513	0.002516	0.002518	0.002522	0.002525	0.002529	0.002534	0.002538	0.002543	0.002549	0.002555	0.002561	0.002567	0.002574	0.002581	0.002589	0.002596	0.002603	0.002610	0.002617	0.002624	0.002630	0.002636	0.002641	0.002646	0.002649	0.002652	0.002655	0.002656	0.002657
0.3800	0.002426	0.002425	0.002423	0.002420	0.002416	0.002411	0.002405	0.002398	0.002390	0.002382	0.002373	0.002363	0.002354	0.002344	0.002334	0.002325	0.002316	0.002308	0.002300	0.002293	0.002287	0.002282	0.002279	0.002276	0.002275	0.002275	0.002277	0.002280	0.002284	0.002289	0.002296	0.002303	0.002312	0.002321	0.002331	0.002341	0.002351	0.002362	0.002373	0.002383	0.002394	0.002404	0.002414	0.002423	0.002432	0.002440	0.002447	0.002454	0.002460	0.002466	0.002470	0.002475	0.002479	0.002482	0.002485	0.002488	0.002491	0.002493	0.002496	0.002498	0.002500	0.002503	0.002506	0.002509	0.002512	0.002516	0.002520	0.002524	0.002529	0.002534	0.002540	0.002546	0.002553	0.002560	0.002566	0.002573	0.002581	0.002588	0.002596	0.002603	0.002611	0.002618	0.002624	0.002630	0.002636	0.002641	0.002645	0.002648	0.002650	0.002652	0.002652
0.3900	0.002417	0.002416	0.002414	0.002411	0.002407	0.002402	0.002395	0.002388	0.002380	0.002371	0.002362	0.002352	0.002342	0.002332	0.002322	0.002312	0.002303	0.002294	0.002286	0.002279	0.002273	0.002268	0.002264	0.002262	0.002261	0.002261	0.002263	0.002266	0.002270	0.002276	0.002282	0.002290	0.002299	0.002308	0.002318	0.002329	0.002339	0.002350	0.002362	0.002372	0.002383	0.002393	0.002403	0.002413	0.002422	0.002430	0.002437	0.002444	0.002450	0.002456	0.002461	0.002466	0.002469	0.002473	0.002476	0.002479	0.002482	0.002484	0.002486	0.002488	0.002491	0.002493	0.002496	0.002499	0.002503	0.002506	0.002511	0.002515	0.002520	0.002526	0.002532	0.002538	0.002545	0.002552	0.002559	0.002567	0.002575	0.002583	0.002591	0.002598	0.002606	0.002613	0.002620	0.002627	0.002632	0.002637	0.002641	0.002645	0.002647	0.002649	0.002649
0.4000	0.002406	0.002406	0.002404	0.002400	0.002396	0.002391	0.002384	0.002376	0.002368	0.002359	0.002349	0.002339	0.002329	0.002319	0.002309	0.002299	0.002289	0.002280	0.002272	0.002265	0.002259	0.002254	0.002250	0.002248	0.002247	0.002247	0.002249	0.002252	0.002257	0.002263	0.002270	0.002278	0.002287	0.002297	0.002307	0.002318	0.002329	0.002341	0.002352	0.002364	0.002375	0.002385	0.002396	0.002405	0.002414	0.002423	0.002430	0.002438	0.002444	0.002450	0.002455	0.002459	0.002463	0.002467	0.002470	0.002473	0.002475	0.002478	0.002480	0.002483	0.002485	0.002488	0.002490	0.002494	0.002497	0.002501	0.002505	0.002510	0.002515	0.002521	0.002527	0.002534	0.002541	0.002549	0.002556	0.002564	0.002573	0.002581	0.002589	0.002597	0.002605	0.002613	0.002620	0.002627	0.002633	0.002638	0.002643	0.002646	0.002649	0.002650	0.002651
0.4100	0.002401	0.002401	0.002399	0.002395	0.002391	0.002385	0.002378	0.002371	0.002362	0.002352	0.002343	0.002332	0.002321	0.002311	0.002300	0.002290	0.002280	0.002271	0.002262	0.002255	0.002249	0.002243	0.002240	0.002237	0.002236	0.002237	0.002239	0.002242	0.002247	0.002253	0.002260	0.002269	0.002278	0.002288	0.002299	0.002310	0.002322	0.002334	0.002345	0.002357	0.002368	0.002379	0.002390	0.002400	0.002409	0.002417	0.002425	0.002432	0.002439	0.002445	0.002450	0.002454	0.002458	0.002462	0.002465	0.002467	0.002470	0.002472	0.002474	0.002477	0.002479	0.002482	0.002484	0.002487	0.002491	0.002495	0.002499	0.002504	0.002509	0.002515	0.002522	0.002528	0.002536	0.002544	0.002552	0.002560	0.002569	0.002577	0.002586	0.002594	0.002603	0.002611	0.002618	0.002625	0.002632	0.002637	0.002642	0.002645	0.002648	0.002650	0.002650
0.4200	0.002393	0.002392	0.002390	0.002387	0.002382	0.002376	0.002369	0.002361	0.002352	0.002343	0.002332	0.002322	0.002311	0.002300	0.002289	0.002278	0.002268	0.002259	0.002250	0.002243	0.002236	0.002231	0.002227	0.002225	0.002224	0.002224	0.002227	0.002230	0.002235	0.002242	0.002249	0.002258	0.002268	0.002279	0.002290	0.002302	0.002314	0.002326	0.002338	0.002350	0.002362	0.002373	0.002384	0.002394	0.002403	0.002412	0.002420	0.002427	0.002433	0.002439	0.002444	0.002449	0.002453	0.002456	0.002459	0.002462	0.002464	0.002466	0.002468	0.002471	0.002473	0.002476	0.002479	0.002482	0.002485	0.002489	0.002494	0.002499	0.002504	0.002510	0.002517	0.002524	0.002531	0.002539	0.002548	0.002557	0.002565	0.002574	0.002583	0.002592	0.002600	0.002609	0.002617	0.002624	0.002631	0.002637	0.002641	0.002645	0.002648	0.002650	0.002650
0.4300	0.002386	0.002385	0.002383	0.002380	0.002375	0.002369	0.002362	0.002353	0.002344	0.002334	0.002323	0.002312	0.002301	0.002290	0.002279	0.002268	0.002257	0.002248	0.002239	0.002231	0.002225	0.002219	0.002216	0.002213	0.002212	0.002213	0.002215	0.002219	0.002225	0.002231	0.002239	0.002249	0.002259	0.002270	0.002282	0.002294	0.002306	0.002319	0.002332	0.002344	0.002356	0.002368	0.002379	0.002389	0.002399	0.002408	0.002416	0.002423	0.002430	0.002435	0.002441	0.002445	0.002449	0.002452	0.002455	0.002458	0.002460	0.002462	0.002465	0.002467	0.002469	0.002472	0.002474	0.002477	0.002481	0.002485	0.002489	0.002494	0.002500	0.002506	0.002513	0.002521	0.002529	0.002537	0.002546	0.002555	0.002564	0.002574	0.002584	0.002593	0.002602	0.002611	0.002619	0.002627	0.002634	0.002640	0.002645	0.002649	0.002652	0.002654	0.002655
0.4400	0.002378	0.002377	0.002375	0.002371	0.002366	0.002360	0.002353	0.002344	0.002335	0.002324	0.002313	0.002302	0.002291	0.002279	0.002267	0.002256	0.002246	0.002236	0.002227	0.002219	0.002212	0.002207	0.002203	0.002201	0.002200	0.002201	0.002204	0.002208	0.002214	0.002221	0.002230	0.002240	0.002251	0.002262	0.002275	0.002287	0.002299	0.002313	0.002326	0.002339	0.002351	0.002363	0.002375	0.002385	0.002395	0.002404	0.002413	0.002420	0.002427	0.002433	0.002438	0.002442	0.002446	0.002449	0.002452	0.002454	0.002457	0.002459	0.002461	0.002463	0.002465	0.002468	0.002471	0.002474	0.002477	0.002482	0.002486	0.002492	0.002498	0.002504	0.002511	0.002519	0.002527	0.002536	0.002545	0.002555	0.002565	0.002575	0.002585	0.002595	0.002604	0.002614	0.002623	0.002631	0.002638	0.002645	0.002650	0.002654	0.002657	0.002659	0.002660
0.4500	0.002367	0.002366	0.002364	0.002360	0.002355	0.002348	0.002341	0.002332	0.002322	0.002312	0.002301	0.002289	0.002278	0.002266	0.002254	0.002243	0.002230	0.002220	0.002211	0.002203	0.002197	0.002192	0.002188	0.002186	0.002186	0.002189	0.002192	0.002196	0.002203	0.002211	0.002220	0.002230	0.002242	0.002254	0.002267	0.002280	0.002294	0.002308	0.002321	0.002335	0.002348	0.002360	0.002372	0.002383	0.002393	0.002403	0.002411	0.002419	0.002425	0.002431	0.002436	0.002441	0.002445	0.002448	0.002451	0.002453	0.002455	0.002457	0.002459	0.002461	0.002463	0.002466	0.002469	0.002472	0.002476	0.002480	0.002485	0.002490	0.002497	0.002504	0.002511	0.002519	0.002528	0.002537	0.002547	0.002557	0.002567	0.002578	0.002588	0.002599	0.002609	0.002619	0.002628	0.002637	0.002644	0.002651	0.002657	0.002662	0.002665	0.002667	0.002668
0.4600	0.002366	0.002365	0.002363	0.002359	0.002354	0.002347	0.002339	0.002330	0.002320	0.002310	0.002298	0.002286	0.002274	0.002262	0.002250	0.002238	0.002227	0.002217	0.002208	0.002200	0.002193	0.002188	0.002184	0.002183	0.002182	0.002184	0.002188	0.002193	0.002200	0.002208	0.002218	0.002229	0.002241	0.002254	0.002267	0.002281	0.002295	0.002310	0.002324	0.002338	0.002352	0.002365	0.002377	0.002388	0.002399	0.002408	0.002417	0.002424	0.002431	0.002437	0.002442	0.002447	0.002450	0.002453	0.002456	0.002458	0.002460	0.002462	0.002464	0.002466	0.002468	0.002471	0.002473	0.002477	0.002480	0.002485	0.002490	0.002495	0.002502	0.002509	0.002517	0.002525	0.002534	0.002544	0.002554	0.002565	0.002576	0.002587	0.002598	0.002609	0.002620	0.002631	0.002640	0.002650	0.002658	0.002665	0.002671	0.002676	0.002680	0.002682	0.002682
0.4700	0.002357	0.002356	0.002353	0.002350	0.002344	0.002338	0.002329	0.002320	0.002310	0.002299	0.002287	0.002275	0.002263	0.002251	0.002238	0.002227	0.002215	0.002205	0.002196	0.002188	0.002181	0.002176	0.002173	0.002171	0.002171	0.002173	0.002177	0.002183	0.002190	0.002199	0.002209	0.002221	0.002234	0.002247	0.002261	0.002276	0.002291	0.002306	0.002321	0.002335	0.002349	0.002363	0.002375	0.002387	0.002397	0.002407	0.002416	0.002424	0.002430	0.002436	0.002441	0.002445	0.002449	0.002452	0.002454	0.002456	0.002458	0.002460	0.002462	0.002462	0.002464	0.002467	0.002470	0.002473	0.002477	0.002481	0.002486	0.002492	0.002499	0.002506	0.002515	0.002524	0.002533	0.002543	0.002554	0.002565	0.002577	0.002588	0.002600	0.002612	0.002623	0.002634	0.002645	0.002654	0.002663	0.002671	0.002677	0.002682	0.002686	0.002688	0.002689
0.4800	0.002352	0.002351	0.002349	0.002345	0.002339	0.002333	0.002324	0.002315	0.002304	0.002293	0.002281	0.002269	0.002256	0.002244	0.002231	0.002219	0.002208	0.002197	0.002188	0.002180	0.002173	0.002168	0.002165	0.002164	0.002164	0.002166	0.002171	0.002177	0.002185	0.002194	0.002205	0.002217	0.002231	0.002245	0.002260	0.002276	0.002291	0.002307	0.002322	0.002337	0.002352	0.002365	0.002378	0.002390	0.002401	0.002411	0.002420	0.002427	0.002434	0.002440	0.002445	0.002449	0.002453	0.002455	0.002458	0.002460	0.002461	0.002463	0.002464	0.002466	0.002468	0.002470	0.002473	0.002476	0.002480	0.002484	0.002490	0.002496	0.002503	0.002510	0.002519	0.002528	0.002538	0.002549	0.002560	0.002572	0.002584	0.002596	0.002609	0.002621	0.002633	0.002645	0.002656	0.002666	0.002675	0.002683	0.002690	0.002696	0.002699	0.002702	0.002703
0.4900	0.002346	0.002345	0.002343	0.002339	0.002333	0.002326	0.002318	0.002308	0.002297	0.002286	0.002273	0.002261	0.002248	0.002235	0.002222	0.002210	0.002199	0.002188	0.002179	0.002171	0.002164	0.002160	0.002157	0.002156	0.002156	0.002159	0.002164	0.002171	0.002179	0.002189	0.002201	0.002214	0.002228	0.002243	0.002259	0.002275	0.002292	0.002308	0.002324	0.002340	0.002355	0.002369	0.002382	0.002394	0.002406	0.002416	0.002425	0.002432	0.002439	0.002445	0.002449	0.002453	0.002457	0.002459	0.002461	0.002463	0.002464	0.002466	0.002467	0.002468	0.002470	0.002472	0.002475	0.002478	0.002482	0.002487	0.002492	0.002498	0.002505	0.002513	0.002522	0.002532	0.002542	0.002554	0.002565	0.002578	0.002591	0.002603	0.002617	0.002630	0.002642	0.002655	0.002666	0.002677	0.002687	0.002695	0.002703	0.002708	0.002713	0.002715	0.002716
0.5000	0.002343	0.002342	0.002340	0.002336	0.002330	0.002323	0.002314	0.002304	0.002294	0.002282	0.002270	0.002257	0.002244	0.002231	0.002218	0.002206	0.002194	0.002184	0.002174	0.002166	0.002160	0.002155	0.002153	0.002152	0.002153	0.002157	0.002162	0.002169	0.002178	0.002189	0.002202	0.002216	0.002231	0.002247	0.002263	0.002280	0.002297	0.002314	0.002331	0.002347	0.002363	0.002377	0.002390	0.002403	0.002414	0.002425	0.002434	0.002442	0.002448	0.002454	0.002459	0.002463	0.002466	0.002468	0.002470	0.002471	0.002473	0.002474	0.002475	0.002476	0.002478	0.002480	0.002483	0.002486	0.002490	0.002495	0.002500	0.002506	0.002514	0.002522	0.002531	0.002542	0.002553	0.002565	0.002577	0.002590	0.002604	0.002617	0.002631	0.002645	0.002659	0.002672	0.002684	0.002695	0.002706	0.002715	0.002723	0.002729	0.002733	0.002736	0.002737
0.5100	0.002334	0.002333	0.002331	0.002326	0.002321	0.002313	0.002305	0.002295	0.002284	0.002272	0.002259	0.002246	0.002233	0.002220	0.002207	0.002194	0.002183	0.002172	0.002163	0.002155	0.002149	0.002145	0.002143	0.002142	0.002144	0.002148	0.002154	0.002162	0.002172	0.002184	0.002197	0.002212	0.002228	0.002244	0.002262	0.002279	0.002297	0.002315	0.002333	0.002349	0.002365	0.002380	0.002395	0.002407	0.002419	0.002429	0.002439	0.002446	0.002453	0.002459	0.002463	0.002467	0.002470	0.002472	0.002473	0.002475	0.002476	0.002477	0.002478	0.002479	0.002480	0.002482	0.002484	0.002488	0.002492	0.002497	0.002502	0.002509	0.002517	0.002526	0.002535	0.002546	0.002558	0.002570	0.002583	0.002597	0.002611	0.002626	0.002640	0.002655	0.002669	0.002683	0.002696	0.002709	0.002720	0.002729	0.002738	0.002744	0.002749	0.002752	0.002753
0.5200	0.002330	0.002329	0.002327	0.002322	0.002316	0.002309	0.002300	0.002290	0.002279	0.002267	0.002254	0.002241	0.002228	0.002214	0.002201	0.002189	0.002177	0.002167	0.002158	0.002150	0.002144	0.002140	0.002138	0.002138	0.002140	0.002145	0.002151	0.002160	0.002171	0.002184	0.002198	0.002214	0.002230	0.002248	0.002266	0.002285	0.002304	0.002322	0.002340	0.002358	0.002374	0.002390	0.002404	0.002417	0.002429	0.002440	0.002449	0.002457	0.002464	0.002469	0.002473	0.002477	0.002479	0.002481	0.002482	0.002483	0.002484	0.002485	0.002485	0.002486	0.002488	0.002489	0.002492	0.002495	0.002499	0.002504	0.002510	0.002517	0.002525	0.002534	0.002544	0.002556	0.002568	0.002581	0.002595	0.002609	0.002624	0.002640	0.002655	0.002671	0.002686	0.002701	0.002715	0.002728	0.002739	0.002750	0.002759	0.002765	0.002771	0.002774	0.002775
0.5300	0.002323	0.002322	0.002320	0.002315	0.002309	0.002302	0.002293	0.002283	0.002271	0.002259	0.002246	0.002233	0.002219	0.002206	0.002193	0.002180	0.002169	0.002158	0.002149	0.002142	0.002136	0.002132	0.002130	0.002131	0.002134	0.002139	0.002147	0.002156	0.002168	0.002182	0.002197	0.002214	0.002231	0.002250	0.002269	0.002289	0.002309	0.002328	0.002347	0.002365	0.002382	0.002398	0.002413	0.002426	0.002439	0.002449	0.002458	0.002466	0.002473	0.002478	0.002482	0.002485	0.002488	0.002489	0.002490	0.002491	0.002491	0.002492	0.002492	0.002493	0.002494	0.002496	0.002498	0.002501	0.002505	0.002510	0.002516	0.002524	0.002532	0.002542	0.002552	0.002564	0.002577	0.002591	0.002606	0.002621	0.002637	0.002653	0.002670	0.002686	0.002703	0.002718	0.002733	0.002747	0.002759	0.002770	0.002780	0.002787	0.002793	0.002796	0.002797
0.5400	0.002323	0.002322	0.002319	0.002315	0.002309	0.002301	0.002292	0.002281	0.002270	0.002258	0.002245	0.002231	0.002218	0.002204	0.002191	0.002178	0.002167	0.002156	0.002147	0.002140	0.002135	0.002131	0.002130	0.002132	0.002135	0.002141	0.002150	0.002160	0.002173	0.002187	0.002204	0.002222	0.002241	0.002261	0.002281	0.002302	0.002322	0.002343	0.002362	0.002381	0.002399	0.002416	0.002431	0.002445	0.002457	0.002468	0.002477	0.002485	0.002491	0.002496	0.002500	0.002503	0.002505	0.002506	0.002507	0.002507	0.002507	0.002507	0.002507	0.002508	0.002509	0.002510	0.002513	0.002516	0.002520	0.002525	0.002532	0.002539	0.002548	0.002558	0.002570	0.002582	0.002596	0.002611	0.002627	0.002643	0.002660	0.002678	0.002695	0.002713	0.002731	0.002747	0.002763	0.002778	0.002792	0.002803	0.002814	0.002822	0.002827	0.002831	0.002832
0.5500	0.002314	0.002313	0.002310	0.002306	0.002300	0.002292	0.002283	0.002272	0.002261	0.002248	0.002235	0.002221	0.002208	0.002194	0.002181	0.002168	0.002157	0.002146	0.002138	0.002131	0.002125	0.002123	0.002122	0.002124	0.002128	0.002135	0.002144	0.002156	0.002170	0.002185	0.002203	0.002222	0.002242	0.002263	0.002285	0.002307	0.002329	0.002350	0.002370	0.002390	0.002409	0.002426	0.002441	0.002456	0.002468	0.002479	0.002488	0.002496	0.002502	0.002507	0.002510	0.002513	0.002514	0.002515	0.002515	0.002515	0.002515	0.002514	0.002514	0.002514	0.002515	0.002516	0.002518	0.002521	0.002526	0.002531	0.002538	0.002546	0.002555	0.002566	0.002578	0.002591	0.002605	0.002620	0.002637	0.002654	0.002673	0.002691	0.002710	0.002729	0.002747	0.002765	0.002782	0.002798	0.002804	0.002816	0.002827	0.002836	0.002842	0.002846	0.002847
0.5600	0.002312	0.002311	0.002309	0.002304	0.002298	0.002290	0.002281	0.002270	0.002258	0.002246	0.002233	0.002219	0.002205	0.002191	0.002178	0.002166	0.002154	0.002144	0.002136	0.002129	0.002125	0.002122	0.002122	0.002125	0.002131	0.002138	0.002149	0.002162	0.002177	0.002194	0.002213	0.002234	0.002255	0.002278	0.002301	0.002324	0.002347	0.002369	0.002391	0.002412	0.002430	0.002448	0.002464	0.002479	0.002492	0.002503	0.002512	0.002519	0.002523	0.002528	0.002531	0.002533	0.002534	0.002535	0.002534	0.002534	0.002533	0.002532	0.002532	0.002532	0.002532	0.002533	0.002535	0.002538	0.002543	0.002548	0.002555	0.002564	0.002574	0.002585	0.002598	0.002612	0.002628	0.002645	0.002663	0.002682	0.002701	0.002721	0.002742	0.002762	0.002782	0.002790	0.002808	0.002825	0.002840	0.002854	0.002865	0.002874	0.002881	0.002885	0.002887
0.5700	0.002305	0.002304	0.002301	0.002296	0.002288	0.002280	0.002270	0.002260	0.002248	0.002235	0.002222	0.002208	0.002195	0.002181	0.002168	0.002156	0.002144	0.002136	0.002128	0.002122	0.002118	0.002116	0.002117	0.002119	0.002126	0.002135	0.002147	0.002161	0.002177	0.002196	0.002216	0.002238	0.002263	0.002287	0.002312	0.002336	0.002361	0.002384	0.002406	0.002428	0.002448	0.002466	0.002483	0.002498	0.002511	0.002522	0.002531	0.002538	0.002544	0.002548	0.002551	0.002552	0.002553	0.002553	0.002552	0.002551	0.002549	0.002548	0.002547	0.002547	0.002547	0.002548	0.002550	0.002553	0.002557	0.002563	0.002570	0.002579	0.002590	0.002602	0.002616	0.002631	0.002648	0.002666	0.002685	0.002705	0.002726	0.002748	0.002770	0.002792	0.002814	0.002835	0.002854	0.002873	0.002890	0.002905	0.002918	0.002928	0.002935	0.002940	0.002941
0.5800	0.002304	0.002303	0.002300	0.002295	0.002289	0.002281	0.002271	0.002260	0.002248	0.002236	0.002222	0.002208	0.002194	0.002181	0.002167	0.002155	0.002144	0.002134	0.002127	0.002121	0.002117	0.002117	0.002118	0.002123	0.002130	0.002141	0.002154	0.002170	0.002188	0.002208	0.002230	0.002254	0.002279	0.002305	0.002331	0.002357	0.002383	0.002408	0.002432	0.002454	0.002475	0.002494	0.002511	0.002526	0.002539	0.002550	0.002559	0.002566	0.002572	0.002575	0.002577	0.002578	0.002578	0.002577	0.002576	0.002574	0.002572	0.002570	0.002569	0.002568	0.002567	0.002568	0.002569	0.002572	0.002576	0.002582	0.002590	0.002600	0.002611	0.002624	0.002638	0.002655	0.002673	0.002692	0.002713	0.002735	0.002758	0.002781	0.002805	0.002829	0.002852	0.002875	0.002897	0.002917	0.002936	0.002952	0.002966	0.002977	0.002985	0.002990	0.002991
0.5900	0.002302	0.002301	0.002298	0.002294	0.002287	0.002279	0.002269	0.002258	0.002246	0.002233	0.002219	0.002205	0.002191	0.002177	0.002164	0.002152	0.002141	0.002132	0.002124	0.002119	0.002116	0.002116	0.002119	0.002124	0.002133	0.002145	0.002160	0.002177	0.002197	0.002219	0.002244	0.002270	0.002297	0.002323	0.002351	0.002379	0.002406	0.002433	0.002458	0.002481	0.002503	0.002523	0.002541	0.002556	0.002569	0.002580	0.002589	0.002595	0.002600	0.002603	0.002605	0.002605	0.002604	0.002603	0.002600	0.002598	0.002595	0.002593	0.002590	0.002589	0.002588	0.002589	0.002590	0.002593	0.002598	0.002604	0.002613	0.002623	0.002634	0.002648	0.002664	0.002682	0.002701	0.002722	0.002745	0.002769	0.002793	0.002819	0.002845	0.002871	0.002897	0.002922	0.002946	0.002968	0.002988	0.003006	0.003021	0.003033	0.003042	0.003047	0.003049
0.6000	0.002300	0.002299	0.002298	0.002293	0.002286	0.002278	0.002268	0.002257	0.002244	0.002231	0.002217	0.002203	0.002189	0.002175	0.002162	0.002150	0.002139	0.002130	0.002123	0.002119	0.002117	0.002117	0.002121	0.002128	0.002139	0.002152	0.002169	0.002188	0.002210	0.002234	0.002261	0.002289	0.002318	0.002348	0.002378	0.002408	0.002437	0.002465	0.002492	0.002516	0.002539	0.002559	0.002577	0.002593	0.002606	0.002617	0.002626	0.002632	0.002636	0.002639	0.002639	0.002639	0.002637	0.002635	0.002632	0.002628	0.002624	0.002621	0.002618	0.002616	0.002615	0.002615	0.002617	0.002620	0.002625	0.002631	0.002641	0.002652	0.002664	0.002679	0.002696	0.002715	0.002737	0.002759	0.002784	0.002810	0.002837	0.002865	0.002893	0.002922	0.002950	0.002977	0.003003	0.003028	0.003050	0.003070	0.003086	0.003100	0.003110	0.003115	0.003117
0.6100	0.002299	0.002298	0.002295	0.002290	0.002284	0.002275	0.002266	0.002254	0.002242	0.002229	0.002215	0.002200	0.002186	0.002173	0.002159	0.002148	0.002137	0.002129	0.002122	0.002118	0.002117	0.002119	0.002124	0.002133	0.002145	0.002160	0.002179	0.002201	0.002225	0.002252	0.002281	0.002311	0.002343	0.002375	0.002408	0.002440	0.002471	0.002501	0.002529	0.002555	0.002578	0.002600	0.002618	0.002634	0.002647	0.002658	0.002666	0.002672	0.002676	0.002677	0.002677	0.002676	0.002673	0.002670	0.002666	0.002661	0.002657	0.002653	0.002650	0.002647	0.002646	0.002645	0.002647	0.002650	0.002655	0.002662	0.002671	0.002683	0.002697	0.002713	0.002731	0.002752	0.002775	0.002800	0.002827	0.002856	0.002886	0.002916	0.002948	0.002979	0.003010	0.003040	0.003069	0.003096	0.003121	0.003143	0.003161	0.003176	0.003187	0.003193	0.003196
0.6200	0.002299	0.002298	0.002295	0.002290	0.002283	0.002275	0.002264	0.002253	0.002240	0.002227	0.002213	0.002199	0.002184	0.002171	0.002158	0.002146	0.002136	0.002128	0.002122	0.002119	0.002119	0.002122	0.002129	0.002139	0.002153	0.002170	0.002191	0.002215	0.002242	0.002272	0.002304	0.002338	0.002372	0.002407	0.002442	0.002476	0.002510	0.002541	0.002571	0.002598	0.002623	0.002645	0.002664	0.002680	0.002694	0.002704	0.002712	0.002717	0.002719	0.002720	0.002719	0.002716	0.002713	0.002708	0.002703	0.002697	0.002692	0.002687	0.002683	0.002680	0.002677	0.002677	0.002678	0.002681	0.002687	0.002694	0.002704	0.002716	0.002732	0.002749	0.002770	0.002792	0.002818	0.002845	0.002875	0.002906	0.002939	0.002973	0.003008	0.003042	0.003077	0.003111	0.003143	0.003173	0.003200	0.003225	0.003245	0.003262	0.003274	0.003281	0.003284
0.6300	0.002298	0.002297	0.002294	0.002289	0.002282	0.002273	0.002263	0.002251	0.002239	0.002225	0.002211	0.002197	0.002183	0.002169	0.002156	0.002145	0.002135	0.002128	0.002122	0.002121	0.002122	0.002127	0.002135	0.002147	0.002164	0.002184	0.002207	0.002235	0.002265	0.002298	0.002334	0.002370	0.002408	0.002446	0.002484	0.002521	0.002557	0.002591	0.002622	0.002651	0.002677	0.002700	0.002719	0.002735	0.002749	0.002758	0.002765	0.002770	0.002771	0.002771	0.002769	0.002765	0.002760	0.002754	0.002747	0.002741	0.002734	0.002728	0.002723	0.002719	0.002717	0.002716	0.002717	0.002721	0.002726	0.002735	0.002746	0.002759	0.002774	0.002794	0.002816	0.002842	0.002870	0.002900	0.002933	0.002970	0.003006	0.003044	0.003083	0.003122	0.003161	0.003198	0.003235	0.003268	0.003299	0.003327	0.003350	0.003369	0.003383	0.003391	0.003394
0.6400	0.002304	0.002303	0.002300	0.002295	0.002288	0.002279	0.002269	0.002257	0.002244	0.002230	0.002216	0.002201	0.002187	0.002173	0.002161	0.002149	0.002140	0.002133	0.002129	0.002128	0.002131	0.002137	0.002148	0.002163	0.002182	0.002205	0.002232	0.002262	0.002296	0.002333	0.002372	0.002413	0.002455	0.002497	0.002538	0.002578	0.002616	0.002653	0.002686	0.002717	0.002744	0.002767	0.002787	0.002804	0.002816	0.002826	0.002832	0.002835	0.002835	0.002833	0.002829	0.002823	0.002816	0.002808	0.002800	0.002792	0.002784	0.002777	0.002771	0.002766	0.002763	0.002762	0.002763	0.002766	0.002772	0.002781	0.002793	0.002808	0.002826	0.002848	0.002873	0.002901	0.002932	0.002966	0.003003	0.003042	0.003083	0.003127	0.003170	0.003214	0.003258	0.003301	0.003342	0.003380	0.003415	0.003446	0.003473	0.003494	0.003510	0.003519	0.003523
0.6500	0.002304	0.002303	0.002300	0.002295	0.002288	0.002279	0.002268	0.002256	0.002243	0.002229	0.002215	0.002200	0.002186	0.002172	0.002160	0.002149	0.002141	0.002135	0.002130	0.002131	0.002135	0.002144	0.002157	0.002174	0.002196	0.002223	0.002254	0.002290	0.002329	0.002370	0.002413	0.002458	0.002504	0.002550	0.002595	0.002639	0.002681	0.002720	0.002755	0.002787	0.002816	0.002840	0.002860	0.002876	0.002888	0.002896	0.002901	0.002903	0.002902	0.002898	0.002892	0.002885	0.002876	0.002867	0.002857	0.002847	0.002837	0.002829	0.002821	0.002816	0.002812	0.002810	0.002811	0.002815	0.002821	0.002831	0.002845	0.002861	0.002882	0.002906	0.002934	0.002965	0.003000	0.003039	0.003080	0.003125	0.003172	0.003220	0.003269	0.003319	0.003369	0.003418	0.003464	0.003508	0.003549	0.003584	0.003615	0.003639	0.003657	0.003668	0.003672
0.6600	0.002308	0.002307	0.002304	0.002298	0.002291	0.002282	0.002271	0.002259	0.002246	0.002232	0.002218	0.002203	0.002189	0.002176	0.002164	0.002153	0.002146	0.002141	0.002139	0.002142	0.002148	0.002159	0.002175	0.002196	0.002222	0.002253	0.002288	0.002328	0.002371	0.002418	0.002467	0.002517	0.002568	0.002618	0.002668	0.002715	0.002760	0.002802	0.002840	0.002874	0.002903	0.002928	0.002948	0.002964	0.002975	0.002982	0.002986	0.002985	0.002982	0.002976	0.002968	0.002959	0.002948	0.002936	0.002924	0.002913	0.002902	0.002892	0.002883	0.002876	0.002872	0.002870	0.002871	0.002875	0.002882	0.002893	0.002908	0.002927	0.002951	0.002978	0.003009	0.003045	0.003084	0.003128	0.003175	0.003225	0.003279	0.003334	0.003390	0.003448	0.003505	0.003561	0.003615	0.003666	0.003712	0.003754	0.003789	0.003817	0.003838	0.003851	0.003855
0.6700	0.002313	0.002312	0.002309	0.002304	0.002296	0.002287	0.002276	0.002264	0.002250	0.002236	0.002221	0.002207	0.002193	0.002179	0.002168	0.002158	0.002151	0.002148	0.002148	0.002152	0.002161	0.002175	0.002195	0.002220	0.002250	0.002286	0.002327	0.002366	0.002415	0.002475	0.002530	0.002586	0.002643	0.002699	0.002753	0.002806	0.002855	0.002900	0.002940	0.002976	0.003006	0.003032	0.003052	0.003066	0.003076	0.003082	0.003083	0.003080	0.003074	0.003066	0.003055	0.003042	0.003029	0.003001	0.002987	0.002973	0.002960	0.002949	0.002939	0.002931	0.002926	0.002924	0.002924	0.002929	0.002937	0.002949	0.002966	0.002987	0.003013	0.003044	0.003079	0.003134	0.003179	0.003228	0.003282	0.003340	0.003401	0.003465	0.003530	0.003597	0.003663	0.003728	0.003791	0.003850	0.003905	0.003954	0.003995	0.004028	0.004053	0.004068	0.004073
0.6800	0.002318	0.002317	0.002314	0.002308	0.002301	0.002291	0.002280	0.002268	0.002254	0.002240	0.002225	0.002210	0.002196	0.002183	0.002172	0.002164	0.002158	0.002156	0.002158	0.002165	0.002177	0.002195	0.002215	0.002245	0.002280	0.002321	0.002374	0.002426	0.002483	0.002543	0.002605	0.002669	0.002733	0.002796	0.002856	0.002911	0.002965	0.003013	0.003056	0.003094	0.003125	0.003151	0.003170	0.003183	0.003191	0.003194	0.003193	0.003187	0.003178	0.003166	0.003152	0.003136	0.003119	0.003101	0.003084	0.003067	0.003052	0.003038	0.003026	0.003017	0.003010	0.003008	0.003008	0.003014	0.003023	0.003038	0.003057	0.003082	0.003112	0.003147	0.003189	0.003235	0.003288	0.003345	0.003408	0.003475	0.003546	0.003620	0.003697	0.003769	0.003846	0.003923	0.003997	0.004066	0.004130	0.004188	0.004237	0.004277	0.004306	0.004324	0.004330
0.6900	0.002329	0.002328	0.002324	0.002319	0.002311	0.002301	0.002290	0.002277	0.002264	0.002249	0.002234	0.002220	0.002206	0.002193	0.002183	0.002175	0.002171	0.002169	0.002173	0.002183	0.002199	0.002221	0.002252	0.002288	0.002331	0.002380	0.002436	0.002497	0.002562	0.002632	0.002703	0.002776	0.002848	0.002918	0.002986	0.003049	0.003107	0.003160	0.003206	0.003245	0.003277	0.003302	0.003320	0.003331	0.003336	0.003336	0.003331	0.003321	0.003308	0.003291	0.003273	0.003252	0.003231	0.003210	0.003189	0.003169	0.003150	0.003134	0.003120	0.003109	0.003102	0.003098	0.003100	0.003105	0.003117	0.003133	0.003156	0.003184	0.003219	0.003260	0.003308	0.003362	0.003423	0.003490	0.003563	0.003642	0.003726	0.003813	0.003903	0.003995	0.004088	0.004180	0.004269	0.004352	0.004430	0.004499	0.004559	0.004607	0.004642	0.004663	0.004671
0.7000	0.002335	0.002334	0.002330	0.002325	0.002317	0.002307	0.002295	0.002282	0.002268	0.002254	0.002239	0.002224	0.002211	0.002199	0.002190	0.002183	0.002181	0.002183	0.002190	0.002204	0.002224	0.002252	0.002288	0.002331	0.002380	0.002438	0.002504	0.002575	0.002652	0.002732	0.002814	0.002901	0.002983	0.003063	0.003138	0.003209	0.003272	0.003329	0.003377	0.003418	0.003450	0.003473	0.003489	0.003497	0.003499	0.003494	0.003484	0.003469	0.003450	0.003428	0.003404	0.003379	0.003353	0.003327	0.003301	0.003278	0.003256	0.003236	0.003220	0.003207	0.003199	0.003195	0.003197	0.003204	0.003217	0.003236	0.003262	0.003296	0.003336	0.003385	0.003441	0.003504	0.003576	0.003655	0.003741	0.003834	0.003932	0.004036	0.004144	0.004254	0.004366	0.004476	0.004583	0.004684	0.004779	0.004864	0.004937	0.004996	0.005039	0.005065	0.005074
0.7100	0.002343	0.002342	0.002338	0.002332	0.002324	0.002314	0.002303	0.002290	0.002275	0.002261	0.002246	0.002232	0.002219	0.002208	0.002199	0.002195	0.002194	0.002199	0.002211	0.002229	0.002255	0.002290	0.002333	0.002386	0.002448	0.002518	0.002596	0.002681	0.002771	0.002865	0.002962	0.003058	0.003153	0.003244	0.003330	0.003408	0.003478	0.003539	0.003590	0.003631	0.003662	0.003683	0.003695	0.003697	0.003693	0.003682	0.003665	0.003643	0.003617	0.003588	0.003557	0.003525	0.003493	0.003461	0.003430	0.003401	0.003375	0.003352	0.003333	0.003318	0.003309	0.003305	0.003307	0.003315	0.003331	0.003354	0.003385	0.003424	0.003472	0.003529	0.003595	0.003671	0.003755	0.003849	0.003952	0.004063	0.004182	0.004308	0.004439	0.004573	0.004709	0.004844	0.004976	0.005102	0.005219	0.005324	0.005414	0.005488	0.005542	0.005575	0.005586
0.7200	0.002354	0.002353	0.002349	0.002343	0.002335	0.002325	0.002313	0.002300	0.002285	0.002271	0.002256	0.002242	0.002229	0.002219	0.002212	0.002209	0.002212	0.002221	0.002237	0.002262	0.002295	0.002339	0.002393	0.002458	0.002534	0.002620	0.002715	0.002817	0.002926	0.003038	0.003152	0.003266	0.003376	0.003481	0.003578	0.003666	0.003743	0.003808	0.003861	0.003902	0.003931	0.003947	0.003954	0.003950	0.003937	0.003917	0.003891	0.003860	0.003824	0.003786	0.003746	0.003706	0.003665	0.003626	0.003589	0.003554	0.003523	0.003496	0.003473	0.003456	0.003445	0.003441	0.003443	0.003454	0.003473	0.003500	0.003538	0.003584	0.003642	0.003710	0.003789	0.003880	0.003982	0.004095	0.004220	0.004355	0.004501	0.004655	0.004816	0.004982	0.005151	0.005320	0.005486	0.005645	0.005793	0.005926	0.006042	0.006135	0.006205	0.006247	0.006262
0.7300	0.002368	0.002366	0.002363	0.002357	0.002348	0.002338	0.002325	0.002312	0.002297	0.002282	0.002268	0.002254	0.002243	0.002234	0.002229	0.002229	0.002235	0.002249	0.002271	0.002304	0.002347	0.002402	0.002470	0.002551	0.002645	0.002750	0.002866	0.002991	0.003123	0.003259	0.003396	0.003531	0.003661	0.003783	0.003894	0.003992	0.004076	0.004145	0.004199	0.004237	0.004260	0.004270	0.004267	0.004252	0.004228	0.004195	0.004156	0.004110	0.004062	0.004012	0.003960	0.003909	0.003859	0.003810	0.003765	0.003723	0.003686	0.003653	0.003627	0.003607	0.003595	0.003590	0.003594	0.003607	0.003630	0.003663	0.003708	0.003765	0.003834	0.003916	0.004011	0.004121	0.004245	0.004383	0.004536	0.004703	0.004883	0.005075	0.005276	0.005485	0.005699	0.005914	0.006125	0.006329	0.006520	0.006694	0.006844	0.006966	0.007057	0.007113	0.007131
0.7400	0.002388	0.002387	0.002383	0.002376	0.002368	0.002357	0.002344	0.002330	0.002316	0.002301	0.002286	0.002273	0.002262	0.002255	0.002252	0.002255	0.002267	0.002287	0.002318	0.002361	0.002417	0.002489	0.002575	0.002677	0.002796	0.002929	0.003076	0.003233	0.003398	0.003566	0.003735	0.003899	0.004055	0.004199	0.004328	0.004439	0.004531	0.004603	0.004655	0.004687	0.004700	0.004697	0.004679	0.004648	0.004607	0.004556	0.004499	0.004437	0.004372	0.004305	0.004238	0.004172	0.004108	0.004047	0.003991	0.003940	0.003894	0.003855	0.003824	0.003800	0.003786	0.003781	0.003786	0.003802	0.003831	0.003872	0.003927	0.003996	0.004080	0.004181	0.004299	0.004434	0.004588	0.004760	0.004951	0.005161	0.005389	0.005633	0.005891	0.006161	0.006440	0.006721	0.007000	0.007271	0.007527	0.007760	0.007963	0.008129	0.008252	0.008328	0.008354
0.7500	0.002409	0.002407	0.002403	0.002397	0.002388	0.002377	0.002364	0.002350	0.002335	0.002320	0.002305	0.002293	0.002283	0.002278	0.002279	0.002287	0.002305	0.002334	0.002376	0.002433	0.002507	0.002601	0.002714	0.002848	0.003002	0.003174	0.003363	0.003565	0.003776	0.003992	0.004204	0.004408	0.004600	0.004773	0.004923	0.005048	0.005146	0.005217	0.005261	0.005280	0.005275	0.005251	0.005209	0.005152	0.005083	0.005006	0.004923	0.004835	0.004744	0.004655	0.004567	0.004481	0.004400	0.004323	0.004253	0.004190	0.004134	0.004087	0.004049	0.004021	0.004004	0.003999	0.004007	0.004028	0.004063	0.004114	0.004182	0.004267	0.004372	0.004497	0.004644	0.004813	0.005003	0.005222	0.005465	0.005733	0.006027	0.006350	0.006689	0.007047	0.007418	0.007797	0.008177	0.008548	0.008901	0.009225	0.009509	0.009743	0.009918	0.010025	0.010062
0.7600	0.002426	0.002425	0.002421	0.002414	0.002405	0.002393	0.002380	0.002366	0.002351	0.002336	0.002323	0.002312	0.002304	0.002302	0.002307	0.002322	0.002348	0.002389	0.002447	0.002524	0.002624	0.002749	0.002900	0.003080	0.003286	0.003516	0.003770	0.004039	0.004319	0.004601	0.004878	0.005139	0.005379	0.005589	0.005764	0.005902	0.006002	0.006063	0.006087	0.006079	0.006042	0.005981	0.005899	0.005801	0.005692	0.005575	0.005453	0.005328	0.005205	0.005083	0.004966	0.004853	0.004748	0.004651	0.004563	0.004484	0.004415	0.004358	0.004312	0.004279	0.004259	0.004254	0.004265	0.004292	0.004337	0.004401	0.004486	0.004593	0.004724	0.004882	0.005067	0.005284	0.005531	0.005811	0.006127	0.006479	0.006867	0.007291	0.007749	0.008237	0.008749	0.009279	0.009814	0.010344	0.010853	0.011324	0.011741	0.012086	0.012345	0.012506	0.012560
0.7700	0.002444	0.002443	0.002438	0.002431	0.002422	0.002410	0.002397	0.002382	0.002367	0.002353	0.002340	0.002331	0.002326	0.002328	0.002340	0.002363	0.002402	0.002460	0.002541	0.002649	0.002787	0.002959	0.003171	0.003420	0.003707	0.004031	0.004385	0.004762	0.005152	0.005543	0.005919	0.006268	0.006577	0.006837	0.007041	0.007186	0.007273	0.007304	0.007285	0.007222	0.007122	0.006994	0.006844	0.006678	0.006503	0.006321	0.006140	0.005961	0.005787	0.005620	0.005462	0.005314	0.005177	0.005052	0.004939	0.004839	0.004754	0.004683	0.004627	0.004588	0.004565	0.004560	0.004575	0.004611	0.004668	0.004750	0.004858	0.004994	0.005162	0.005363	0.005602	0.005880	0.006203	0.006573	0.006993	0.007466	0.007995	0.008583	0.009223	0.009915	0.010653	0.011426	0.012221	0.013018	0.013795	0.014524	0.015176	0.015722	0.016135	0.016392	0.016479
0.7800	0.002473	0.002472	0.002467	0.002460	0.002450	0.002438	0.002424	0.002409	0.002394	0.002380	0.002369	0.002362	0.002361	0.002369	0.002390	0.002427	0.002484	0.002568	0.002683	0.002837	0.003038	0.003288	0.003595	0.003959	0.004390	0.004875	0.005410	0.005979	0.006564	0.007143	0.007691	0.008183	0.008599	0.008924	0.009151	0.009279	0.009312	0.009260	0.009137	0.008957	0.008733	0.008477	0.008203	0.007918	0.007630	0.007346	0.007071	0.006807	0.006556	0.006316	0.006098	0.005903	0.005720	0.005555	0.005409	0.005281	0.005173	0.005084	0.005015	0.004966	0.004940	0.004936	0.004957	0.005003	0.005078	0.005184	0.005324	0.005500	0.005718	0.005981	0.006295	0.006665	0.007098	0.007592	0.008177	0.008837	0.009585	0.010427	0.011365	0.012399	0.013523	0.014727	0.015989	0.017282	0.018568	0.019797	0.020917	0.021868	0.022595	0.023052	0.023208
0.7900	0.002506	0.002505	0.002500	0.002492	0.002482	0.002469	0.002455	0.002440	0.002426	0.002413	0.002403	0.002399	0.002404	0.002421	0.002455	0.002512	0.002598	0.002723	0.002895	0.003129	0.003432	0.003821	0.004307	0.004901	0.005604	0.006415	0.007318	0.008287	0.009280	0.010248	0.011137	0.011896	0.012486	0.012882	0.013079	0.013089	0.012936	0.012648	0.012261	0.011804	0.011304	0.010786	0.010265	0.009756	0.009266	0.008802	0.008368	0.007964	0.007593	0.007251	0.006943	0.006664	0.006415	0.006194	0.006001	0.005835	0.005695	0.005581	0.005495	0.005435	0.005403	0.005401	0.005430	0.005492	0.005591	0.005731	0.005914	0.006147	0.006436	0.006788	0.007212	0.007717	0.008316	0.009023	0.009848	0.010808	0.011921	0.013202	0.014665	0.016322	0.018175	0.020220	0.022433	0.024773	0.027172	0.029537	0.031751	0.033677	0.035181	0.036137	0.036466
0.8000	0.002532	0.002531	0.002526	0.002518	0.002507	0.002494	0.002480	0.002465	0.002451	0.002439	0.002433	0.002434	0.002448	0.002479	0.002534	0.002623	0.002758	0.002953	0.003227	0.003605	0.004114	0.004788	0.005663	0.006770	0.008136	0.009767	0.011640	0.013695	0.015812	0.017840	0.019610	0.020955	0.021811	0.022152	0.021977	0.021390	0.020500	0.019412	0.018216	0.017001	0.015808	0.014672	0.013612	0.012638	0.011751	0.010951	0.010232	0.009589	0.009016	0.008508	0.008057	0.007660	0.007312	0.007008	0.006747	0.006526	0.006342	0.006194	0.006083	0.006008	0.005970	0.005971	0.006012	0.006097	0.006230	0.006417	0.006663	0.006978	0.007371	0.007855	0.008445	0.009159	0.010019	0.011051	0.012288	0.013766	0.015529	0.017625	0.020109	0.023036	0.026458	0.030415	0.034921	0.039964	0.045413	0.051077	0.056656	0.061745	0.065866	0.068498	0.069438
0.8100	0.002574	0.002572	0.002567	0.002559	0.002548	0.002534	0.002520	0.002505	0.002492	0.002483	0.002481	0.002491	0.002518	0.002572	0.002663	0.002809	0.003033	0.003366	0.003852	0.004555	0.005562	0.006990	0.008995	0.011773	0.015546	0.020528	0.026830	0.034339	0.042540	0.050412	0.056608	0.059968	0.060116	0.057527	0.053143	0.047899	0.042500	0.037383	0.032770	0.028733	0.025268	0.022324	0.019833	0.017727	0.015945	0.014435	0.013150	0.012055	0.011118	0.010316	0.009627	0.009037	0.008532	0.008100	0.007736	0.007433	0.007184	0.006988	0.006842	0.006746	0.006699	0.006704	0.006763	0.006881	0.007064	0.007320	0.007660	0.008098	0.008650	0.009339	0.010195	0.011250	0.012552	0.014159	0.016148	0.018616	0.021690	0.025532	0.030355	0.036426	0.044082	0.053730	0.065843	0.080869	0.099162	0.120747	0.144961	0.170076	0.192980	0.209436	0.215479
0.8200	0.002622	0.002620	0.002615	0.002606	0.002594	0.002580	0.002566	0.002552	0.002540	0.002535	0.002541	0.002564	0.002616	0.002710	0.002870	0.003130	0.003545	0.004183	0.005254	0.006948	0.009739	0.014483	0.022884	0.038510	0.069847	0.140314	0.345394	1.511383	81479.004213	317.023843	2869893.558746	323.051740	112170.651871	2.810659	0.741077	0.347727	0.203377	0.132676	0.092827	0.068383	0.052471	0.041659	0.033935	0.028271	0.024005	0.020717	0.018136	0.016078	0.014416	0.013059	0.011942	0.011017	0.010249	0.009612	0.009085	0.008652	0.008303	0.008034	0.007837	0.007709	0.007650	0.007662	0.007748	0.007916	0.008175	0.008537	0.009027	0.009658	0.010467	0.011496	0.012800	0.014459	0.016576	0.019298	0.022834	0.027487	0.033698	0.042156	0.053929	0.070772	0.095665	0.133774	0.195469	0.301165	0.497340	0.913550	2.078784	8.420650	384851.680125	1280.115596	11469661.301508
0.8300	0.002660	0.002658	0.002653	0.002643	0.002631	0.002617	0.002606	0.002593	0.002585	0.002587	0.002606	0.002651	0.002747	0.002929	0.003241	0.003785	0.004749	0.006537	0.010086	0.018091	0.040917	0.147284	1.874086	15.262052	0.341374	0.018724	8.522304	748.251045	0.125438	10.836511	0.062392	7.141978	0.111567	2602.694472	29.099534	0.074619	1.699236	50.372395	9.139224	0.734316	0.248578	0.129506	0.082556	0.057885	0.043457	0.034215	0.027908	0.023399	0.020061	0.017523	0.015551	0.013996	0.012757	0.011762	0.010963	0.010325	0.009823	0.009440	0.009164	0.008989	0.008912	0.008935	0.009065	0.009311	0.009689	0.010222	0.010943	0.011895	0.013142	0.014772	0.016911	0.019745	0.023553	0.028774	0.036121	0.046817	0.063116	0.089548	0.136454	0.232142	0.474063	1.519944	19.285254	120.430917	3.558790	0.162556	68.054580	6140.331930	0.463385	35.407811	0.236084
0.8400	0.002722	0.002720	0.002714	0.002704	0.002692	0.002678	0.002664	0.002654	0.002652	0.002667	0.002713	0.002814	0.003014	0.003391	0.004172	0.005796	0.009729	0.022641	0.133371	30.585908	64068.699895	0.025112	1.709327	0.197973	41608.021618	89.315888	27.487951	0.002058	162.544582	892.422459	4.145601	3232.768524	79.671070	0.002264	20.712876	333.774938	49452.669720	1.698776	3.439230	0.246948	247140.587104	333.187378	1.275930	0.260802	0.123751	0.075883	0.052790	0.039642	0.031356	0.025769	0.021810	0.018907	0.016722	0.015050	0.013758	0.012758	0.011991	0.011407	0.011004	0.010754	0.010651	0.010695	0.010895	0.011269	0.011845	0.012666	0.013809	0.015339	0.017407	0.020221	0.024112	0.029621	0.037689	0.050073	0.070416	0.107338	0.186327	0.419645	2.213553	565.664043	562645.797152	0.421479	9.993320	3.032708	181782.834231	740.074984	95.886866	0.004788	469.755219	7520.938109	15.428649
0.8500	0.002780	0.002778	0.002771	0.002761	0.002748	0.002734	0.002722	0.002718	0.002728	0.002771	0.002878	0.003114	0.003608	0.004879	0.008495	0.026674	0.866581	0.232373	153.940332	0.164097	0.139092	0.003820	25.322752	1247.202454	4.288875	0.019578	174013.980398	0.002215	0.015436	17.988517	0.002141	5.535740	0.077156	0.004432	1486519.381562	0.018395	3.793966	1401.240152	67.607880	0.038856	0.942054	2.364223	820.467601	1.707292	13.462006	0.517148	0.171451	0.093024	0.060983	0.044318	0.034410	0.027998	0.023603	0.020472	0.018184	0.016490	0.015237	0.014328	0.013702	0.013323	0.013175	0.013255	0.013580	0.014181	0.015114	0.016468	0.018379	0.021065	0.024878	0.030419	0.038780	0.052118	0.075252	0.121056	0.236286	0.757022	21.150122	3.185725	1677.837187	3.689716	1.702555	0.059376	166.756945	5292.161743	16.144899	0.070039	2677735.567525	0.008473	0.155343	43.377396	0.004827
0.8600	0.002841	0.002839	0.002832	0.002822	0.002809	0.002796	0.002789	0.002796	0.002837	0.002953	0.003249	0.004045	0.006733	0.026185	15.152733	0.193892	0.003500	0.004409	23854952.531376	15275.845025	0.002358	0.038345	0.002104	0.225738	9.196710	0.112977	0.164397	0.963321	12.033219	0.101375	0.146589	0.025726	3.416876	0.336606	0.281386	0.062649	150.767688	0.196951	0.002955	0.055803	0.011792	37854.033668	1007392008.080130	0.023464	0.076094	9.098774	279.521641	0.909302	0.216663	0.107874	0.068222	0.048791	0.037670	0.030681	0.026018	0.022788	0.020523	0.018944	0.017891	0.017272	0.017042	0.017195	0.017758	0.018798	0.020441	0.022894	0.026514	0.031929	0.040290	0.053986	0.078595	0.130161	0.275152	1.216174	424.722608	11.926746	0.100323	0.040772	1341287617.387523	101223.627894	0.017782	0.181959	0.005830	0.838461	232.985098	0.339479	0.772745	2.428637	28.093138	0.223713	0.498364
0.8700	0.002924	0.002921	0.002914	0.002903	0.002891	0.002882	0.002886	0.002927	0.003063	0.003496	0.005136	0.020142	0.002361	0.006913	9.066214	1.456098	0.133566	0.002991	6.375726	0.057688	0.085266	1.689340	2.378793	0.040898	0.016842	0.107640	0.903569	0.002171	40.946638	11.084312	0.058846	1.891711	8.953507	0.002271	0.303227	0.181528	0.379736	0.028988	4.645096	29.554099	0.129202	0.422033	16.436889	0.010686	0.624647	37.133997	94.006149	0.464699	0.015775	1.323917	0.256625	0.122095	0.076203	0.054495	0.042391	0.034978	0.030198	0.027066	0.025068	0.023936	0.023541	0.023852	0.024931	0.026948	0.030234	0.035408	0.043663	0.057502	0.082948	0.138036	0.303132	1.633742	0.020443	0.564491	161.207125	49.974156	1.329718	0.018091	43.199918	0.707936	0.415532	41.794174	12.353901	0.134557	0.546528	0.486219	2.245626	0.005041	87.431838	22.053088	0.189561
0.8800	0.003016	0.003013	0.003006	0.002996	0.002987	0.002991	0.003036	0.003226	0.004074	0.013333	0.447930	0.025089	306.926090	0.502664	0.012238	0.306343	0.002068	0.009753	0.074019	0.065940	0.665692	0.432159	0.148994	0.285433	0.008976	4895183.993124	0.818229	0.268284	1.645468	0.158630	0.003067	0.021827	25.141849	5.217618	20.550141	156115949.475586	0.020477	11.580267	0.119445	11.639134	64.289286	6.848100	8.322872	0.064487	0.019318	1.550250	2.538959	5.315603	5100.344261	5.612807	24.199022	1.719803	0.304835	0.142392	0.089221	0.064745	0.051523	0.043767	0.039185	0.036722	0.035911	0.036635	0.039071	0.043767	0.051928	0.066209	0.093101	0.152810	0.338787	1.982838	31.212904	6.316526	7903.904189	9.060717	2.868463	3.227677	0.023314	0.106206	9.895394	8.173699	77.969727	15.268103	0.513805	15.180311	0.043654	216296831.783111	29.555709	7.818930	39.448242	0.292066	0.007959
0.8900	0.003129	0.003126	0.003119	0.003113	0.003119	0.003187	0.003589	0.009713	0.053613	1.856774	2.566317	0.007669	0.373613	0.002836	0.327461	0.067576	0.002194	0.005807	0.003137	0.013407	30.510622	0.169090	0.002023	44.947816	1.357935	0.513898	0.068913	0.003287	8010.505612	5.554092	0.007406	0.525449	910.082875	0.019524	0.121133	0.205657	25.185361	3945.006552	0.002972	0.118923	26.063284	0.109733	0.218370	0.011279	0.018187	49.070104	1.780145	0.125926	5.803205	5.846039	2980.433978	1955.896271	6.202997	2.974368	0.416380	0.189718	0.120426	0.090142	0.075015	0.067651	0.065398	0.067603	0.075062	0.090675	0.122452	0.196319	0.441645	3.244124	7.377628	2078.195819	3154.051224	6.202631	8.775266	0.139028	3.621834	52.723900	0.022671	0.028114	0.244555	0.162126	112.898274	0.560331	0.005665	4830.709184	33.649884	1.240234	0.278947	0.030232	14320.630965	9.480714	0.021074
0.9000	0.003253	0.003252	0.003251	0.003276	0.003473	0.054102	0.068520	0.017758	1.973323	0.002649	0.038373	0.002551	0.011432	0.337324	25.372448	0.811749	0.316534	0.033017	0.006917	0.152722	24.511707	148.602282	0.001938	0.003183	0.008575	0.001901	0.023853	0.002532	2.015595	1.205685	34892.546599	32.844693	0.159419	0.002310	0.159906	0.002433	0.148174	0.003067	0.004716	1527.534453	639.985677	0.133496	0.008658	76.088002	1162.049197	2.332550	102.137789	1.946107	64.018811	0.356537	1.038686	3.985488	2045.600887	158.380370	23.007110	46.332468	0.955133	0.380846	0.242968	0.194247	0.181367	0.194568	0.244341	0.386205	0.982497	49.461604	25.399619	161.464657	2112.239700	4.040263	1.406338	0.361268	64.715425	3.896650	229.300068	5.890676	1198.483642	79.197736	0.026363	0.567148	752.337700	2005.466490	0.007581	0.007899	0.186900	0.004810	0.240401	0.005872	3.300985	46.485472	97247.423527
0.9100	0.003401	563.227909	0.017024	0.008373	0.003159	196.583817	0.010905	0.002841	23920.321976	0.004544	0.073349	3.514262	0.019880	0.002147	0.003683	0.381513	0.048172	4100.949816	0.002928	0.003736	0.002141	0.008183	0.001896	37.690285	0.915820	0.003891	0.043419	0.001946	0.013604	0.044246	0.553033	2.101282	0.658787	0.002206	0.100246	0.002964	0.153044	8.536706	0.007608	11.215486	0.029249	0.006331	18.601755	227700508.027894	0.084787	1.823562	0.010088	0.048115	0.121832	33.280617	1.410358	4.009814	954120.128181	0.438690	109.706030	58604.188131	6.993804	67.226468	141.163401	123466344.910741	7.124513	123994323.152375	143.949579	67.933099	6.980446	65589.099016	108.343742	0.436763	1280184.610382	3.921655	2.003713	58.414636	0.231967	0.049861	0.019413	3.384839	0.253763	225771969.191453	18.658275	0.013856	0.033844	11.710405	0.009967	81.284856	1.811432	0.008996	0.186700	0.004715	0.839842	2.741984	1.481858
0.9200	0.003585	0.003566	0.005184	43.537745	0.011194	0.003147	0.086643	0.011028	0.082351	0.745131	0.002588	0.006511	1.639855	0.085453	0.055936	0.027669	0.377719	0.024931	38.087378	0.002070	3.424175	0.064938	0.002343	31.872087	0.063860	9.826250	0.288150	0.004780	0.091894	0.009093	1.795160	0.698701	0.005214	0.146161	0.033308	7705.614768	1.162712	10.081355	0.010702	0.024916	21749.245989	0.234050	41.480327	0.039250	0.848996	0.049066	40.938406	66.593506	7.782797	0.210373	0.012026	13.102809	2.245017	7.524504	184.966341	0.005001	3.745733	434797.466700	13.808856	0.103883	0.191807	0.103473	13.804589	426204.060054	4.088457	0.004965	177.183205	7.213613	3.168541	20.030909	0.014731	0.227669	16.559540	61.967166	38.190248	0.144912	2.006155	0.108090	138.419161	0.224496	21207.063974	0.157867	0.014349	66.045350	1.317833	8263.100307	0.471217	0.169571	0.130916	0.849057	4.580124
0.9300	0.003812	0.003973	0.128181	0.003611	0.008938	0.024650	0.006345	0.023354	0.017050	10393013747.126438	0.003000	37.356446	0.045513	131079.564345	0.676067	0.009709	0.810241	6035.731852	0.919184	42.299298	0.002191	0.011280	1.758209	2.756884	2.161386	31.704730	6.691236	0.008112	12.744616	6.322074	0.002184	0.072888	6410.196707	0.018285	0.437786	2.677420	140.257754	2059.463533	0.242629	0.113162	0.010960	14.169903	0.413161	3741.897491	269.652690	1.932325	229.647583	308752.320608	14.982786	708.645861	0.277889	127212270673.893280	8.044385	0.776270	0.366463	3.702079	10.424655	0.041665	240.219704	2.176474	1.901288	2.216224	251.279956	0.040887	9.957999	4.130803	0.431768	1.048264	7.381638	210327191145.170410	0.255887	865.168908	13.418752	842180.600647	205.447163	1.754205	242.556176	19282.372025	2.559394	105.377626	0.013315	0.128814	3.301017	1991.815318	140.615741	48.682891	9.681122	0.030089	6994.538703	7.728908	0.005120
0.9400	0.004111	0.745782	0.271404	0.009177	15.046307	0.004775	0.033891	0.003014	73.629234	0.002843	0.099314	0.359295	196.594833	0.034094	0.280397	0.656877	0.013341	0.002325	46.533164	0.008740	2350.124391	0.017541	22.454882	15.936700	0.001953	28462.599785	0.990970	0.002967	427.824838	8.356700	0.003598	0.033395	9345930.057998	0.005630	0.021616	33981344.187622	0.002830	0.906446	9.225893	0.006409	373.143544	0.004220	82.635321	0.043860	1.683253	3.909163	27.821487	0.841371	38914.890086	1.312801	17.860074	0.012075	1043.508278	0.005356	1.525617	0.881665	2856.077214	8.457024	1000.046450	4712.374032	27.320239	4831.352364	967.607014	8.054379	3285.232016	0.815307	1.987383	0.005535	1662.399820	0.014545	15.688426	3.036709	33628.001606	0.845833	24.336855	5.306857	1.451923	0.040507	173.902926	0.019473	4596.076886	0.034389	43.273766	24.434845	0.004995	32042883.202471	1.268775	0.009738	9472823.438074	9.391882	0.008650
0.9500	0.004490	0.004863	0.004376	0.005379	26085963834.402733	0.003602	0.015075	0.003235	0.006160	0.005211	0.003983	0.006149	4.428522	11.481970	0.003834	0.045460	0.006078	0.007306	0.853384	1.350067	992.325347	0.147982	0.002075	0.022950	0.002179	0.001871	798.956248	0.092949	5.387894	0.207153	5.404422	23.982605	0.006829	4.258695	211.588922	0.012108	0.071092	0.003347	0.027325	20.057371	98.229859	0.467184	99.713723	0.004994	0.006150	0.028684	0.176855	12.496185	572.067982	0.586192	0.240208	0.432118	0.421746	0.008500	3.858257	0.016505	3378790154029.719238	1.426650	0.118220	2.250222	4.005593	2.311322	0.113028	1.343361	3998640821961.953125	0.016688	3.447767	0.008282	0.371861	0.370525	0.206135	0.497347	475.864668	47.891852	0.145542	0.140113	0.017815	0.018701	82.145890	2.732504	1682.925929	16.781983	0.025006	0.034089	0.064647	0.013665	1114.768774	4.029699	5.715013	23.408129	11.231586
0.9600	0.005048	0.042988	185222.600110	0.005051	0.064794	0.066881	0.014413	0.030936	0.003194	0.746994	0.002962	0.017380	0.026859	0.053576	0.005226	1.008785	0.002041	37.977667	231.526697	5.124368	0.034205	0.556285	0.021253	0.306278	0.017656	3671.029710	0.002865	0.249001	0.006255	1.547138	1.640994	151.837587	0.759253	42.485003	0.191906	191.142999	0.002581	0.748501	1.541223	0.020318	2.244621	0.459134	22.679901	2864.166587	0.003164	0.334544	0.052226	0.042364	0.255532	0.893643	0.066015	2.671480	0.017336	2.849734	0.242000	19.073931	11.326409	0.246334	301235022.628463	241.680711	510.679397	235.687764	286480968.580328	0.263668	11.343593	16.976545	0.340270	2.577436	0.018654	6.211478	0.057225	0.752848	0.280426	0.183537	0.050689	2.462242	0.005109	2242.542325	398.641531	8.178069	1.768908	0.768350	1.235083	0.947173	0.023889	4104.160557	0.167591	36.253544	0.655039	136.346157	3.062054
0.9700	0.005932	0.007394	1.454558	0.912238	7.403635	0.037300	0.003700	0.003396	0.003523	3.333897	0.002640	71031071.306561	0.034333	0.026778	1.384728	0.015695	0.010092	111.014246	1.339084	20.446224	73.778810	81680.235978	0.018012	82.049767	0.002853	51.507109	0.072427	0.899688	0.005261	0.020265	17.865172	0.520003	0.002006	70.609611	4.924682	3382.851481	0.002467	4769.690715	0.951422	3990485.080553	0.923666	1068.241291	1.396214	41.400730	0.428705	0.016310	0.286578	0.032974	0.053753	51476286.480496	0.007850	6.028156	0.012688	0.007944	0.019148	0.736615	331.495127	457.099789	610.942216	4.556962	6.445906	4.723680	671.894066	424.473610	437.925545	1.080530	0.016699	0.007881	0.017189	18.311632	0.008733	243443954.295026	0.119126	0.078822	2.921370	0.041856	0.330613	195.434045	2.894236	795.754990	91.182419	2981008.412424	0.722585	3600.788066	0.006297	2599.674608	3.818780	55.585841	0.007651	0.438709	30.109521
0.9800	0.007585	0.031531	0.006792	0.024453	0.067890	0.076030	0.083106	0.051019	3.307811	0.005282	150.173881	0.009597	0.002366	0.002274	101.891061	2.999652	0.009921	0.003988	5.519713	0.002435	0.014023	16.942792	26.235911	1.113867	0.497853	0.548203	0.002515	0.013828	24.543815	0.003605	0.001939	0.002099	60.170548	0.002030	0.004016	0.005077	0.428140	0.128816	902.987631	625.145512	0.018687	0.007215	0.031732	0.075909	0.305240	0.165451	52.778820	0.007921	0.005108	0.393348	9257.320882	0.132324	3.588261	0.274571	0.352715	12.717941	1.246064	7.181645	0.095468	34.016263	0.140372	35.608307	0.086781	6.617876	1.866961	10.876519	0.744803	0.428746	13.772901	0.105095	7108.956729	0.299572	0.006512	0.009090	192.509861	4.328719	0.217063	0.055501	6.338346	0.008517	0.028149	441.162228	640.061302	1.081554	0.723648	0.476970	0.006276	0.015295	61.532976	0.006246	0.004401
0.9900	0.013473	0.015798	5.510611	2460.642573	0.014598	0.008186	115.181376	3.775000	0.869746	0.005564	0.894199	32.618282	105964.577089	0.003459	0.051480	58.412397	0.133005	721.472127	19.987668	0.017751	0.003101	0.001838	0.001860	0.046234	0.075091	1486.480713	1139.590688	0.462407	0.036035	0.004802	0.034380	0.002165	0.008980	0.017144	26.336932	30.305248	0.006600	1.094757	0.002520	0.005596	0.002641	0.070342	0.050353	22499.654771	4.214700	1983.103780	1.721794	0.004433	4400429.182288	1.304724	45.427896	0.006893	1.119734	5.667149	65.126545	0.016384	1.614989	12463.923454	123.727559	2.162015	0.007060	2.367808	176.337913	25998.501879	1.406707	0.023045	353.504049	12.948524	2.557466	0.013107	33.599830	46.926031	3140685.926891	0.008291	1.192321	1360.829869	2.863044	15163.404614	18.182170	0.063039	0.005771	0.007187	0.004566	0.722753	0.058561	1096.334038	825.443831	0.327656	0.034552	0.007224	0.050132


==> figures/Al/drag_anis_AlT800P11.dat <==
### B(beta,theta) for AlT800P11 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.019155	0.019165	0.019195	0.019244	0.019312	0.019399	0.019500	0.019614	0.019741	0.019877	0.020021	0.020169	0.020320	0.020471	0.020619	0.020763	0.020900	0.021028	0.021146	0.021251	0.021343	0.021421	0.021483	0.021528	0.021557	0.021568	0.021562	0.021539	0.021499	0.021442	0.021369	0.021280	0.021175	0.021057	0.020925	0.020781	0.020623	0.020458	0.020283	0.020101	0.019912	0.019719	0.019522	0.019321	0.019121	0.018923	0.018726	0.018533	0.018344	0.018161	0.017984	0.017815	0.017654	0.017501	0.017356	0.017221	0.017095	0.016977	0.016868	0.016768	0.016674	0.016588	0.016509	0.016435	0.016366	0.016301	0.016241	0.016183	0.016128	0.016075	0.016025	0.015974	0.015926	0.015879	0.015833	0.015788	0.015745	0.015703	0.015662	0.015624	0.015587	0.015553	0.015522	0.015493	0.015468	0.015446	0.015428	0.015414	0.015403	0.015397	0.015395
0.0200	0.018878	0.018888	0.018918	0.018966	0.019033	0.019117	0.019216	0.019329	0.019454	0.019588	0.019729	0.019875	0.020023	0.020172	0.020318	0.020460	0.020595	0.020722	0.020838	0.020942	0.021034	0.021110	0.021172	0.021217	0.021246	0.021259	0.021254	0.021232	0.021193	0.021138	0.021067	0.020980	0.020878	0.020763	0.020634	0.020493	0.020341	0.020179	0.020008	0.019830	0.019647	0.019458	0.019265	0.019070	0.018875	0.018679	0.018486	0.018297	0.018112	0.017932	0.017759	0.017592	0.017433	0.017283	0.017142	0.017009	0.016886	0.016770	0.016664	0.016565	0.016473	0.016389	0.016311	0.016238	0.016171	0.016108	0.016048	0.015992	0.015938	0.015887	0.015837	0.015788	0.015741	0.015695	0.015650	0.015607	0.015564	0.015523	0.015483	0.015446	0.015410	0.015377	0.015346	0.015318	0.015291	0.015270	0.015252	0.015238	0.015228	0.015222	0.015220
0.0300	0.018612	0.018622	0.018651	0.018698	0.018764	0.018846	0.018943	0.019054	0.019177	0.019308	0.019447	0.019590	0.019736	0.019882	0.020026	0.020165	0.020298	0.020423	0.020537	0.020640	0.020730	0.020806	0.020867	0.020912	0.020941	0.020954	0.020950	0.020929	0.020892	0.020839	0.020770	0.020685	0.020586	0.020474	0.020348	0.020211	0.020062	0.019904	0.019737	0.019563	0.019383	0.019197	0.019009	0.018818	0.018627	0.018436	0.018248	0.018062	0.017881	0.017705	0.017536	0.017373	0.017218	0.017071	0.016932	0.016802	0.016681	0.016568	0.016463	0.016366	0.016276	0.016194	0.016117	0.016046	0.015980	0.015918	0.015859	0.015804	0.015751	0.015701	0.015652	0.015605	0.015558	0.015513	0.015470	0.015427	0.015385	0.015345	0.015306	0.015269	0.015235	0.015202	0.015172	0.015145	0.015121	0.015101	0.015083	0.015070	0.015060	0.015054	0.015052
0.0400	0.018359	0.018368	0.018397	0.018443	0.018508	0.018588	0.018683	0.018792	0.018911	0.019040	0.019176	0.019316	0.019459	0.019602	0.019743	0.019879	0.020010	0.020132	0.020244	0.020345	0.020434	0.020509	0.020569	0.020614	0.020643	0.020655	0.020652	0.020632	0.020596	0.020544	0.020477	0.020395	0.020298	0.020188	0.020066	0.019932	0.019786	0.019632	0.019469	0.019298	0.019122	0.018941	0.018756	0.018570	0.018383	0.018196	0.018012	0.017830	0.017653	0.017481	0.017315	0.017158	0.017006	0.016862	0.016726	0.016598	0.016479	0.016368	0.016265	0.016170	0.016082	0.016001	0.015925	0.015854	0.015789	0.015728	0.015671	0.015617	0.015565	0.015516	0.015468	0.015421	0.015376	0.015332	0.015289	0.015247	0.015206	0.015167	0.015129	0.015093	0.015059	0.015027	0.014998	0.014972	0.014948	0.014928	0.014911	0.014898	0.014888	0.014882	0.014880
0.0500	0.018112	0.018122	0.018149	0.018195	0.018257	0.018336	0.018429	0.018534	0.018651	0.018777	0.018909	0.019046	0.019186	0.019325	0.019463	0.019596	0.019724	0.019843	0.019953	0.020052	0.020139	0.020212	0.020271	0.020315	0.020344	0.020356	0.020353	0.020334	0.020300	0.020249	0.020184	0.020104	0.020010	0.019903	0.019784	0.019653	0.019511	0.019361	0.019201	0.019035	0.018863	0.018686	0.018506	0.018324	0.018142	0.017960	0.017779	0.017602	0.017429	0.017260	0.017098	0.016942	0.016793	0.016652	0.016519	0.016394	0.016278	0.016169	0.016069	0.015975	0.015889	0.015809	0.015736	0.015667	0.015603	0.015543	0.015487	0.015434	0.015383	0.015335	0.015288	0.015242	0.015198	0.015155	0.015113	0.015072	0.015032	0.014994	0.014957	0.014922	0.014888	0.014854	0.014826	0.014800	0.014777	0.014757	0.014741	0.014728	0.014719	0.014713	0.014711
0.0600	0.017881	0.017890	0.017917	0.017961	0.018022	0.018098	0.018189	0.018291	0.018405	0.018527	0.018656	0.018790	0.018926	0.019062	0.019196	0.019326	0.019450	0.019567	0.019674	0.019770	0.019855	0.019926	0.019984	0.020027	0.020055	0.020068	0.020065	0.020047	0.020013	0.019964	0.019900	0.019823	0.019731	0.019627	0.019510	0.019383	0.019245	0.019097	0.018942	0.018780	0.018612	0.018439	0.018264	0.018086	0.017908	0.017730	0.017554	0.017381	0.017211	0.017047	0.016888	0.016736	0.016590	0.016452	0.016322	0.016198	0.016084	0.015978	0.015879	0.015787	0.015702	0.015624	0.015551	0.015484	0.015421	0.015363	0.015307	0.015255	0.015205	0.015157	0.015111	0.015066	0.015023	0.014980	0.014939	0.014899	0.014860	0.014823	0.014787	0.014752	0.014720	0.014690	0.014662	0.014637	0.014612	0.014593	0.014577	0.014565	0.014555	0.014550	0.014548
0.0700	0.017658	0.017666	0.017692	0.017735	0.017794	0.017868	0.017956	0.018056	0.018166	0.018285	0.018410	0.018539	0.018671	0.018803	0.018933	0.019059	0.019179	0.019292	0.019396	0.019490	0.019572	0.019641	0.019697	0.019739	0.019766	0.019779	0.019776	0.019758	0.019725	0.019677	0.019616	0.019540	0.019451	0.019349	0.019236	0.019111	0.018977	0.018833	0.018682	0.018524	0.018360	0.018192	0.018021	0.017847	0.017673	0.017500	0.017328	0.017159	0.016993	0.016833	0.016677	0.016528	0.016386	0.016251	0.016124	0.016004	0.015892	0.015788	0.015691	0.015601	0.015517	0.015440	0.015369	0.015302	0.015240	0.015182	0.015128	0.015076	0.015027	0.014980	0.014934	0.014890	0.014847	0.014806	0.014765	0.014726	0.014688	0.014651	0.014616	0.014583	0.014551	0.014521	0.014494	0.014470	0.014448	0.014429	0.014414	0.014401	0.014392	0.014387	0.014385
0.0800	0.017447	0.017455	0.017481	0.017521	0.017578	0.017650	0.017735	0.017831	0.017938	0.018053	0.018174	0.018299	0.018426	0.018554	0.018680	0.018802	0.018919	0.019028	0.019129	0.019220	0.019299	0.019367	0.019421	0.019461	0.019488	0.019500	0.019497	0.019480	0.019448	0.019401	0.019341	0.019268	0.019181	0.019082	0.018972	0.018851	0.018720	0.018581	0.018432	0.018278	0.018119	0.017955	0.017788	0.017620	0.017450	0.017281	0.017114	0.016949	0.016788	0.016631	0.016480	0.016334	0.016196	0.016064	0.015939	0.015822	0.015712	0.015610	0.015515	0.015426	0.015345	0.015269	0.015198	0.015133	0.015072	0.015015	0.014961	0.014910	0.014862	0.014815	0.014770	0.014727	0.014685	0.014644	0.014605	0.014566	0.014529	0.014493	0.014459	0.014426	0.014395	0.014367	0.014340	0.014316	0.014295	0.014277	0.014262	0.014250	0.014241	0.014236	0.014234
0.0900	0.017242	0.017251	0.017275	0.017315	0.017370	0.017439	0.017521	0.017614	0.017716	0.017827	0.017944	0.018065	0.018188	0.018311	0.018432	0.018550	0.018663	0.018768	0.018865	0.018953	0.019030	0.019094	0.019147	0.019186	0.019211	0.019222	0.019219	0.019202	0.019171	0.019126	0.019067	0.018996	0.018912	0.018815	0.018708	0.018591	0.018464	0.018328	0.018185	0.018035	0.017880	0.017721	0.017559	0.017395	0.017230	0.017065	0.016902	0.016741	0.016584	0.016432	0.016284	0.016142	0.016006	0.015877	0.015755	0.015640	0.015533	0.015432	0.015339	0.015252	0.015171	0.015097	0.015027	0.014963	0.014903	0.014846	0.014793	0.014743	0.014695	0.014649	0.014605	0.014562	0.014521	0.014481	0.014442	0.014404	0.014368	0.014333	0.014299	0.014267	0.014237	0.014209	0.014183	0.014160	0.014139	0.014121	0.014107	0.014095	0.014087	0.014082	0.014080
0.1000	0.017045	0.017053	0.017076	0.017114	0.017167	0.017234	0.017312	0.017401	0.017500	0.017607	0.017719	0.017835	0.017953	0.018071	0.018188	0.018301	0.018409	0.018511	0.018604	0.018688	0.018762	0.018824	0.018874	0.018911	0.018935	0.018946	0.018942	0.018925	0.018894	0.018850	0.018793	0.018723	0.018642	0.018548	0.018444	0.018330	0.018206	0.018075	0.017936	0.017790	0.017640	0.017484	0.017327	0.017167	0.017007	0.016847	0.016688	0.016532	0.016379	0.016230	0.016086	0.015948	0.015815	0.015689	0.015570	0.015458	0.015353	0.015254	0.015162	0.015076	0.014997	0.014924	0.014855	0.014792	0.014732	0.014677	0.014624	0.014574	0.014527	0.014482	0.014438	0.014396	0.014356	0.014316	0.014278	0.014241	0.014207	0.014172	0.014140	0.014108	0.014079	0.014052	0.014027	0.014004	0.013984	0.013967	0.013953	0.013941	0.013933	0.013928	0.013927
0.1100	0.016859	0.016866	0.016889	0.016925	0.016976	0.017040	0.017115	0.017200	0.017295	0.017397	0.017504	0.017615	0.017728	0.017842	0.017953	0.018062	0.018165	0.018263	0.018352	0.018432	0.018503	0.018562	0.018610	0.018645	0.018668	0.018677	0.018674	0.018657	0.018627	0.018584	0.018528	0.018460	0.018381	0.018290	0.018189	0.018078	0.017959	0.017831	0.017696	0.017555	0.017409	0.017259	0.017105	0.016950	0.016795	0.016639	0.016485	0.016333	0.016184	0.016040	0.015900	0.015765	0.015636	0.015513	0.015396	0.015284	0.015181	0.015085	0.014995	0.014911	0.014833	0.014761	0.014694	0.014631	0.014572	0.014517	0.014465	0.014416	0.014370	0.014325	0.014282	0.014240	0.014200	0.014162	0.014124	0.014088	0.014052	0.014018	0.013986	0.013956	0.013927	0.013901	0.013877	0.013855	0.013835	0.013819	0.013805	0.013794	0.013786	0.013781	0.013780
0.1200	0.016680	0.016687	0.016708	0.016743	0.016792	0.016852	0.016924	0.017005	0.017096	0.017193	0.017295	0.017401	0.017509	0.017617	0.017724	0.017827	0.017926	0.018019	0.018104	0.018180	0.018247	0.018304	0.018349	0.018382	0.018403	0.018412	0.018408	0.018391	0.018361	0.018319	0.018265	0.018199	0.018122	0.018034	0.017935	0.017828	0.017712	0.017588	0.017457	0.017320	0.017179	0.017033	0.016885	0.016734	0.016583	0.016432	0.016282	0.016134	0.015990	0.015849	0.015712	0.015581	0.015455	0.015335	0.015220	0.015113	0.015012	0.014917	0.014829	0.014746	0.014669	0.014598	0.014531	0.014469	0.014411	0.014357	0.014305	0.014256	0.014210	0.014166	0.014123	0.014082	0.014043	0.014005	0.013968	0.013932	0.013898	0.013865	0.013834	0.013804	0.013776	0.013750	0.013726	0.013705	0.013686	0.013670	0.013657	0.013646	0.013638	0.013635	0.013633
0.1300	0.016510	0.016517	0.016537	0.016570	0.016616	0.016674	0.016742	0.016819	0.016905	0.016997	0.017094	0.017195	0.017297	0.017402	0.017504	0.017602	0.017696	0.017784	0.017864	0.017937	0.018000	0.018054	0.018096	0.018127	0.018147	0.018154	0.018149	0.018132	0.018103	0.018062	0.018009	0.017944	0.017869	0.017784	0.017689	0.017584	0.017472	0.017351	0.017224	0.017092	0.016955	0.016814	0.016670	0.016525	0.016378	0.016232	0.016087	0.015944	0.015801	0.015664	0.015531	0.015403	0.015281	0.015164	0.015053	0.014948	0.014849	0.014756	0.014670	0.014589	0.014513	0.014442	0.014377	0.014315	0.014258	0.014204	0.014153	0.014104	0.014058	0.014014	0.013972	0.013932	0.013893	0.013855	0.013819	0.013784	0.013750	0.013718	0.013688	0.013659	0.013632	0.013606	0.013583	0.013563	0.013544	0.013529	0.013516	0.013505	0.013498	0.013494	0.013492
0.1400	0.016350	0.016356	0.016375	0.016407	0.016450	0.016505	0.016569	0.016643	0.016724	0.016811	0.016903	0.016998	0.017095	0.017192	0.017288	0.017381	0.017469	0.017552	0.017628	0.017697	0.017756	0.017806	0.017846	0.017875	0.017892	0.017898	0.017893	0.017875	0.017846	0.017806	0.017754	0.017692	0.017619	0.017536	0.017444	0.017343	0.017234	0.017117	0.016995	0.016867	0.016734	0.016598	0.016458	0.016318	0.016176	0.016034	0.015892	0.015753	0.015617	0.015484	0.015355	0.015230	0.015111	0.014997	0.014889	0.014786	0.014689	0.014598	0.014513	0.014433	0.014359	0.014289	0.014224	0.014163	0.014106	0.014053	0.014002	0.013954	0.013909	0.013865	0.013824	0.013784	0.013745	0.013708	0.013672	0.013638	0.013605	0.013574	0.013544	0.013516	0.013489	0.013465	0.013443	0.013423	0.013405	0.013390	0.013377	0.013367	0.013360	0.013356	0.013354
0.1500	0.016191	0.016197	0.016215	0.016245	0.016286	0.016337	0.016398	0.016467	0.016543	0.016625	0.016712	0.016801	0.016893	0.016984	0.017074	0.017161	0.017244	0.017322	0.017393	0.017457	0.017512	0.017559	0.017596	0.017622	0.017638	0.017642	0.017636	0.017618	0.017589	0.017550	0.017499	0.017438	0.017368	0.017287	0.017198	0.017099	0.016994	0.016882	0.016763	0.016640	0.016511	0.016380	0.016245	0.016109	0.015972	0.015835	0.015699	0.015565	0.015433	0.015304	0.015179	0.015058	0.014942	0.014831	0.014725	0.014625	0.014530	0.014441	0.014357	0.014279	0.014206	0.014137	0.014073	0.014013	0.013955	0.013902	0.013852	0.013804	0.013759	0.013716	0.013675	0.013635	0.013597	0.013561	0.013526	0.013492	0.013460	0.013429	0.013400	0.013372	0.013346	0.013323	0.013301	0.013282	0.013264	0.013250	0.013237	0.013228	0.013221	0.013217	0.013215
0.1600	0.016045	0.016050	0.016067	0.016095	0.016133	0.016181	0.016238	0.016303	0.016373	0.016450	0.016531	0.016615	0.016700	0.016786	0.016870	0.016951	0.017029	0.017102	0.017168	0.017228	0.017279	0.017322	0.017355	0.017379	0.017393	0.017396	0.017389	0.017371	0.017342	0.017303	0.017250	0.017191	0.017122	0.017044	0.016958	0.016863	0.016761	0.016653	0.016538	0.016419	0.016295	0.016168	0.016038	0.015907	0.015775	0.015642	0.015511	0.015378	0.015250	0.015125	0.015004	0.014887	0.014774	0.014666	0.014563	0.014464	0.014372	0.014284	0.014202	0.014125	0.014053	0.013985	0.013922	0.013862	0.013806	0.013753	0.013704	0.013656	0.013610	0.013568	0.013527	0.013488	0.013450	0.013414	0.013380	0.013347	0.013315	0.013285	0.013257	0.013230	0.013205	0.013182	0.013161	0.013142	0.013126	0.013111	0.013100	0.013090	0.013084	0.013080	0.013078
0.1700	0.015901	0.015907	0.015922	0.015948	0.015984	0.016028	0.016081	0.016141	0.016208	0.016280	0.016353	0.016431	0.016511	0.016590	0.016668	0.016744	0.016816	0.016884	0.016945	0.017000	0.017047	0.017087	0.017117	0.017138	0.017140	0.017141	0.017132	0.017113	0.017085	0.017046	0.016997	0.016939	0.016872	0.016796	0.016713	0.016621	0.016523	0.016418	0.016307	0.016192	0.016073	0.015950	0.015825	0.015698	0.015570	0.015442	0.015315	0.015189	0.015065	0.014944	0.014826	0.014712	0.014603	0.014497	0.014397	0.014301	0.014210	0.014125	0.014044	0.013968	0.013897	0.013829	0.013766	0.013707	0.013651	0.013599	0.013548	0.013501	0.013456	0.013413	0.013373	0.013334	0.013296	0.013261	0.013223	0.013191	0.013160	0.013130	0.013102	0.013076	0.013051	0.013029	0.013008	0.012990	0.012974	0.012960	0.012949	0.012940	0.012933	0.012929	0.012928
0.1800	0.015765	0.015770	0.015784	0.015808	0.015841	0.015882	0.015931	0.015987	0.016048	0.016115	0.016184	0.016256	0.016330	0.016403	0.016475	0.016545	0.016611	0.016673	0.016729	0.016779	0.016822	0.016857	0.016884	0.016903	0.016912	0.016912	0.016902	0.016882	0.016854	0.016815	0.016768	0.016711	0.016646	0.016573	0.016492	0.016404	0.016309	0.016208	0.016101	0.015990	0.015875	0.015757	0.015636	0.015514	0.015391	0.015267	0.015144	0.015023	0.014903	0.014786	0.014672	0.014561	0.014455	0.014352	0.014254	0.014160	0.014072	0.013988	0.013908	0.013834	0.013763	0.013697	0.013635	0.013576	0.013521	0.013468	0.013419	0.013372	0.013328	0.013285	0.013245	0.013207	0.013170	0.013134	0.013101	0.013069	0.013038	0.013009	0.012982	0.012956	0.012932	0.012911	0.012891	0.012873	0.012857	0.012844	0.012833	0.012824	0.012818	0.012814	0.012813
0.1900	0.015638	0.015642	0.015656	0.015678	0.015708	0.015746	0.015791	0.015842	0.015898	0.015959	0.016023	0.016090	0.016157	0.016224	0.016290	0.016354	0.016414	0.016471	0.016522	0.016568	0.016606	0.016638	0.016662	0.016677	0.016684	0.016682	0.016671	0.016650	0.016621	0.016583	0.016536	0.016481	0.016418	0.016347	0.016269	0.016184	0.016092	0.015995	0.015893	0.015786	0.015675	0.015561	0.015445	0.015328	0.015209	0.015090	0.014972	0.014850	0.014735	0.014622	0.014510	0.014403	0.014300	0.014201	0.014105	0.014015	0.013928	0.013846	0.013768	0.013695	0.013625	0.013560	0.013498	0.013440	0.013385	0.013334	0.013284	0.013238	0.013194	0.013152	0.013112	0.013073	0.013037	0.013002	0.012971	0.012939	0.012909	0.012881	0.012854	0.012829	0.012806	0.012785	0.012766	0.012748	0.012733	0.012720	0.012710	0.012701	0.012695	0.012692	0.012691
0.2000	0.015483	0.015487	0.015499	0.015519	0.015546	0.015581	0.015622	0.015668	0.015719	0.015774	0.015832	0.015892	0.015953	0.016014	0.016074	0.016131	0.016186	0.016236	0.016282	0.016322	0.016356	0.016383	0.016403	0.016416	0.016420	0.016439	0.016427	0.016406	0.016377	0.016339	0.016293	0.016239	0.016177	0.016108	0.016033	0.015950	0.015862	0.015768	0.015668	0.015565	0.015458	0.015349	0.015237	0.015124	0.015010	0.014895	0.014781	0.014668	0.014557	0.014448	0.014341	0.014237	0.014137	0.014040	0.013947	0.013858	0.013772	0.013691	0.013615	0.013543	0.013474	0.013409	0.013348	0.013290	0.013236	0.013184	0.013135	0.013089	0.013044	0.013003	0.012963	0.012925	0.012888	0.012854	0.012821	0.012790	0.012760	0.012732	0.012706	0.012682	0.012659	0.012639	0.012620	0.012603	0.012589	0.012576	0.012566	0.012558	0.012552	0.012548	0.012547
0.2100	0.015391	0.015395	0.015406	0.015424	0.015449	0.015480	0.015517	0.015558	0.015605	0.015654	0.015707	0.015761	0.015816	0.015871	0.015924	0.015976	0.016025	0.016070	0.016111	0.016146	0.016176	0.016199	0.016216	0.016225	0.016227	0.016222	0.016208	0.016187	0.016157	0.016120	0.016074	0.016021	0.015961	0.015894	0.015821	0.015742	0.015657	0.015567	0.015463	0.015364	0.015262	0.015158	0.015051	0.014942	0.014833	0.014723	0.014614	0.014506	0.014399	0.014293	0.014191	0.014090	0.013993	0.013900	0.013810	0.013723	0.013641	0.013562	0.013487	0.013416	0.013347	0.013283	0.013223	0.013166	0.013112	0.013061	0.013012	0.012966	0.012922	0.012881	0.012841	0.012804	0.012768	0.012734	0.012701	0.012671	0.012642	0.012615	0.012589	0.012566	0.012544	0.012524	0.012506	0.012490	0.012476	0.012464	0.012454	0.012446	0.012440	0.012437	0.012436
0.2200	0.015264	0.015267	0.015277	0.015293	0.015315	0.015343	0.015375	0.015413	0.015454	0.015498	0.015544	0.015593	0.015642	0.015690	0.015737	0.015782	0.015825	0.015864	0.015899	0.015930	0.015955	0.015974	0.015987	0.016006	0.016005	0.015997	0.015982	0.015960	0.015930	0.015893	0.015849	0.015798	0.015740	0.015675	0.015605	0.015528	0.015447	0.015360	0.015269	0.015174	0.015077	0.014976	0.014873	0.014768	0.014663	0.014558	0.014452	0.014348	0.014245	0.014143	0.014044	0.013947	0.013853	0.013762	0.013674	0.013590	0.013509	0.013432	0.013358	0.013288	0.013221	0.013158	0.013098	0.013041	0.012987	0.012936	0.012887	0.012841	0.012797	0.012756	0.012717	0.012679	0.012641	0.012608	0.012576	0.012546	0.012517	0.012491	0.012466	0.012443	0.012422	0.012402	0.012385	0.012369	0.012355	0.012344	0.012334	0.012327	0.012322	0.012318	0.012317
0.2300	0.015168	0.015171	0.015179	0.015193	0.015213	0.015237	0.015266	0.015299	0.015335	0.015374	0.015414	0.015456	0.015499	0.015541	0.015583	0.015622	0.015659	0.015693	0.015723	0.015749	0.015769	0.015785	0.015794	0.015798	0.015794	0.015785	0.015768	0.015745	0.015715	0.015678	0.015634	0.015584	0.015527	0.015465	0.015397	0.015323	0.015244	0.015161	0.015074	0.014983	0.014889	0.014793	0.014694	0.014594	0.014493	0.014391	0.014290	0.014190	0.014090	0.013993	0.013897	0.013803	0.013712	0.013623	0.013538	0.013456	0.013377	0.013301	0.013229	0.013160	0.013094	0.013031	0.012972	0.012915	0.012862	0.012811	0.012763	0.012717	0.012673	0.012632	0.012592	0.012555	0.012520	0.012486	0.012454	0.012425	0.012397	0.012370	0.012346	0.012323	0.012302	0.012283	0.012266	0.012251	0.012238	0.012227	0.012217	0.012210	0.012205	0.012202	0.012201
0.2400	0.015057	0.015060	0.015067	0.015079	0.015096	0.015117	0.015142	0.015170	0.015201	0.015234	0.015269	0.015305	0.015341	0.015377	0.015412	0.015443	0.015474	0.015502	0.015526	0.015547	0.015563	0.015574	0.015580	0.015580	0.015574	0.015562	0.015544	0.015519	0.015489	0.015451	0.015408	0.015359	0.015306	0.015245	0.015179	0.015108	0.015032	0.014952	0.014868	0.014781	0.014691	0.014599	0.014505	0.014409	0.014312	0.014215	0.014118	0.014021	0.013926	0.013831	0.013739	0.013648	0.013560	0.013474	0.013391	0.013311	0.013234	0.013160	0.013088	0.013020	0.012955	0.012893	0.012834	0.012778	0.012724	0.012673	0.012625	0.012579	0.012536	0.012494	0.012455	0.012418	0.012383	0.012349	0.012318	0.012288	0.012261	0.012235	0.012211	0.012188	0.012168	0.012149	0.012133	0.012118	0.012105	0.012094	0.012085	0.012078	0.012073	0.012070	0.012069
0.2500	0.014959	0.014961	0.014967	0.014978	0.014992	0.015009	0.015030	0.015054	0.015080	0.015108	0.015137	0.015169	0.015200	0.015230	0.015259	0.015286	0.015312	0.015334	0.015354	0.015370	0.015381	0.015389	0.015391	0.015388	0.015380	0.015366	0.015346	0.015321	0.015290	0.015253	0.015211	0.015163	0.015109	0.015051	0.014987	0.014917	0.014844	0.014768	0.014688	0.014604	0.014519	0.014430	0.014341	0.014249	0.014157	0.014064	0.013972	0.013879	0.013788	0.013697	0.013608	0.013521	0.013436	0.013353	0.013273	0.013195	0.013120	0.013047	0.012978	0.012909	0.012845	0.012784	0.012726	0.012670	0.012618	0.012567	0.012519	0.012474	0.012431	0.012390	0.012351	0.012314	0.012279	0.012247	0.012216	0.012187	0.012160	0.012134	0.012111	0.012090	0.012070	0.012052	0.012036	0.012022	0.012010	0.011999	0.011991	0.011984	0.011979	0.011976	0.011975
0.2600	0.014864	0.014865	0.014871	0.014879	0.014890	0.014905	0.014922	0.014941	0.014962	0.014985	0.015008	0.015032	0.015057	0.015080	0.015103	0.015125	0.015144	0.015161	0.015176	0.015187	0.015194	0.015197	0.015196	0.015190	0.015179	0.015163	0.015142	0.015114	0.015083	0.015046	0.015004	0.014956	0.014903	0.014846	0.014785	0.014719	0.014649	0.014576	0.014499	0.014420	0.014338	0.014253	0.014167	0.014080	0.013992	0.013903	0.013812	0.013723	0.013636	0.013549	0.013463	0.013379	0.013297	0.013217	0.013139	0.013063	0.012990	0.012919	0.012851	0.012785	0.012720	0.012659	0.012602	0.012547	0.012494	0.012444	0.012397	0.012351	0.012308	0.012268	0.012229	0.012192	0.012158	0.012126	0.012095	0.012067	0.012040	0.012015	0.011993	0.011972	0.011952	0.011935	0.011920	0.011906	0.011894	0.011884	0.011876	0.011869	0.011865	0.011862	0.011861
0.2700	0.014774	0.014775	0.014779	0.014785	0.014794	0.014805	0.014818	0.014833	0.014849	0.014867	0.014885	0.014903	0.014922	0.014939	0.014956	0.014972	0.014986	0.014987	0.014996	0.015002	0.015005	0.015003	0.014998	0.014989	0.014976	0.014958	0.014935	0.014907	0.014875	0.014838	0.014796	0.014750	0.014699	0.014643	0.014584	0.014519	0.014452	0.014382	0.014309	0.014233	0.014154	0.014074	0.013992	0.013909	0.013825	0.013741	0.013656	0.013571	0.013484	0.013401	0.013319	0.013238	0.013159	0.013081	0.013005	0.012931	0.012860	0.012791	0.012724	0.012659	0.012597	0.012537	0.012480	0.012425	0.012372	0.012322	0.012275	0.012230	0.012187	0.012146	0.012107	0.012071	0.012037	0.012005	0.011973	0.011945	0.011919	0.011894	0.011872	0.011851	0.011833	0.011816	0.011801	0.011788	0.011776	0.011767	0.011759	0.011753	0.011748	0.011746	0.011745
0.2800	0.014684	0.014685	0.014687	0.014692	0.014698	0.014706	0.014716	0.014726	0.014737	0.014750	0.014762	0.014775	0.014787	0.014799	0.014810	0.014820	0.014828	0.014834	0.014838	0.014839	0.014837	0.014832	0.014824	0.014812	0.014795	0.014775	0.014751	0.014722	0.014690	0.014652	0.014611	0.014565	0.014515	0.014462	0.014404	0.014343	0.014279	0.014212	0.014141	0.014069	0.013994	0.013918	0.013840	0.013760	0.013678	0.013598	0.013517	0.013436	0.013356	0.013276	0.013196	0.013118	0.013041	0.012966	0.012892	0.012820	0.012750	0.012680	0.012614	0.012551	0.012489	0.012430	0.012374	0.012319	0.012267	0.012217	0.012170	0.012125	0.012082	0.012041	0.012003	0.011967	0.011933	0.011901	0.011871	0.011843	0.011817	0.011793	0.011771	0.011751	0.011732	0.011715	0.011701	0.011688	0.011677	0.011667	0.011660	0.011654	0.011650	0.011647	0.011646
0.2900	0.014599	0.014600	0.014601	0.014604	0.014608	0.014613	0.014618	0.014625	0.014631	0.014639	0.014646	0.014653	0.014660	0.014666	0.014671	0.014675	0.014677	0.014678	0.014677	0.014673	0.014667	0.014658	0.014646	0.014631	0.014612	0.014590	0.014563	0.014534	0.014500	0.014463	0.014422	0.014377	0.014328	0.014276	0.014220	0.014162	0.014100	0.014035	0.013968	0.013899	0.013828	0.013755	0.013681	0.013605	0.013529	0.013452	0.013375	0.013298	0.013220	0.013143	0.013067	0.012992	0.012918	0.012846	0.012774	0.012704	0.012636	0.012570	0.012505	0.012443	0.012380	0.012321	0.012265	0.012211	0.012160	0.012110	0.012060	0.012016	0.011973	0.011933	0.011895	0.011859	0.011825	0.011794	0.011764	0.011737	0.011712	0.011688	0.011667	0.011648	0.011630	0.011614	0.011600	0.011588	0.011577	0.011568	0.011561	0.011553	0.011549	0.011546	0.011545
0.3000	0.014511	0.014511	0.014512	0.014513	0.014514	0.014516	0.014518	0.014520	0.014523	0.014525	0.014526	0.014527	0.014528	0.014529	0.014528	0.014527	0.014524	0.014520	0.014513	0.014505	0.014495	0.014482	0.014467	0.014449	0.014427	0.014402	0.014374	0.014343	0.014309	0.014272	0.014231	0.014186	0.014139	0.014088	0.014035	0.013978	0.013919	0.013857	0.013794	0.013728	0.013660	0.013590	0.013520	0.013448	0.013376	0.013302	0.013229	0.013155	0.013082	0.013008	0.012935	0.012863	0.012792	0.012722	0.012652	0.012585	0.012518	0.012453	0.012390	0.012328	0.012269	0.012211	0.012155	0.012101	0.012050	0.012001	0.011954	0.011909	0.011867	0.011826	0.011788	0.011753	0.011719	0.011688	0.011659	0.011632	0.011607	0.011584	0.011563	0.011544	0.011527	0.011512	0.011498	0.011486	0.011476	0.011467	0.011460	0.011455	0.011451	0.011449	0.011448
0.3100	0.014431	0.014431	0.014430	0.014430	0.014429	0.014427	0.014426	0.014424	0.014422	0.014419	0.014415	0.014412	0.014407	0.014402	0.014396	0.014389	0.014380	0.014371	0.014359	0.014346	0.014332	0.014315	0.014296	0.014275	0.014251	0.014224	0.014195	0.014163	0.014128	0.014090	0.014048	0.014004	0.013958	0.013908	0.013856	0.013802	0.013745	0.013686	0.013625	0.013562	0.013498	0.013432	0.013364	0.013296	0.013226	0.013157	0.013087	0.013017	0.012946	0.012876	0.012806	0.012737	0.012668	0.012600	0.012533	0.012467	0.012402	0.012338	0.012276	0.012216	0.012157	0.012100	0.012042	0.011989	0.011938	0.011889	0.011843	0.011799	0.011756	0.011716	0.011679	0.011643	0.011610	0.011579	0.011550	0.011524	0.011499	0.011477	0.011456	0.011438	0.011421	0.011406	0.011393	0.011381	0.011371	0.011363	0.011356	0.011351	0.011348	0.011345	0.011345
0.3200	0.014352	0.014351	0.014350	0.014348	0.014344	0.014340	0.014335	0.014329	0.014322	0.014315	0.014307	0.014298	0.014288	0.014275	0.014263	0.014251	0.014237	0.014222	0.014207	0.014189	0.014170	0.014150	0.014127	0.014103	0.014077	0.014048	0.014017	0.013984	0.013948	0.013910	0.013869	0.013826	0.013780	0.013732	0.013681	0.013628	0.013574	0.013517	0.013459	0.013399	0.013338	0.013274	0.013210	0.013146	0.013080	0.013014	0.012947	0.012879	0.012812	0.012745	0.012678	0.012611	0.012545	0.012479	0.012414	0.012350	0.012286	0.012224	0.012163	0.012104	0.012043	0.011987	0.011932	0.011879	0.011828	0.011780	0.011731	0.011687	0.011643	0.011604	0.011566	0.011531	0.011498	0.011468	0.011439	0.011413	0.011389	0.011367	0.011347	0.011329	0.011313	0.011299	0.011286	0.011275	0.011265	0.011257	0.011251	0.011246	0.011242	0.011240	0.011240
0.3300	0.014279	0.014279	0.014276	0.014272	0.014267	0.014260	0.014251	0.014242	0.014231	0.014219	0.014206	0.014192	0.014177	0.014161	0.014144	0.014127	0.014108	0.014088	0.014068	0.014046	0.014023	0.013999	0.013974	0.013945	0.013917	0.013886	0.013854	0.013819	0.013783	0.013744	0.013703	0.013661	0.013616	0.013570	0.013521	0.013470	0.013418	0.013364	0.013309	0.013252	0.013194	0.013134	0.013074	0.013013	0.012950	0.012888	0.012824	0.012761	0.012697	0.012633	0.012569	0.012505	0.012441	0.012377	0.012314	0.012252	0.012190	0.012127	0.012067	0.012008	0.011951	0.011896	0.011842	0.011790	0.011739	0.011691	0.011645	0.011601	0.011559	0.011519	0.011482	0.011447	0.011413	0.011382	0.011354	0.011329	0.011305	0.011283	0.011264	0.011246	0.011230	0.011216	0.011204	0.011193	0.011184	0.011177	0.011171	0.011166	0.011162	0.011160	0.011160
0.3400	0.014206	0.014205	0.014201	0.014196	0.014188	0.014178	0.014167	0.014153	0.014138	0.014122	0.014104	0.014085	0.014065	0.014044	0.014022	0.013999	0.013975	0.013950	0.013925	0.013899	0.013872	0.013844	0.013815	0.013785	0.013754	0.013720	0.013686	0.013650	0.013610	0.013571	0.013530	0.013488	0.013444	0.013399	0.013352	0.013303	0.013253	0.013201	0.013148	0.013094	0.013038	0.012981	0.012924	0.012866	0.012807	0.012747	0.012687	0.012627	0.012566	0.012505	0.012443	0.012382	0.012320	0.012259	0.012197	0.012137	0.012076	0.012017	0.011958	0.011900	0.011844	0.011789	0.011734	0.011682	0.011632	0.011583	0.011537	0.011493	0.011451	0.011412	0.011375	0.011340	0.011307	0.011277	0.011249	0.011224	0.011200	0.011179	0.011159	0.011142	0.011127	0.011113	0.011101	0.011090	0.011082	0.011074	0.011068	0.011064	0.011060	0.011059	0.011058
0.3500	0.014132	0.014131	0.014127	0.014120	0.014110	0.014098	0.014083	0.014066	0.014048	0.014027	0.014005	0.013982	0.013957	0.013931	0.013904	0.013877	0.013849	0.013819	0.013789	0.013759	0.013729	0.013698	0.013666	0.013633	0.013600	0.013565	0.013524	0.013488	0.013450	0.013410	0.013370	0.013328	0.013285	0.013241	0.013195	0.013148	0.013100	0.013051	0.013000	0.012948	0.012896	0.012843	0.012789	0.012732	0.012677	0.012620	0.012563	0.012506	0.012448	0.012389	0.012331	0.012272	0.012210	0.012151	0.012092	0.012033	0.011974	0.011916	0.011858	0.011802	0.011746	0.011689	0.011636	0.011585	0.011535	0.011488	0.011442	0.011398	0.011357	0.011318	0.011280	0.011245	0.011213	0.011183	0.011156	0.011131	0.011108	0.011087	0.011068	0.011051	0.011036	0.011023	0.011011	0.011001	0.010993	0.010986	0.010981	0.010976	0.010973	0.010972	0.010971
0.3600	0.014066	0.014064	0.014059	0.014050	0.014039	0.014024	0.014006	0.013986	0.013964	0.013939	0.013912	0.013884	0.013855	0.013824	0.013793	0.013759	0.013727	0.013693	0.013660	0.013626	0.013592	0.013557	0.013515	0.013480	0.013444	0.013407	0.013370	0.013332	0.013294	0.013254	0.013214	0.013173	0.013130	0.013087	0.013043	0.012998	0.012951	0.012904	0.012856	0.012807	0.012758	0.012707	0.012656	0.012604	0.012550	0.012497	0.012443	0.012388	0.012333	0.012277	0.012221	0.012164	0.012107	0.012050	0.011992	0.011935	0.011878	0.011821	0.011765	0.011708	0.011653	0.011599	0.011547	0.011494	0.011444	0.011397	0.011352	0.011308	0.011267	0.011228	0.011192	0.011158	0.011125	0.011096	0.011069	0.011044	0.011022	0.011001	0.010983	0.010967	0.010952	0.010940	0.010929	0.010919	0.010911	0.010904	0.010899	0.010895	0.010892	0.010890	0.010890
0.3700	0.013986	0.013984	0.013978	0.013969	0.013955	0.013938	0.013918	0.013894	0.013868	0.013839	0.013809	0.013776	0.013742	0.013707	0.013671	0.013635	0.013597	0.013558	0.013521	0.013483	0.013445	0.013408	0.013370	0.013332	0.013294	0.013256	0.013217	0.013178	0.013139	0.013099	0.013059	0.013018	0.012976	0.012937	0.012894	0.012849	0.012805	0.012760	0.012714	0.012668	0.012621	0.012574	0.012525	0.012476	0.012426	0.012376	0.012325	0.012273	0.012221	0.012167	0.012114	0.012059	0.012004	0.011949	0.011893	0.011838	0.011782	0.011726	0.011671	0.011616	0.011562	0.011508	0.011457	0.011406	0.011357	0.011310	0.011263	0.011220	0.011180	0.011141	0.011105	0.011071	0.011040	0.011011	0.010984	0.010960	0.010938	0.010918	0.010898	0.010883	0.010869	0.010857	0.010846	0.010837	0.010829	0.010823	0.010818	0.010814	0.010811	0.010810	0.010809
0.3800	0.013937	0.013935	0.013928	0.013917	0.013902	0.013883	0.013859	0.013833	0.013803	0.013771	0.013736	0.013699	0.013661	0.013622	0.013581	0.013540	0.013499	0.013457	0.013416	0.013374	0.013333	0.013292	0.013252	0.013211	0.013171	0.013131	0.013091	0.013051	0.013009	0.012968	0.012928	0.012888	0.012847	0.012805	0.012764	0.012721	0.012678	0.012635	0.012591	0.012547	0.012503	0.012458	0.012412	0.012366	0.012318	0.012271	0.012222	0.012173	0.012123	0.012072	0.012021	0.011968	0.011915	0.011862	0.011807	0.011753	0.011698	0.011644	0.011589	0.011533	0.011480	0.011428	0.011376	0.011326	0.011278	0.011231	0.011186	0.011139	0.011096	0.011058	0.011022	0.010989	0.010958	0.010929	0.010904	0.010880	0.010859	0.010839	0.010822	0.010807	0.010793	0.010782	0.010772	0.010763	0.010756	0.010750	0.010745	0.010741	0.010739	0.010737	0.010737
0.3900	0.013868	0.013865	0.013858	0.013845	0.013828	0.013806	0.013781	0.013751	0.013719	0.013683	0.013644	0.013604	0.013561	0.013518	0.013475	0.013430	0.013384	0.013339	0.013294	0.013249	0.013204	0.013160	0.013117	0.013074	0.013032	0.012990	0.012948	0.012907	0.012866	0.012826	0.012786	0.012745	0.012705	0.012664	0.012620	0.012580	0.012539	0.012498	0.012456	0.012415	0.012372	0.012329	0.012286	0.012242	0.012198	0.012153	0.012107	0.012060	0.012012	0.011963	0.011914	0.011864	0.011812	0.011760	0.011708	0.011655	0.011601	0.011548	0.011494	0.011441	0.011388	0.011336	0.011285	0.011235	0.011186	0.011139	0.011094	0.011052	0.011011	0.010974	0.010938	0.010905	0.010874	0.010846	0.010820	0.010797	0.010776	0.010757	0.010740	0.010725	0.010712	0.010701	0.010691	0.010683	0.010676	0.010670	0.010666	0.010662	0.010660	0.010659	0.010658
0.4000	0.013778	0.013775	0.013767	0.013754	0.013735	0.013712	0.013684	0.013652	0.013617	0.013578	0.013537	0.013493	0.013448	0.013401	0.013353	0.013305	0.013257	0.013208	0.013160	0.013113	0.013066	0.013020	0.012975	0.012930	0.012887	0.012844	0.012802	0.012760	0.012719	0.012679	0.012639	0.012600	0.012561	0.012522	0.012483	0.012444	0.012405	0.012366	0.012327	0.012288	0.012248	0.012208	0.012168	0.012127	0.012085	0.012043	0.011999	0.011955	0.011910	0.011864	0.011816	0.011768	0.011719	0.011669	0.011618	0.011567	0.011515	0.011463	0.011411	0.011359	0.011307	0.011256	0.011206	0.011157	0.011110	0.011064	0.011020	0.010978	0.010938	0.010901	0.010866	0.010834	0.010804	0.010776	0.010751	0.010729	0.010709	0.010690	0.010674	0.010660	0.010648	0.010637	0.010628	0.010621	0.010614	0.010609	0.010605	0.010602	0.010600	0.010598	0.010598
0.4100	0.013752	0.013749	0.013740	0.013725	0.013705	0.013680	0.013649	0.013614	0.013576	0.013533	0.013488	0.013440	0.013388	0.013337	0.013286	0.013233	0.013180	0.013128	0.013076	0.013025	0.012975	0.012926	0.012877	0.012831	0.012785	0.012740	0.012696	0.012654	0.012612	0.012572	0.012532	0.012492	0.012452	0.012414	0.012376	0.012339	0.012301	0.012264	0.012226	0.012189	0.012151	0.012114	0.012075	0.012036	0.011997	0.011957	0.011915	0.011873	0.011830	0.011786	0.011740	0.011693	0.011646	0.011597	0.011547	0.011496	0.011445	0.011394	0.011342	0.011291	0.011240	0.011189	0.011137	0.011089	0.011041	0.010997	0.010953	0.010909	0.010869	0.010832	0.010798	0.010765	0.010735	0.010708	0.010684	0.010662	0.010642	0.010624	0.010609	0.010595	0.010584	0.010574	0.010565	0.010558	0.010552	0.010547	0.010543	0.010540	0.010538	0.010537	0.010537
0.4200	0.013693	0.013690	0.013681	0.013665	0.013643	0.013616	0.013584	0.013546	0.013505	0.013460	0.013411	0.013360	0.013307	0.013253	0.013197	0.013141	0.013085	0.013030	0.012974	0.012920	0.012867	0.012815	0.012765	0.012716	0.012669	0.012622	0.012578	0.012534	0.012492	0.012451	0.012411	0.012372	0.012335	0.012297	0.012260	0.012224	0.012188	0.012153	0.012117	0.012081	0.012046	0.012010	0.011974	0.011938	0.011900	0.011862	0.011823	0.011783	0.011742	0.011700	0.011656	0.011611	0.011565	0.011517	0.011469	0.011420	0.011370	0.011319	0.011268	0.011217	0.011166	0.011116	0.011067	0.011017	0.010970	0.010925	0.010882	0.010840	0.010801	0.010762	0.010728	0.010695	0.010663	0.010637	0.010613	0.010591	0.010572	0.010555	0.010540	0.010527	0.010516	0.010506	0.010498	0.010492	0.010486	0.010482	0.010478	0.010476	0.010474	0.010473	0.010472
0.4300	0.013632	0.013629	0.013619	0.013602	0.013579	0.013549	0.013515	0.013475	0.013429	0.013381	0.013330	0.013276	0.013219	0.013161	0.013102	0.013043	0.012984	0.012925	0.012867	0.012809	0.012754	0.012699	0.012647	0.012596	0.012547	0.012499	0.012453	0.012406	0.012364	0.012323	0.012283	0.012245	0.012207	0.012171	0.012135	0.012100	0.012066	0.012032	0.011998	0.011965	0.011932	0.011898	0.011864	0.011829	0.011794	0.011758	0.011721	0.011683	0.011643	0.011603	0.011560	0.011517	0.011472	0.011426	0.011379	0.011330	0.011281	0.011231	0.011181	0.011130	0.011080	0.011030	0.010981	0.010933	0.010886	0.010841	0.010797	0.010752	0.010714	0.010678	0.010644	0.010613	0.010585	0.010559	0.010535	0.010514	0.010496	0.010480	0.010465	0.010453	0.010442	0.010434	0.010426	0.010420	0.010415	0.010411	0.010408	0.010405	0.010404	0.010403	0.010402
0.4400	0.013577	0.013573	0.013563	0.013545	0.013521	0.013491	0.013454	0.013412	0.013366	0.013315	0.013261	0.013204	0.013144	0.013084	0.013022	0.012959	0.012897	0.012835	0.012774	0.012715	0.012657	0.012600	0.012545	0.012493	0.012442	0.012394	0.012347	0.012302	0.012259	0.012218	0.012179	0.012140	0.012104	0.012068	0.012034	0.012000	0.011967	0.011927	0.011896	0.011864	0.011833	0.011801	0.011769	0.011736	0.011703	0.011663	0.011628	0.011591	0.011554	0.011515	0.011475	0.011433	0.011389	0.011344	0.011298	0.011251	0.011203	0.011154	0.011104	0.011055	0.011005	0.010956	0.010907	0.010860	0.010814	0.010770	0.010727	0.010687	0.010648	0.010612	0.010579	0.010548	0.010520	0.010495	0.010472	0.010450	0.010432	0.010416	0.010403	0.010391	0.010381	0.010373	0.010366	0.010360	0.010356	0.010352	0.010350	0.010348	0.010346	0.010345	0.010345
0.4500	0.013477	0.013474	0.013463	0.013445	0.013420	0.013388	0.013351	0.013308	0.013260	0.013208	0.013152	0.013093	0.013032	0.012970	0.012906	0.012842	0.012778	0.012715	0.012652	0.012591	0.012532	0.012475	0.012419	0.012366	0.012317	0.012268	0.012216	0.012171	0.012129	0.012088	0.012049	0.012012	0.011976	0.011942	0.011909	0.011877	0.011846	0.011816	0.011786	0.011757	0.011728	0.011698	0.011668	0.011638	0.011607	0.011575	0.011542	0.011507	0.011472	0.011434	0.011395	0.011355	0.011313	0.011270	0.011225	0.011179	0.011131	0.011083	0.011035	0.010986	0.010937	0.010889	0.010841	0.010794	0.010749	0.010705	0.010663	0.010623	0.010586	0.010551	0.010518	0.010488	0.010461	0.010436	0.010414	0.010394	0.010377	0.010362	0.010350	0.010339	0.010330	0.010322	0.010316	0.010311	0.010307	0.010304	0.010302	0.010300	0.010299	0.010298	0.010298
0.4600	0.013477	0.013473	0.013462	0.013442	0.013416	0.013383	0.013343	0.013298	0.013247	0.013191	0.013132	0.013070	0.013005	0.012939	0.012872	0.012804	0.012736	0.012670	0.012604	0.012540	0.012478	0.012418	0.012360	0.012304	0.012251	0.012201	0.012153	0.012108	0.012065	0.012023	0.011984	0.011947	0.011912	0.011879	0.011847	0.011816	0.011787	0.011758	0.011730	0.011702	0.011674	0.011646	0.011617	0.011588	0.011559	0.011528	0.011497	0.011464	0.011429	0.011393	0.011355	0.011316	0.011275	0.011232	0.011188	0.011142	0.011095	0.011047	0.010999	0.010950	0.010901	0.010853	0.010805	0.010758	0.010713	0.010669	0.010627	0.010586	0.010549	0.010514	0.010485	0.010455	0.010428	0.010404	0.010383	0.010364	0.010348	0.010333	0.010318	0.010308	0.010300	0.010292	0.010286	0.010282	0.010278	0.010276	0.010274	0.010272	0.010271	0.010271	0.010271
0.4700	0.013406	0.013402	0.013390	0.013370	0.013343	0.013309	0.013268	0.013221	0.013169	0.013111	0.013050	0.012986	0.012920	0.012851	0.012781	0.012712	0.012642	0.012574	0.012506	0.012440	0.012377	0.012315	0.012256	0.012199	0.012146	0.012095	0.012047	0.012001	0.011958	0.011918	0.011880	0.011844	0.011810	0.011778	0.011747	0.011718	0.011690	0.011663	0.011637	0.011611	0.011585	0.011561	0.011535	0.011508	0.011481	0.011452	0.011422	0.011391	0.011358	0.011323	0.011287	0.011248	0.011208	0.011166	0.011123	0.011078	0.011032	0.010984	0.010936	0.010887	0.010839	0.010791	0.010744	0.010692	0.010648	0.010605	0.010564	0.010525	0.010489	0.010455	0.010424	0.010395	0.010369	0.010346	0.010326	0.010308	0.010293	0.010280	0.010269	0.010260	0.010253	0.010247	0.010242	0.010239	0.010236	0.010234	0.010233	0.010232	0.010231	0.010231	0.010231
0.4800	0.013363	0.013359	0.013347	0.013326	0.013298	0.013263	0.013220	0.013172	0.013118	0.013059	0.012996	0.012929	0.012860	0.012790	0.012718	0.012645	0.012574	0.012503	0.012433	0.012364	0.012299	0.012235	0.012175	0.012117	0.012062	0.012011	0.011962	0.011915	0.011872	0.011832	0.011792	0.011757	0.011724	0.011693	0.011664	0.011636	0.011609	0.011584	0.011559	0.011536	0.011512	0.011488	0.011463	0.011438	0.011412	0.011384	0.011356	0.011326	0.011294	0.011260	0.011225	0.011187	0.011146	0.011105	0.011062	0.011018	0.010972	0.010925	0.010878	0.010830	0.010782	0.010734	0.010687	0.010641	0.010597	0.010554	0.010513	0.010474	0.010438	0.010404	0.010373	0.010345	0.010320	0.010298	0.010277	0.010260	0.010245	0.010233	0.010221	0.010214	0.010207	0.010203	0.010199	0.010196	0.010194	0.010193	0.010192	0.010191	0.010191	0.010191	0.010191
0.4900	0.013304	0.013299	0.013287	0.013266	0.013237	0.013200	0.013157	0.013107	0.013052	0.012991	0.012926	0.012858	0.012788	0.012715	0.012641	0.012567	0.012494	0.012421	0.012350	0.012280	0.012213	0.012149	0.012088	0.012029	0.011974	0.011916	0.011867	0.011821	0.011779	0.011739	0.011703	0.011669	0.011637	0.011608	0.011580	0.011554	0.011529	0.011506	0.011483	0.011461	0.011439	0.011417	0.011394	0.011371	0.011347	0.011321	0.011294	0.011265	0.011235	0.011202	0.011168	0.011131	0.011093	0.011052	0.011010	0.010964	0.010919	0.010873	0.010826	0.010778	0.010730	0.010683	0.010636	0.010591	0.010547	0.010504	0.010464	0.010425	0.010390	0.010357	0.010327	0.010299	0.010275	0.010253	0.010234	0.010218	0.010205	0.010192	0.010183	0.010175	0.010170	0.010165	0.010162	0.010158	0.010157	0.010156	0.010156	0.010156	0.010156	0.010156	0.010156
0.5000	0.013272	0.013267	0.013254	0.013233	0.013203	0.013166	0.013121	0.013070	0.013013	0.012951	0.012885	0.012815	0.012743	0.012668	0.012593	0.012517	0.012441	0.012367	0.012294	0.012223	0.012155	0.012089	0.012027	0.011966	0.011911	0.011858	0.011810	0.011764	0.011722	0.011683	0.011648	0.011615	0.011585	0.011557	0.011531	0.011507	0.011484	0.011462	0.011441	0.011420	0.011400	0.011379	0.011358	0.011336	0.011313	0.011289	0.011263	0.011236	0.011206	0.011175	0.011141	0.011103	0.011065	0.011025	0.010983	0.010940	0.010895	0.010849	0.010802	0.010755	0.010707	0.010660	0.010614	0.010569	0.010525	0.010483	0.010443	0.010404	0.010369	0.010337	0.010308	0.010282	0.010258	0.010238	0.010220	0.010206	0.010193	0.010181	0.010173	0.010167	0.010163	0.010160	0.010158	0.010157	0.010156	0.010156	0.010157	0.010157	0.010158	0.010158	0.010158
0.5100	0.013205	0.013200	0.013187	0.013165	0.013135	0.013097	0.013051	0.012996	0.012938	0.012875	0.012808	0.012737	0.012663	0.012587	0.012510	0.012433	0.012357	0.012281	0.012207	0.012136	0.012067	0.012001	0.011938	0.011879	0.011823	0.011771	0.011723	0.011678	0.011637	0.011599	0.011565	0.011533	0.011505	0.011478	0.011454	0.011432	0.011411	0.011392	0.011373	0.011355	0.011337	0.011318	0.011299	0.011279	0.011258	0.011235	0.011211	0.011183	0.011155	0.011125	0.011092	0.011057	0.011019	0.010980	0.010939	0.010896	0.010851	0.010806	0.010759	0.010712	0.010665	0.010619	0.010573	0.010528	0.010485	0.010444	0.010405	0.010368	0.010334	0.010303	0.010273	0.010248	0.010226	0.010207	0.010191	0.010177	0.010166	0.010158	0.010151	0.010147	0.010144	0.010142	0.010141	0.010141	0.010142	0.010143	0.010144	0.010145	0.010146	0.010146	0.010146
0.5200	0.013165	0.013160	0.013147	0.013124	0.013094	0.013055	0.013008	0.012955	0.012896	0.012831	0.012762	0.012689	0.012614	0.012536	0.012458	0.012379	0.012300	0.012223	0.012148	0.012075	0.012005	0.011937	0.011874	0.011814	0.011758	0.011706	0.011658	0.011614	0.011573	0.011537	0.011503	0.011473	0.011446	0.011422	0.011400	0.011379	0.011361	0.011343	0.011326	0.011310	0.011294	0.011277	0.011260	0.011242	0.011222	0.011201	0.011178	0.011152	0.011125	0.011095	0.011063	0.011028	0.010991	0.010952	0.010911	0.010868	0.010823	0.010777	0.010731	0.010684	0.010637	0.010589	0.010543	0.010498	0.010455	0.010414	0.010375	0.010339	0.010306	0.010274	0.010247	0.010223	0.010201	0.010183	0.010168	0.010156	0.010146	0.010139	0.010134	0.010130	0.010128	0.010128	0.010128	0.010129	0.010131	0.010133	0.010135	0.010136	0.010137	0.010138	0.010138
0.5300	0.013094	0.013090	0.013076	0.013053	0.013022	0.012983	0.012936	0.012882	0.012822	0.012756	0.012686	0.012612	0.012536	0.012457	0.012378	0.012298	0.012219	0.012141	0.012065	0.011991	0.011921	0.011854	0.011790	0.011731	0.011675	0.011624	0.011577	0.011534	0.011495	0.011460	0.011429	0.011401	0.011376	0.011354	0.011334	0.011316	0.011299	0.011284	0.011268	0.011255	0.011241	0.011226	0.011211	0.011195	0.011177	0.011157	0.011135	0.011111	0.011085	0.011056	0.011024	0.010990	0.010953	0.010915	0.010874	0.010831	0.010786	0.010741	0.010694	0.010647	0.010601	0.010554	0.010509	0.010464	0.010422	0.010381	0.010343	0.010307	0.010275	0.010245	0.010219	0.010196	0.010174	0.010158	0.010144	0.010133	0.010125	0.010119	0.010115	0.010113	0.010112	0.010113	0.010115	0.010117	0.010120	0.010123	0.010125	0.010127	0.010129	0.010130	0.010130
0.5400	0.013076	0.013071	0.013057	0.013034	0.013003	0.012963	0.012915	0.012860	0.012799	0.012732	0.012661	0.012586	0.012508	0.012428	0.012347	0.012266	0.012186	0.012107	0.012030	0.011955	0.011884	0.011816	0.011753	0.011693	0.011638	0.011587	0.011541	0.011498	0.011461	0.011427	0.011398	0.011372	0.011349	0.011329	0.011312	0.011296	0.011282	0.011270	0.011258	0.011246	0.011234	0.011222	0.011208	0.011194	0.011177	0.011159	0.011138	0.011115	0.011089	0.011061	0.011030	0.010996	0.010960	0.010921	0.010880	0.010837	0.010792	0.010747	0.010700	0.010653	0.010606	0.010560	0.010515	0.010471	0.010428	0.010388	0.010351	0.010316	0.010285	0.010256	0.010231	0.010209	0.010191	0.010176	0.010163	0.010154	0.010148	0.010144	0.010142	0.010141	0.010142	0.010145	0.010148	0.010152	0.010156	0.010160	0.010164	0.010167	0.010169	0.010171	0.010171
0.5500	0.013010	0.013006	0.012991	0.012968	0.012936	0.012884	0.012836	0.012780	0.012719	0.012651	0.012579	0.012503	0.012425	0.012344	0.012263	0.012180	0.012099	0.012019	0.011942	0.011867	0.011793	0.011724	0.011661	0.011602	0.011548	0.011498	0.011453	0.011412	0.011377	0.011345	0.011318	0.011294	0.011274	0.011256	0.011241	0.011229	0.011217	0.011207	0.011198	0.011189	0.011179	0.011169	0.011158	0.011145	0.011130	0.011113	0.011093	0.011071	0.011046	0.011018	0.010988	0.010954	0.010918	0.010879	0.010838	0.010795	0.010751	0.010705	0.010658	0.010612	0.010565	0.010519	0.010473	0.010430	0.010388	0.010349	0.010312	0.010278	0.010248	0.010216	0.010192	0.010172	0.010152	0.010139	0.010129	0.010121	0.010117	0.010115	0.010115	0.010116	0.010125	0.010130	0.010135	0.010141	0.010146	0.010151	0.010156	0.010160	0.010163	0.010165	0.010165
0.5600	0.012980	0.012976	0.012961	0.012938	0.012906	0.012865	0.012817	0.012761	0.012698	0.012630	0.012558	0.012481	0.012402	0.012320	0.012238	0.012155	0.012074	0.011994	0.011915	0.011841	0.011769	0.011702	0.011637	0.011577	0.011524	0.011476	0.011432	0.011394	0.011361	0.011332	0.011307	0.011285	0.011268	0.011253	0.011241	0.011231	0.011223	0.011216	0.011209	0.011203	0.011196	0.011188	0.011178	0.011167	0.011154	0.011138	0.011120	0.011099	0.011075	0.011047	0.011017	0.010981	0.010945	0.010906	0.010865	0.010822	0.010777	0.010732	0.010685	0.010638	0.010590	0.010544	0.010499	0.010456	0.010406	0.010368	0.010332	0.010300	0.010271	0.010245	0.010223	0.010205	0.010190	0.010178	0.010170	0.010165	0.010163	0.010163	0.010165	0.010169	0.010175	0.010181	0.010188	0.010195	0.010202	0.010209	0.010215	0.010220	0.010223	0.010225	0.010226
0.5700	0.012904	0.012899	0.012885	0.012862	0.012829	0.012788	0.012739	0.012683	0.012620	0.012552	0.012477	0.012401	0.012321	0.012240	0.012157	0.012075	0.011994	0.011914	0.011837	0.011762	0.011692	0.011626	0.011564	0.011508	0.011456	0.011410	0.011369	0.011333	0.011302	0.011277	0.011255	0.011238	0.011224	0.011213	0.011204	0.011198	0.011193	0.011190	0.011187	0.011184	0.011180	0.011174	0.011168	0.011159	0.011148	0.011134	0.011117	0.011097	0.011073	0.011046	0.011016	0.010983	0.010947	0.010908	0.010867	0.010823	0.010779	0.010732	0.010686	0.010639	0.010592	0.010546	0.010502	0.010459	0.010419	0.010376	0.010342	0.010311	0.010283	0.010259	0.010238	0.010222	0.010209	0.010200	0.010194	0.010192	0.010192	0.010195	0.010200	0.010206	0.010215	0.010224	0.010236	0.010245	0.010254	0.010263	0.010270	0.010276	0.010281	0.010283	0.010284
0.5800	0.012891	0.012886	0.012872	0.012848	0.012815	0.012773	0.012724	0.012667	0.012604	0.012534	0.012460	0.012383	0.012302	0.012219	0.012136	0.012052	0.011969	0.011889	0.011811	0.011737	0.011666	0.011600	0.011537	0.011482	0.011431	0.011386	0.011347	0.011314	0.011286	0.011262	0.011244	0.011230	0.011219	0.011212	0.011207	0.011205	0.011205	0.011204	0.011205	0.011205	0.011204	0.011202	0.011197	0.011191	0.011181	0.011168	0.011152	0.011133	0.011110	0.011083	0.011053	0.011019	0.010983	0.010943	0.010901	0.010856	0.010810	0.010763	0.010715	0.010668	0.010620	0.010574	0.010529	0.010486	0.010445	0.010402	0.010368	0.010338	0.010312	0.010288	0.010269	0.010254	0.010243	0.010236	0.010233	0.010233	0.010236	0.010242	0.010249	0.010259	0.010270	0.010281	0.010293	0.010305	0.010315	0.010325	0.010334	0.010341	0.010346	0.010349	0.010350
0.5900	0.012834	0.012829	0.012815	0.012791	0.012758	0.012716	0.012666	0.012609	0.012546	0.012476	0.012402	0.012324	0.012243	0.012160	0.012077	0.011993	0.011911	0.011831	0.011753	0.011679	0.011610	0.011545	0.011485	0.011431	0.011383	0.011340	0.011304	0.011274	0.011249	0.011230	0.011215	0.011205	0.011198	0.011196	0.011195	0.011197	0.011201	0.011205	0.011208	0.011204	0.011206	0.011208	0.011206	0.011201	0.011194	0.011183	0.011168	0.011149	0.011127	0.011101	0.011069	0.011036	0.010999	0.010959	0.010916	0.010871	0.010825	0.010777	0.010729	0.010681	0.010634	0.010587	0.010543	0.010500	0.010459	0.010423	0.010390	0.010360	0.010335	0.010314	0.010298	0.010285	0.010277	0.010273	0.010272	0.010275	0.010281	0.010290	0.010300	0.010313	0.010327	0.010341	0.010356	0.010370	0.010383	0.010396	0.010406	0.010415	0.010421	0.010425	0.010426
0.6000	0.012800	0.012795	0.012781	0.012757	0.012724	0.012682	0.012632	0.012575	0.012511	0.012441	0.012366	0.012288	0.012207	0.012124	0.012041	0.011957	0.011875	0.011795	0.011719	0.011645	0.011577	0.011513	0.011456	0.011403	0.011358	0.011319	0.011285	0.011258	0.011237	0.011221	0.011211	0.011205	0.011203	0.011205	0.011210	0.011216	0.011223	0.011232	0.011240	0.011247	0.011252	0.011256	0.011257	0.011255	0.011249	0.011239	0.011226	0.011208	0.011185	0.011159	0.011129	0.011095	0.011057	0.011016	0.010973	0.010928	0.010880	0.010830	0.010781	0.010733	0.010685	0.010639	0.010595	0.010553	0.010514	0.010479	0.010447	0.010419	0.010396	0.010377	0.010362	0.010352	0.010347	0.010346	0.010348	0.010355	0.010364	0.010376	0.010391	0.010407	0.010424	0.010441	0.010459	0.010476	0.010492	0.010507	0.010519	0.010529	0.010537	0.010541	0.010543
0.6100	0.012758	0.012753	0.012738	0.012714	0.012681	0.012639	0.012589	0.012531	0.012467	0.012397	0.012323	0.012244	0.012163	0.012080	0.011997	0.011914	0.011832	0.011753	0.011677	0.011605	0.011538	0.011476	0.011420	0.011371	0.011328	0.011292	0.011263	0.011240	0.011223	0.011212	0.011207	0.011206	0.011209	0.011216	0.011225	0.011237	0.011249	0.011262	0.011275	0.011286	0.011295	0.011302	0.011306	0.011307	0.011303	0.011295	0.011283	0.011266	0.011244	0.011218	0.011188	0.011150	0.011112	0.011071	0.011026	0.010980	0.010932	0.010883	0.010834	0.010785	0.010737	0.010691	0.010646	0.010605	0.010567	0.010532	0.010502	0.010476	0.010455	0.010438	0.010426	0.010420	0.010417	0.010420	0.010426	0.010436	0.010449	0.010466	0.010484	0.010504	0.010525	0.010547	0.010567	0.010588	0.010607	0.010624	0.010639	0.010650	0.010659	0.010664	0.010666
0.6200	0.012711	0.012706	0.012692	0.012668	0.012634	0.012592	0.012542	0.012485	0.012420	0.012350	0.012275	0.012197	0.012116	0.012033	0.011950	0.011867	0.011786	0.011707	0.011633	0.011563	0.011497	0.011438	0.011385	0.011338	0.011299	0.011266	0.011241	0.011222	0.011210	0.011204	0.011205	0.011210	0.011219	0.011232	0.011248	0.011265	0.011283	0.011301	0.011319	0.011335	0.011348	0.011359	0.011366	0.011369	0.011368	0.011362	0.011350	0.011334	0.011312	0.011286	0.011255	0.011220	0.011181	0.011139	0.011093	0.011046	0.010997	0.010946	0.010896	0.010846	0.010798	0.010751	0.010706	0.010665	0.010628	0.010594	0.010565	0.010541	0.010522	0.010508	0.010499	0.010496	0.010497	0.010503	0.010514	0.010528	0.010546	0.010567	0.010590	0.010615	0.010641	0.010667	0.010692	0.010717	0.010739	0.010759	0.010776	0.010790	0.010800	0.010807	0.010809
0.6300	0.012665	0.012660	0.012646	0.012622	0.012589	0.012545	0.012495	0.012438	0.012374	0.012304	0.012230	0.012152	0.012072	0.011990	0.011907	0.011825	0.011746	0.011669	0.011596	0.011528	0.011466	0.011409	0.011359	0.011316	0.011281	0.011254	0.011233	0.011220	0.011214	0.011214	0.011220	0.011231	0.011247	0.011266	0.011287	0.011311	0.011334	0.011358	0.011381	0.011402	0.011420	0.011435	0.011446	0.011452	0.011453	0.011448	0.011439	0.011424	0.011403	0.011377	0.011346	0.011311	0.011271	0.011228	0.011182	0.011134	0.011084	0.011034	0.010983	0.010933	0.010885	0.010838	0.010795	0.010754	0.010718	0.010686	0.010660	0.010638	0.010622	0.010612	0.010607	0.010607	0.010613	0.010624	0.010640	0.010659	0.010683	0.010709	0.010738	0.010768	0.010799	0.010830	0.010860	0.010888	0.010915	0.010938	0.010958	0.010974	0.010986	0.010993	0.010996
0.6400	0.012666	0.012661	0.012646	0.012622	0.012588	0.012546	0.012496	0.012437	0.012373	0.012303	0.012228	0.012149	0.012068	0.011986	0.011903	0.011822	0.011742	0.011666	0.011594	0.011528	0.011467	0.011413	0.011366	0.011326	0.011294	0.011271	0.011256	0.011248	0.011248	0.011254	0.011267	0.011286	0.011309	0.011335	0.011364	0.011394	0.011425	0.011455	0.011484	0.011512	0.011535	0.011554	0.011569	0.011578	0.011579	0.011577	0.011568	0.011553	0.011531	0.011505	0.011473	0.011436	0.011395	0.011350	0.011302	0.011252	0.011200	0.011148	0.011096	0.011044	0.010995	0.010945	0.010901	0.010861	0.010826	0.010796	0.010771	0.010752	0.010738	0.010731	0.010730	0.010735	0.010746	0.010762	0.010783	0.010807	0.010837	0.010869	0.010904	0.010940	0.010977	0.011013	0.011049	0.011083	0.011114	0.011141	0.011165	0.011183	0.011197	0.011206	0.011208
0.6500	0.012617	0.012612	0.012598	0.012573	0.012540	0.012497	0.012447	0.012389	0.012325	0.012255	0.012180	0.012102	0.012022	0.011941	0.011859	0.011779	0.011702	0.011628	0.011558	0.011494	0.011436	0.011386	0.011344	0.011309	0.011283	0.011266	0.011257	0.011256	0.011263	0.011277	0.011298	0.011324	0.011355	0.011389	0.011426	0.011464	0.011502	0.011539	0.011574	0.011607	0.011635	0.011659	0.011677	0.011690	0.011696	0.011695	0.011688	0.011674	0.011654	0.011628	0.011595	0.011557	0.011515	0.011469	0.011420	0.011368	0.011315	0.011261	0.011208	0.011156	0.011106	0.011059	0.011016	0.010977	0.010943	0.010915	0.010893	0.010872	0.010862	0.010859	0.010863	0.010873	0.010890	0.010912	0.010939	0.010971	0.011007	0.011052	0.011096	0.011139	0.011183	0.011226	0.011268	0.011307	0.011342	0.011374	0.011402	0.011424	0.011440	0.011449	0.011453
0.6600	0.012610	0.012605	0.012590	0.012566	0.012532	0.012490	0.012439	0.012380	0.012316	0.012246	0.012172	0.012094	0.012014	0.011933	0.011853	0.011774	0.011698	0.011626	0.011559	0.011498	0.011444	0.011398	0.011360	0.011331	0.011311	0.011300	0.011299	0.011306	0.011321	0.011343	0.011373	0.011408	0.011447	0.011490	0.011536	0.011582	0.011629	0.011674	0.011716	0.011755	0.011790	0.011819	0.011842	0.011858	0.011867	0.011869	0.011863	0.011850	0.011830	0.011803	0.011770	0.011731	0.011686	0.011639	0.011588	0.011535	0.011480	0.011425	0.011371	0.011318	0.011268	0.011222	0.011179	0.011142	0.011110	0.011084	0.011065	0.011052	0.011047	0.011049	0.011059	0.011075	0.011098	0.011128	0.011163	0.011203	0.011248	0.011295	0.011345	0.011396	0.011448	0.011499	0.011548	0.011594	0.011636	0.011674	0.011705	0.011731	0.011750	0.011761	0.011765
0.6700	0.012593	0.012588	0.012574	0.012549	0.012515	0.012473	0.012422	0.012364	0.012300	0.012230	0.012156	0.012078	0.011999	0.011919	0.011839	0.011762	0.011688	0.011618	0.011554	0.011496	0.011446	0.011405	0.011372	0.011349	0.011336	0.011333	0.011339	0.011354	0.011378	0.011410	0.011450	0.011495	0.011544	0.011597	0.011651	0.011707	0.011763	0.011816	0.011867	0.011913	0.011954	0.011988	0.012016	0.012036	0.012048	0.012051	0.012047	0.012035	0.012014	0.011987	0.011952	0.011912	0.011866	0.011817	0.011763	0.011708	0.011651	0.011595	0.011539	0.011485	0.011435	0.011388	0.011346	0.011310	0.011280	0.011257	0.011241	0.011233	0.011228	0.011237	0.011253	0.011276	0.011308	0.011346	0.011390	0.011440	0.011494	0.011552	0.011612	0.011673	0.011734	0.011794	0.011852	0.011906	0.011956	0.011999	0.012037	0.012066	0.012088	0.012101	0.012106
0.6800	0.012558	0.012553	0.012538	0.012514	0.012480	0.012438	0.012387	0.012329	0.012263	0.012194	0.012120	0.012044	0.011966	0.011887	0.011809	0.011734	0.011663	0.011596	0.011536	0.011483	0.011438	0.011402	0.011376	0.011361	0.011355	0.011363	0.011378	0.011403	0.011438	0.011480	0.011531	0.011587	0.011647	0.011711	0.011777	0.011844	0.011909	0.011972	0.012031	0.012085	0.012133	0.012174	0.012193	0.012218	0.012233	0.012239	0.012237	0.012225	0.012205	0.012177	0.012142	0.012100	0.012053	0.012002	0.011947	0.011890	0.011832	0.011774	0.011718	0.011664	0.011613	0.011567	0.011527	0.011492	0.011465	0.011446	0.011421	0.011419	0.011425	0.011440	0.011463	0.011495	0.011535	0.011582	0.011646	0.011705	0.011770	0.011839	0.011910	0.011982	0.012054	0.012124	0.012192	0.012255	0.012312	0.012363	0.012406	0.012440	0.012465	0.012481	0.012486
0.6900	0.012566	0.012561	0.012547	0.012522	0.012488	0.012446	0.012395	0.012337	0.012272	0.012203	0.012130	0.012054	0.011976	0.011899	0.011823	0.011749	0.011680	0.011617	0.011561	0.011512	0.011473	0.011443	0.011425	0.011417	0.011420	0.011435	0.011461	0.011508	0.011554	0.011609	0.011671	0.011740	0.011813	0.011890	0.011968	0.012046	0.012123	0.012196	0.012266	0.012328	0.012384	0.012431	0.012469	0.012496	0.012515	0.012523	0.012521	0.012510	0.012489	0.012460	0.012422	0.012378	0.012328	0.012274	0.012216	0.012156	0.012096	0.012035	0.011977	0.011922	0.011871	0.011825	0.011786	0.011751	0.011727	0.011711	0.011705	0.011709	0.011722	0.011745	0.011777	0.011818	0.011869	0.011928	0.011994	0.012067	0.012145	0.012226	0.012310	0.012395	0.012480	0.012563	0.012641	0.012715	0.012782	0.012842	0.012892	0.012932	0.012961	0.012979	0.012985
0.7000	0.012553	0.012548	0.012533	0.012509	0.012475	0.012433	0.012382	0.012324	0.012261	0.012192	0.012120	0.012045	0.011969	0.011893	0.011819	0.011749	0.011684	0.011625	0.011574	0.011531	0.011499	0.011477	0.011467	0.011469	0.011484	0.011510	0.011548	0.011597	0.011657	0.011726	0.011802	0.011885	0.011976	0.012067	0.012159	0.012252	0.012341	0.012425	0.012505	0.012577	0.012640	0.012695	0.012738	0.012771	0.012793	0.012804	0.012803	0.012792	0.012771	0.012740	0.012701	0.012655	0.012603	0.012546	0.012485	0.012423	0.012359	0.012297	0.012238	0.012182	0.012131	0.012086	0.012049	0.012020	0.012000	0.011990	0.011990	0.012001	0.012023	0.012056	0.012100	0.012154	0.012218	0.012292	0.012373	0.012461	0.012555	0.012653	0.012753	0.012854	0.012954	0.013052	0.013145	0.013232	0.013311	0.013381	0.013440	0.013487	0.013522	0.013542	0.013549
0.7100	0.012557	0.012552	0.012537	0.012513	0.012479	0.012437	0.012386	0.012329	0.012266	0.012197	0.012125	0.012051	0.011977	0.011904	0.011833	0.011766	0.011705	0.011651	0.011605	0.011569	0.011545	0.011532	0.011532	0.011545	0.011571	0.011611	0.011662	0.011726	0.011801	0.011885	0.011977	0.012076	0.012179	0.012286	0.012393	0.012499	0.012601	0.012699	0.012789	0.012871	0.012944	0.013006	0.013056	0.013094	0.013119	0.013131	0.013132	0.013121	0.013099	0.013068	0.013027	0.012978	0.012923	0.012864	0.012800	0.012736	0.012671	0.012608	0.012547	0.012491	0.012441	0.012398	0.012364	0.012339	0.012324	0.012320	0.012328	0.012349	0.012381	0.012426	0.012483	0.012552	0.012632	0.012721	0.012819	0.012924	0.013041	0.013157	0.013277	0.013396	0.013515	0.013630	0.013739	0.013842	0.013934	0.014016	0.014086	0.014141	0.014181	0.014206	0.014214
0.7200	0.012553	0.012548	0.012533	0.012508	0.012475	0.012432	0.012382	0.012325	0.012262	0.012195	0.012125	0.012052	0.011980	0.011909	0.011842	0.011779	0.011724	0.011676	0.011638	0.011611	0.011596	0.011594	0.011606	0.011632	0.011673	0.011728	0.011796	0.011878	0.011970	0.012073	0.012184	0.012302	0.012424	0.012551	0.012676	0.012798	0.012916	0.013028	0.013131	0.013225	0.013308	0.013378	0.013435	0.013478	0.013507	0.013522	0.013524	0.013513	0.013489	0.013454	0.013409	0.013357	0.013298	0.013234	0.013166	0.013098	0.013030	0.012964	0.012901	0.012844	0.012795	0.012754	0.012723	0.012703	0.012694	0.012698	0.012716	0.012746	0.012792	0.012851	0.012925	0.013012	0.013110	0.013219	0.013339	0.013466	0.013601	0.013740	0.013882	0.014025	0.014165	0.014302	0.014431	0.014552	0.014662	0.014758	0.014840	0.014905	0.014953	0.014982	0.014991
0.7300	0.012571	0.012566	0.012551	0.012526	0.012493	0.012450	0.012400	0.012344	0.012281	0.012215	0.012146	0.012076	0.012006	0.011938	0.011875	0.011817	0.011767	0.011726	0.011696	0.011678	0.011674	0.011685	0.011711	0.011752	0.011808	0.011880	0.011967	0.012067	0.012179	0.012301	0.012432	0.012570	0.012712	0.012855	0.012998	0.013137	0.013271	0.013398	0.013515	0.013620	0.013712	0.013791	0.013854	0.013902	0.013934	0.013951	0.013954	0.013942	0.013916	0.013880	0.013833	0.013777	0.013714	0.013647	0.013576	0.013505	0.013434	0.013367	0.013304	0.013248	0.013200	0.013161	0.013134	0.013120	0.013119	0.013132	0.013161	0.013205	0.013264	0.013339	0.013424	0.013529	0.013649	0.013780	0.013923	0.014076	0.014235	0.014400	0.014567	0.014735	0.014900	0.015061	0.015213	0.015354	0.015483	0.015596	0.015692	0.015768	0.015825	0.015859	0.015870
0.7400	0.012616	0.012611	0.012596	0.012571	0.012538	0.012495	0.012445	0.012389	0.012327	0.012261	0.012193	0.012125	0.012057	0.011993	0.011934	0.011871	0.011828	0.011796	0.011777	0.011774	0.011783	0.011806	0.011849	0.011909	0.011986	0.012080	0.012190	0.012314	0.012451	0.012599	0.012756	0.012920	0.013087	0.013255	0.013421	0.013582	0.013737	0.013882	0.014015	0.014133	0.014237	0.014325	0.014396	0.014449	0.014485	0.014503	0.014504	0.014490	0.014461	0.014420	0.014367	0.014305	0.014237	0.014163	0.014087	0.014010	0.013935	0.013864	0.013799	0.013742	0.013695	0.013660	0.013638	0.013630	0.013639	0.013664	0.013707	0.013767	0.013846	0.013943	0.014057	0.014189	0.014336	0.014497	0.014672	0.014857	0.015050	0.015249	0.015451	0.015653	0.015856	0.016048	0.016231	0.016401	0.016556	0.016692	0.016808	0.016900	0.016966	0.017007	0.017021
0.7500	0.012664	0.012659	0.012644	0.012619	0.012585	0.012543	0.012493	0.012438	0.012377	0.012313	0.012247	0.012181	0.012118	0.012058	0.012005	0.011960	0.011926	0.011905	0.011897	0.011905	0.011930	0.011973	0.012035	0.012116	0.012219	0.012341	0.012477	0.012628	0.012793	0.012969	0.013154	0.013345	0.013540	0.013735	0.013927	0.014112	0.014289	0.014453	0.014606	0.014740	0.014857	0.014955	0.015034	0.015092	0.015130	0.015149	0.015149	0.015132	0.015099	0.015052	0.014994	0.014926	0.014849	0.014768	0.014686	0.014604	0.014525	0.014450	0.014384	0.014327	0.014282	0.014251	0.014235	0.014237	0.014256	0.014296	0.014355	0.014435	0.014537	0.014659	0.014802	0.014963	0.015143	0.015340	0.015551	0.015774	0.016007	0.016248	0.016483	0.016731	0.016970	0.017201	0.017421	0.017625	0.017812	0.017975	0.018113	0.018223	0.018303	0.018352	0.018368
0.7600	0.012696	0.012691	0.012676	0.012651	0.012618	0.012576	0.012527	0.012472	0.012413	0.012351	0.012287	0.012222	0.012163	0.012110	0.012065	0.012030	0.012007	0.012002	0.012009	0.012035	0.012080	0.012145	0.012231	0.012339	0.012467	0.012616	0.012783	0.012967	0.013165	0.013376	0.013595	0.013820	0.014047	0.014273	0.014494	0.014707	0.014909	0.015096	0.015267	0.015418	0.015549	0.015657	0.015743	0.015806	0.015846	0.015864	0.015861	0.015840	0.015801	0.015747	0.015681	0.015605	0.015522	0.015434	0.015344	0.015256	0.015172	0.015095	0.015027	0.014971	0.014929	0.014903	0.014896	0.014909	0.014943	0.015000	0.015081	0.015185	0.015314	0.015467	0.015645	0.015844	0.016064	0.016305	0.016562	0.016833	0.017116	0.017405	0.017701	0.017994	0.018281	0.018560	0.018826	0.019072	0.019295	0.019491	0.019657	0.019790	0.019887	0.019945	0.019965
0.7700	0.012716	0.012711	0.012696	0.012672	0.012639	0.012598	0.012550	0.012497	0.012440	0.012381	0.012322	0.012266	0.012214	0.012169	0.012134	0.012111	0.012101	0.012109	0.012135	0.012182	0.012251	0.012343	0.012459	0.012598	0.012761	0.012945	0.013150	0.013373	0.013611	0.013861	0.014127	0.014392	0.014657	0.014919	0.015174	0.015419	0.015648	0.015860	0.016052	0.016221	0.016366	0.016485	0.016577	0.016644	0.016685	0.016702	0.016695	0.016668	0.016622	0.016560	0.016484	0.016398	0.016305	0.016208	0.016110	0.016014	0.015919	0.015839	0.015770	0.015716	0.015678	0.015660	0.015664	0.015692	0.015744	0.015823	0.015930	0.016065	0.016228	0.016420	0.016639	0.016884	0.017155	0.017448	0.017765	0.018094	0.018437	0.018788	0.019121	0.019475	0.019824	0.020161	0.020481	0.020778	0.021048	0.021286	0.021487	0.021648	0.021765	0.021836	0.021859
0.7800	0.012803	0.012798	0.012783	0.012759	0.012726	0.012686	0.012639	0.012587	0.012532	0.012476	0.012422	0.012371	0.012325	0.012290	0.012265	0.012256	0.012263	0.012290	0.012340	0.012412	0.012510	0.012634	0.012785	0.012963	0.013167	0.013395	0.013646	0.013916	0.014205	0.014504	0.014812	0.015123	0.015434	0.015740	0.016035	0.016316	0.016579	0.016819	0.017035	0.017224	0.017383	0.017513	0.017612	0.017681	0.017721	0.017733	0.017719	0.017682	0.017625	0.017550	0.017461	0.017361	0.017255	0.017145	0.017037	0.016932	0.016835	0.016749	0.016678	0.016625	0.016593	0.016584	0.016600	0.016645	0.016720	0.016827	0.016966	0.017138	0.017344	0.017583	0.017855	0.018158	0.018491	0.018851	0.019235	0.019639	0.020059	0.020489	0.020924	0.021359	0.021786	0.022199	0.022592	0.022958	0.023289	0.023582	0.023829	0.024026	0.024170	0.024258	0.024287
0.7900	0.012909	0.012904	0.012890	0.012866	0.012834	0.012794	0.012748	0.012699	0.012647	0.012595	0.012545	0.012502	0.012467	0.012442	0.012433	0.012440	0.012469	0.012520	0.012597	0.012701	0.012836	0.013000	0.013196	0.013421	0.013675	0.013957	0.014268	0.014597	0.014943	0.015301	0.015667	0.016036	0.016401	0.016757	0.017096	0.017419	0.017720	0.017993	0.018236	0.018449	0.018624	0.018764	0.018868	0.018937	0.018973	0.018978	0.018953	0.018903	0.018830	0.018735	0.018630	0.018513	0.018391	0.018266	0.018144	0.018028	0.017923	0.017833	0.017760	0.017710	0.017684	0.017687	0.017721	0.017789	0.017892	0.018033	0.018212	0.018431	0.018694	0.018993	0.019331	0.019707	0.020119	0.020564	0.021037	0.021534	0.022051	0.022580	0.023118	0.023653	0.024180	0.024691	0.025176	0.025627	0.026038	0.026400	0.026706	0.026951	0.027129	0.027238	0.027274
0.8000	0.012900	0.012895	0.012881	0.012859	0.012828	0.012791	0.012749	0.012703	0.012657	0.012613	0.012573	0.012541	0.012514	0.012507	0.012517	0.012535	0.012590	0.012677	0.012790	0.012935	0.013113	0.013384	0.013636	0.013922	0.014241	0.014591	0.014968	0.015372	0.015790	0.016222	0.016660	0.017097	0.017529	0.017947	0.018346	0.018730	0.019075	0.019385	0.019658	0.019891	0.020081	0.020230	0.020337	0.020403	0.020430	0.020422	0.020381	0.020312	0.020218	0.020105	0.019976	0.019838	0.019686	0.019543	0.019404	0.019275	0.019160	0.019063	0.018990	0.018944	0.018928	0.018947	0.019003	0.019100	0.019239	0.019425	0.019663	0.019942	0.020270	0.020645	0.021068	0.021537	0.022049	0.022604	0.023191	0.023808	0.024450	0.025107	0.025776	0.026442	0.027098	0.027734	0.028340	0.028904	0.029418	0.029871	0.030255	0.030562	0.030786	0.030922	0.030968
0.8100	0.013084	0.013080	0.013066	0.013043	0.013014	0.012978	0.012938	0.012896	0.012854	0.012817	0.012786	0.012765	0.012759	0.012771	0.012805	0.012865	0.012955	0.013079	0.013238	0.013437	0.013677	0.013959	0.014281	0.014645	0.015046	0.015483	0.015951	0.016449	0.016962	0.017486	0.018016	0.018542	0.019058	0.019553	0.020021	0.020457	0.020853	0.021206	0.021511	0.021767	0.021971	0.022125	0.022229	0.022285	0.022296	0.022266	0.022200	0.022102	0.021977	0.021832	0.021671	0.021501	0.021328	0.021158	0.020996	0.020847	0.020718	0.020612	0.020536	0.020494	0.020489	0.020527	0.020610	0.020743	0.020928	0.021168	0.021465	0.021820	0.022235	0.022708	0.023240	0.023828	0.024470	0.025161	0.025898	0.026672	0.027478	0.028308	0.029148	0.029989	0.030818	0.031625	0.032392	0.033110	0.033763	0.034340	0.034829	0.035221	0.035507	0.035681	0.035739
0.8200	0.013235	0.013230	0.013217	0.013196	0.013168	0.013135	0.013099	0.013062	0.013028	0.013000	0.012982	0.012979	0.012994	0.013032	0.013098	0.013196	0.013326	0.013501	0.013721	0.013988	0.014304	0.014669	0.015085	0.015549	0.016071	0.016622	0.017208	0.017822	0.018457	0.019102	0.019750	0.020388	0.021009	0.021600	0.022155	0.022664	0.023123	0.023524	0.023865	0.024144	0.024360	0.024513	0.024603	0.024639	0.024623	0.024559	0.024454	0.024314	0.024145	0.023955	0.023750	0.023538	0.023326	0.023119	0.022926	0.022752	0.022604	0.022487	0.022407	0.022370	0.022380	0.022443	0.022563	0.022743	0.022986	0.023298	0.023681	0.024137	0.024664	0.025266	0.025941	0.026687	0.027501	0.028378	0.029322	0.030308	0.031337	0.032395	0.033470	0.034548	0.035614	0.036651	0.037642	0.038569	0.039416	0.040167	0.040804	0.041314	0.041686	0.041913	0.041989
0.8300	0.013332	0.013328	0.013316	0.013296	0.013271	0.013243	0.013212	0.013184	0.013158	0.013144	0.013145	0.013165	0.013208	0.013282	0.013390	0.013539	0.013734	0.013979	0.014280	0.014639	0.015058	0.015538	0.016080	0.016679	0.017352	0.018058	0.018803	0.019590	0.020388	0.021197	0.022000	0.022786	0.023542	0.024257	0.024920	0.025521	0.026054	0.026513	0.026891	0.027190	0.027409	0.027550	0.027617	0.027616	0.027550	0.027432	0.027266	0.027063	0.026829	0.026574	0.026306	0.026034	0.025766	0.025510	0.025274	0.025066	0.024892	0.024759	0.024675	0.024644	0.024674	0.024769	0.024936	0.025179	0.025502	0.025910	0.026405	0.026992	0.027671	0.028445	0.029311	0.030268	0.031314	0.032444	0.033650	0.034923	0.036257	0.037630	0.039029	0.040437	0.041833	0.043195	0.044500	0.045725	0.046846	0.047840	0.048686	0.049365	0.049861	0.050164	0.050266
0.8400	0.013537	0.013533	0.013522	0.013505	0.013484	0.013460	0.013438	0.013420	0.013411	0.013416	0.013441	0.013491	0.013573	0.013694	0.013860	0.014078	0.014356	0.014698	0.015104	0.015590	0.016152	0.016792	0.017510	0.018299	0.019156	0.020072	0.021036	0.022037	0.023057	0.024082	0.025094	0.026077	0.027054	0.027931	0.028733	0.029448	0.030067	0.030585	0.030999	0.031307	0.031512	0.031618	0.031592	0.031525	0.031384	0.031176	0.030919	0.030620	0.030290	0.029940	0.029581	0.029224	0.028878	0.028551	0.028256	0.027999	0.027790	0.027635	0.027542	0.027520	0.027574	0.027712	0.027941	0.028265	0.028692	0.029226	0.029872	0.030634	0.031539	0.032546	0.033673	0.034921	0.036287	0.037766	0.039350	0.041027	0.042791	0.044613	0.046477	0.048360	0.050235	0.052071	0.053838	0.055501	0.057028	0.058387	0.059545	0.060477	0.061160	0.061577	0.061717
0.8500	0.013701	0.013698	0.013689	0.013676	0.013661	0.013645	0.013634	0.013631	0.013639	0.013671	0.013730	0.013823	0.013958	0.014145	0.014391	0.014705	0.015098	0.015575	0.016143	0.016812	0.017579	0.018448	0.019415	0.020296	0.021429	0.022647	0.023916	0.025494	0.026839	0.028182	0.029496	0.030760	0.031950	0.033045	0.034028	0.034884	0.035605	0.036188	0.036623	0.036915	0.037072	0.037101	0.037015	0.036825	0.036546	0.036188	0.035775	0.035321	0.034837	0.034338	0.033838	0.033337	0.032872	0.032442	0.032056	0.031727	0.031463	0.031274	0.031168	0.031153	0.031240	0.031436	0.031748	0.032186	0.032755	0.033465	0.034321	0.035329	0.036508	0.037837	0.039330	0.040988	0.042811	0.044788	0.046917	0.049181	0.051572	0.054055	0.056609	0.059202	0.061797	0.064352	0.066822	0.069160	0.071314	0.073238	0.074884	0.076213	0.077188	0.077784	0.077984
0.8600	0.013862	0.013860	0.013854	0.013846	0.013839	0.013835	0.013840	0.013859	0.013899	0.013967	0.014073	0.014227	0.014438	0.014719	0.015078	0.015533	0.016093	0.016768	0.017567	0.018501	0.019572	0.020820	0.022174	0.023674	0.025281	0.026985	0.028766	0.030594	0.032440	0.034265	0.036043	0.037724	0.039289	0.040695	0.041926	0.042962	0.043794	0.044417	0.044833	0.045050	0.045080	0.044940	0.044651	0.044234	0.043701	0.043093	0.042416	0.041705	0.040972	0.040236	0.039513	0.038819	0.038170	0.037578	0.037055	0.036614	0.036266	0.036021	0.035891	0.035885	0.036013	0.036295	0.036725	0.037321	0.038093	0.039053	0.040209	0.041572	0.043151	0.044953	0.046991	0.049257	0.051758	0.054489	0.057444	0.060619	0.063976	0.067496	0.071144	0.074874	0.078640	0.082370	0.086002	0.089460	0.092668	0.095547	0.098023	0.100028	0.101505	0.102410	0.102714
0.8700	0.014127	0.014126	0.014124	0.014124	0.014127	0.014140	0.014167	0.014217	0.014298	0.014421	0.014597	0.014840	0.015164	0.015587	0.016123	0.016796	0.017617	0.018605	0.019776	0.021145	0.022718	0.024497	0.026348	0.028528	0.030878	0.033373	0.035976	0.038640	0.041423	0.044051	0.046729	0.049080	0.051212	0.053079	0.054649	0.055899	0.056819	0.057413	0.057691	0.057675	0.057394	0.056881	0.056170	0.055297	0.054302	0.053218	0.052068	0.050902	0.049735	0.048592	0.047494	0.046461	0.045509	0.044653	0.043908	0.043287	0.042802	0.042466	0.042291	0.042289	0.042473	0.042857	0.043455	0.044280	0.045346	0.046679	0.048282	0.050177	0.052385	0.054913	0.057778	0.060992	0.064565	0.068499	0.072785	0.077424	0.082410	0.087678	0.093200	0.098897	0.104701	0.110517	0.116235	0.121732	0.126875	0.131529	0.135560	0.138842	0.141270	0.142762	0.143265
0.8800	0.014418	0.014419	0.014423	0.014429	0.014449	0.014485	0.014546	0.014641	0.014783	0.014987	0.015271	0.015653	0.016156	0.016805	0.017630	0.018655	0.019914	0.021435	0.023247	0.025376	0.027849	0.030662	0.033829	0.037320	0.041109	0.045140	0.049345	0.053633	0.057900	0.062037	0.065930	0.069474	0.072574	0.075158	0.077177	0.078607	0.079451	0.079733	0.079497	0.078802	0.077713	0.076300	0.074634	0.072780	0.070806	0.068765	0.066691	0.064659	0.062686	0.060803	0.059035	0.057403	0.055925	0.054616	0.053491	0.052561	0.051842	0.051347	0.051086	0.051076	0.051335	0.051878	0.052726	0.053902	0.055425	0.057324	0.059626	0.062361	0.065563	0.069260	0.073487	0.078275	0.083653	0.089644	0.096263	0.103515	0.111421	0.119891	0.128904	0.138360	0.148148	0.158113	0.168063	0.177770	0.186981	0.195420	0.202809	0.208883	0.213409	0.216202	0.217147
0.8900	0.014771	0.014775	0.014789	0.014815	0.014861	0.014934	0.015047	0.015216	0.015457	0.015794	0.016254	0.016868	0.017678	0.018720	0.020047	0.021719	0.023790	0.026338	0.029409	0.033075	0.037392	0.042415	0.048137	0.054550	0.061597	0.069170	0.077107	0.085198	0.093189	0.100805	0.107771	0.113828	0.118775	0.122472	0.124853	0.125934	0.125788	0.124545	0.122365	0.119427	0.115911	0.111988	0.107811	0.103512	0.099203	0.094942	0.090864	0.086986	0.083347	0.079973	0.076889	0.074107	0.071635	0.069482	0.067659	0.066170	0.065023	0.064231	0.063804	0.063758	0.064113	0.064904	0.066150	0.067884	0.070148	0.072989	0.076459	0.080618	0.085534	0.091282	0.097935	0.105580	0.114307	0.124202	0.135348	0.147816	0.161658	0.176967	0.193591	0.211501	0.230537	0.250441	0.270850	0.291285	0.311159	0.329786	0.346682	0.360611	0.371128	0.377680	0.379906
0.9000	0.015134	0.015143	0.015172	0.015226	0.015314	0.015449	0.015651	0.015942	0.016343	0.016914	0.017691	0.018734	0.020119	0.021935	0.024315	0.027356	0.030704	0.036142	0.042287	0.049907	0.059247	0.070578	0.084027	0.099848	0.117791	0.137697	0.159060	0.181080	0.202727	0.222790	0.240055	0.253488	0.262397	0.266522	0.266036	0.261466	0.253564	0.243184	0.231129	0.218141	0.204822	0.191632	0.178903	0.166850	0.155555	0.145063	0.135662	0.127157	0.119524	0.112723	0.106712	0.101448	0.096893	0.093012	0.089777	0.087166	0.085167	0.083774	0.082995	0.082841	0.083337	0.084519	0.086433	0.089137	0.092709	0.097240	0.102842	0.109651	0.117823	0.127548	0.139044	0.152566	0.168409	0.186904	0.208420	0.233362	0.262152	0.295214	0.333545	0.376341	0.424237	0.477090	0.534365	0.595000	0.657285	0.718806	0.776449	0.826736	0.866003	0.891049	0.899662
0.9100	0.015544	0.015561	0.015614	0.015712	0.015867	0.016109	0.016467	0.016984	0.017698	0.018727	0.020157	0.022128	0.024841	0.028733	0.033840	0.040818	0.050367	0.063469	0.081515	0.106419	0.140933	0.188855	0.255575	0.347609	0.473567	0.642867	0.863354	1.134941	1.438845	1.724082	1.923551	1.980907	1.894803	1.713673	1.490582	1.268690	1.068204	0.896272	0.752923	0.635231	0.538880	0.461016	0.397650	0.345916	0.303488	0.268523	0.239566	0.215486	0.195381	0.178533	0.164455	0.152685	0.142890	0.134804	0.128237	0.123035	0.119087	0.116323	0.114703	0.114219	0.114892	0.116774	0.119953	0.124553	0.130738	0.138730	0.148811	0.161344	0.176801	0.195758	0.218980	0.247444	0.282457	0.325577	0.378990	0.445523	0.528904	0.634135	0.767829	0.938786	1.158603	1.443502	1.810332	2.282331	2.883485	3.633736	4.535089	5.547336	6.539577	7.306569	7.599177
0.9200	0.016133	0.016164	0.016264	0.016448	0.016746	0.017204	0.017891	0.018907	0.020401	0.022593	0.025817	0.030602	0.037793	0.048826	0.066264	0.095023	0.145409	0.242085	0.455796	1.057134	3.845331	4.987733	6.253700	54.789159	29109.459308	19083181.821765	2.474646	3.018270	20.854241	1522286.199161	177.348990	994493.848723	20.056713	6.106071	4.206921	62030539.156458	99372.659300	157.110405	14.732264	15.277706	15.343521	4.969280	2.497289	1.531574	1.052088	0.777381	0.604397	0.488077	0.406011	0.346027	0.301019	0.266609	0.239979	0.219261	0.203183	0.190871	0.181719	0.175333	0.171455	0.169955	0.170811	0.174103	0.180017	0.188867	0.201115	0.217420	0.238702	0.266253	0.301908	0.348273	0.409211	0.490554	0.601440	0.756849	0.982773	1.327424	1.889414	2.897129	4.984420	10.489702	34.366545	37.655466	40.143289	394.968470	235488.323434	149924718.251242	12.857960	17.525475	81.018034	4977594.594558	698.015086
0.9300	0.016813	0.016876	0.017074	0.017448	0.018072	0.019071	0.020654	0.023175	0.027260	0.034083	0.046054	0.068768	0.117919	0.254780	0.975996	11030540.510672	52163.300475	42.887659	95.376662	15004.408014	14.777322	3617045.319675	0.187704	15.593476	16.353587	13.918055	386.341845	57025.131037	37628.640826	39.328290	134194.905363	115.008663	19645.633997	34557.440684	1707.025095	11.626654	16.145230	98.853115	0.310854	6144525.991137	31.020284	38342.040194	306.253709	178.215598	614927.018805	94153339.537596	10.837534	3.365502	1.782719	1.158217	0.838812	0.651340	0.531505	0.450615	0.393937	0.354183	0.326034	0.306908	0.295148	0.289820	0.290546	0.297413	0.310987	0.332383	0.363473	0.407207	0.468315	0.554198	0.678971	0.865644	1.161343	1.675223	2.700540	5.348231	18.160531	169637321.241280	1025270.789380	395.789372	742.744698	101314.538902	88.405529	19188422.306245	0.946447	192.882096	64.961383	50.948729	3717.521558	180366.367140	111641.359237	288.633002	511892.649955
0.9400	0.017665	0.017813	0.018352	0.019322	0.021087	0.024296	0.030398	0.043103	0.074541	0.189258	2.270728	4.179294	77.726117	344.502819	0.101087	199.477980	0.018687	0.341625	190.308812	8.188492	0.037404	8.445755	10.655677	0.055541	2.030578	0.022768	353.262251	6.793637	1184.762670	1856.289004	2.990243	7393.384044	452.695121	34.715162	2071.758630	0.084625	3.926002	0.439454	10.890851	68.815787	0.072080	14.772896	448.845901	3.796404	0.094649	4994.680374	2.360141	2587.375768	861.760654	133.552493	63.982854	6.285884	2.762922	1.697023	1.215929	0.956156	0.802856	0.709553	0.654828	0.628305	0.625490	0.645775	0.692166	0.772196	0.901010	1.108679	1.459749	2.114159	3.579309	8.481137	90.151689	184.888089	1452.963947	4817.432590	3.369570	7188.524472	0.154373	6.175116	1210.298232	44.800077	0.181848	120.999001	43.059712	0.767556	10.663017	0.163373	4097.952385	71.574842	3100.439086	16580.026797	10.852154
0.9500	0.018826	0.019473	0.021196	0.028221	0.047643	0.158716	980.681278	0.641275	11.857590	0.019272	0.094254	2.956345	26.554432	1695.814785	8.116032	0.463995	0.014835	1.337056	0.405025	0.993370	1.604547	0.986742	0.240700	63.815797	0.116193	426.205380	0.024204	3.154411	6.199350	20.497217	0.014352	49.165742	36.572584	21.871734	0.039417	198.268509	0.080821	40.713168	3.517334	0.935009	34.082591	1.306736	10.294202	3.992748	0.028607	18.407161	30.806801	8317.386201	1192.447364	42.170145	1.035990	0.287316	1295.323475	73.627063	80428.493477	21.331373	6.956541	4.139577	3.114622	2.698046	2.604013	2.776799	3.301191	4.523721	7.849016	24.870441	99171.149174	87.826486	1554.870325	0.367728	1.694529	65.032768	1545.106525	17524.407685	70.510149	24.565955	0.051798	9.398270	14.624501	4.549809	50.417675	3.798208	5.539165	206.441663	0.358202	1201.454412	0.094986	41.273716	71.850163	121.067562	0.033138
0.9600	0.020431	79757.803507	0.711842	11.410776	0.107534	0.597350	0.017036	353.205426	0.067535	0.386064	0.301446	0.014476	2.138619	9.982782	1.023729	10976.464650	0.028024	1.231053	0.863443	0.013483	33.037583	24540.516178	35053.972325	0.745698	15.790580	5.079240	27.802845	0.020916	113832.744064	344.192334	0.020187	2299.488756	1036052.371447	0.091296	345.205863	74.956925	17.312626	1.919249	19880.519880	699157.866934	26.896841	0.026077	39.774960	1.824047	0.059265	869450.945171	94.375963	1122.088250	9.653287	0.032360	7.724084	4.063390	13.853207	122401.810917	0.042791	262.554956	10.056700	13120.563834	1795.124251	824850210.044218	273.094491	841151874.550275	1865.431476	13890.700926	12.030590	286.414323	0.049446	135782.048544	15.595213	6.890052	10.386820	0.045999	20.835450	1343.599300	114.928209	1075680.553408	0.133063	6.020740	52.217525	0.046024	119.498836	985670.899397	107704.095083	4.265468	57.984215	118.981319	567.717135	0.162956	1836700.942111	4323.921178	0.054107
0.9700	0.022727	0.057705	0.082823	0.022571	0.034558	0.040851	0.101810	28.524713	0.093337	13.198131	0.019989	126.897122	3.220972	36.237326	9.323840	0.124908	0.212194	4.578614	18.247289	2.667765	0.021884	0.518596	0.022256	9.413634	0.450147	0.019222	32.265567	70.080851	0.099024	0.185528	111.502610	0.047562	0.144316	12.376354	602.057114	0.110124	0.381316	302.428071	0.048531	0.262870	0.561169	185.033006	1530.203683	436.774066	1.396496	2.876002	18.517578	92.618337	28.529238	523.973210	0.278385	98.026752	0.896220	422.962513	2.040932	48.858604	3.684008	0.806025	17.602707	1256.635125	3629.061081	1268.144056	19.732161	0.856667	4.000544	50.913947	2.945732	671.081404	1.495746	183.101779	0.340811	1165.723792	44.798859	243.364769	54.048306	3.701141	2.265364	527.237709	1878.685880	231.779593	0.719953	1.487126	0.093287	418.426901	1.398253	0.178633	913.015039	141.320199	0.381847	0.375988	353.927439
0.9800	0.026954	0.049289	8.379975	0.619927	0.072423	56.375249	0.543707	3.652713	0.017960	0.295443	0.016708	0.022199	0.396128	0.015394	6.146951	0.331367	595.425731	20958.377222	0.015208	0.267709	0.060793	5828.990803	4.552229	14.580315	0.032955	0.014548	0.670931	14.537585	1.883221	2.691650	10.109024	0.301714	0.208052	1.815570	19.685748	0.034152	0.368033	3.708363	1.676056	2098.612798	5.114980	0.921314	0.025557	16698.532622	614.679423	145.559514	3957.785661	0.034179	527.026383	2.795955	0.125270	1.432856	0.044572	53.153872	28.512861	1363.181579	2.629600	46.680057	5556.005041	18.045499	8.149708	19.338983	5797.963468	57.654335	3.320001	1950.903575	33.365377	79.880601	0.056121	2.967333	0.143413	2.958758	555.476081	0.053338	4270.322880	159.421639	2371.196778	74394.186009	0.048521	1.683101	6.148816	14922.567860	11.268437	32.953041	0.530538	0.057007	27.502265	26.582247	3.295131	4.599103	30.486868
0.9900	0.036168	0.041188	0.190690	0.066571	1.373538	0.037338	0.026256	0.023793	9.368884	3109720.306675	0.063065	0.549602	0.017587	0.210334	0.017980	19.361052	2.773219	0.708914	0.482646	0.237815	53773.624745	43.466990	2187.240400	0.101393	1198.337416	5409.446326	0.149769	1.384981	0.141158	0.020264	5.571381	0.019841	4.223342	6.387529	0.058758	639.376758	170.893148	0.166560	451.375325	60.594658	16052.254798	58.835187	212.944324	0.868144	1.874413	25.889543	14.280240	1.919080	10.660607	291.886294	690.581980	10291136.839570	42.213510	0.084317	15.601427	0.225138	962.795106	225.604340	16.846624	626.867265	7.908812	622.991231	20.189759	222.331001	957.632723	0.327625	15.220091	0.112740	91.280898	24715017.651876	680.375878	291.118844	10.720456	2.579586	14.531788	79.475468	9.163580	2.629601	230.326205	64.799227	128585.773877	153.792565	4625.611738	0.372815	2274.249615	9765.973542	0.314882	10.304278	5.818610	0.051770	15.451808


==> figures/Al/drag_anis_AlT800P11NT.dat <==
### B(beta,theta) for AlT800P11NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.013454	0.013457	0.013467	0.013485	0.013508	0.013538	0.013573	0.013614	0.013658	0.013706	0.013757	0.013810	0.013865	0.013920	0.013974	0.014028	0.014080	0.014130	0.014177	0.014220	0.014260	0.014296	0.014328	0.014354	0.014375	0.014392	0.014403	0.014409	0.014409	0.014404	0.014394	0.014379	0.014359	0.014334	0.014305	0.014269	0.014230	0.014188	0.014142	0.014093	0.014041	0.013987	0.013930	0.013871	0.013812	0.013751	0.013690	0.013628	0.013567	0.013507	0.013448	0.013390	0.013334	0.013280	0.013228	0.013179	0.013132	0.013087	0.013044	0.013004	0.012966	0.012931	0.012898	0.012867	0.012838	0.012810	0.012785	0.012761	0.012738	0.012717	0.012697	0.012678	0.012661	0.012644	0.012629	0.012614	0.012601	0.012588	0.012577	0.012567	0.012557	0.012548	0.012541	0.012534	0.012528	0.012523	0.012520	0.012517	0.012514	0.012513	0.012513
0.0200	0.013294	0.013298	0.013308	0.013325	0.013349	0.013378	0.013413	0.013453	0.013497	0.013544	0.013595	0.013647	0.013701	0.013755	0.013809	0.013862	0.013913	0.013963	0.014009	0.014052	0.014092	0.014127	0.014158	0.014184	0.014206	0.014222	0.014233	0.014240	0.014240	0.014236	0.014227	0.014212	0.014193	0.014169	0.014141	0.014108	0.014071	0.014030	0.013985	0.013937	0.013886	0.013833	0.013777	0.013720	0.013661	0.013601	0.013542	0.013482	0.013422	0.013363	0.013305	0.013249	0.013194	0.013142	0.013091	0.013043	0.012997	0.012953	0.012912	0.012873	0.012837	0.012802	0.012770	0.012740	0.012712	0.012686	0.012661	0.012638	0.012616	0.012596	0.012576	0.012558	0.012541	0.012525	0.012510	0.012496	0.012482	0.012470	0.012459	0.012449	0.012439	0.012431	0.012424	0.012417	0.012412	0.012407	0.012403	0.012400	0.012398	0.012397	0.012397
0.0300	0.013141	0.013145	0.013155	0.013171	0.013194	0.013223	0.013258	0.013297	0.013340	0.013387	0.013436	0.013488	0.013541	0.013594	0.013647	0.013700	0.013750	0.013799	0.013845	0.013888	0.013927	0.013962	0.013992	0.014018	0.014040	0.014056	0.014068	0.014074	0.014075	0.014071	0.014062	0.014049	0.014030	0.014007	0.013979	0.013947	0.013910	0.013870	0.013827	0.013780	0.013731	0.013679	0.013624	0.013569	0.013512	0.013454	0.013395	0.013337	0.013279	0.013222	0.013166	0.013111	0.013057	0.013006	0.012957	0.012910	0.012865	0.012823	0.012783	0.012745	0.012709	0.012676	0.012645	0.012616	0.012588	0.012563	0.012539	0.012516	0.012495	0.012475	0.012457	0.012439	0.012423	0.012407	0.012393	0.012380	0.012367	0.012355	0.012345	0.012335	0.012326	0.012318	0.012311	0.012305	0.012300	0.012295	0.012292	0.012289	0.012287	0.012286	0.012285
0.0400	0.012994	0.012997	0.013007	0.013024	0.013046	0.013075	0.013108	0.013147	0.013189	0.013235	0.013284	0.013335	0.013387	0.013440	0.013492	0.013543	0.013593	0.013641	0.013686	0.013728	0.013767	0.013801	0.013832	0.013858	0.013879	0.013895	0.013906	0.013913	0.013914	0.013910	0.013902	0.013888	0.013870	0.013847	0.013820	0.013789	0.013753	0.013714	0.013672	0.013626	0.013578	0.013527	0.013474	0.013420	0.013364	0.013307	0.013250	0.013194	0.013138	0.013082	0.013027	0.012973	0.012922	0.012872	0.012824	0.012778	0.012734	0.012693	0.012654	0.012617	0.012583	0.012550	0.012520	0.012492	0.012465	0.012441	0.012417	0.012396	0.012375	0.012356	0.012338	0.012321	0.012305	0.012290	0.012276	0.012263	0.012251	0.012239	0.012229	0.012220	0.012211	0.012203	0.012196	0.012190	0.012184	0.012180	0.012176	0.012174	0.012172	0.012171	0.012170
0.0500	0.012852	0.012855	0.012865	0.012881	0.012903	0.012931	0.012964	0.013001	0.013043	0.013088	0.013136	0.013185	0.013236	0.013288	0.013339	0.013390	0.013439	0.013486	0.013530	0.013571	0.013609	0.013643	0.013672	0.013698	0.013719	0.013734	0.013746	0.013752	0.013753	0.013750	0.013742	0.013729	0.013711	0.013689	0.013662	0.013632	0.013597	0.013559	0.013518	0.013473	0.013426	0.013377	0.013325	0.013272	0.013218	0.013163	0.013107	0.013052	0.012997	0.012942	0.012889	0.012837	0.012786	0.012738	0.012691	0.012647	0.012605	0.012565	0.012527	0.012491	0.012458	0.012427	0.012397	0.012370	0.012345	0.012321	0.012298	0.012277	0.012257	0.012239	0.012221	0.012205	0.012190	0.012175	0.012162	0.012149	0.012137	0.012126	0.012116	0.012107	0.012098	0.012091	0.012084	0.012078	0.012073	0.012069	0.012066	0.012063	0.012061	0.012060	0.012059
0.0600	0.012715	0.012719	0.012728	0.012744	0.012766	0.012793	0.012825	0.012862	0.012903	0.012947	0.012993	0.013042	0.013092	0.013142	0.013192	0.013242	0.013290	0.013336	0.013379	0.013419	0.013456	0.013489	0.013518	0.013543	0.013564	0.013579	0.013590	0.013597	0.013598	0.013595	0.013587	0.013574	0.013557	0.013535	0.013509	0.013480	0.013446	0.013409	0.013368	0.013325	0.013279	0.013231	0.013180	0.013129	0.013076	0.013022	0.012968	0.012914	0.012860	0.012807	0.012755	0.012705	0.012655	0.012608	0.012562	0.012519	0.012478	0.012439	0.012403	0.012368	0.012336	0.012306	0.012277	0.012251	0.012226	0.012203	0.012182	0.012161	0.012142	0.012124	0.012107	0.012091	0.012076	0.012062	0.012049	0.012037	0.012026	0.012015	0.012005	0.011996	0.011988	0.011981	0.011974	0.011969	0.011964	0.011960	0.011956	0.011954	0.011952	0.011951	0.011950
0.0700	0.012582	0.012585	0.012594	0.012610	0.012631	0.012657	0.012688	0.012724	0.012764	0.012807	0.012852	0.012900	0.012948	0.012997	0.013046	0.013094	0.013141	0.013186	0.013228	0.013267	0.013304	0.013336	0.013364	0.013388	0.013408	0.013424	0.013434	0.013440	0.013442	0.013438	0.013430	0.013418	0.013401	0.013380	0.013355	0.013326	0.013293	0.013257	0.013217	0.013175	0.013130	0.013083	0.013034	0.012984	0.012932	0.012880	0.012827	0.012775	0.012721	0.012670	0.012619	0.012570	0.012522	0.012476	0.012432	0.012390	0.012352	0.012314	0.012279	0.012245	0.012214	0.012185	0.012157	0.012132	0.012108	0.012085	0.012064	0.012044	0.012025	0.012008	0.011992	0.011976	0.011962	0.011948	0.011935	0.011923	0.011912	0.011902	0.011892	0.011883	0.011876	0.011868	0.011862	0.011856	0.011852	0.011847	0.011844	0.011842	0.011840	0.011839	0.011838
0.0800	0.012456	0.012459	0.012468	0.012483	0.012504	0.012529	0.012560	0.012596	0.012634	0.012676	0.012720	0.012766	0.012814	0.012861	0.012909	0.012956	0.013001	0.013045	0.013086	0.013124	0.013159	0.013190	0.013218	0.013242	0.013261	0.013276	0.013286	0.013292	0.013293	0.013290	0.013283	0.013271	0.013254	0.013234	0.013208	0.013180	0.013148	0.013112	0.013074	0.013033	0.012990	0.012944	0.012896	0.012847	0.012797	0.012746	0.012695	0.012644	0.012593	0.012543	0.012495	0.012447	0.012401	0.012357	0.012314	0.012273	0.012235	0.012198	0.012164	0.012132	0.012101	0.012073	0.012046	0.012021	0.011998	0.011976	0.011956	0.011937	0.011919	0.011902	0.011886	0.011871	0.011857	0.011844	0.011832	0.011820	0.011809	0.011799	0.011790	0.011782	0.011774	0.011767	0.011761	0.011755	0.011751	0.011747	0.011744	0.011741	0.011739	0.011738	0.011738
0.0900	0.012335	0.012338	0.012346	0.012361	0.012381	0.012406	0.012435	0.012469	0.012506	0.012547	0.012590	0.012634	0.012680	0.012726	0.012773	0.012818	0.012862	0.012904	0.012944	0.012981	0.013015	0.013046	0.013072	0.013095	0.013114	0.013128	0.013138	0.013144	0.013145	0.013142	0.013134	0.013122	0.013106	0.013086	0.013062	0.013035	0.013003	0.012969	0.012932	0.012892	0.012849	0.012805	0.012759	0.012711	0.012663	0.012613	0.012564	0.012514	0.012465	0.012417	0.012369	0.012323	0.012278	0.012235	0.012194	0.012154	0.012117	0.012081	0.012048	0.012017	0.011987	0.011960	0.011934	0.011910	0.011887	0.011866	0.011847	0.011828	0.011810	0.011793	0.011778	0.011763	0.011750	0.011737	0.011725	0.011714	0.011703	0.011694	0.011685	0.011676	0.011669	0.011662	0.011656	0.011651	0.011646	0.011643	0.011640	0.011637	0.011635	0.011634	0.011634
0.1000	0.012216	0.012219	0.012228	0.012241	0.012261	0.012285	0.012313	0.012346	0.012382	0.012421	0.012463	0.012506	0.012550	0.012595	0.012639	0.012683	0.012726	0.012766	0.012805	0.012841	0.012873	0.012903	0.012928	0.012950	0.012968	0.012982	0.012992	0.012997	0.012998	0.012995	0.012987	0.012976	0.012960	0.012940	0.012917	0.012890	0.012860	0.012826	0.012789	0.012751	0.012709	0.012666	0.012621	0.012575	0.012528	0.012480	0.012432	0.012384	0.012336	0.012289	0.012244	0.012199	0.012156	0.012114	0.012074	0.012036	0.012000	0.011965	0.011933	0.011901	0.011872	0.011846	0.011821	0.011798	0.011776	0.011755	0.011736	0.011719	0.011702	0.011686	0.011671	0.011657	0.011644	0.011631	0.011620	0.011610	0.011599	0.011590	0.011581	0.011573	0.011566	0.011559	0.011554	0.011548	0.011544	0.011540	0.011537	0.011535	0.011533	0.011532	0.011532
0.1100	0.012100	0.012102	0.012110	0.012124	0.012142	0.012166	0.012193	0.012225	0.012259	0.012297	0.012337	0.012379	0.012421	0.012464	0.012507	0.012550	0.012591	0.012630	0.012667	0.012702	0.012733	0.012761	0.012786	0.012807	0.012824	0.012837	0.012846	0.012851	0.012852	0.012849	0.012841	0.012830	0.012814	0.012795	0.012772	0.012746	0.012716	0.012684	0.012648	0.012611	0.012571	0.012529	0.012485	0.012440	0.012395	0.012348	0.012302	0.012255	0.012209	0.012164	0.012118	0.012075	0.012033	0.011993	0.011954	0.011917	0.011882	0.011849	0.011818	0.011789	0.011761	0.011735	0.011711	0.011689	0.011668	0.011648	0.011629	0.011612	0.011596	0.011580	0.011566	0.011552	0.011539	0.011527	0.011516	0.011505	0.011496	0.011485	0.011477	0.011469	0.011462	0.011455	0.011450	0.011445	0.011440	0.011437	0.011434	0.011432	0.011430	0.011429	0.011429
0.1200	0.011991	0.011994	0.012002	0.012015	0.012032	0.012055	0.012081	0.012111	0.012145	0.012181	0.012219	0.012259	0.012300	0.012342	0.012384	0.012424	0.012464	0.012501	0.012537	0.012570	0.012600	0.012627	0.012651	0.012671	0.012687	0.012700	0.012708	0.012713	0.012713	0.012710	0.012702	0.012691	0.012676	0.012657	0.012635	0.012608	0.012580	0.012548	0.012514	0.012477	0.012438	0.012397	0.012355	0.012312	0.012268	0.012223	0.012178	0.012133	0.012088	0.012044	0.012001	0.011959	0.011918	0.011879	0.011841	0.011806	0.011772	0.011740	0.011710	0.011681	0.011655	0.011630	0.011607	0.011585	0.011564	0.011545	0.011527	0.011510	0.011494	0.011479	0.011465	0.011452	0.011440	0.011428	0.011417	0.011407	0.011397	0.011388	0.011380	0.011372	0.011365	0.011359	0.011353	0.011348	0.011344	0.011340	0.011337	0.011335	0.011334	0.011333	0.011332
0.1300	0.011886	0.011889	0.011896	0.011908	0.011925	0.011947	0.011972	0.012001	0.012034	0.012069	0.012106	0.012144	0.012183	0.012223	0.012262	0.012301	0.012339	0.012375	0.012409	0.012440	0.012469	0.012495	0.012517	0.012536	0.012552	0.012564	0.012572	0.012576	0.012576	0.012572	0.012565	0.012553	0.012538	0.012520	0.012498	0.012473	0.012445	0.012414	0.012381	0.012345	0.012308	0.012268	0.012227	0.012185	0.012141	0.012097	0.012054	0.012010	0.011967	0.011925	0.011883	0.011843	0.011803	0.011766	0.011730	0.011695	0.011663	0.011632	0.011602	0.011575	0.011549	0.011525	0.011502	0.011481	0.011461	0.011442	0.011425	0.011409	0.011393	0.011379	0.011365	0.011352	0.011340	0.011329	0.011318	0.011308	0.011298	0.011290	0.011282	0.011274	0.011267	0.011261	0.011256	0.011251	0.011247	0.011243	0.011240	0.011238	0.011237	0.011236	0.011235
0.1400	0.011785	0.011787	0.011795	0.011806	0.011823	0.011843	0.011867	0.011895	0.011926	0.011959	0.011994	0.012030	0.012068	0.012106	0.012143	0.012180	0.012216	0.012251	0.012283	0.012313	0.012340	0.012365	0.012386	0.012404	0.012419	0.012430	0.012437	0.012441	0.012441	0.012437	0.012429	0.012418	0.012403	0.012385	0.012364	0.012340	0.012312	0.012282	0.012250	0.012215	0.012179	0.012141	0.012101	0.012060	0.012018	0.011976	0.011934	0.011892	0.011850	0.011809	0.011769	0.011730	0.011692	0.011656	0.011621	0.011587	0.011556	0.011526	0.011498	0.011471	0.011446	0.011423	0.011401	0.011380	0.011361	0.011343	0.011326	0.011310	0.011295	0.011281	0.011268	0.011255	0.011243	0.011232	0.011222	0.011212	0.011203	0.011194	0.011186	0.011179	0.011172	0.011166	0.011161	0.011156	0.011152	0.011149	0.011146	0.011144	0.011142	0.011141	0.011141
0.1500	0.011688	0.011690	0.011697	0.011708	0.011723	0.011743	0.011766	0.011792	0.011821	0.011852	0.011886	0.011920	0.011956	0.011991	0.012027	0.012062	0.012096	0.012129	0.012159	0.012188	0.012214	0.012237	0.012257	0.012274	0.012287	0.012297	0.012304	0.012307	0.012306	0.012302	0.012294	0.012283	0.012268	0.012251	0.012230	0.012206	0.012180	0.012151	0.012119	0.012086	0.012050	0.012013	0.011975	0.011936	0.011896	0.011856	0.011815	0.011774	0.011734	0.011695	0.011656	0.011618	0.011582	0.011547	0.011513	0.011481	0.011451	0.011422	0.011395	0.011369	0.011345	0.011323	0.011301	0.011281	0.011262	0.011244	0.011228	0.011213	0.011198	0.011184	0.011171	0.011159	0.011148	0.011137	0.011127	0.011117	0.011108	0.011100	0.011092	0.011085	0.011079	0.011073	0.011068	0.011063	0.011059	0.011056	0.011053	0.011051	0.011049	0.011048	0.011048
0.1600	0.011595	0.011597	0.011603	0.011614	0.011629	0.011647	0.011669	0.011693	0.011721	0.011751	0.011782	0.011815	0.011849	0.011882	0.011916	0.011949	0.011981	0.012012	0.012041	0.012068	0.012092	0.012113	0.012132	0.012148	0.012159	0.012168	0.012174	0.012176	0.012175	0.012171	0.012163	0.012152	0.012137	0.012120	0.012099	0.012076	0.012050	0.012022	0.011992	0.011959	0.011925	0.011888	0.011851	0.011813	0.011775	0.011736	0.011696	0.011657	0.011619	0.011581	0.011544	0.011507	0.011472	0.011438	0.011406	0.011375	0.011346	0.011318	0.011292	0.011267	0.011244	0.011222	0.011201	0.011182	0.011163	0.011146	0.011130	0.011116	0.011101	0.011088	0.011076	0.011064	0.011051	0.011041	0.011031	0.011022	0.011013	0.011005	0.010997	0.010990	0.010984	0.010978	0.010973	0.010968	0.010965	0.010961	0.010958	0.010956	0.010955	0.010954	0.010954
0.1700	0.011501	0.011503	0.011509	0.011519	0.011533	0.011549	0.011570	0.011593	0.011619	0.011648	0.011677	0.011708	0.011740	0.011772	0.011804	0.011836	0.011866	0.011895	0.011922	0.011947	0.011970	0.011990	0.012002	0.012017	0.012028	0.012036	0.012041	0.012043	0.012041	0.012036	0.012028	0.012017	0.012003	0.011985	0.011965	0.011942	0.011917	0.011889	0.011860	0.011828	0.011795	0.011760	0.011724	0.011687	0.011650	0.011612	0.011574	0.011536	0.011499	0.011462	0.011426	0.011391	0.011357	0.011324	0.011293	0.011263	0.011235	0.011208	0.011182	0.011158	0.011136	0.011115	0.011095	0.011076	0.011057	0.011041	0.011025	0.011010	0.010996	0.010983	0.010971	0.010959	0.010948	0.010935	0.010925	0.010916	0.010908	0.010900	0.010892	0.010885	0.010879	0.010873	0.010868	0.010864	0.010860	0.010857	0.010854	0.010852	0.010851	0.010850	0.010849
0.1800	0.011419	0.011421	0.011427	0.011436	0.011449	0.011465	0.011484	0.011506	0.011530	0.011556	0.011584	0.011613	0.011642	0.011672	0.011702	0.011731	0.011759	0.011786	0.011811	0.011834	0.011855	0.011873	0.011889	0.011902	0.011912	0.011919	0.011924	0.011925	0.011923	0.011917	0.011909	0.011898	0.011884	0.011867	0.011847	0.011825	0.011801	0.011774	0.011745	0.011715	0.011683	0.011649	0.011615	0.011580	0.011544	0.011508	0.011471	0.011435	0.011399	0.011363	0.011329	0.011295	0.011263	0.011231	0.011201	0.011172	0.011145	0.011119	0.011094	0.011071	0.011049	0.011029	0.011010	0.010991	0.010974	0.010958	0.010943	0.010929	0.010916	0.010903	0.010891	0.010880	0.010869	0.010859	0.010849	0.010840	0.010832	0.010824	0.010816	0.010810	0.010804	0.010798	0.010793	0.010789	0.010785	0.010782	0.010780	0.010778	0.010776	0.010775	0.010775
0.1900	0.011334	0.011335	0.011341	0.011350	0.011361	0.011376	0.011394	0.011415	0.011438	0.011462	0.011488	0.011516	0.011543	0.011571	0.011599	0.011626	0.011653	0.011678	0.011701	0.011723	0.011742	0.011759	0.011773	0.011784	0.011794	0.011800	0.011803	0.011804	0.011801	0.011796	0.011787	0.011776	0.011762	0.011746	0.011726	0.011705	0.011681	0.011655	0.011628	0.011598	0.011567	0.011535	0.011499	0.011465	0.011430	0.011395	0.011361	0.011326	0.011292	0.011258	0.011225	0.011193	0.011161	0.011131	0.011103	0.011075	0.011048	0.011023	0.011000	0.010978	0.010957	0.010937	0.010918	0.010901	0.010884	0.010869	0.010854	0.010840	0.010827	0.010815	0.010803	0.010792	0.010782	0.010772	0.010763	0.010754	0.010746	0.010739	0.010732	0.010725	0.010719	0.010714	0.010709	0.010705	0.010701	0.010698	0.010696	0.010694	0.010692	0.010692	0.010691
0.2000	0.011240	0.011242	0.011247	0.011255	0.011266	0.011280	0.011296	0.011315	0.011336	0.011359	0.011382	0.011407	0.011432	0.011458	0.011483	0.011508	0.011532	0.011556	0.011578	0.011597	0.011627	0.011642	0.011655	0.011665	0.011673	0.011679	0.011681	0.011681	0.011678	0.011672	0.011663	0.011652	0.011638	0.011621	0.011602	0.011581	0.011558	0.011533	0.011501	0.011473	0.011443	0.011412	0.011380	0.011347	0.011313	0.011280	0.011246	0.011213	0.011180	0.011147	0.011115	0.011083	0.011053	0.011024	0.010996	0.010970	0.010944	0.010920	0.010898	0.010876	0.010856	0.010836	0.010818	0.010801	0.010785	0.010769	0.010755	0.010741	0.010729	0.010716	0.010705	0.010694	0.010683	0.010674	0.010665	0.010656	0.010648	0.010640	0.010633	0.010627	0.010621	0.010624	0.010620	0.010616	0.010612	0.010609	0.010606	0.010605	0.010603	0.010602	0.010602
0.2100	0.011177	0.011178	0.011183	0.011190	0.011200	0.011213	0.011228	0.011246	0.011265	0.011286	0.011308	0.011330	0.011354	0.011375	0.011398	0.011421	0.011445	0.011466	0.011485	0.011503	0.011518	0.011532	0.011544	0.011553	0.011560	0.011563	0.011565	0.011564	0.011560	0.011553	0.011544	0.011528	0.011514	0.011498	0.011480	0.011459	0.011437	0.011413	0.011387	0.011360	0.011331	0.011301	0.011271	0.011239	0.011208	0.011176	0.011144	0.011112	0.011080	0.011049	0.011018	0.010989	0.010960	0.010933	0.010906	0.010881	0.010856	0.010833	0.010812	0.010790	0.010771	0.010752	0.010734	0.010718	0.010703	0.010688	0.010674	0.010661	0.010649	0.010637	0.010626	0.010616	0.010606	0.010596	0.010587	0.010579	0.010571	0.010564	0.010557	0.010551	0.010546	0.010540	0.010536	0.010532	0.010528	0.010525	0.010523	0.010521	0.010520	0.010519	0.010519
0.2200	0.011092	0.011093	0.011097	0.011104	0.011113	0.011125	0.011139	0.011155	0.011172	0.011191	0.011211	0.011232	0.011253	0.011274	0.011296	0.011316	0.011336	0.011355	0.011372	0.011394	0.011409	0.011420	0.011431	0.011438	0.011444	0.011447	0.011448	0.011446	0.011442	0.011435	0.011426	0.011415	0.011401	0.011385	0.011367	0.011347	0.011325	0.011302	0.011277	0.011250	0.011223	0.011194	0.011164	0.011134	0.011104	0.011073	0.011042	0.011012	0.010981	0.010951	0.010922	0.010894	0.010865	0.010838	0.010813	0.010789	0.010765	0.010743	0.010722	0.010701	0.010683	0.010665	0.010648	0.010632	0.010617	0.010603	0.010589	0.010576	0.010564	0.010551	0.010540	0.010530	0.010520	0.010511	0.010502	0.010494	0.010487	0.010479	0.010473	0.010467	0.010461	0.010457	0.010452	0.010448	0.010445	0.010442	0.010440	0.010438	0.010436	0.010436	0.010435
0.2300	0.011029	0.011030	0.011034	0.011040	0.011049	0.011059	0.011072	0.011086	0.011102	0.011120	0.011138	0.011156	0.011176	0.011195	0.011214	0.011232	0.011250	0.011267	0.011282	0.011296	0.011308	0.011319	0.011327	0.011334	0.011338	0.011340	0.011340	0.011337	0.011333	0.011326	0.011316	0.011305	0.011291	0.011275	0.011257	0.011238	0.011216	0.011194	0.011169	0.011143	0.011117	0.011089	0.011061	0.011032	0.011002	0.010973	0.010943	0.010914	0.010885	0.010857	0.010829	0.010801	0.010775	0.010749	0.010725	0.010701	0.010679	0.010658	0.010637	0.010618	0.010600	0.010582	0.010566	0.010550	0.010535	0.010522	0.010508	0.010496	0.010484	0.010472	0.010462	0.010451	0.010442	0.010433	0.010424	0.010416	0.010409	0.010402	0.010395	0.010389	0.010384	0.010379	0.010375	0.010371	0.010368	0.010365	0.010362	0.010361	0.010359	0.010359	0.010358
0.2400	0.010958	0.010959	0.010962	0.010968	0.010975	0.010985	0.010996	0.011009	0.011023	0.011038	0.011054	0.011070	0.011087	0.011104	0.011121	0.011137	0.011152	0.011167	0.011180	0.011192	0.011202	0.011211	0.011218	0.011223	0.011224	0.011225	0.011224	0.011220	0.011215	0.011207	0.011194	0.011183	0.011169	0.011153	0.011136	0.011117	0.011096	0.011074	0.011051	0.011026	0.011000	0.010973	0.010946	0.010918	0.010890	0.010862	0.010833	0.010805	0.010777	0.010750	0.010723	0.010697	0.010672	0.010647	0.010623	0.010601	0.010579	0.010558	0.010538	0.010520	0.010501	0.010484	0.010468	0.010453	0.010438	0.010424	0.010411	0.010399	0.010387	0.010376	0.010366	0.010356	0.010346	0.010337	0.010329	0.010321	0.010313	0.010306	0.010300	0.010294	0.010289	0.010284	0.010284	0.010280	0.010276	0.010274	0.010271	0.010270	0.010269	0.010269	0.010268
0.2500	0.010891	0.010892	0.010895	0.010899	0.010906	0.010915	0.010924	0.010936	0.010949	0.010963	0.010977	0.010992	0.011007	0.011022	0.011036	0.011051	0.011064	0.011076	0.011087	0.011098	0.011106	0.011113	0.011119	0.011123	0.011125	0.011125	0.011123	0.011119	0.011113	0.011105	0.011094	0.011083	0.011069	0.011054	0.011037	0.011019	0.010999	0.010978	0.010955	0.010932	0.010907	0.010882	0.010856	0.010829	0.010803	0.010776	0.010749	0.010722	0.010696	0.010670	0.010645	0.010620	0.010596	0.010571	0.010549	0.010527	0.010507	0.010487	0.010468	0.010450	0.010433	0.010417	0.010401	0.010386	0.010372	0.010359	0.010347	0.010335	0.010323	0.010313	0.010303	0.010293	0.010284	0.010275	0.010267	0.010259	0.010252	0.010245	0.010239	0.010234	0.010228	0.010224	0.010220	0.010216	0.010213	0.010210	0.010208	0.010206	0.010205	0.010204	0.010204
0.2600	0.010827	0.010828	0.010830	0.010835	0.010840	0.010848	0.010856	0.010866	0.010877	0.010888	0.010901	0.010913	0.010926	0.010939	0.010951	0.010963	0.010974	0.010985	0.010994	0.011003	0.011010	0.011015	0.011019	0.011021	0.011021	0.011020	0.011017	0.011013	0.011006	0.010997	0.010987	0.010975	0.010962	0.010947	0.010930	0.010912	0.010892	0.010870	0.010848	0.010825	0.010802	0.010777	0.010753	0.010727	0.010702	0.010676	0.010651	0.010625	0.010600	0.010575	0.010551	0.010527	0.010504	0.010480	0.010459	0.010438	0.010418	0.010399	0.010380	0.010363	0.010347	0.010331	0.010316	0.010302	0.010288	0.010275	0.010263	0.010252	0.010240	0.010230	0.010220	0.010211	0.010202	0.010193	0.010185	0.010178	0.010171	0.010164	0.010158	0.010152	0.010147	0.010143	0.010139	0.010135	0.010132	0.010130	0.010128	0.010126	0.010125	0.010124	0.010124
0.2700	0.010767	0.010768	0.010770	0.010774	0.010779	0.010785	0.010792	0.010800	0.010809	0.010819	0.010829	0.010840	0.010851	0.010856	0.010866	0.010876	0.010886	0.010894	0.010902	0.010908	0.010913	0.010917	0.010919	0.010920	0.010920	0.010917	0.010913	0.010908	0.010901	0.010892	0.010880	0.010868	0.010855	0.010840	0.010823	0.010806	0.010787	0.010767	0.010746	0.010724	0.010700	0.010676	0.010653	0.010629	0.010604	0.010580	0.010556	0.010531	0.010507	0.010484	0.010461	0.010438	0.010416	0.010395	0.010374	0.010354	0.010335	0.010316	0.010299	0.010282	0.010266	0.010250	0.010236	0.010222	0.010208	0.010195	0.010183	0.010172	0.010161	0.010150	0.010141	0.010130	0.010121	0.010113	0.010105	0.010098	0.010091	0.010085	0.010079	0.010074	0.010069	0.010064	0.010060	0.010057	0.010054	0.010051	0.010049	0.010048	0.010047	0.010046	0.010046
0.2800	0.010707	0.010707	0.010709	0.010712	0.010716	0.010721	0.010727	0.010735	0.010743	0.010750	0.010759	0.010767	0.010776	0.010784	0.010792	0.010800	0.010807	0.010814	0.010819	0.010824	0.010827	0.010829	0.010830	0.010830	0.010828	0.010825	0.010820	0.010814	0.010806	0.010797	0.010787	0.010774	0.010761	0.010746	0.010730	0.010713	0.010694	0.010675	0.010654	0.010633	0.010612	0.010589	0.010567	0.010544	0.010521	0.010497	0.010474	0.010451	0.010428	0.010404	0.010382	0.010360	0.010339	0.010319	0.010299	0.010280	0.010261	0.010244	0.010227	0.010210	0.010195	0.010180	0.010165	0.010152	0.010139	0.010126	0.010115	0.010103	0.010093	0.010082	0.010073	0.010064	0.010055	0.010047	0.010039	0.010032	0.010026	0.010019	0.010014	0.010008	0.010004	0.009999	0.009994	0.009991	0.009988	0.009986	0.009984	0.009982	0.009981	0.009980	0.009980
0.2900	0.010653	0.010653	0.010654	0.010657	0.010660	0.010664	0.010668	0.010674	0.010679	0.010685	0.010692	0.010698	0.010705	0.010711	0.010717	0.010723	0.010728	0.010732	0.010736	0.010738	0.010740	0.010741	0.010740	0.010738	0.010735	0.010731	0.010725	0.010718	0.010710	0.010700	0.010689	0.010677	0.010664	0.010649	0.010634	0.010617	0.010599	0.010580	0.010561	0.010541	0.010520	0.010499	0.010477	0.010455	0.010433	0.010411	0.010389	0.010367	0.010346	0.010324	0.010303	0.010282	0.010262	0.010241	0.010222	0.010203	0.010186	0.010169	0.010152	0.010136	0.010121	0.010105	0.010091	0.010078	0.010065	0.010053	0.010042	0.010028	0.010018	0.010008	0.009999	0.009990	0.009982	0.009974	0.009967	0.009960	0.009953	0.009947	0.009942	0.009937	0.009933	0.009929	0.009925	0.009922	0.009919	0.009917	0.009915	0.009913	0.009912	0.009912	0.009912
0.3000	0.010593	0.010594	0.010595	0.010596	0.010599	0.010601	0.010605	0.010608	0.010612	0.010616	0.010621	0.010625	0.010630	0.010634	0.010638	0.010642	0.010645	0.010647	0.010649	0.010650	0.010650	0.010649	0.010646	0.010643	0.010639	0.010634	0.010627	0.010620	0.010611	0.010601	0.010590	0.010578	0.010564	0.010550	0.010535	0.010517	0.010500	0.010482	0.010463	0.010444	0.010424	0.010404	0.010384	0.010363	0.010342	0.010321	0.010300	0.010280	0.010259	0.010239	0.010219	0.010199	0.010180	0.010161	0.010143	0.010125	0.010108	0.010092	0.010076	0.010061	0.010046	0.010032	0.010018	0.010006	0.009993	0.009981	0.009970	0.009959	0.009949	0.009940	0.009930	0.009921	0.009913	0.009905	0.009898	0.009891	0.009885	0.009879	0.009874	0.009869	0.009865	0.009861	0.009857	0.009854	0.009852	0.009849	0.009848	0.009846	0.009845	0.009845	0.009844
0.3100	0.010535	0.010535	0.010536	0.010537	0.010539	0.010545	0.010547	0.010549	0.010552	0.010554	0.010557	0.010560	0.010563	0.010565	0.010567	0.010568	0.010569	0.010570	0.010570	0.010569	0.010567	0.010564	0.010561	0.010557	0.010551	0.010545	0.010538	0.010529	0.010520	0.010509	0.010498	0.010486	0.010472	0.010458	0.010443	0.010426	0.010409	0.010392	0.010374	0.010356	0.010337	0.010318	0.010298	0.010277	0.010257	0.010237	0.010217	0.010198	0.010178	0.010159	0.010140	0.010121	0.010103	0.010085	0.010066	0.010049	0.010033	0.010017	0.010001	0.009987	0.009972	0.009959	0.009946	0.009933	0.009921	0.009909	0.009898	0.009889	0.009879	0.009870	0.009861	0.009852	0.009844	0.009836	0.009829	0.009823	0.009817	0.009811	0.009806	0.009801	0.009797	0.009793	0.009790	0.009787	0.009784	0.009782	0.009780	0.009779	0.009778	0.009778	0.009777
0.3200	0.010487	0.010487	0.010487	0.010488	0.010488	0.010489	0.010490	0.010491	0.010492	0.010493	0.010494	0.010494	0.010495	0.010495	0.010495	0.010491	0.010490	0.010488	0.010487	0.010484	0.010481	0.010477	0.010472	0.010467	0.010460	0.010453	0.010445	0.010436	0.010426	0.010415	0.010404	0.010391	0.010378	0.010364	0.010349	0.010333	0.010317	0.010299	0.010282	0.010265	0.010247	0.010228	0.010210	0.010191	0.010172	0.010153	0.010134	0.010116	0.010096	0.010078	0.010059	0.010040	0.010022	0.010005	0.009989	0.009973	0.009957	0.009941	0.009927	0.009912	0.009896	0.009883	0.009870	0.009859	0.009847	0.009836	0.009825	0.009815	0.009804	0.009794	0.009786	0.009777	0.009772	0.009764	0.009757	0.009751	0.009745	0.009740	0.009735	0.009730	0.009726	0.009723	0.009720	0.009717	0.009714	0.009712	0.009711	0.009710	0.009709	0.009708	0.009708
0.3300	0.010440	0.010440	0.010439	0.010439	0.010439	0.010439	0.010439	0.010438	0.010437	0.010437	0.010436	0.010435	0.010433	0.010431	0.010429	0.010427	0.010424	0.010421	0.010417	0.010412	0.010407	0.010401	0.010395	0.010388	0.010381	0.010373	0.010364	0.010354	0.010344	0.010333	0.010321	0.010309	0.010296	0.010282	0.010268	0.010253	0.010238	0.010222	0.010205	0.010189	0.010172	0.010154	0.010137	0.010119	0.010101	0.010083	0.010065	0.010048	0.010028	0.010011	0.009994	0.009977	0.009961	0.009944	0.009928	0.009913	0.009898	0.009883	0.009868	0.009854	0.009841	0.009828	0.009815	0.009803	0.009791	0.009780	0.009769	0.009759	0.009749	0.009739	0.009730	0.009722	0.009715	0.009707	0.009701	0.009695	0.009689	0.009684	0.009679	0.009675	0.009671	0.009668	0.009665	0.009662	0.009660	0.009658	0.009657	0.009656	0.009655	0.009654	0.009654
0.3400	0.010391	0.010391	0.010391	0.010390	0.010389	0.010388	0.010386	0.010384	0.010382	0.010379	0.010376	0.010373	0.010370	0.010366	0.010362	0.010358	0.010353	0.010348	0.010342	0.010336	0.010329	0.010322	0.010314	0.010306	0.010298	0.010287	0.010277	0.010267	0.010256	0.010245	0.010233	0.010220	0.010207	0.010194	0.010179	0.010164	0.010149	0.010134	0.010119	0.010103	0.010086	0.010070	0.010054	0.010036	0.010020	0.010003	0.009986	0.009969	0.009953	0.009936	0.009920	0.009904	0.009888	0.009872	0.009855	0.009840	0.009825	0.009811	0.009797	0.009783	0.009770	0.009757	0.009745	0.009732	0.009721	0.009710	0.009699	0.009689	0.009679	0.009670	0.009661	0.009653	0.009645	0.009638	0.009632	0.009626	0.009620	0.009615	0.009611	0.009607	0.009603	0.009600	0.009597	0.009594	0.009592	0.009591	0.009589	0.009588	0.009587	0.009587	0.009587
0.3500	0.010344	0.010344	0.010343	0.010342	0.010340	0.010338	0.010335	0.010332	0.010328	0.010324	0.010320	0.010315	0.010310	0.010304	0.010298	0.010291	0.010284	0.010278	0.010270	0.010263	0.010255	0.010247	0.010235	0.010226	0.010216	0.010206	0.010196	0.010185	0.010174	0.010162	0.010150	0.010138	0.010125	0.010112	0.010098	0.010084	0.010069	0.010054	0.010040	0.010024	0.010007	0.009992	0.009976	0.009961	0.009945	0.009929	0.009914	0.009898	0.009882	0.009866	0.009851	0.009835	0.009820	0.009804	0.009789	0.009774	0.009760	0.009746	0.009732	0.009719	0.009706	0.009693	0.009681	0.009668	0.009657	0.009646	0.009636	0.009626	0.009617	0.009608	0.009599	0.009591	0.009584	0.009577	0.009571	0.009565	0.009560	0.009555	0.009551	0.009547	0.009544	0.009541	0.009538	0.009536	0.009534	0.009532	0.009531	0.009530	0.009529	0.009529	0.009529
0.3600	0.010303	0.010303	0.010302	0.010300	0.010297	0.010294	0.010290	0.010286	0.010281	0.010275	0.010269	0.010263	0.010256	0.010248	0.010240	0.010232	0.010224	0.010215	0.010206	0.010193	0.010183	0.010173	0.010163	0.010153	0.010143	0.010132	0.010121	0.010110	0.010098	0.010087	0.010075	0.010062	0.010046	0.010033	0.010020	0.010006	0.009993	0.009978	0.009964	0.009950	0.009935	0.009920	0.009906	0.009891	0.009876	0.009861	0.009846	0.009831	0.009816	0.009801	0.009786	0.009772	0.009757	0.009743	0.009729	0.009715	0.009699	0.009685	0.009672	0.009659	0.009647	0.009634	0.009623	0.009611	0.009600	0.009590	0.009580	0.009570	0.009561	0.009551	0.009541	0.009533	0.009526	0.009520	0.009514	0.009509	0.009504	0.009500	0.009496	0.009492	0.009489	0.009486	0.009484	0.009482	0.009480	0.009479	0.009478	0.009477	0.009476	0.009476	0.009476
0.3700	0.010256	0.010256	0.010254	0.010252	0.010249	0.010245	0.010240	0.010234	0.010227	0.010220	0.010213	0.010204	0.010195	0.010186	0.010176	0.010165	0.010155	0.010145	0.010134	0.010124	0.010113	0.010102	0.010091	0.010079	0.010068	0.010056	0.010045	0.010033	0.010021	0.010009	0.009997	0.009984	0.009972	0.009959	0.009943	0.009930	0.009916	0.009903	0.009889	0.009875	0.009862	0.009848	0.009834	0.009820	0.009806	0.009791	0.009777	0.009763	0.009749	0.009735	0.009721	0.009707	0.009693	0.009679	0.009665	0.009652	0.009639	0.009625	0.009612	0.009600	0.009586	0.009574	0.009563	0.009551	0.009540	0.009530	0.009520	0.009510	0.009501	0.009493	0.009485	0.009477	0.009471	0.009464	0.009459	0.009453	0.009447	0.009443	0.009439	0.009436	0.009433	0.009431	0.009429	0.009427	0.009425	0.009424	0.009423	0.009422	0.009422	0.009421	0.009421
0.3800	0.010222	0.010222	0.010220	0.010217	0.010213	0.010208	0.010202	0.010195	0.010187	0.010178	0.010169	0.010159	0.010148	0.010137	0.010126	0.010114	0.010103	0.010091	0.010079	0.010066	0.010054	0.010042	0.010030	0.010018	0.010005	0.009992	0.009980	0.009968	0.009955	0.009943	0.009931	0.009918	0.009905	0.009894	0.009881	0.009869	0.009857	0.009845	0.009832	0.009820	0.009807	0.009795	0.009782	0.009769	0.009756	0.009743	0.009730	0.009717	0.009704	0.009689	0.009676	0.009663	0.009649	0.009636	0.009623	0.009610	0.009597	0.009583	0.009571	0.009555	0.009542	0.009530	0.009517	0.009505	0.009495	0.009484	0.009474	0.009465	0.009456	0.009448	0.009440	0.009432	0.009426	0.009420	0.009414	0.009409	0.009405	0.009401	0.009398	0.009395	0.009393	0.009390	0.009389	0.009386	0.009385	0.009384	0.009383	0.009383	0.009382	0.009382	0.009382
0.3900	0.010175	0.010174	0.010172	0.010169	0.010164	0.010158	0.010151	0.010143	0.010134	0.010124	0.010114	0.010103	0.010091	0.010078	0.010065	0.010052	0.010038	0.010025	0.010012	0.009998	0.009985	0.009971	0.009958	0.009945	0.009931	0.009918	0.009906	0.009893	0.009879	0.009867	0.009855	0.009843	0.009831	0.009819	0.009807	0.009796	0.009784	0.009772	0.009761	0.009749	0.009737	0.009725	0.009713	0.009702	0.009689	0.009677	0.009665	0.009653	0.009640	0.009628	0.009615	0.009603	0.009590	0.009577	0.009564	0.009550	0.009537	0.009525	0.009512	0.009500	0.009488	0.009476	0.009464	0.009453	0.009442	0.009432	0.009422	0.009413	0.009404	0.009396	0.009388	0.009381	0.009375	0.009369	0.009364	0.009360	0.009356	0.009352	0.009349	0.009346	0.009344	0.009343	0.009341	0.009340	0.009339	0.009338	0.009338	0.009337	0.009337	0.009337	0.009337
0.4000	0.010129	0.010128	0.010126	0.010122	0.010117	0.010110	0.010102	0.010093	0.010083	0.010072	0.010059	0.010047	0.010033	0.010019	0.010005	0.009990	0.009976	0.009961	0.009947	0.009932	0.009918	0.009903	0.009889	0.009876	0.009862	0.009849	0.009836	0.009824	0.009811	0.009799	0.009787	0.009776	0.009764	0.009753	0.009742	0.009731	0.009720	0.009709	0.009699	0.009688	0.009677	0.009667	0.009656	0.009645	0.009634	0.009623	0.009611	0.009600	0.009588	0.009577	0.009565	0.009553	0.009541	0.009529	0.009516	0.009504	0.009492	0.009479	0.009467	0.009455	0.009443	0.009431	0.009420	0.009409	0.009398	0.009388	0.009379	0.009370	0.009360	0.009353	0.009345	0.009339	0.009333	0.009328	0.009323	0.009319	0.009315	0.009312	0.009309	0.009307	0.009305	0.009304	0.009303	0.009302	0.009301	0.009301	0.009301	0.009300	0.009300	0.009300	0.009300
0.4100	0.010111	0.010110	0.010107	0.010103	0.010097	0.010090	0.010081	0.010070	0.010059	0.010046	0.010032	0.010017	0.010002	0.009986	0.009970	0.009954	0.009937	0.009921	0.009905	0.009889	0.009873	0.009858	0.009843	0.009828	0.009813	0.009800	0.009786	0.009773	0.009760	0.009748	0.009737	0.009725	0.009714	0.009703	0.009693	0.009683	0.009673	0.009663	0.009653	0.009643	0.009633	0.009623	0.009613	0.009602	0.009592	0.009582	0.009571	0.009560	0.009549	0.009538	0.009527	0.009515	0.009503	0.009490	0.009478	0.009464	0.009452	0.009440	0.009427	0.009415	0.009403	0.009391	0.009380	0.009369	0.009359	0.009349	0.009338	0.009329	0.009321	0.009314	0.009307	0.009300	0.009294	0.009289	0.009285	0.009281	0.009278	0.009276	0.009274	0.009272	0.009270	0.009269	0.009269	0.009268	0.009268	0.009268	0.009268	0.009268	0.009268	0.009268	0.009268
0.4200	0.010074	0.010073	0.010070	0.010065	0.010059	0.010050	0.010041	0.010029	0.010017	0.010003	0.009988	0.009972	0.009956	0.009939	0.009921	0.009904	0.009886	0.009868	0.009851	0.009834	0.009817	0.009801	0.009785	0.009769	0.009755	0.009740	0.009727	0.009714	0.009701	0.009689	0.009678	0.009667	0.009656	0.009645	0.009636	0.009626	0.009617	0.009607	0.009598	0.009589	0.009580	0.009571	0.009562	0.009553	0.009544	0.009534	0.009524	0.009514	0.009504	0.009494	0.009482	0.009471	0.009460	0.009448	0.009436	0.009423	0.009411	0.009399	0.009387	0.009372	0.009360	0.009348	0.009337	0.009326	0.009314	0.009304	0.009295	0.009286	0.009278	0.009270	0.009264	0.009257	0.009252	0.009247	0.009243	0.009240	0.009237	0.009235	0.009233	0.009232	0.009230	0.009230	0.009229	0.009229	0.009229	0.009229	0.009230	0.009230	0.009230	0.009230	0.009230
0.4300	0.010037	0.010036	0.010033	0.010028	0.010020	0.010011	0.010000	0.009988	0.009974	0.009959	0.009943	0.009926	0.009908	0.009889	0.009871	0.009852	0.009833	0.009814	0.009795	0.009777	0.009759	0.009741	0.009725	0.009709	0.009693	0.009677	0.009663	0.009650	0.009638	0.009626	0.009614	0.009604	0.009593	0.009584	0.009575	0.009566	0.009557	0.009549	0.009540	0.009532	0.009524	0.009516	0.009507	0.009499	0.009490	0.009481	0.009472	0.009462	0.009453	0.009443	0.009432	0.009421	0.009410	0.009399	0.009387	0.009375	0.009363	0.009351	0.009339	0.009327	0.009314	0.009300	0.009289	0.009278	0.009268	0.009258	0.009249	0.009240	0.009232	0.009225	0.009218	0.009212	0.009207	0.009203	0.009199	0.009196	0.009194	0.009192	0.009191	0.009190	0.009190	0.009190	0.009190	0.009190	0.009190	0.009191	0.009191	0.009192	0.009192	0.009192	0.009192
0.4400	0.010008	0.010007	0.010003	0.009998	0.009990	0.009981	0.009969	0.009956	0.009941	0.009924	0.009907	0.009889	0.009869	0.009850	0.009830	0.009809	0.009789	0.009769	0.009749	0.009729	0.009711	0.009693	0.009675	0.009659	0.009643	0.009628	0.009614	0.009600	0.009588	0.009576	0.009566	0.009551	0.009541	0.009532	0.009520	0.009512	0.009505	0.009497	0.009490	0.009483	0.009476	0.009468	0.009461	0.009453	0.009446	0.009438	0.009429	0.009420	0.009411	0.009402	0.009392	0.009381	0.009371	0.009360	0.009348	0.009336	0.009325	0.009313	0.009301	0.009289	0.009277	0.009265	0.009254	0.009243	0.009233	0.009223	0.009213	0.009205	0.009197	0.009190	0.009184	0.009178	0.009173	0.009169	0.009166	0.009164	0.009161	0.009160	0.009159	0.009159	0.009159	0.009159	0.009160	0.009161	0.009161	0.009162	0.009163	0.009164	0.009164	0.009164	0.009165
0.4500	0.009958	0.009957	0.009953	0.009947	0.009939	0.009929	0.009917	0.009903	0.009887	0.009870	0.009852	0.009833	0.009813	0.009792	0.009772	0.009751	0.009730	0.009709	0.009681	0.009661	0.009643	0.009622	0.009605	0.009588	0.009573	0.009558	0.009544	0.009536	0.009525	0.009514	0.009503	0.009494	0.009486	0.009478	0.009470	0.009463	0.009457	0.009450	0.009444	0.009438	0.009432	0.009426	0.009420	0.009413	0.009407	0.009399	0.009392	0.009384	0.009376	0.009367	0.009357	0.009347	0.009337	0.009326	0.009315	0.009304	0.009292	0.009280	0.009269	0.009257	0.009245	0.009233	0.009222	0.009211	0.009201	0.009192	0.009183	0.009174	0.009167	0.009160	0.009154	0.009149	0.009144	0.009141	0.009138	0.009136	0.009135	0.009134	0.009134	0.009134	0.009135	0.009136	0.009137	0.009138	0.009140	0.009141	0.009142	0.009143	0.009143	0.009144	0.009144
0.4600	0.009953	0.009951	0.009948	0.009941	0.009933	0.009922	0.009909	0.009894	0.009877	0.009858	0.009839	0.009818	0.009797	0.009775	0.009752	0.009730	0.009707	0.009685	0.009663	0.009643	0.009622	0.009603	0.009585	0.009567	0.009551	0.009536	0.009522	0.009510	0.009498	0.009487	0.009478	0.009469	0.009461	0.009454	0.009446	0.009441	0.009435	0.009430	0.009425	0.009420	0.009407	0.009402	0.009396	0.009390	0.009384	0.009377	0.009370	0.009362	0.009354	0.009346	0.009337	0.009327	0.009317	0.009307	0.009296	0.009285	0.009273	0.009262	0.009250	0.009238	0.009227	0.009214	0.009203	0.009193	0.009183	0.009173	0.009164	0.009156	0.009149	0.009143	0.009137	0.009133	0.009129	0.009126	0.009123	0.009122	0.009121	0.009121	0.009121	0.009122	0.009122	0.009123	0.009125	0.009126	0.009128	0.009129	0.009131	0.009132	0.009133	0.009133	0.009133
0.4700	0.009916	0.009914	0.009911	0.009904	0.009895	0.009884	0.009870	0.009854	0.009837	0.009818	0.009798	0.009776	0.009754	0.009730	0.009707	0.009684	0.009661	0.009638	0.009616	0.009593	0.009572	0.009553	0.009534	0.009517	0.009501	0.009486	0.009472	0.009459	0.009448	0.009438	0.009430	0.009422	0.009415	0.009409	0.009403	0.009398	0.009393	0.009389	0.009385	0.009381	0.009377	0.009373	0.009368	0.009364	0.009359	0.009352	0.009346	0.009340	0.009332	0.009324	0.009316	0.009306	0.009296	0.009286	0.009275	0.009264	0.009248	0.009236	0.009224	0.009212	0.009201	0.009189	0.009178	0.009168	0.009158	0.009149	0.009140	0.009132	0.009125	0.009119	0.009114	0.009110	0.009107	0.009104	0.009103	0.009102	0.009102	0.009103	0.009104	0.009106	0.009108	0.009110	0.009112	0.009114	0.009116	0.009118	0.009121	0.009122	0.009123	0.009124	0.009124
0.4800	0.009885	0.009883	0.009879	0.009872	0.009863	0.009851	0.009837	0.009821	0.009803	0.009783	0.009762	0.009740	0.009717	0.009693	0.009669	0.009645	0.009621	0.009597	0.009574	0.009552	0.009530	0.009511	0.009492	0.009474	0.009458	0.009442	0.009428	0.009416	0.009405	0.009395	0.009387	0.009380	0.009373	0.009368	0.009363	0.009359	0.009355	0.009352	0.009349	0.009346	0.009343	0.009339	0.009336	0.009332	0.009327	0.009322	0.009317	0.009311	0.009304	0.009296	0.009288	0.009279	0.009269	0.009259	0.009248	0.009237	0.009225	0.009214	0.009202	0.009190	0.009178	0.009167	0.009156	0.009145	0.009135	0.009126	0.009118	0.009110	0.009103	0.009098	0.009093	0.009089	0.009086	0.009083	0.009082	0.009082	0.009083	0.009084	0.009086	0.009088	0.009091	0.009094	0.009097	0.009100	0.009102	0.009105	0.009107	0.009109	0.009110	0.009111	0.009111
0.4900	0.009853	0.009851	0.009847	0.009840	0.009830	0.009818	0.009804	0.009787	0.009768	0.009748	0.009726	0.009704	0.009680	0.009656	0.009631	0.009607	0.009582	0.009558	0.009532	0.009510	0.009489	0.009465	0.009446	0.009428	0.009413	0.009398	0.009385	0.009374	0.009363	0.009355	0.009347	0.009341	0.009335	0.009331	0.009327	0.009324	0.009321	0.009319	0.009317	0.009314	0.009312	0.009310	0.009307	0.009304	0.009300	0.009296	0.009291	0.009286	0.009279	0.009272	0.009264	0.009256	0.009246	0.009237	0.009226	0.009215	0.009204	0.009192	0.009181	0.009169	0.009157	0.009146	0.009135	0.009125	0.009115	0.009106	0.009097	0.009089	0.009083	0.009078	0.009072	0.009069	0.009067	0.009066	0.009066	0.009066	0.009067	0.009069	0.009072	0.009075	0.009078	0.009081	0.009085	0.009088	0.009091	0.009094	0.009097	0.009099	0.009100	0.009101	0.009102
0.5000	0.009829	0.009828	0.009823	0.009816	0.009806	0.009794	0.009779	0.009762	0.009743	0.009722	0.009700	0.009677	0.009653	0.009628	0.009603	0.009578	0.009553	0.009529	0.009505	0.009483	0.009461	0.009441	0.009423	0.009405	0.009389	0.009375	0.009362	0.009351	0.009342	0.009334	0.009327	0.009321	0.009317	0.009313	0.009311	0.009307	0.009306	0.009304	0.009303	0.009302	0.009301	0.009300	0.009299	0.009296	0.009294	0.009290	0.009286	0.009281	0.009275	0.009269	0.009261	0.009253	0.009244	0.009234	0.009224	0.009213	0.009202	0.009191	0.009179	0.009168	0.009156	0.009144	0.009133	0.009123	0.009114	0.009105	0.009097	0.009091	0.009085	0.009080	0.009077	0.009074	0.009071	0.009071	0.009071	0.009073	0.009075	0.009078	0.009081	0.009085	0.009089	0.009093	0.009097	0.009101	0.009105	0.009108	0.009111	0.009113	0.009115	0.009116	0.009117
0.5100	0.009794	0.009792	0.009788	0.009781	0.009771	0.009758	0.009743	0.009725	0.009705	0.009682	0.009660	0.009636	0.009612	0.009587	0.009561	0.009536	0.009511	0.009487	0.009463	0.009441	0.009419	0.009399	0.009381	0.009364	0.009348	0.009335	0.009323	0.009312	0.009304	0.009297	0.009291	0.009286	0.009284	0.009281	0.009280	0.009279	0.009279	0.009279	0.009279	0.009279	0.009279	0.009279	0.009278	0.009277	0.009276	0.009273	0.009270	0.009265	0.009260	0.009254	0.009247	0.009239	0.009231	0.009221	0.009211	0.009201	0.009190	0.009179	0.009168	0.009156	0.009145	0.009134	0.009124	0.009114	0.009104	0.009096	0.009088	0.009082	0.009077	0.009072	0.009069	0.009068	0.009067	0.009067	0.009068	0.009071	0.009074	0.009077	0.009082	0.009086	0.009091	0.009096	0.009101	0.009106	0.009110	0.009114	0.009118	0.009120	0.009122	0.009124	0.009124
0.5200	0.009768	0.009766	0.009762	0.009754	0.009744	0.009731	0.009715	0.009697	0.009677	0.009656	0.009633	0.009608	0.009583	0.009558	0.009532	0.009506	0.009481	0.009456	0.009432	0.009409	0.009388	0.009368	0.009350	0.009333	0.009318	0.009305	0.009294	0.009284	0.009276	0.009270	0.009266	0.009262	0.009260	0.009259	0.009259	0.009260	0.009261	0.009262	0.009264	0.009266	0.009267	0.009268	0.009269	0.009268	0.009268	0.009266	0.009263	0.009260	0.009255	0.009249	0.009243	0.009234	0.009226	0.009217	0.009207	0.009197	0.009185	0.009174	0.009163	0.009152	0.009141	0.009130	0.009120	0.009109	0.009101	0.009093	0.009086	0.009080	0.009075	0.009071	0.009069	0.009068	0.009066	0.009067	0.009069	0.009072	0.009076	0.009080	0.009085	0.009091	0.009096	0.009102	0.009108	0.009113	0.009118	0.009123	0.009127	0.009130	0.009132	0.009134	0.009134
0.5300	0.009728	0.009727	0.009722	0.009715	0.009704	0.009691	0.009674	0.009656	0.009636	0.009614	0.009591	0.009566	0.009541	0.009515	0.009489	0.009463	0.009438	0.009413	0.009390	0.009367	0.009346	0.009326	0.009308	0.009292	0.009278	0.009266	0.009256	0.009247	0.009241	0.009236	0.009232	0.009231	0.009230	0.009230	0.009232	0.009232	0.009235	0.009237	0.009241	0.009244	0.009246	0.009249	0.009250	0.009252	0.009252	0.009251	0.009249	0.009247	0.009243	0.009238	0.009232	0.009225	0.009217	0.009208	0.009199	0.009189	0.009178	0.009167	0.009156	0.009145	0.009134	0.009122	0.009112	0.009103	0.009095	0.009087	0.009081	0.009074	0.009070	0.009067	0.009065	0.009065	0.009066	0.009067	0.009070	0.009074	0.009079	0.009084	0.009090	0.009096	0.009103	0.009109	0.009116	0.009122	0.009127	0.009132	0.009137	0.009140	0.009143	0.009144	0.009145
0.5400	0.009718	0.009716	0.009711	0.009704	0.009693	0.009679	0.009663	0.009645	0.009625	0.009602	0.009578	0.009554	0.009528	0.009502	0.009475	0.009449	0.009424	0.009399	0.009375	0.009352	0.009331	0.009312	0.009294	0.009279	0.009265	0.009253	0.009244	0.009236	0.009231	0.009228	0.009226	0.009226	0.009227	0.009229	0.009233	0.009237	0.009241	0.009246	0.009251	0.009256	0.009260	0.009264	0.009267	0.009269	0.009271	0.009271	0.009270	0.009268	0.009265	0.009261	0.009255	0.009248	0.009241	0.009232	0.009223	0.009212	0.009202	0.009191	0.009180	0.009169	0.009158	0.009148	0.009138	0.009129	0.009121	0.009114	0.009108	0.009101	0.009098	0.009095	0.009093	0.009094	0.009096	0.009098	0.009102	0.009107	0.009113	0.009120	0.009127	0.009134	0.009142	0.009149	0.009157	0.009164	0.009170	0.009176	0.009181	0.009185	0.009188	0.009192	0.009193
0.5500	0.009679	0.009677	0.009673	0.009665	0.009654	0.009640	0.009624	0.009606	0.009585	0.009562	0.009538	0.009513	0.009487	0.009461	0.009434	0.009408	0.009381	0.009356	0.009332	0.009310	0.009287	0.009269	0.009252	0.009237	0.009224	0.009214	0.009206	0.009200	0.009196	0.009194	0.009193	0.009195	0.009198	0.009202	0.009206	0.009210	0.009217	0.009223	0.009230	0.009236	0.009230	0.009235	0.009239	0.009243	0.009245	0.009246	0.009259	0.009258	0.009256	0.009252	0.009247	0.009241	0.009234	0.009226	0.009216	0.009207	0.009197	0.009186	0.009175	0.009164	0.009154	0.009144	0.009134	0.009112	0.009105	0.009098	0.009093	0.009089	0.009086	0.009082	0.009082	0.009083	0.009086	0.009089	0.009094	0.009111	0.009118	0.009126	0.009134	0.009142	0.009151	0.009160	0.009168	0.009176	0.009184	0.009190	0.009196	0.009200	0.009202	0.009204	0.009205
0.5600	0.009670	0.009668	0.009664	0.009656	0.009645	0.009631	0.009614	0.009596	0.009575	0.009552	0.009527	0.009502	0.009476	0.009449	0.009423	0.009396	0.009371	0.009346	0.009322	0.009300	0.009280	0.009261	0.009245	0.009231	0.009219	0.009210	0.009203	0.009199	0.009196	0.009196	0.009198	0.009201	0.009206	0.009200	0.009206	0.009214	0.009221	0.009229	0.009237	0.009243	0.009250	0.009256	0.009262	0.009287	0.009290	0.009293	0.009294	0.009294	0.009293	0.009290	0.009278	0.009272	0.009265	0.009257	0.009230	0.009221	0.009211	0.009202	0.009192	0.009182	0.009172	0.009163	0.009155	0.009147	0.009140	0.009135	0.009130	0.009127	0.009124	0.009124	0.009125	0.009127	0.009130	0.009135	0.009141	0.009165	0.009174	0.009183	0.009192	0.009202	0.009212	0.009222	0.009232	0.009241	0.009249	0.009257	0.009263	0.009268	0.009272	0.009274	0.009275
0.5700	0.009618	0.009617	0.009612	0.009604	0.009593	0.009579	0.009563	0.009545	0.009524	0.009502	0.009478	0.009453	0.009427	0.009407	0.009380	0.009354	0.009329	0.009305	0.009282	0.009261	0.009241	0.009223	0.009209	0.009196	0.009186	0.009179	0.009173	0.009171	0.009170	0.009172	0.009171	0.009177	0.009183	0.009192	0.009201	0.009211	0.009222	0.009232	0.009243	0.009253	0.009271	0.009277	0.009285	0.009292	0.009297	0.009301	0.009304	0.009305	0.009305	0.009303	0.009299	0.009295	0.009289	0.009281	0.009273	0.009264	0.009255	0.009245	0.009235	0.009225	0.009215	0.009206	0.009197	0.009183	0.009177	0.009172	0.009168	0.009165	0.009164	0.009164	0.009166	0.009169	0.009175	0.009181	0.009188	0.009197	0.009207	0.009217	0.009228	0.009239	0.009250	0.009261	0.009272	0.009282	0.009291	0.009299	0.009306	0.009312	0.009316	0.009318	0.009319
0.5800	0.009628	0.009626	0.009621	0.009613	0.009602	0.009588	0.009571	0.009551	0.009530	0.009507	0.009482	0.009456	0.009430	0.009403	0.009376	0.009349	0.009323	0.009298	0.009275	0.009254	0.009235	0.009218	0.009204	0.009192	0.009183	0.009177	0.009173	0.009172	0.009174	0.009178	0.009184	0.009191	0.009201	0.009212	0.009224	0.009237	0.009250	0.009262	0.009275	0.009288	0.009300	0.009311	0.009320	0.009329	0.009336	0.009342	0.009345	0.009347	0.009347	0.009346	0.009343	0.009338	0.009333	0.009326	0.009318	0.009309	0.009299	0.009285	0.009275	0.009265	0.009256	0.009247	0.009238	0.009231	0.009224	0.009219	0.009216	0.009214	0.009213	0.009215	0.009218	0.009223	0.009229	0.009237	0.009246	0.009256	0.009267	0.009279	0.009291	0.009304	0.009317	0.009329	0.009341	0.009353	0.009363	0.009372	0.009380	0.009387	0.009391	0.009394	0.009395
0.5900	0.009603	0.009601	0.009596	0.009588	0.009577	0.009563	0.009546	0.009526	0.009505	0.009481	0.009457	0.009431	0.009404	0.009377	0.009351	0.009325	0.009299	0.009275	0.009253	0.009233	0.009214	0.009199	0.009186	0.009175	0.009168	0.009163	0.009161	0.009162	0.009165	0.009172	0.009180	0.009190	0.009197	0.009211	0.009226	0.009241	0.009257	0.009273	0.009289	0.009304	0.009318	0.009332	0.009344	0.009354	0.009363	0.009370	0.009375	0.009378	0.009380	0.009379	0.009377	0.009373	0.009368	0.009361	0.009354	0.009345	0.009336	0.009326	0.009317	0.009307	0.009298	0.009289	0.009281	0.009275	0.009269	0.009265	0.009262	0.009261	0.009262	0.009264	0.009269	0.009274	0.009282	0.009291	0.009302	0.009314	0.009326	0.009340	0.009354	0.009368	0.009383	0.009395	0.009409	0.009422	0.009433	0.009444	0.009452	0.009459	0.009464	0.009467	0.009468
0.6000	0.009587	0.009585	0.009580	0.009572	0.009560	0.009546	0.009529	0.009510	0.009488	0.009465	0.009440	0.009414	0.009387	0.009360	0.009334	0.009308	0.009283	0.009260	0.009239	0.009219	0.009202	0.009187	0.009176	0.009167	0.009161	0.009159	0.009159	0.009163	0.009169	0.009178	0.009189	0.009203	0.009218	0.009235	0.009252	0.009271	0.009290	0.009309	0.009328	0.009346	0.009363	0.009379	0.009393	0.009406	0.009416	0.009425	0.009432	0.009436	0.009436	0.009437	0.009436	0.009433	0.009428	0.009422	0.009415	0.009406	0.009398	0.009388	0.009379	0.009370	0.009361	0.009352	0.009345	0.009339	0.009334	0.009331	0.009330	0.009330	0.009332	0.009336	0.009342	0.009350	0.009359	0.009370	0.009383	0.009396	0.009411	0.009426	0.009442	0.009459	0.009475	0.009491	0.009507	0.009521	0.009534	0.009546	0.009555	0.009563	0.009569	0.009572	0.009574
0.6100	0.009572	0.009570	0.009565	0.009557	0.009546	0.009531	0.009514	0.009495	0.009473	0.009450	0.009425	0.009399	0.009373	0.009347	0.009320	0.009295	0.009271	0.009248	0.009227	0.009209	0.009193	0.009180	0.009170	0.009163	0.009159	0.009159	0.009162	0.009168	0.009177	0.009188	0.009203	0.009219	0.009238	0.009258	0.009280	0.009302	0.009324	0.009346	0.009365	0.009386	0.009406	0.009424	0.009440	0.009455	0.009468	0.009478	0.009487	0.009493	0.009497	0.009498	0.009498	0.009496	0.009492	0.009486	0.009480	0.009472	0.009464	0.009455	0.009446	0.009437	0.009429	0.009421	0.009415	0.009407	0.009403	0.009401	0.009401	0.009402	0.009405	0.009411	0.009417	0.009427	0.009438	0.009451	0.009465	0.009481	0.009498	0.009516	0.009534	0.009553	0.009571	0.009589	0.009607	0.009622	0.009636	0.009649	0.009660	0.009669	0.009675	0.009678	0.009679
0.6200	0.009562	0.009560	0.009555	0.009546	0.009535	0.009520	0.009503	0.009482	0.009460	0.009437	0.009412	0.009386	0.009360	0.009333	0.009308	0.009282	0.009259	0.009237	0.009217	0.009199	0.009185	0.009173	0.009165	0.009160	0.009158	0.009161	0.009166	0.009175	0.009188	0.009204	0.009222	0.009242	0.009264	0.009288	0.009313	0.009339	0.009365	0.009391	0.009417	0.009440	0.009463	0.009485	0.009504	0.009522	0.009537	0.009549	0.009559	0.009567	0.009572	0.009575	0.009575	0.009573	0.009569	0.009564	0.009558	0.009550	0.009542	0.009533	0.009525	0.009516	0.009508	0.009501	0.009495	0.009490	0.009487	0.009486	0.009487	0.009490	0.009494	0.009501	0.009511	0.009522	0.009535	0.009550	0.009567	0.009586	0.009605	0.009626	0.009646	0.009667	0.009688	0.009709	0.009728	0.009746	0.009762	0.009777	0.009789	0.009799	0.009806	0.009810	0.009812
0.6300	0.009546	0.009544	0.009539	0.009531	0.009519	0.009505	0.009488	0.009468	0.009446	0.009423	0.009399	0.009373	0.009347	0.009321	0.009296	0.009272	0.009249	0.009228	0.009210	0.009194	0.009181	0.009172	0.009166	0.009163	0.009165	0.009170	0.009179	0.009192	0.009208	0.009227	0.009249	0.009273	0.009300	0.009327	0.009357	0.009387	0.009418	0.009448	0.009477	0.009505	0.009532	0.009557	0.009579	0.009600	0.009617	0.009632	0.009644	0.009653	0.009660	0.009664	0.009666	0.009666	0.009663	0.009659	0.009653	0.009646	0.009638	0.009630	0.009622	0.009615	0.009608	0.009602	0.009597	0.009593	0.009591	0.009591	0.009593	0.009598	0.009605	0.009614	0.009626	0.009640	0.009656	0.009674	0.009694	0.009715	0.009738	0.009762	0.009786	0.009810	0.009833	0.009856	0.009878	0.009899	0.009917	0.009933	0.009947	0.009958	0.009966	0.009971	0.009973
0.6400	0.009556	0.009555	0.009550	0.009541	0.009529	0.009515	0.009497	0.009478	0.009456	0.009432	0.009407	0.009381	0.009355	0.009329	0.009304	0.009280	0.009258	0.009238	0.009221	0.009206	0.009195	0.009187	0.009183	0.009183	0.009188	0.009196	0.009208	0.009225	0.009245	0.009268	0.009295	0.009324	0.009355	0.009387	0.009421	0.009456	0.009491	0.009525	0.009558	0.009591	0.009621	0.009649	0.009675	0.009698	0.009718	0.009736	0.009750	0.009761	0.009769	0.009774	0.009776	0.009776	0.009774	0.009770	0.009765	0.009758	0.009749	0.009741	0.009733	0.009726	0.009719	0.009714	0.009710	0.009707	0.009707	0.009707	0.009711	0.009718	0.009727	0.009738	0.009752	0.009769	0.009787	0.009808	0.009831	0.009855	0.009881	0.009908	0.009935	0.009962	0.009989	0.010015	0.010040	0.010063	0.010084	0.010102	0.010118	0.010130	0.010139	0.010145	0.010147
0.6500	0.009546	0.009544	0.009539	0.009531	0.009519	0.009504	0.009487	0.009467	0.009446	0.009422	0.009398	0.009372	0.009347	0.009322	0.009297	0.009274	0.009253	0.009235	0.009219	0.009206	0.009197	0.009192	0.009192	0.009195	0.009203	0.009216	0.009232	0.009253	0.009278	0.009307	0.009338	0.009373	0.009409	0.009448	0.009487	0.009527	0.009567	0.009607	0.009645	0.009682	0.009717	0.009749	0.009778	0.009805	0.009828	0.009848	0.009864	0.009878	0.009887	0.009894	0.009898	0.009899	0.009897	0.009894	0.009889	0.009883	0.009876	0.009869	0.009862	0.009856	0.009848	0.009841	0.009838	0.009837	0.009838	0.009842	0.009848	0.009857	0.009868	0.009882	0.009900	0.009919	0.009942	0.009967	0.009993	0.010022	0.010052	0.010082	0.010113	0.010145	0.010175	0.010205	0.010233	0.010259	0.010283	0.010304	0.010322	0.010336	0.010346	0.010352	0.010354
0.6600	0.009558	0.009556	0.009551	0.009542	0.009530	0.009516	0.009498	0.009479	0.009457	0.009434	0.009409	0.009385	0.009360	0.009335	0.009312	0.009290	0.009270	0.009252	0.009238	0.009228	0.009222	0.009219	0.009222	0.009230	0.009242	0.009258	0.009280	0.009306	0.009336	0.009370	0.009408	0.009448	0.009490	0.009535	0.009581	0.009627	0.009673	0.009718	0.009762	0.009803	0.009842	0.009879	0.009912	0.009943	0.009969	0.009992	0.010011	0.010027	0.010039	0.010047	0.010052	0.010055	0.010054	0.010052	0.010048	0.010043	0.010037	0.010031	0.010024	0.010018	0.010014	0.010009	0.010007	0.010007	0.010010	0.010016	0.010025	0.010036	0.010051	0.010068	0.010089	0.010113	0.010139	0.010168	0.010199	0.010233	0.010268	0.010303	0.010339	0.010369	0.010404	0.010438	0.010470	0.010500	0.010528	0.010551	0.010571	0.010587	0.010599	0.010606	0.010609
0.6700	0.009565	0.009563	0.009558	0.009550	0.009538	0.009523	0.009506	0.009486	0.009465	0.009442	0.009418	0.009393	0.009368	0.009345	0.009322	0.009302	0.009283	0.009268	0.009257	0.009249	0.009245	0.009247	0.009253	0.009264	0.009281	0.009303	0.009329	0.009361	0.009397	0.009436	0.009480	0.009526	0.009576	0.009627	0.009679	0.009732	0.009784	0.009835	0.009884	0.009932	0.009976	0.010017	0.010055	0.010089	0.010119	0.010145	0.010167	0.010184	0.010198	0.010208	0.010214	0.010218	0.010218	0.010217	0.010213	0.010209	0.010203	0.010198	0.010192	0.010187	0.010184	0.010182	0.010180	0.010179	0.010185	0.010193	0.010204	0.010219	0.010237	0.010259	0.010284	0.010312	0.010343	0.010377	0.010414	0.010452	0.010492	0.010534	0.010575	0.010616	0.010657	0.010696	0.010732	0.010767	0.010798	0.010825	0.010848	0.010866	0.010879	0.010887	0.010890
0.6800	0.009566	0.009565	0.009559	0.009551	0.009539	0.009525	0.009508	0.009488	0.009467	0.009445	0.009421	0.009397	0.009374	0.009351	0.009329	0.009310	0.009294	0.009281	0.009272	0.009268	0.009268	0.009273	0.009277	0.009292	0.009313	0.009340	0.009373	0.009410	0.009451	0.009497	0.009546	0.009599	0.009654	0.009711	0.009786	0.009846	0.009905	0.009963	0.010020	0.010073	0.010123	0.010170	0.010213	0.010251	0.010285	0.010314	0.010339	0.010359	0.010375	0.010386	0.010394	0.010399	0.010401	0.010400	0.010398	0.010394	0.010390	0.010385	0.010381	0.010377	0.010375	0.010375	0.010377	0.010382	0.010381	0.010392	0.010406	0.010425	0.010448	0.010474	0.010504	0.010538	0.010575	0.010614	0.010657	0.010701	0.010748	0.010795	0.010842	0.010889	0.010936	0.010980	0.011023	0.011062	0.011097	0.011128	0.011154	0.011174	0.011190	0.011199	0.011202
0.6900	0.009594	0.009592	0.009587	0.009570	0.009559	0.009544	0.009527	0.009508	0.009487	0.009465	0.009443	0.009420	0.009398	0.009377	0.009357	0.009340	0.009326	0.009317	0.009311	0.009310	0.009314	0.009324	0.009340	0.009362	0.009389	0.009423	0.009463	0.009509	0.009567	0.009623	0.009682	0.009745	0.009811	0.009877	0.009944	0.010012	0.010080	0.010145	0.010187	0.010246	0.010302	0.010354	0.010402	0.010444	0.010482	0.010515	0.010542	0.010565	0.010583	0.010596	0.010606	0.010612	0.010615	0.010616	0.010614	0.010612	0.010608	0.010605	0.010602	0.010598	0.010598	0.010599	0.010604	0.010611	0.010622	0.010637	0.010656	0.010678	0.010705	0.010736	0.010771	0.010811	0.010854	0.010899	0.010948	0.010999	0.011080	0.011135	0.011190	0.011245	0.011299	0.011351	0.011400	0.011445	0.011486	0.011522	0.011552	0.011577	0.011594	0.011605	0.011608
0.7000	0.009598	0.009596	0.009591	0.009582	0.009571	0.009557	0.009536	0.009517	0.009497	0.009476	0.009454	0.009432	0.009411	0.009392	0.009375	0.009360	0.009350	0.009343	0.009341	0.009345	0.009354	0.009369	0.009391	0.009419	0.009454	0.009496	0.009544	0.009598	0.009657	0.009722	0.009790	0.009868	0.009944	0.010021	0.010100	0.010177	0.010253	0.010327	0.010398	0.010466	0.010530	0.010588	0.010642	0.010690	0.010732	0.010769	0.010800	0.010825	0.010846	0.010861	0.010872	0.010879	0.010883	0.010884	0.010883	0.010881	0.010878	0.010876	0.010874	0.010871	0.010872	0.010877	0.010884	0.010895	0.010910	0.010929	0.010953	0.010982	0.011015	0.011055	0.011098	0.011146	0.011197	0.011253	0.011311	0.011372	0.011435	0.011500	0.011564	0.011628	0.011690	0.011750	0.011807	0.011860	0.011908	0.011949	0.011984	0.012012	0.012033	0.012045	0.012049
0.7100	0.009622	0.009620	0.009615	0.009607	0.009596	0.009582	0.009565	0.009547	0.009528	0.009507	0.009486	0.009466	0.009446	0.009428	0.009413	0.009401	0.009393	0.009390	0.009393	0.009401	0.009416	0.009438	0.009469	0.009505	0.009549	0.009600	0.009655	0.009719	0.009789	0.009863	0.009943	0.010027	0.010112	0.010199	0.010286	0.010374	0.010459	0.010542	0.010622	0.010698	0.010768	0.010834	0.010893	0.010947	0.010994	0.011035	0.011069	0.011098	0.011121	0.011138	0.011151	0.011159	0.011164	0.011167	0.011167	0.011166	0.011165	0.011163	0.011163	0.011164	0.011168	0.011176	0.011186	0.011201	0.011221	0.011245	0.011275	0.011310	0.011351	0.011397	0.011448	0.011504	0.011565	0.011630	0.011699	0.011770	0.011844	0.011918	0.011993	0.012067	0.012140	0.012212	0.012278	0.012338	0.012393	0.012441	0.012482	0.012516	0.012540	0.012554	0.012559
0.7200	0.009646	0.009644	0.009639	0.009631	0.009620	0.009607	0.009591	0.009573	0.009554	0.009535	0.009515	0.009496	0.009479	0.009464	0.009451	0.009443	0.009440	0.009442	0.009450	0.009466	0.009488	0.009517	0.009555	0.009600	0.009654	0.009715	0.009784	0.009860	0.009942	0.010030	0.010124	0.010219	0.010318	0.010418	0.010518	0.010617	0.010714	0.010808	0.010898	0.010985	0.011064	0.011137	0.011204	0.011263	0.011315	0.011360	0.011394	0.011426	0.011449	0.011469	0.011483	0.011492	0.011498	0.011501	0.011502	0.011502	0.011501	0.011501	0.011503	0.011506	0.011513	0.011524	0.011539	0.011558	0.011584	0.011615	0.011652	0.011695	0.011744	0.011800	0.011862	0.011929	0.012002	0.012080	0.012162	0.012247	0.012334	0.012422	0.012511	0.012599	0.012688	0.012770	0.012848	0.012920	0.012984	0.013041	0.013089	0.013127	0.013155	0.013172	0.013177
0.7300	0.009679	0.009677	0.009672	0.009665	0.009654	0.009641	0.009626	0.009609	0.009591	0.009573	0.009555	0.009538	0.009524	0.009512	0.009504	0.009500	0.009501	0.009509	0.009523	0.009545	0.009575	0.009614	0.009661	0.009717	0.009782	0.009855	0.009936	0.010025	0.010121	0.010222	0.010329	0.010438	0.010551	0.010663	0.010776	0.010888	0.010997	0.011102	0.011203	0.011298	0.011386	0.011468	0.011541	0.011607	0.011665	0.011714	0.011756	0.011791	0.011818	0.011839	0.011855	0.011865	0.011872	0.011876	0.011878	0.011879	0.011880	0.011882	0.011886	0.011885	0.011895	0.011910	0.011930	0.011955	0.011987	0.012026	0.012071	0.012124	0.012184	0.012251	0.012325	0.012405	0.012491	0.012583	0.012679	0.012779	0.012882	0.012986	0.013090	0.013193	0.013294	0.013390	0.013481	0.013564	0.013640	0.013707	0.013762	0.013807	0.013839	0.013859	0.013865
0.7400	0.009726	0.009724	0.009720	0.009710	0.009700	0.009688	0.009673	0.009657	0.009640	0.009624	0.009608	0.009587	0.009575	0.009567	0.009563	0.009564	0.009572	0.009585	0.009613	0.009644	0.009684	0.009734	0.009793	0.009857	0.009936	0.010024	0.010121	0.010228	0.010341	0.010462	0.010586	0.010713	0.010843	0.010974	0.011104	0.011232	0.011357	0.011476	0.011590	0.011698	0.011796	0.011887	0.011976	0.012049	0.012112	0.012167	0.012212	0.012250	0.012279	0.012302	0.012318	0.012329	0.012336	0.012333	0.012336	0.012337	0.012339	0.012342	0.012348	0.012357	0.012371	0.012391	0.012416	0.012448	0.012488	0.012536	0.012592	0.012657	0.012730	0.012811	0.012900	0.012998	0.013102	0.013218	0.013335	0.013455	0.013579	0.013704	0.013829	0.013953	0.014074	0.014189	0.014298	0.014399	0.014490	0.014570	0.014637	0.014690	0.014729	0.014753	0.014761
0.7500	0.009790	0.009788	0.009783	0.009776	0.009766	0.009754	0.009740	0.009725	0.009710	0.009695	0.009681	0.009669	0.009661	0.009657	0.009658	0.009666	0.009680	0.009702	0.009734	0.009775	0.009827	0.009890	0.009964	0.010050	0.010146	0.010254	0.010370	0.010495	0.010627	0.010766	0.010910	0.011058	0.011207	0.011347	0.011496	0.011642	0.011783	0.011918	0.012047	0.012167	0.012278	0.012379	0.012469	0.012550	0.012619	0.012678	0.012727	0.012767	0.012799	0.012822	0.012839	0.012851	0.012858	0.012862	0.012865	0.012867	0.012869	0.012874	0.012883	0.012895	0.012914	0.012939	0.012971	0.013012	0.013061	0.013119	0.013188	0.013267	0.013355	0.013454	0.013562	0.013680	0.013805	0.013932	0.014082	0.014227	0.014375	0.014525	0.014676	0.014825	0.014969	0.015108	0.015239	0.015360	0.015469	0.015565	0.015645	0.015710	0.015756	0.015785	0.015794
0.7600	0.009837	0.009836	0.009832	0.009825	0.009815	0.009804	0.009791	0.009777	0.009763	0.009751	0.009741	0.009733	0.009729	0.009731	0.009739	0.009754	0.009777	0.009810	0.009853	0.009908	0.009974	0.010053	0.010145	0.010250	0.010365	0.010493	0.010631	0.010779	0.010935	0.011099	0.011268	0.011440	0.011613	0.011787	0.011958	0.012125	0.012286	0.012440	0.012585	0.012720	0.012844	0.012956	0.013056	0.013144	0.013220	0.013284	0.013336	0.013378	0.013411	0.013434	0.013451	0.013462	0.013469	0.013472	0.013474	0.013476	0.013480	0.013487	0.013498	0.013514	0.013538	0.013570	0.013611	0.013661	0.013723	0.013796	0.013875	0.013972	0.014080	0.014200	0.014332	0.014475	0.014627	0.014790	0.014959	0.015134	0.015313	0.015495	0.015676	0.015858	0.016033	0.016201	0.016359	0.016506	0.016638	0.016754	0.016852	0.016930	0.016986	0.017021	0.017032
0.7700	0.009880	0.009879	0.009875	0.009869	0.009860	0.009850	0.009839	0.009828	0.009817	0.009808	0.009802	0.009799	0.009801	0.009810	0.009826	0.009851	0.009885	0.009931	0.009989	0.010060	0.010144	0.010242	0.010355	0.010481	0.010621	0.010775	0.010940	0.011116	0.011300	0.011492	0.011689	0.011890	0.012091	0.012291	0.012488	0.012684	0.012868	0.013042	0.013206	0.013358	0.013496	0.013621	0.013731	0.013827	0.013909	0.013977	0.014033	0.014076	0.014105	0.014129	0.014145	0.014155	0.014160	0.014163	0.014165	0.014167	0.014172	0.014181	0.014196	0.014218	0.014248	0.014288	0.014340	0.014403	0.014480	0.014570	0.014674	0.014793	0.014926	0.015073	0.015234	0.015407	0.015594	0.015790	0.015996	0.016209	0.016427	0.016647	0.016868	0.017086	0.017299	0.017503	0.017700	0.017879	0.018040	0.018181	0.018300	0.018395	0.018464	0.018506	0.018520
0.7800	0.009962	0.009961	0.009957	0.009951	0.009944	0.009935	0.009926	0.009917	0.009909	0.009904	0.009902	0.009905	0.009914	0.009931	0.009957	0.009994	0.010042	0.010103	0.010177	0.010268	0.010374	0.010496	0.010634	0.010788	0.010960	0.011144	0.011343	0.011553	0.011772	0.012001	0.012234	0.012469	0.012705	0.012938	0.013165	0.013386	0.013596	0.013795	0.013980	0.014150	0.014304	0.014442	0.014563	0.014667	0.014754	0.014826	0.014883	0.014927	0.014959	0.014981	0.014994	0.015001	0.015003	0.015003	0.015002	0.015004	0.015009	0.015019	0.015037	0.015064	0.015102	0.015152	0.015216	0.015295	0.015389	0.015501	0.015629	0.015775	0.015938	0.016118	0.016315	0.016530	0.016758	0.016999	0.017251	0.017513	0.017780	0.018052	0.018324	0.018595	0.018857	0.019109	0.019347	0.019568	0.019767	0.019942	0.020090	0.020207	0.020293	0.020345	0.020362
0.7900	0.010060	0.010059	0.010056	0.010051	0.010045	0.010038	0.010031	0.010025	0.010021	0.010020	0.010024	0.010034	0.010052	0.010079	0.010118	0.010169	0.010234	0.010314	0.010411	0.010526	0.010659	0.010810	0.010980	0.011170	0.011379	0.011601	0.011843	0.012094	0.012354	0.012624	0.012899	0.013177	0.013453	0.013725	0.013989	0.014243	0.014485	0.014711	0.014921	0.015112	0.015284	0.015436	0.015568	0.015679	0.015772	0.015846	0.015904	0.015946	0.015975	0.015992	0.016001	0.016003	0.016001	0.015997	0.015993	0.015993	0.015997	0.016009	0.016031	0.016065	0.016112	0.016175	0.016254	0.016352	0.016470	0.016607	0.016766	0.016945	0.017146	0.017369	0.017614	0.017877	0.018158	0.018456	0.018769	0.019093	0.019424	0.019760	0.020097	0.020430	0.020756	0.021070	0.021366	0.021641	0.021889	0.022107	0.022290	0.022437	0.022544	0.022609	0.022631
0.8000	0.010096	0.010096	0.010093	0.010089	0.010085	0.010080	0.010077	0.010075	0.010076	0.010082	0.010087	0.010107	0.010137	0.010178	0.010233	0.010303	0.010389	0.010494	0.010618	0.010764	0.010964	0.011154	0.011368	0.011602	0.011857	0.012130	0.012420	0.012725	0.013043	0.013367	0.013696	0.014026	0.014353	0.014672	0.014981	0.015277	0.015555	0.015815	0.016052	0.016268	0.016459	0.016626	0.016768	0.016886	0.016981	0.017055	0.017110	0.017148	0.017170	0.017181	0.017182	0.017176	0.017166	0.017155	0.017146	0.017142	0.017146	0.017160	0.017186	0.017228	0.017287	0.017365	0.017464	0.017587	0.017733	0.017905	0.018103	0.018328	0.018579	0.018858	0.019161	0.019489	0.019846	0.020218	0.020608	0.021013	0.021429	0.021850	0.022274	0.022694	0.023104	0.023500	0.023874	0.024222	0.024537	0.024813	0.025047	0.025234	0.025369	0.025452	0.025480
0.8100	0.010245	0.010244	0.010243	0.010240	0.010237	0.010235	0.010235	0.010237	0.010244	0.010258	0.010279	0.010310	0.010354	0.010412	0.010486	0.010579	0.010692	0.010829	0.010990	0.011176	0.011389	0.011628	0.011894	0.012185	0.012500	0.012839	0.013196	0.013569	0.013955	0.014351	0.014749	0.015145	0.015535	0.015914	0.016280	0.016626	0.016950	0.017249	0.017519	0.017760	0.017971	0.018152	0.018303	0.018425	0.018520	0.018589	0.018636	0.018663	0.018672	0.018669	0.018656	0.018636	0.018613	0.018590	0.018572	0.018561	0.018560	0.018574	0.018604	0.018654	0.018726	0.018823	0.018946	0.019099	0.019282	0.019497	0.019745	0.020027	0.020344	0.020693	0.021075	0.021488	0.021931	0.022400	0.022894	0.023406	0.023933	0.024470	0.025009	0.025545	0.026070	0.026583	0.027064	0.027512	0.027917	0.028275	0.028577	0.028818	0.028994	0.029101	0.029137
0.8200	0.010373	0.010373	0.010372	0.010371	0.010371	0.010372	0.010376	0.010385	0.010400	0.010423	0.010457	0.010503	0.010565	0.010645	0.010746	0.010870	0.011020	0.011197	0.011404	0.011643	0.011915	0.012220	0.012555	0.012880	0.013269	0.013741	0.014187	0.014649	0.015126	0.015609	0.016095	0.016578	0.017049	0.017505	0.017939	0.018347	0.018725	0.019069	0.019377	0.019647	0.019878	0.020072	0.020228	0.020349	0.020436	0.020494	0.020525	0.020534	0.020523	0.020498	0.020463	0.020421	0.020378	0.020338	0.020305	0.020283	0.020277	0.020288	0.020323	0.020382	0.020471	0.020591	0.020745	0.020937	0.021168	0.021440	0.021754	0.022110	0.022512	0.022955	0.023442	0.023969	0.024534	0.025136	0.025769	0.026428	0.027108	0.027801	0.028500	0.029200	0.029885	0.030553	0.031182	0.031769	0.032302	0.032772	0.033170	0.033489	0.033721	0.033862	0.033910
0.8300	0.010473	0.010474	0.010474	0.010476	0.010479	0.010485	0.010495	0.010512	0.010538	0.010571	0.010621	0.010687	0.010772	0.010880	0.011014	0.011176	0.011370	0.011599	0.011864	0.012168	0.012510	0.012899	0.013377	0.013846	0.014351	0.014887	0.015450	0.016034	0.016631	0.017244	0.017848	0.018444	0.019022	0.019576	0.020099	0.020586	0.021029	0.021427	0.021777	0.022077	0.022326	0.022527	0.022681	0.022790	0.022859	0.022892	0.022893	0.022869	0.022823	0.022762	0.022692	0.022617	0.022541	0.022474	0.022418	0.022378	0.022359	0.022366	0.022403	0.022474	0.022583	0.022734	0.022929	0.023172	0.023466	0.023813	0.024214	0.024673	0.025188	0.025760	0.026387	0.027070	0.027805	0.028588	0.029414	0.030279	0.031172	0.032086	0.033011	0.033935	0.034846	0.035729	0.036572	0.037359	0.038077	0.038710	0.039248	0.039679	0.039994	0.040186	0.040250
0.8400	0.010654	0.010655	0.010656	0.010661	0.010668	0.010680	0.010698	0.010725	0.010764	0.010817	0.010888	0.010981	0.011100	0.011248	0.011430	0.011651	0.011912	0.012220	0.012577	0.012985	0.013444	0.013956	0.014518	0.015130	0.015785	0.016481	0.017111	0.017857	0.018614	0.019376	0.020274	0.021023	0.021746	0.022430	0.023069	0.023654	0.024179	0.024640	0.025034	0.025360	0.025620	0.025816	0.025951	0.026031	0.026060	0.026046	0.025994	0.025913	0.025809	0.025689	0.025561	0.025432	0.025308	0.025194	0.025101	0.025032	0.024993	0.024989	0.025027	0.025110	0.025244	0.025433	0.025681	0.025992	0.026370	0.026818	0.027339	0.027936	0.028607	0.029356	0.030180	0.031080	0.032051	0.033091	0.034193	0.035348	0.036549	0.037783	0.038965	0.040219	0.041460	0.042752	0.043913	0.045001	0.045996	0.046878	0.047629	0.048231	0.048671	0.048940	0.049030
0.8500	0.010804	0.010805	0.010809	0.010817	0.010824	0.010844	0.010873	0.010914	0.010971	0.011047	0.011146	0.011274	0.011436	0.011643	0.011888	0.012183	0.012534	0.012944	0.013443	0.013991	0.014605	0.015291	0.016045	0.016756	0.017631	0.018552	0.019513	0.020501	0.021504	0.022671	0.023669	0.024637	0.025558	0.026420	0.027212	0.027922	0.028545	0.029075	0.029510	0.029852	0.030102	0.030266	0.030351	0.030365	0.030315	0.030213	0.030067	0.029887	0.029684	0.029468	0.029247	0.029030	0.028827	0.028643	0.028490	0.028374	0.028301	0.028278	0.028312	0.028408	0.028573	0.028813	0.029132	0.029536	0.030029	0.030618	0.031304	0.032095	0.032988	0.033987	0.035092	0.036304	0.037618	0.039032	0.040537	0.042125	0.043784	0.045498	0.047250	0.049017	0.050775	0.052496	0.054153	0.055713	0.057146	0.058421	0.059510	0.060385	0.061027	0.061419	0.061551
0.8600	0.010961	0.010964	0.010971	0.010984	0.011004	0.011035	0.011079	0.011139	0.011221	0.011329	0.011469	0.011648	0.011873	0.012150	0.012489	0.012896	0.013380	0.013946	0.014601	0.015366	0.016219	0.017186	0.018239	0.019377	0.020606	0.021896	0.023245	0.024624	0.026012	0.027395	0.028745	0.030038	0.031253	0.032377	0.033378	0.034251	0.034988	0.035587	0.036043	0.036363	0.036554	0.036626	0.036591	0.036463	0.036257	0.035986	0.035666	0.035311	0.034928	0.034545	0.034167	0.033805	0.033467	0.033170	0.032916	0.032721	0.032590	0.032531	0.032553	0.032658	0.032862	0.033169	0.033586	0.034123	0.034781	0.035569	0.036500	0.037572	0.038790	0.040159	0.041683	0.043364	0.045199	0.047185	0.049315	0.051592	0.053975	0.056456	0.059010	0.061606	0.064209	0.066777	0.069265	0.071624	0.073805	0.075755	0.077428	0.078855	0.079851	0.080460	0.080665
0.8700	0.011190	0.011193	0.011204	0.011224	0.011255	0.011301	0.011365	0.011452	0.011569	0.011724	0.011923	0.012176	0.012495	0.012895	0.013378	0.013958	0.014642	0.015455	0.016402	0.017489	0.018725	0.020107	0.021643	0.023312	0.025025	0.026920	0.028892	0.030911	0.032938	0.034935	0.036861	0.038677	0.040375	0.041961	0.043335	0.044412	0.045262	0.045884	0.046285	0.046479	0.046481	0.046313	0.046000	0.045565	0.045032	0.044427	0.043772	0.043088	0.042395	0.041711	0.041066	0.040448	0.039884	0.039381	0.038954	0.038622	0.038388	0.038262	0.038254	0.038373	0.038628	0.039030	0.039588	0.040313	0.041215	0.042305	0.043594	0.045092	0.046816	0.048763	0.050958	0.053386	0.056061	0.058983	0.062147	0.065542	0.069152	0.072924	0.076874	0.080934	0.085048	0.089150	0.093165	0.097009	0.100593	0.103826	0.106618	0.108887	0.110563	0.111591	0.111938
0.8800	0.011444	0.011449	0.011466	0.011495	0.011541	0.011608	0.011700	0.011827	0.011998	0.012221	0.012510	0.012879	0.013343	0.013922	0.014633	0.015497	0.016536	0.017770	0.019221	0.020905	0.022837	0.025029	0.027473	0.030151	0.033044	0.036119	0.039319	0.042583	0.045841	0.049012	0.052018	0.054785	0.057242	0.059339	0.061038	0.062320	0.063184	0.063644	0.063726	0.063470	0.062920	0.062123	0.061128	0.059984	0.058733	0.057418	0.056074	0.054733	0.053423	0.052163	0.050984	0.049897	0.048909	0.048046	0.047325	0.046748	0.046329	0.046077	0.046003	0.046121	0.046441	0.046977	0.047744	0.048758	0.050040	0.051600	0.053461	0.055644	0.058168	0.061068	0.064347	0.068033	0.072164	0.076711	0.081702	0.087135	0.092997	0.099262	0.105886	0.112805	0.119930	0.127152	0.134331	0.141310	0.147908	0.153936	0.159201	0.163521	0.166733	0.168715	0.169384
0.8900	0.011746	0.011753	0.011778	0.011822	0.011890	0.011989	0.012127	0.012315	0.012567	0.012900	0.013334	0.013893	0.014606	0.015502	0.016624	0.018006	0.019695	0.021739	0.024193	0.027095	0.030482	0.034386	0.038819	0.043768	0.049189	0.055002	0.061090	0.067299	0.073445	0.079327	0.084753	0.089517	0.093479	0.096531	0.098623	0.099747	0.099974	0.099382	0.098082	0.096201	0.093867	0.091202	0.088321	0.085320	0.082283	0.079278	0.076358	0.073568	0.070940	0.068499	0.066263	0.064235	0.062452	0.060909	0.059614	0.058576	0.057803	0.057305	0.057094	0.057182	0.057587	0.058327	0.059425	0.060906	0.062802	0.065144	0.067974	0.071334	0.075270	0.079839	0.085112	0.091117	0.097931	0.105612	0.114216	0.123789	0.134362	0.145942	0.158502	0.171972	0.186227	0.201071	0.216231	0.231363	0.246034	0.259781	0.272023	0.282232	0.290055	0.294850	0.296478
0.9000	0.012067	0.012079	0.012116	0.012182	0.012285	0.012434	0.012644	0.012933	0.013322	0.013848	0.014543	0.015452	0.016635	0.018170	0.020127	0.022618	0.025492	0.029392	0.034627	0.040687	0.048065	0.056952	0.067480	0.079790	0.093746	0.109207	0.125781	0.142875	0.159697	0.175297	0.188835	0.199488	0.206725	0.210339	0.210499	0.207490	0.201924	0.194424	0.185607	0.176023	0.166127	0.156267	0.146707	0.137619	0.129025	0.121167	0.113974	0.107448	0.101574	0.096304	0.091666	0.087603	0.084090	0.081085	0.078609	0.076629	0.075138	0.074133	0.073620	0.073612	0.074127	0.075194	0.076850	0.079143	0.082131	0.085887	0.090495	0.096059	0.102701	0.110564	0.119846	0.130681	0.143358	0.158052	0.175073	0.194721	0.217308	0.243144	0.272705	0.305838	0.342790	0.383445	0.427362	0.473730	0.521247	0.568089	0.611926	0.650095	0.679718	0.698697	0.705222
0.9100	0.012431	0.012450	0.012507	0.012610	0.012771	0.013008	0.013347	0.013822	0.014469	0.015369	0.016601	0.018272	0.020623	0.023714	0.027898	0.033577	0.041346	0.051909	0.066388	0.086348	0.113883	0.152007	0.204770	0.277565	0.377016	0.510491	0.684058	0.897753	1.136720	1.362602	1.510671	1.556435	1.499610	1.357007	1.182968	1.009555	0.852696	0.718112	0.605676	0.513211	0.437753	0.376297	0.326144	0.285149	0.251504	0.223566	0.200472	0.181220	0.165116	0.151618	0.140301	0.130830	0.122945	0.116443	0.111166	0.107000	0.103858	0.101685	0.100370	0.100071	0.100718	0.102362	0.105068	0.108936	0.114101	0.120842	0.129189	0.139526	0.152223	0.167752	0.186713	0.209881	0.238253	0.273124	0.316187	0.369666	0.436706	0.520864	0.627356	0.763324	0.937869	1.162515	1.452084	1.824052	2.297082	2.886358	3.594114	4.387951	5.171338	5.737063	5.965043
0.9200	0.012931	0.012961	0.013055	0.013227	0.013500	0.013910	0.014516	0.015395	0.016670	0.018518	0.021213	0.025187	0.031125	0.040199	0.054475	0.078007	0.119140	0.197939	0.371882	0.860649	3.123529	4.032376	5.048548	44.429586	23898.221106	15680956.695112	2.005758	2.453656	16.895251	1236665.353806	143.268221	807892.087167	16.245271	4.966471	3.425166	50972142.645045	81785.826273	127.885965	11.902316	12.356340	12.492685	4.062187	2.049860	1.262437	0.870759	0.645992	0.504248	0.408767	0.341303	0.291921	0.254821	0.226426	0.204372	0.187262	0.174031	0.163864	0.156321	0.151039	0.147877	0.146692	0.147466	0.150264	0.155240	0.162651	0.172877	0.186502	0.204202	0.227075	0.256617	0.294882	0.345310	0.412385	0.503669	0.631393	0.816727	1.099032	1.558612	2.381358	4.082733	8.562663	27.959359	30.452994	32.424763	321.060825	193648.297920	123196567.379650	10.448633	14.255501	65.632366	4043648.000076	563.790753
0.9300	0.013507	0.013561	0.013733	0.014054	0.014585	0.015425	0.016747	0.018835	0.022201	0.027802	0.037607	0.056185	0.096394	0.208340	0.797991	8930733.071480	43960.129400	34.627926	76.853676	12318.302318	11.924279	2924595.691519	0.151518	13.280269	13.322803	11.361859	326.212257	46716.100590	30879.791757	33.190358	112698.814238	97.030568	16123.527003	28310.619236	1441.333515	9.502329	13.166454	84.204385	0.255201	4968523.419646	25.073803	31480.403021	246.906507	143.891097	518286.714770	76229960.279555	8.916166	2.776554	1.475744	0.961262	0.697940	0.543213	0.444218	0.377330	0.330643	0.297565	0.274265	0.257969	0.248718	0.244309	0.244911	0.250596	0.261825	0.279518	0.304636	0.340668	0.391786	0.462905	0.565522	0.719326	0.963159	1.386089	2.229003	4.402668	14.923074	137344565.491335	864118.802295	319.559521	598.766298	83183.033849	71.403186	15515453.464198	0.773874	164.297371	52.951469	41.616914	3138.917656	147760.770502	91621.273890	243.547112	429858.522645
0.9400	0.014216	0.014336	0.014761	0.015543	0.016965	0.019542	0.024436	0.034630	0.059892	0.152313	1.837880	3.515072	61.736610	274.564724	0.087619	174.809866	0.014746	0.286208	154.065367	6.638591	0.030162	7.233820	8.822975	0.047594	1.688092	0.019037	304.297440	5.843318	996.650042	1585.661277	2.535541	6325.579788	380.682946	29.920679	1790.715029	0.072908	3.351820	0.381087	9.012896	60.514578	0.060241	11.990158	365.759742	3.284828	0.081245	4380.774092	2.071247	2060.865628	690.014358	112.344394	51.814617	5.095257	2.246244	1.381890	0.991437	0.780496	0.655896	0.580022	0.535465	0.513822	0.511422	0.527774	0.565288	0.630089	0.734427	0.902631	1.186970	1.716856	2.902943	6.865727	72.983694	155.531144	1162.251457	3839.844299	2.959278	6304.224976	0.132777	5.316934	982.815322	36.336191	0.152457	105.893449	35.646882	0.669006	8.995467	0.143898	3539.671755	61.670240	2607.835553	14178.562242	9.198605
0.9500	0.015173	0.015675	0.017196	0.022475	0.037637	0.124918	776.253954	0.528783	9.810786	0.015174	0.073170	2.317763	22.764147	1338.186953	6.335173	0.417643	0.011367	1.069578	0.362892	0.802651	1.458037	0.807341	0.217047	52.957067	0.095352	356.700427	0.019517	2.748092	5.356622	17.511256	0.011343	42.252628	31.667634	19.115481	0.033967	165.993807	0.067908	33.812775	3.189501	0.772372	30.937687	1.063341	9.383355	3.354726	0.024163	16.737601	24.080391	6564.279618	1061.607248	34.613720	0.808304	0.241246	1071.709277	60.784386	63658.831138	16.835201	5.494439	3.272460	2.463379	2.136208	2.061508	2.197480	2.608640	3.572157	6.192674	19.615485	78494.052621	72.507259	1286.460961	0.308303	1.321197	52.763039	1371.194259	13830.070436	55.090274	22.329601	0.044455	7.725534	13.314842	3.692893	45.784504	3.124224	5.027464	171.378528	0.300938	1005.425471	0.083274	36.058183	62.203613	103.884497	0.028939
0.9600	0.016460	63525.659444	0.562196	9.004873	0.081583	0.477503	0.013467	306.683017	0.057545	0.290300	0.232815	0.011154	1.661455	9.357466	0.958611	10294.660153	0.021888	0.988332	0.815016	0.010399	26.959895	23008.063254	28989.425794	0.627551	13.317553	4.626489	25.172011	0.017375	101810.062699	304.453954	0.016397	2040.257997	926631.946277	0.080019	312.612899	68.210207	15.395220	1.743832	16438.834363	655502.253276	21.945181	0.022347	37.592921	1.466759	0.048826	815507.232411	88.629216	1051.856312	7.522471	0.026991	6.587523	3.075577	12.124063	106669.537184	0.035223	215.081408	7.595657	10426.161136	1424.338252	656997857.361419	204.540621	669982036.148883	1480.024220	11036.580207	9.080572	234.453796	0.041028	118323.242648	13.646947	5.205875	8.717470	0.038935	16.221658	1259.523330	107.924370	1008952.581512	0.109706	4.838908	49.369764	0.040973	97.507059	924124.804933	89062.448320	3.774758	49.998249	108.305121	514.163187	0.146039	1642720.468140	3834.407995	0.047604
0.9700	0.018281	0.045819	0.061197	0.017869	0.026166	0.033314	0.075285	21.200954	0.069764	9.862204	0.015484	95.255378	2.445328	27.529506	7.137670	0.099173	0.166423	4.381226	17.725083	2.590201	0.018401	0.419105	0.017285	8.956634	0.375977	0.015647	29.876955	59.929828	0.085404	0.161590	98.227342	0.040253	0.128720	10.592499	557.407660	0.100849	0.345554	287.698216	0.043142	0.215305	0.538178	180.116925	1496.681715	427.606942	1.311728	2.750448	14.215028	70.875101	24.936641	393.394763	0.249741	73.245945	0.670445	314.522030	1.513370	41.197057	2.987073	0.658706	12.670107	1041.726209	2992.096983	1051.220471	14.198594	0.697021	3.225161	42.928964	2.177875	498.973257	1.116643	136.814800	0.302323	875.013027	37.658225	185.479786	41.436638	3.479198	2.033543	515.757199	1837.024634	225.626204	0.691949	1.212129	0.082941	398.082909	1.212428	0.165280	845.338749	120.885638	0.338807	0.329028	311.670255
0.9800	0.021458	0.037338	6.046246	0.449783	0.054068	41.023962	0.396784	2.677288	0.013835	0.219181	0.012747	0.016907	0.377701	0.011590	6.027330	0.324493	482.803953	17124.364138	0.011303	0.220826	0.057360	4927.824861	3.877374	12.556181	0.027548	0.010955	0.640200	12.982766	1.688019	2.439175	9.282585	0.274280	0.186184	1.624155	18.799601	0.029126	0.356484	3.200778	1.466792	1774.252828	5.098169	0.892402	0.020244	13786.265313	510.528253	144.629335	3922.855817	0.026867	509.580230	2.644097	0.112871	1.077909	0.034480	43.586276	24.014102	1013.440020	1.976609	33.817049	4382.005834	12.982305	5.855037	13.910163	4552.812690	41.730713	2.478965	1436.579718	27.596328	62.411583	0.043946	2.221301	0.128931	2.795256	537.085526	0.042873	4232.056407	158.388298	1939.631184	60992.732803	0.039835	1.549481	6.133147	12615.752568	9.664633	28.397924	0.510830	0.049820	26.284306	23.758140	2.960719	4.181600	28.094169
0.9900	0.028005	0.032299	0.131720	0.050130	0.964430	0.027406	0.020438	0.017920	6.871796	2312957.688722	0.055359	0.418083	0.013091	0.161318	0.013604	15.133307	2.199630	0.564296	0.454966	0.220846	44034.260823	35.985022	1827.711397	0.084814	1029.249840	4702.355601	0.129706	1.239393	0.130193	0.015812	5.133450	0.015324	3.965606	6.066440	0.050917	555.973717	146.777630	0.155110	377.194584	58.848106	13144.584165	59.710980	216.417797	0.796166	1.486796	22.726249	14.224818	1.834759	10.507440	285.120029	667.139197	7654362.181561	31.039446	0.062508	13.640361	0.162790	809.330840	189.547886	11.517948	521.974686	6.583503	518.754828	13.774258	186.727513	802.411844	0.233304	13.306701	0.083545	67.064291	18382596.249836	657.292098	283.840015	10.563314	2.349220	14.478742	64.853648	7.271456	2.213059	233.990294	65.742993	105295.657617	137.393739	3865.298323	0.334209	1953.348595	8489.892772	0.277429	9.690848	5.467914	0.043823	14.274971


==> figures/Al/drag_anis_AlT800P2.dat <==
### B(beta,theta) for AlT800P2 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.054417	0.054432	0.054477	0.054552	0.054656	0.054786	0.054941	0.055118	0.055315	0.055528	0.055755	0.055993	0.056238	0.056487	0.056737	0.056985	0.057227	0.057462	0.057687	0.057904	0.058101	0.058282	0.058446	0.058590	0.058715	0.058820	0.058904	0.058966	0.059005	0.059025	0.059026	0.059006	0.058968	0.058904	0.058830	0.058739	0.058629	0.058510	0.058378	0.058235	0.058083	0.057923	0.057757	0.057586	0.057413	0.057239	0.057064	0.056892	0.056722	0.056557	0.056396	0.056242	0.056094	0.055954	0.055821	0.055695	0.055576	0.055466	0.055362	0.055264	0.055173	0.055087	0.055006	0.054929	0.054855	0.054785	0.054716	0.054650	0.054585	0.054521	0.054459	0.054397	0.054336	0.054277	0.054218	0.054161	0.054105	0.054052	0.054001	0.053952	0.053906	0.053864	0.053825	0.053791	0.053760	0.053734	0.053712	0.053695	0.053682	0.053675	0.053673
0.0200	0.053904	0.053919	0.053964	0.054038	0.054140	0.054268	0.054420	0.054595	0.054788	0.054999	0.055222	0.055457	0.055698	0.055943	0.056189	0.056433	0.056672	0.056903	0.057124	0.057332	0.057527	0.057705	0.057866	0.058009	0.058132	0.058235	0.058318	0.058380	0.058421	0.058442	0.058443	0.058424	0.058391	0.058335	0.058262	0.058173	0.058069	0.057951	0.057822	0.057681	0.057532	0.057375	0.057209	0.057043	0.056873	0.056703	0.056532	0.056366	0.056195	0.056034	0.055878	0.055727	0.055584	0.055447	0.055318	0.055196	0.055082	0.054975	0.054874	0.054781	0.054692	0.054610	0.054531	0.054457	0.054386	0.054318	0.054252	0.054188	0.054126	0.054064	0.054003	0.053944	0.053885	0.053826	0.053764	0.053708	0.053654	0.053602	0.053551	0.053504	0.053459	0.053417	0.053379	0.053345	0.053315	0.053289	0.053268	0.053251	0.053239	0.053231	0.053229
0.0300	0.053409	0.053424	0.053468	0.053540	0.053640	0.053766	0.053916	0.054087	0.054278	0.054485	0.054705	0.054936	0.055173	0.055414	0.055656	0.055895	0.056130	0.056357	0.056574	0.056780	0.056971	0.057146	0.057305	0.057446	0.057567	0.057669	0.057751	0.057812	0.057853	0.057874	0.057875	0.057857	0.057820	0.057766	0.057695	0.057608	0.057507	0.057392	0.057265	0.057128	0.056982	0.056829	0.056671	0.056508	0.056342	0.056176	0.056009	0.055845	0.055683	0.055526	0.055373	0.055227	0.055087	0.054954	0.054828	0.054710	0.054599	0.054495	0.054397	0.054306	0.054221	0.054141	0.054065	0.053993	0.053924	0.053859	0.053795	0.053733	0.053672	0.053612	0.053554	0.053495	0.053438	0.053382	0.053326	0.053272	0.053219	0.053170	0.053121	0.053075	0.053031	0.052991	0.052954	0.052920	0.052891	0.052866	0.052845	0.052828	0.052816	0.052809	0.052807
0.0400	0.052937	0.052951	0.052995	0.053066	0.053164	0.053288	0.053435	0.053603	0.053789	0.053992	0.054207	0.054433	0.054665	0.054901	0.055138	0.055373	0.055604	0.055826	0.056039	0.056240	0.056428	0.056600	0.056755	0.056893	0.057012	0.057111	0.057191	0.057251	0.057291	0.057311	0.057312	0.057295	0.057258	0.057205	0.057135	0.057050	0.056951	0.056839	0.056715	0.056581	0.056439	0.056289	0.056133	0.055974	0.055813	0.055654	0.055491	0.055330	0.055173	0.055019	0.054871	0.054728	0.054592	0.054463	0.054341	0.054226	0.054118	0.054015	0.053923	0.053835	0.053752	0.053675	0.053602	0.053532	0.053466	0.053402	0.053341	0.053281	0.053222	0.053164	0.053107	0.053051	0.052995	0.052940	0.052886	0.052833	0.052781	0.052731	0.052684	0.052638	0.052595	0.052556	0.052519	0.052486	0.052458	0.052433	0.052412	0.052396	0.052384	0.052377	0.052375
0.0500	0.052477	0.052491	0.052534	0.052603	0.052699	0.052820	0.052963	0.053128	0.053310	0.053508	0.053719	0.053939	0.054167	0.054398	0.054630	0.054860	0.055085	0.055302	0.055510	0.055707	0.055890	0.056059	0.056211	0.056345	0.056461	0.056558	0.056636	0.056694	0.056733	0.056753	0.056754	0.056736	0.056701	0.056648	0.056580	0.056497	0.056399	0.056290	0.056168	0.056038	0.055899	0.055753	0.055602	0.055447	0.055289	0.055131	0.054973	0.054817	0.054664	0.054514	0.054370	0.054231	0.054099	0.053974	0.053856	0.053745	0.053641	0.053543	0.053452	0.053367	0.053288	0.053213	0.053143	0.053076	0.053011	0.052949	0.052890	0.052832	0.052775	0.052719	0.052664	0.052609	0.052555	0.052502	0.052449	0.052398	0.052348	0.052299	0.052252	0.052208	0.052166	0.052127	0.052092	0.052060	0.052031	0.052007	0.051987	0.051971	0.051960	0.051953	0.051950
0.0600	0.052042	0.052056	0.052097	0.052165	0.052258	0.052376	0.052518	0.052678	0.052856	0.053049	0.053255	0.053470	0.053692	0.053917	0.054143	0.054367	0.054587	0.054799	0.055003	0.055194	0.055373	0.055537	0.055685	0.055815	0.055928	0.056023	0.056099	0.056155	0.056193	0.056212	0.056212	0.056195	0.056160	0.056108	0.056041	0.055960	0.055865	0.055757	0.055639	0.055512	0.055375	0.055233	0.055085	0.054934	0.054780	0.054626	0.054472	0.054321	0.054172	0.054027	0.053883	0.053749	0.053621	0.053499	0.053385	0.053277	0.053176	0.053082	0.052994	0.052912	0.052835	0.052762	0.052694	0.052630	0.052568	0.052510	0.052452	0.052396	0.052341	0.052286	0.052233	0.052179	0.052127	0.052075	0.052024	0.051973	0.051924	0.051877	0.051831	0.051788	0.051746	0.051708	0.051674	0.051642	0.051614	0.051591	0.051571	0.051555	0.051544	0.051537	0.051535
0.0700	0.051625	0.051638	0.051678	0.051744	0.051835	0.051950	0.052086	0.052242	0.052416	0.052604	0.052804	0.053013	0.053229	0.053448	0.053668	0.053886	0.054099	0.054306	0.054503	0.054689	0.054863	0.055022	0.055166	0.055293	0.055402	0.055493	0.055566	0.055620	0.055656	0.055674	0.055673	0.055655	0.055621	0.055570	0.055503	0.055423	0.055330	0.055225	0.055109	0.054984	0.054851	0.054712	0.054568	0.054421	0.054271	0.054125	0.053975	0.053827	0.053682	0.053542	0.053405	0.053275	0.053151	0.053033	0.052921	0.052817	0.052719	0.052628	0.052542	0.052463	0.052388	0.052318	0.052252	0.052189	0.052129	0.052071	0.052015	0.051961	0.051907	0.051854	0.051802	0.051750	0.051698	0.051647	0.051597	0.051548	0.051500	0.051453	0.051409	0.051366	0.051326	0.051288	0.051254	0.051223	0.051196	0.051172	0.051153	0.051137	0.051126	0.051120	0.051117
0.0800	0.051222	0.051235	0.051274	0.051338	0.051427	0.051538	0.051671	0.051823	0.051991	0.052174	0.052369	0.052572	0.052782	0.052995	0.053209	0.053421	0.053628	0.053829	0.054021	0.054202	0.054370	0.054524	0.054664	0.054787	0.054893	0.054982	0.055052	0.055105	0.055140	0.055156	0.055155	0.055137	0.055100	0.055049	0.054985	0.054906	0.054815	0.054713	0.054600	0.054478	0.054349	0.054214	0.054074	0.053931	0.053786	0.053640	0.053495	0.053352	0.053211	0.053075	0.052943	0.052817	0.052697	0.052583	0.052476	0.052375	0.052281	0.052193	0.052109	0.052032	0.051961	0.051894	0.051830	0.051770	0.051713	0.051657	0.051603	0.051551	0.051499	0.051448	0.051398	0.051348	0.051298	0.051249	0.051200	0.051152	0.051106	0.051061	0.051017	0.050976	0.050937	0.050901	0.050867	0.050837	0.050810	0.050787	0.050768	0.050753	0.050743	0.050736	0.050734
0.0900	0.050833	0.050846	0.050884	0.050946	0.051032	0.051140	0.051268	0.051415	0.051579	0.051755	0.051943	0.052141	0.052344	0.052551	0.052758	0.052963	0.053164	0.053359	0.053544	0.053720	0.053883	0.054032	0.054166	0.054285	0.054387	0.054473	0.054540	0.054591	0.054623	0.054639	0.054637	0.054619	0.054585	0.054536	0.054472	0.054395	0.054306	0.054206	0.054096	0.053977	0.053851	0.053720	0.053584	0.053445	0.053303	0.053162	0.053021	0.052882	0.052746	0.052613	0.052485	0.052363	0.052246	0.052136	0.052033	0.051934	0.051843	0.051758	0.051679	0.051605	0.051536	0.051471	0.051410	0.051352	0.051296	0.051242	0.051190	0.051139	0.051089	0.051040	0.050991	0.050942	0.050893	0.050845	0.050791	0.050745	0.050700	0.050657	0.050615	0.050575	0.050537	0.050502	0.050469	0.050440	0.050414	0.050392	0.050373	0.050359	0.050348	0.050342	0.050340
0.1000	0.050453	0.050465	0.050502	0.050562	0.050645	0.050749	0.050873	0.051015	0.051173	0.051343	0.051525	0.051716	0.051912	0.052112	0.052312	0.052510	0.052704	0.052892	0.053071	0.053240	0.053397	0.053541	0.053670	0.053785	0.053885	0.053966	0.054031	0.054079	0.054110	0.054124	0.054122	0.054104	0.054070	0.054021	0.053959	0.053882	0.053796	0.053698	0.053591	0.053476	0.053354	0.053226	0.053094	0.052959	0.052822	0.052685	0.052549	0.052415	0.052283	0.052156	0.052033	0.051915	0.051803	0.051697	0.051594	0.051500	0.051413	0.051331	0.051254	0.051183	0.051117	0.051054	0.050984	0.050929	0.050876	0.050824	0.050775	0.050725	0.050677	0.050630	0.050583	0.050536	0.050489	0.050443	0.050397	0.050352	0.050308	0.050265	0.050224	0.050191	0.050154	0.050119	0.050087	0.050057	0.050031	0.050009	0.049991	0.049976	0.049965	0.049959	0.049957
0.1100	0.050101	0.050113	0.050148	0.050206	0.050286	0.050387	0.050505	0.050642	0.050794	0.050960	0.051135	0.051319	0.051509	0.051701	0.051894	0.052085	0.052272	0.052453	0.052625	0.052787	0.052938	0.053076	0.053201	0.053311	0.053405	0.053483	0.053544	0.053589	0.053618	0.053630	0.053627	0.053608	0.053574	0.053526	0.053463	0.053389	0.053304	0.053209	0.053104	0.052988	0.052869	0.052745	0.052617	0.052486	0.052353	0.052220	0.052088	0.051958	0.051825	0.051701	0.051582	0.051469	0.051360	0.051258	0.051161	0.051071	0.050987	0.050908	0.050835	0.050766	0.050702	0.050642	0.050586	0.050532	0.050478	0.050428	0.050380	0.050332	0.050286	0.050239	0.050193	0.050148	0.050102	0.050057	0.050012	0.049968	0.049925	0.049883	0.049843	0.049800	0.049763	0.049729	0.049698	0.049670	0.049646	0.049624	0.049607	0.049593	0.049583	0.049577	0.049575
0.1200	0.049729	0.049740	0.049774	0.049830	0.049908	0.050005	0.050121	0.050253	0.050401	0.050560	0.050729	0.050930	0.051112	0.051297	0.051482	0.051666	0.051845	0.052019	0.052184	0.052335	0.052479	0.052612	0.052731	0.052835	0.052924	0.052998	0.053057	0.053099	0.053126	0.053136	0.053132	0.053112	0.053079	0.053031	0.052971	0.052898	0.052815	0.052722	0.052620	0.052511	0.052396	0.052275	0.052150	0.052023	0.051895	0.051766	0.051638	0.051512	0.051389	0.051270	0.051152	0.051042	0.050937	0.050838	0.050745	0.050658	0.050577	0.050501	0.050430	0.050364	0.050302	0.050244	0.050188	0.050136	0.050086	0.050038	0.049991	0.049944	0.049899	0.049854	0.049809	0.049764	0.049719	0.049675	0.049631	0.049588	0.049546	0.049506	0.049466	0.049428	0.049392	0.049359	0.049328	0.049301	0.049276	0.049256	0.049238	0.049224	0.049215	0.049209	0.049207
0.1300	0.049422	0.049433	0.049465	0.049519	0.049593	0.049685	0.049796	0.049922	0.050062	0.050218	0.050381	0.050550	0.050724	0.050902	0.051079	0.051255	0.051427	0.051592	0.051750	0.051899	0.052037	0.052163	0.052277	0.052377	0.052462	0.052532	0.052587	0.052626	0.052650	0.052657	0.052651	0.052631	0.052597	0.052550	0.052490	0.052420	0.052338	0.052247	0.052148	0.052042	0.051930	0.051812	0.051686	0.051563	0.051438	0.051313	0.051190	0.051068	0.050949	0.050834	0.050723	0.050617	0.050516	0.050420	0.050331	0.050247	0.050167	0.050094	0.050026	0.049962	0.049902	0.049846	0.049793	0.049743	0.049694	0.049647	0.049602	0.049556	0.049512	0.049468	0.049423	0.049380	0.049337	0.049294	0.049251	0.049209	0.049169	0.049129	0.049090	0.049054	0.049019	0.048987	0.048957	0.048930	0.048906	0.048886	0.048869	0.048855	0.048845	0.048840	0.048838
0.1400	0.049113	0.049123	0.049154	0.049206	0.049276	0.049365	0.049471	0.049592	0.049726	0.049871	0.050026	0.050188	0.050355	0.050524	0.050694	0.050862	0.051026	0.051185	0.051335	0.051477	0.051608	0.051728	0.051836	0.051930	0.052011	0.052076	0.052127	0.052164	0.052185	0.052192	0.052185	0.052164	0.052130	0.052083	0.052024	0.051954	0.051875	0.051786	0.051690	0.051586	0.051477	0.051363	0.051243	0.051123	0.051002	0.050882	0.050762	0.050644	0.050529	0.050418	0.050310	0.050208	0.050110	0.050018	0.049931	0.049850	0.049774	0.049703	0.049637	0.049576	0.049518	0.049464	0.049412	0.049363	0.049316	0.049269	0.049224	0.049181	0.049138	0.049095	0.049052	0.049010	0.048968	0.048926	0.048885	0.048844	0.048804	0.048765	0.048728	0.048692	0.048658	0.048626	0.048597	0.048569	0.048546	0.048526	0.048509	0.048496	0.048487	0.048481	0.048479
0.1500	0.048808	0.048818	0.048848	0.048897	0.048964	0.049049	0.049149	0.049265	0.049393	0.049531	0.049679	0.049833	0.049992	0.050152	0.050313	0.050473	0.050629	0.050779	0.050922	0.051057	0.051182	0.051295	0.051397	0.051486	0.051561	0.051622	0.051669	0.051702	0.051719	0.051724	0.051715	0.051693	0.051659	0.051612	0.051555	0.051487	0.051409	0.051323	0.051228	0.051128	0.051022	0.050911	0.050798	0.050682	0.050565	0.050449	0.050333	0.050219	0.050108	0.050001	0.049897	0.049799	0.049705	0.049616	0.049533	0.049454	0.049381	0.049313	0.049249	0.049189	0.049131	0.049078	0.049029	0.048982	0.048936	0.048892	0.048849	0.048807	0.048766	0.048723	0.048682	0.048641	0.048600	0.048559	0.048519	0.048479	0.048440	0.048402	0.048366	0.048331	0.048295	0.048265	0.048236	0.048211	0.048188	0.048169	0.048153	0.048140	0.048131	0.048125	0.048123
0.1600	0.048521	0.048530	0.048558	0.048605	0.048669	0.048749	0.048845	0.048953	0.049072	0.049204	0.049344	0.049491	0.049641	0.049794	0.049947	0.050098	0.050246	0.050388	0.050524	0.050651	0.050768	0.050875	0.050970	0.051048	0.051118	0.051175	0.051219	0.051249	0.051265	0.051268	0.051257	0.051234	0.051200	0.051153	0.051096	0.051029	0.050953	0.050869	0.050771	0.050674	0.050571	0.050464	0.050354	0.050242	0.050129	0.050017	0.049906	0.049796	0.049689	0.049586	0.049487	0.049392	0.049301	0.049216	0.049136	0.049061	0.048990	0.048925	0.048863	0.048806	0.048752	0.048702	0.048651	0.048605	0.048561	0.048518	0.048477	0.048436	0.048396	0.048356	0.048316	0.048276	0.048235	0.048196	0.048157	0.048118	0.048080	0.048038	0.048003	0.047969	0.047937	0.047907	0.047879	0.047854	0.047832	0.047813	0.047798	0.047785	0.047776	0.047771	0.047769
0.1700	0.048244	0.048252	0.048279	0.048323	0.048383	0.048459	0.048547	0.048650	0.048765	0.048889	0.049022	0.049160	0.049302	0.049446	0.049591	0.049733	0.049872	0.050006	0.050134	0.050253	0.050346	0.050445	0.050533	0.050610	0.050674	0.050726	0.050764	0.050790	0.050803	0.050803	0.050791	0.050766	0.050731	0.050684	0.050627	0.050560	0.050485	0.050402	0.050313	0.050217	0.050117	0.050013	0.049906	0.049797	0.049688	0.049579	0.049471	0.049365	0.049261	0.049161	0.049064	0.048972	0.048884	0.048802	0.048724	0.048650	0.048582	0.048516	0.048456	0.048400	0.048348	0.048298	0.048247	0.048202	0.048158	0.048116	0.048075	0.048034	0.047994	0.047954	0.047914	0.047875	0.047835	0.047787	0.047748	0.047710	0.047672	0.047636	0.047601	0.047567	0.047536	0.047506	0.047479	0.047455	0.047433	0.047413	0.047397	0.047385	0.047376	0.047371	0.047369
0.1800	0.047975	0.047984	0.048009	0.048050	0.048107	0.048179	0.048264	0.048361	0.048469	0.048587	0.048711	0.048841	0.048975	0.049111	0.049247	0.049380	0.049511	0.049637	0.049755	0.049867	0.049970	0.050063	0.050146	0.050217	0.050276	0.050324	0.050359	0.050382	0.050393	0.050391	0.050378	0.050353	0.050317	0.050271	0.050215	0.050150	0.050077	0.049998	0.049911	0.049819	0.049722	0.049622	0.049520	0.049415	0.049310	0.049204	0.049100	0.048998	0.048899	0.048803	0.048711	0.048623	0.048535	0.048456	0.048382	0.048312	0.048247	0.048186	0.048128	0.048075	0.048025	0.047977	0.047932	0.047889	0.047847	0.047807	0.047767	0.047729	0.047689	0.047651	0.047613	0.047575	0.047537	0.047499	0.047462	0.047425	0.047389	0.047354	0.047320	0.047288	0.047257	0.047229	0.047203	0.047179	0.047158	0.047140	0.047125	0.047114	0.047105	0.047100	0.047098
0.1900	0.047723	0.047731	0.047754	0.047793	0.047846	0.047914	0.047994	0.048084	0.048186	0.048296	0.048412	0.048534	0.048659	0.048787	0.048913	0.049039	0.049161	0.049278	0.049389	0.049493	0.049588	0.049671	0.049747	0.049813	0.049867	0.049910	0.049941	0.049954	0.049962	0.049959	0.049944	0.049919	0.049883	0.049837	0.049782	0.049719	0.049648	0.049569	0.049485	0.049386	0.049293	0.049196	0.049097	0.048997	0.048897	0.048797	0.048697	0.048597	0.048502	0.048410	0.048322	0.048237	0.048157	0.048081	0.048010	0.047943	0.047880	0.047820	0.047765	0.047713	0.047665	0.047619	0.047575	0.047533	0.047493	0.047454	0.047415	0.047377	0.047339	0.047302	0.047265	0.047228	0.047191	0.047154	0.047118	0.047082	0.047047	0.047013	0.046980	0.046949	0.046919	0.046892	0.046866	0.046849	0.046829	0.046811	0.046797	0.046786	0.046777	0.046772	0.046771
0.2000	0.047423	0.047431	0.047452	0.047488	0.047538	0.047600	0.047675	0.047759	0.047853	0.047955	0.048063	0.048176	0.048292	0.048409	0.048526	0.048642	0.048754	0.048862	0.048964	0.049056	0.049190	0.049269	0.049338	0.049398	0.049447	0.049483	0.049510	0.049526	0.049531	0.049525	0.049505	0.049464	0.049427	0.049380	0.049328	0.049265	0.049195	0.049118	0.049036	0.048949	0.048858	0.048765	0.048669	0.048572	0.048474	0.048377	0.048281	0.048186	0.048090	0.048002	0.047914	0.047833	0.047755	0.047682	0.047612	0.047547	0.047486	0.047429	0.047373	0.047322	0.047275	0.047230	0.047187	0.047144	0.047104	0.047065	0.047028	0.046990	0.046954	0.046917	0.046880	0.046844	0.046808	0.046771	0.046738	0.046703	0.046669	0.046636	0.046604	0.046573	0.046545	0.046518	0.046493	0.046470	0.046451	0.046434	0.046419	0.046408	0.046400	0.046395	0.046394
0.2100	0.047237	0.047244	0.047264	0.047298	0.047344	0.047402	0.047471	0.047550	0.047638	0.047733	0.047834	0.047939	0.048046	0.048155	0.048264	0.048372	0.048473	0.048573	0.048668	0.048756	0.048836	0.048908	0.048971	0.049022	0.049066	0.049099	0.049120	0.049133	0.049134	0.049109	0.049091	0.049063	0.049026	0.048980	0.048926	0.048865	0.048797	0.048723	0.048643	0.048559	0.048472	0.048379	0.048287	0.048194	0.048100	0.048007	0.047915	0.047825	0.047737	0.047652	0.047570	0.047492	0.047418	0.047348	0.047281	0.047219	0.047161	0.047106	0.047053	0.047004	0.046959	0.046916	0.046874	0.046835	0.046797	0.046759	0.046722	0.046689	0.046653	0.046618	0.046582	0.046547	0.046510	0.046476	0.046442	0.046408	0.046376	0.046344	0.046313	0.046284	0.046256	0.046230	0.046206	0.046185	0.046166	0.046150	0.046136	0.046126	0.046118	0.046113	0.046112
0.2200	0.046993	0.046999	0.047018	0.047049	0.047091	0.047144	0.047208	0.047280	0.047360	0.047447	0.047539	0.047635	0.047734	0.047834	0.047933	0.048030	0.048125	0.048210	0.048317	0.048397	0.048470	0.048539	0.048596	0.048643	0.048681	0.048710	0.048728	0.048737	0.048736	0.048725	0.048705	0.048676	0.048638	0.048592	0.048538	0.048478	0.048411	0.048338	0.048258	0.048177	0.048092	0.048004	0.047916	0.047829	0.047739	0.047649	0.047560	0.047473	0.047389	0.047307	0.047226	0.047151	0.047079	0.047011	0.046947	0.046887	0.046829	0.046775	0.046725	0.046678	0.046633	0.046591	0.046548	0.046507	0.046470	0.046433	0.046397	0.046362	0.046320	0.046287	0.046253	0.046219	0.046185	0.046151	0.046118	0.046085	0.046053	0.046021	0.045991	0.045962	0.045936	0.045911	0.045888	0.045867	0.045849	0.045833	0.045820	0.045810	0.045803	0.045798	0.045797
0.2300	0.046801	0.046807	0.046824	0.046853	0.046891	0.046940	0.046999	0.047065	0.047139	0.047219	0.047304	0.047393	0.047483	0.047575	0.047666	0.047755	0.047842	0.047924	0.048000	0.048072	0.048137	0.048194	0.048244	0.048285	0.048318	0.048341	0.048355	0.048360	0.048356	0.048343	0.048321	0.048290	0.048252	0.048206	0.048153	0.048093	0.048028	0.047955	0.047880	0.047801	0.047718	0.047635	0.047549	0.047463	0.047376	0.047290	0.047204	0.047121	0.047039	0.046961	0.046885	0.046813	0.046744	0.046678	0.046616	0.046558	0.046497	0.046445	0.046397	0.046351	0.046308	0.046267	0.046227	0.046189	0.046153	0.046117	0.046082	0.046046	0.046011	0.045978	0.045944	0.045910	0.045877	0.045844	0.045810	0.045779	0.045747	0.045717	0.045688	0.045660	0.045634	0.045610	0.045588	0.045568	0.045550	0.045535	0.045522	0.045512	0.045505	0.045501	0.045499
0.2400	0.046583	0.046588	0.046604	0.046630	0.046665	0.046710	0.046762	0.046823	0.046890	0.046962	0.047039	0.047118	0.047200	0.047282	0.047364	0.047444	0.047521	0.047594	0.047663	0.047727	0.047783	0.047833	0.047876	0.047911	0.047938	0.047948	0.047958	0.047959	0.047952	0.047936	0.047912	0.047880	0.047837	0.047791	0.047738	0.047655	0.047591	0.047520	0.047447	0.047372	0.047292	0.047210	0.047127	0.047043	0.046959	0.046876	0.046793	0.046712	0.046634	0.046558	0.046484	0.046414	0.046347	0.046283	0.046223	0.046166	0.046113	0.046062	0.046014	0.045969	0.045926	0.045885	0.045846	0.045806	0.045769	0.045734	0.045699	0.045664	0.045627	0.045593	0.045558	0.045525	0.045492	0.045460	0.045428	0.045397	0.045365	0.045336	0.045308	0.045281	0.045256	0.045232	0.045211	0.045191	0.045174	0.045163	0.045151	0.045141	0.045134	0.045130	0.045129
0.2500	0.046383	0.046388	0.046402	0.046425	0.046456	0.046496	0.046542	0.046597	0.046661	0.046726	0.046795	0.046870	0.046944	0.047018	0.047091	0.047163	0.047232	0.047298	0.047360	0.047416	0.047465	0.047508	0.047545	0.047574	0.047596	0.047610	0.047616	0.047614	0.047600	0.047581	0.047556	0.047523	0.047484	0.047438	0.047386	0.047328	0.047266	0.047199	0.047129	0.047055	0.046979	0.046901	0.046821	0.046742	0.046662	0.046583	0.046504	0.046428	0.046353	0.046277	0.046207	0.046141	0.046077	0.046016	0.045957	0.045903	0.045852	0.045803	0.045757	0.045714	0.045672	0.045632	0.045594	0.045558	0.045522	0.045489	0.045455	0.045422	0.045389	0.045357	0.045325	0.045293	0.045261	0.045229	0.045199	0.045169	0.045139	0.045111	0.045084	0.045059	0.045035	0.045012	0.044992	0.044973	0.044957	0.044943	0.044931	0.044922	0.044915	0.044911	0.044910
0.2600	0.046201	0.046206	0.046218	0.046239	0.046267	0.046303	0.046345	0.046393	0.046442	0.046500	0.046561	0.046624	0.046689	0.046754	0.046819	0.046868	0.046929	0.046986	0.047038	0.047086	0.047129	0.047163	0.047194	0.047217	0.047233	0.047242	0.047242	0.047236	0.047223	0.047203	0.047176	0.047142	0.047102	0.047050	0.046998	0.046941	0.046880	0.046828	0.046759	0.046685	0.046611	0.046536	0.046460	0.046383	0.046306	0.046230	0.046155	0.046082	0.046010	0.045934	0.045867	0.045803	0.045742	0.045683	0.045628	0.045575	0.045526	0.045478	0.045434	0.045389	0.045348	0.045309	0.045272	0.045236	0.045202	0.045168	0.045135	0.045102	0.045070	0.045038	0.045007	0.044975	0.044942	0.044912	0.044882	0.044853	0.044825	0.044798	0.044772	0.044748	0.044725	0.044703	0.044684	0.044666	0.044650	0.044637	0.044626	0.044617	0.044611	0.044607	0.044606
0.2700	0.046025	0.046029	0.046040	0.046058	0.046083	0.046114	0.046151	0.046194	0.046240	0.046291	0.046344	0.046399	0.046455	0.046495	0.046550	0.046604	0.046651	0.046699	0.046743	0.046783	0.046818	0.046847	0.046870	0.046887	0.046898	0.046902	0.046899	0.046891	0.046875	0.046852	0.046823	0.046788	0.046747	0.046701	0.046650	0.046594	0.046528	0.046464	0.046398	0.046329	0.046257	0.046185	0.046111	0.046037	0.045964	0.045891	0.045819	0.045748	0.045679	0.045612	0.045547	0.045485	0.045425	0.045368	0.045314	0.045263	0.045214	0.045167	0.045123	0.045081	0.045041	0.045002	0.044964	0.044928	0.044889	0.044856	0.044823	0.044790	0.044758	0.044726	0.044691	0.044660	0.044630	0.044600	0.044571	0.044543	0.044516	0.044489	0.044464	0.044438	0.044416	0.044395	0.044376	0.044360	0.044345	0.044332	0.044322	0.044313	0.044307	0.044304	0.044303
0.2800	0.045849	0.045852	0.045861	0.045877	0.045898	0.045925	0.045957	0.045993	0.046033	0.046076	0.046121	0.046168	0.046219	0.046267	0.046314	0.046359	0.046402	0.046442	0.046478	0.046510	0.046538	0.046560	0.046577	0.046588	0.046594	0.046593	0.046576	0.046563	0.046545	0.046520	0.046489	0.046453	0.046412	0.046366	0.046315	0.046257	0.046199	0.046137	0.046072	0.046005	0.045937	0.045867	0.045796	0.045725	0.045654	0.045584	0.045507	0.045439	0.045372	0.045306	0.045244	0.045184	0.045126	0.045071	0.045018	0.044968	0.044921	0.044875	0.044832	0.044790	0.044751	0.044713	0.044676	0.044640	0.044606	0.044572	0.044539	0.044506	0.044474	0.044443	0.044413	0.044383	0.044354	0.044325	0.044296	0.044269	0.044242	0.044217	0.044193	0.044171	0.044149	0.044130	0.044112	0.044097	0.044083	0.044070	0.044060	0.044047	0.044042	0.044038	0.044037
0.2900	0.045688	0.045691	0.045699	0.045712	0.045730	0.045752	0.045779	0.045809	0.045842	0.045878	0.045915	0.045953	0.045992	0.046031	0.046069	0.046105	0.046140	0.046171	0.046199	0.046224	0.046243	0.046259	0.046269	0.046275	0.046276	0.046271	0.046260	0.046244	0.046223	0.046196	0.046164	0.046127	0.046085	0.046040	0.045990	0.045936	0.045878	0.045818	0.045755	0.045691	0.045625	0.045559	0.045491	0.045403	0.045334	0.045266	0.045199	0.045134	0.045070	0.045002	0.044940	0.044882	0.044827	0.044774	0.044723	0.044675	0.044629	0.044586	0.044537	0.044517	0.044477	0.044440	0.044404	0.044369	0.044334	0.044301	0.044270	0.044215	0.044185	0.044155	0.044126	0.044098	0.044070	0.044043	0.044016	0.043990	0.043966	0.043942	0.043919	0.043898	0.043878	0.043860	0.043843	0.043829	0.043816	0.043805	0.043795	0.043788	0.043783	0.043780	0.043779
0.3000	0.045507	0.045509	0.045516	0.045526	0.045541	0.045559	0.045581	0.045605	0.045630	0.045658	0.045688	0.045719	0.045750	0.045790	0.045820	0.045847	0.045874	0.045897	0.045918	0.045936	0.045947	0.045956	0.045961	0.045961	0.045957	0.045949	0.045935	0.045916	0.045892	0.045863	0.045830	0.045792	0.045750	0.045704	0.045654	0.045602	0.045546	0.045487	0.045427	0.045364	0.045301	0.045236	0.045171	0.045106	0.045040	0.044976	0.044912	0.044849	0.044788	0.044728	0.044669	0.044608	0.044555	0.044503	0.044454	0.044406	0.044361	0.044317	0.044276	0.044236	0.044197	0.044160	0.044124	0.044090	0.044056	0.044023	0.043991	0.043959	0.043929	0.043897	0.043868	0.043840	0.043812	0.043785	0.043759	0.043735	0.043711	0.043688	0.043666	0.043646	0.043627	0.043610	0.043594	0.043580	0.043567	0.043557	0.043548	0.043541	0.043536	0.043533	0.043532
0.3100	0.045347	0.045348	0.045353	0.045362	0.045373	0.045387	0.045424	0.045442	0.045463	0.045484	0.045506	0.045529	0.045549	0.045572	0.045591	0.045611	0.045627	0.045643	0.045656	0.045665	0.045672	0.045674	0.045673	0.045666	0.045657	0.045643	0.045625	0.045602	0.045575	0.045544	0.045509	0.045470	0.045427	0.045381	0.045332	0.045279	0.045225	0.045168	0.045109	0.045049	0.044987	0.044926	0.044865	0.044802	0.044739	0.044674	0.044613	0.044552	0.044493	0.044430	0.044374	0.044314	0.044261	0.044211	0.044163	0.044116	0.044071	0.044028	0.043987	0.043953	0.043913	0.043876	0.043839	0.043804	0.043770	0.043737	0.043705	0.043674	0.043644	0.043613	0.043585	0.043557	0.043530	0.043504	0.043478	0.043454	0.043431	0.043409	0.043389	0.043369	0.043352	0.043335	0.043321	0.043307	0.043296	0.043286	0.043278	0.043272	0.043267	0.043265	0.043264
0.3200	0.045222	0.045223	0.045227	0.045232	0.045240	0.045250	0.045261	0.045274	0.045289	0.045304	0.045315	0.045331	0.045345	0.045360	0.045372	0.045382	0.045392	0.045400	0.045405	0.045407	0.045407	0.045403	0.045395	0.045384	0.045353	0.045335	0.045314	0.045288	0.045259	0.045226	0.045192	0.045152	0.045109	0.045059	0.045012	0.044961	0.044908	0.044853	0.044796	0.044738	0.044679	0.044619	0.044559	0.044497	0.044437	0.044377	0.044311	0.044253	0.044196	0.044141	0.044086	0.044033	0.043982	0.043932	0.043884	0.043838	0.043785	0.043743	0.043701	0.043661	0.043622	0.043585	0.043549	0.043514	0.043480	0.043447	0.043412	0.043382	0.043352	0.043315	0.043287	0.043260	0.043232	0.043207	0.043183	0.043160	0.043134	0.043114	0.043095	0.043076	0.043060	0.043045	0.043031	0.043019	0.043008	0.042999	0.042992	0.042986	0.042982	0.042979	0.042978
0.3300	0.045095	0.045095	0.045097	0.045101	0.045105	0.045111	0.045118	0.045125	0.045133	0.045141	0.045149	0.045157	0.045164	0.045170	0.045175	0.045178	0.045180	0.045177	0.045174	0.045155	0.045148	0.045138	0.045126	0.045110	0.045091	0.045068	0.045043	0.045015	0.044984	0.044950	0.044913	0.044873	0.044831	0.044785	0.044738	0.044688	0.044637	0.044585	0.044531	0.044476	0.044417	0.044360	0.044303	0.044240	0.044182	0.044126	0.044069	0.044014	0.043959	0.043906	0.043853	0.043802	0.043752	0.043704	0.043657	0.043612	0.043568	0.043525	0.043484	0.043444	0.043405	0.043366	0.043328	0.043293	0.043259	0.043226	0.043194	0.043163	0.043128	0.043099	0.043070	0.043042	0.043017	0.042990	0.042967	0.042945	0.042924	0.042905	0.042888	0.042870	0.042855	0.042841	0.042828	0.042817	0.042808	0.042800	0.042793	0.042788	0.042776	0.042773	0.042773
0.3400	0.044952	0.044953	0.044953	0.044954	0.044956	0.044957	0.044959	0.044960	0.044962	0.044964	0.044962	0.044962	0.044961	0.044960	0.044957	0.044952	0.044946	0.044938	0.044929	0.044917	0.044900	0.044884	0.044865	0.044838	0.044814	0.044787	0.044758	0.044726	0.044692	0.044656	0.044617	0.044575	0.044532	0.044485	0.044437	0.044389	0.044338	0.044286	0.044232	0.044178	0.044124	0.044068	0.044013	0.043957	0.043901	0.043846	0.043793	0.043738	0.043685	0.043632	0.043580	0.043525	0.043476	0.043427	0.043380	0.043333	0.043289	0.043245	0.043202	0.043161	0.043122	0.043084	0.043047	0.043011	0.042976	0.042942	0.042910	0.042879	0.042849	0.042820	0.042791	0.042764	0.042739	0.042715	0.042689	0.042668	0.042646	0.042628	0.042610	0.042594	0.042580	0.042567	0.042555	0.042545	0.042536	0.042529	0.042523	0.042518	0.042515	0.042513	0.042512
0.3500	0.044833	0.044833	0.044832	0.044831	0.044829	0.044827	0.044824	0.044821	0.044817	0.044812	0.044806	0.044799	0.044791	0.044781	0.044768	0.044755	0.044742	0.044723	0.044707	0.044688	0.044659	0.044637	0.044613	0.044587	0.044559	0.044529	0.044497	0.044463	0.044427	0.044390	0.044349	0.044307	0.044261	0.044217	0.044171	0.044118	0.044069	0.044019	0.043968	0.043918	0.043866	0.043814	0.043761	0.043707	0.043654	0.043601	0.043548	0.043496	0.043439	0.043388	0.043337	0.043288	0.043239	0.043192	0.043146	0.043100	0.043056	0.043012	0.042970	0.042929	0.042889	0.042851	0.042814	0.042778	0.042743	0.042709	0.042677	0.042645	0.042615	0.042584	0.042558	0.042532	0.042508	0.042485	0.042461	0.042442	0.042423	0.042407	0.042391	0.042377	0.042364	0.042353	0.042343	0.042334	0.042327	0.042320	0.042315	0.042311	0.042309	0.042307	0.042306
0.3600	0.044712	0.044711	0.044709	0.044706	0.044701	0.044695	0.044686	0.044677	0.044668	0.044656	0.044644	0.044630	0.044614	0.044597	0.044578	0.044558	0.044537	0.044515	0.044479	0.044454	0.044428	0.044400	0.044371	0.044340	0.044308	0.044275	0.044237	0.044201	0.044161	0.044122	0.044082	0.044040	0.043998	0.043954	0.043909	0.043863	0.043816	0.043768	0.043719	0.043671	0.043621	0.043571	0.043521	0.043470	0.043419	0.043369	0.043318	0.043267	0.043217	0.043161	0.043112	0.043061	0.043013	0.042966	0.042920	0.042874	0.042830	0.042786	0.042744	0.042702	0.042662	0.042623	0.042585	0.042549	0.042513	0.042479	0.042447	0.042415	0.042385	0.042353	0.042327	0.042300	0.042274	0.042253	0.042233	0.042208	0.042191	0.042175	0.042161	0.042148	0.042137	0.042126	0.042117	0.042110	0.042103	0.042099	0.042095	0.042091	0.042089	0.042087	0.042087
0.3700	0.044588	0.044587	0.044584	0.044578	0.044571	0.044561	0.044549	0.044537	0.044521	0.044503	0.044483	0.044462	0.044439	0.044415	0.044387	0.044357	0.044329	0.044300	0.044269	0.044238	0.044205	0.044171	0.044137	0.044101	0.044065	0.044027	0.043988	0.043947	0.043906	0.043865	0.043824	0.043782	0.043739	0.043696	0.043652	0.043607	0.043562	0.043517	0.043477	0.043432	0.043367	0.043318	0.043269	0.043220	0.043171	0.043122	0.043072	0.043023	0.042974	0.042925	0.042877	0.042829	0.042782	0.042735	0.042689	0.042642	0.042594	0.042551	0.042509	0.042467	0.042427	0.042387	0.042350	0.042313	0.042278	0.042244	0.042211	0.042192	0.042161	0.042133	0.042106	0.042082	0.042059	0.042038	0.042017	0.042000	0.041979	0.041965	0.041952	0.041941	0.041930	0.041921	0.041914	0.041908	0.041902	0.041889	0.041886	0.041883	0.041881	0.041880	0.041880
0.3800	0.044501	0.044499	0.044495	0.044487	0.044477	0.044462	0.044446	0.044428	0.044406	0.044383	0.044320	0.044293	0.044266	0.044235	0.044204	0.044172	0.044138	0.044104	0.044069	0.044033	0.044019	0.043980	0.043937	0.043898	0.043858	0.043819	0.043778	0.043737	0.043695	0.043653	0.043612	0.043570	0.043528	0.043485	0.043442	0.043398	0.043357	0.043313	0.043268	0.043224	0.043178	0.043128	0.043068	0.043022	0.042975	0.042928	0.042880	0.042833	0.042782	0.042735	0.042687	0.042638	0.042591	0.042544	0.042498	0.042452	0.042407	0.042350	0.042307	0.042257	0.042216	0.042176	0.042137	0.042100	0.042064	0.042030	0.042004	0.041972	0.041943	0.041916	0.041890	0.041862	0.041841	0.041821	0.041803	0.041788	0.041773	0.041761	0.041750	0.041740	0.041732	0.041725	0.041720	0.041715	0.041711	0.041708	0.041705	0.041704	0.041702	0.041702	0.041701
0.3900	0.044393	0.044391	0.044385	0.044375	0.044362	0.044345	0.044325	0.044299	0.044273	0.044241	0.044209	0.044175	0.044138	0.044100	0.044061	0.044024	0.043975	0.043933	0.043890	0.043848	0.043804	0.043759	0.043716	0.043673	0.043622	0.043579	0.043537	0.043494	0.043452	0.043410	0.043371	0.043329	0.043287	0.043245	0.043203	0.043161	0.043121	0.043080	0.043037	0.042994	0.042952	0.042909	0.042865	0.042820	0.042775	0.042729	0.042684	0.042637	0.042590	0.042543	0.042491	0.042440	0.042393	0.042345	0.042298	0.042252	0.042205	0.042159	0.042114	0.042070	0.042027	0.041984	0.041943	0.041904	0.041864	0.041827	0.041793	0.041761	0.041732	0.041704	0.041679	0.041655	0.041634	0.041613	0.041597	0.041582	0.041569	0.041560	0.041550	0.041542	0.041536	0.041530	0.041526	0.041522	0.041520	0.041518	0.041516	0.041515	0.041515	0.041514	0.041514
0.4000	0.044253	0.044250	0.044244	0.044232	0.044217	0.044197	0.044173	0.044146	0.044115	0.044081	0.044044	0.044005	0.043962	0.043919	0.043874	0.043828	0.043781	0.043734	0.043686	0.043637	0.043590	0.043542	0.043495	0.043447	0.043402	0.043357	0.043313	0.043270	0.043228	0.043186	0.043143	0.043102	0.043064	0.043024	0.042985	0.042946	0.042907	0.042867	0.042827	0.042787	0.042747	0.042707	0.042665	0.042623	0.042580	0.042536	0.042492	0.042447	0.042402	0.042356	0.042309	0.042262	0.042215	0.042168	0.042120	0.042073	0.042026	0.041980	0.041932	0.041887	0.041838	0.041795	0.041754	0.041715	0.041678	0.041642	0.041608	0.041576	0.041547	0.041520	0.041496	0.041474	0.041455	0.041437	0.041417	0.041404	0.041393	0.041384	0.041377	0.041372	0.041367	0.041364	0.041362	0.041361	0.041360	0.041359	0.041359	0.041360	0.041361	0.041361	0.041361
0.4100	0.044212	0.044210	0.044202	0.044188	0.044170	0.044147	0.044119	0.044087	0.044052	0.044012	0.043969	0.043919	0.043869	0.043819	0.043768	0.043714	0.043661	0.043607	0.043554	0.043500	0.043447	0.043395	0.043344	0.043294	0.043245	0.043196	0.043150	0.043105	0.043062	0.043020	0.042979	0.042939	0.042900	0.042862	0.042824	0.042786	0.042749	0.042712	0.042672	0.042634	0.042596	0.042557	0.042518	0.042478	0.042437	0.042395	0.042352	0.042308	0.042262	0.042213	0.042167	0.042120	0.042065	0.042017	0.041969	0.041921	0.041873	0.041825	0.041778	0.041731	0.041686	0.041642	0.041597	0.041557	0.041517	0.041481	0.041441	0.041409	0.041380	0.041353	0.041327	0.041306	0.041287	0.041271	0.041258	0.041250	0.041241	0.041234	0.041229	0.041226	0.041224	0.041223	0.041222	0.041222	0.041223	0.041224	0.041225	0.041227	0.041228	0.041228	0.041229
0.4200	0.044124	0.044121	0.044112	0.044097	0.044076	0.044049	0.044028	0.043988	0.043941	0.043896	0.043848	0.043796	0.043742	0.043686	0.043627	0.043568	0.043508	0.043449	0.043393	0.043334	0.043276	0.043220	0.043165	0.043111	0.043060	0.043010	0.042963	0.042917	0.042873	0.042831	0.042788	0.042749	0.042711	0.042674	0.042638	0.042603	0.042568	0.042536	0.042501	0.042466	0.042431	0.042395	0.042357	0.042319	0.042274	0.042233	0.042192	0.042146	0.042099	0.042052	0.042005	0.041958	0.041906	0.041858	0.041803	0.041754	0.041692	0.041643	0.041595	0.041547	0.041498	0.041452	0.041409	0.041367	0.041327	0.041290	0.041257	0.041225	0.041196	0.041170	0.041146	0.041126	0.041108	0.041093	0.041080	0.041070	0.041062	0.041055	0.041051	0.041050	0.041049	0.041052	0.041053	0.041056	0.041058	0.041060	0.041063	0.041065	0.041066	0.041067	0.041068
0.4300	0.044057	0.044053	0.044043	0.044026	0.044003	0.043970	0.043935	0.043894	0.043848	0.043797	0.043743	0.043685	0.043625	0.043562	0.043498	0.043433	0.043367	0.043302	0.043237	0.043173	0.043110	0.043049	0.042986	0.042929	0.042875	0.042823	0.042774	0.042727	0.042682	0.042640	0.042600	0.042562	0.042525	0.042490	0.042456	0.042423	0.042390	0.042357	0.042325	0.042291	0.042258	0.042219	0.042183	0.042146	0.042108	0.042067	0.042021	0.041978	0.041934	0.041888	0.041841	0.041792	0.041743	0.041692	0.041641	0.041585	0.041534	0.041473	0.041423	0.041373	0.041325	0.041278	0.041233	0.041192	0.041150	0.041112	0.041077	0.041043	0.041013	0.040987	0.040964	0.040945	0.040928	0.040914	0.040901	0.040894	0.040888	0.040886	0.040885	0.040885	0.040887	0.040890	0.040893	0.040897	0.040902	0.040906	0.040910	0.040913	0.040915	0.040917	0.040917
0.4400	0.043983	0.043979	0.043968	0.043949	0.043924	0.043891	0.043852	0.043807	0.043757	0.043702	0.043643	0.043579	0.043513	0.043444	0.043375	0.043304	0.043234	0.043163	0.043094	0.043023	0.042956	0.042886	0.042823	0.042771	0.042714	0.042661	0.042611	0.042564	0.042505	0.042451	0.042416	0.042380	0.042345	0.042312	0.042280	0.042250	0.042219	0.042190	0.042160	0.042129	0.042099	0.042066	0.042033	0.041998	0.041961	0.041924	0.041883	0.041841	0.041797	0.041752	0.041704	0.041655	0.041605	0.041551	0.041495	0.041442	0.041389	0.041336	0.041283	0.041232	0.041181	0.041132	0.041085	0.041040	0.040997	0.040958	0.040922	0.040888	0.040863	0.040837	0.040814	0.040793	0.040778	0.040766	0.040756	0.040750	0.040747	0.040746	0.040747	0.040749	0.040754	0.040759	0.040763	0.040770	0.040776	0.040782	0.040787	0.040791	0.040794	0.040796	0.040797
0.4500	0.043839	0.043835	0.043823	0.043804	0.043777	0.043742	0.043701	0.043654	0.043600	0.043542	0.043480	0.043413	0.043343	0.043271	0.043198	0.043078	0.043008	0.042938	0.042870	0.042794	0.042728	0.042669	0.042634	0.042573	0.042517	0.042464	0.042414	0.042350	0.042306	0.042266	0.042228	0.042192	0.042155	0.042150	0.042121	0.042094	0.042068	0.042041	0.042015	0.041989	0.041961	0.041931	0.041899	0.041867	0.041832	0.041796	0.041757	0.041716	0.041673	0.041627	0.041580	0.041530	0.041479	0.041427	0.041374	0.041320	0.041265	0.041209	0.041155	0.041101	0.041049	0.040999	0.040951	0.040905	0.040859	0.040820	0.040783	0.040751	0.040722	0.040696	0.040674	0.040656	0.040642	0.040632	0.040625	0.040621	0.040620	0.040621	0.040625	0.040630	0.040637	0.040647	0.040655	0.040664	0.040672	0.040679	0.040686	0.040691	0.040696	0.040698	0.040699
0.4600	0.043813	0.043808	0.043795	0.043774	0.043744	0.043707	0.043662	0.043610	0.043552	0.043488	0.043420	0.043347	0.043272	0.043195	0.043116	0.043037	0.042958	0.042879	0.042802	0.042728	0.042656	0.042587	0.042521	0.042460	0.042403	0.042350	0.042301	0.042256	0.042214	0.042177	0.042140	0.042109	0.042081	0.042056	0.042032	0.042009	0.041987	0.041965	0.041943	0.041920	0.041896	0.041871	0.041844	0.041815	0.041783	0.041744	0.041708	0.041668	0.041626	0.041582	0.041535	0.041486	0.041435	0.041382	0.041328	0.041269	0.041213	0.041158	0.041103	0.041048	0.040998	0.040947	0.040899	0.040852	0.040809	0.040765	0.040729	0.040697	0.040668	0.040644	0.040624	0.040609	0.040597	0.040590	0.040586	0.040585	0.040587	0.040593	0.040600	0.040609	0.040619	0.040631	0.040643	0.040655	0.040666	0.040676	0.040684	0.040691	0.040697	0.040700	0.040701
0.4700	0.043769	0.043764	0.043751	0.043728	0.043697	0.043657	0.043610	0.043556	0.043495	0.043428	0.043356	0.043281	0.043201	0.043120	0.043036	0.042947	0.042864	0.042782	0.042699	0.042623	0.042549	0.042479	0.042412	0.042349	0.042291	0.042237	0.042187	0.042142	0.042102	0.042049	0.042016	0.041986	0.041959	0.041938	0.041918	0.041897	0.041876	0.041856	0.041836	0.041814	0.041790	0.041763	0.041737	0.041708	0.041677	0.041643	0.041606	0.041566	0.041523	0.041477	0.041428	0.041378	0.041325	0.041270	0.041213	0.041154	0.041096	0.041038	0.040981	0.040925	0.040870	0.040817	0.040766	0.040717	0.040666	0.040625	0.040589	0.040557	0.040529	0.040505	0.040487	0.040472	0.040462	0.040457	0.040455	0.040457	0.040462	0.040468	0.040490	0.040501	0.040515	0.040529	0.040543	0.040556	0.040570	0.040581	0.040592	0.040600	0.040606	0.040610	0.040611
0.4800	0.043698	0.043694	0.043679	0.043656	0.043623	0.043582	0.043533	0.043476	0.043412	0.043343	0.043269	0.043190	0.043108	0.043023	0.042938	0.042851	0.042765	0.042681	0.042598	0.042519	0.042443	0.042368	0.042300	0.042231	0.042173	0.042119	0.042071	0.042027	0.041988	0.041953	0.041923	0.041896	0.041872	0.041847	0.041828	0.041810	0.041793	0.041776	0.041758	0.041740	0.041720	0.041698	0.041674	0.041647	0.041617	0.041584	0.041547	0.041508	0.041465	0.041416	0.041367	0.041315	0.041260	0.041203	0.041145	0.041086	0.041026	0.040966	0.040907	0.040847	0.040791	0.040736	0.040684	0.040636	0.040591	0.040550	0.040512	0.040480	0.040449	0.040427	0.040409	0.040396	0.040387	0.040383	0.040381	0.040385	0.040385	0.040391	0.040404	0.040419	0.040435	0.040452	0.040468	0.040485	0.040500	0.040514	0.040526	0.040536	0.040543	0.040548	0.040549
0.4900	0.043605	0.043600	0.043585	0.043560	0.043527	0.043484	0.043433	0.043374	0.043309	0.043237	0.043160	0.043079	0.042994	0.042908	0.042820	0.042732	0.042644	0.042558	0.042474	0.042382	0.042293	0.042219	0.042151	0.042089	0.042033	0.041979	0.041932	0.041891	0.041854	0.041819	0.041792	0.041768	0.041748	0.041731	0.041715	0.041701	0.041688	0.041675	0.041661	0.041647	0.041630	0.041611	0.041589	0.041564	0.041536	0.041505	0.041469	0.041430	0.041388	0.041342	0.041292	0.041240	0.041185	0.041127	0.041067	0.041007	0.040946	0.040885	0.040825	0.040765	0.040706	0.040651	0.040597	0.040547	0.040502	0.040458	0.040417	0.040385	0.040359	0.040338	0.040321	0.040310	0.040304	0.040303	0.040306	0.040313	0.040323	0.040335	0.040351	0.040374	0.040393	0.040413	0.040433	0.040452	0.040469	0.040485	0.040499	0.040510	0.040519	0.040524	0.040525
0.5000	0.043564	0.043558	0.043543	0.043518	0.043483	0.043439	0.043386	0.043326	0.043258	0.043184	0.043105	0.043022	0.042936	0.042847	0.042757	0.042668	0.042579	0.042491	0.042407	0.042321	0.042244	0.042172	0.042104	0.042042	0.041986	0.041936	0.041891	0.041852	0.041813	0.041784	0.041760	0.041738	0.041723	0.041710	0.041698	0.041688	0.041679	0.041670	0.041659	0.041648	0.041634	0.041618	0.041599	0.041577	0.041550	0.041520	0.041486	0.041448	0.041406	0.041361	0.041311	0.041259	0.041203	0.041145	0.041077	0.041016	0.040948	0.040886	0.040825	0.040765	0.040715	0.040659	0.040607	0.040558	0.040513	0.040473	0.040437	0.040405	0.040380	0.040355	0.040339	0.040331	0.040327	0.040330	0.040336	0.040347	0.040361	0.040380	0.040400	0.040421	0.040444	0.040467	0.040491	0.040513	0.040533	0.040552	0.040567	0.040580	0.040591	0.040597	0.040599
0.5100	0.043432	0.043427	0.043411	0.043386	0.043350	0.043305	0.043252	0.043185	0.043117	0.043042	0.042962	0.042878	0.042790	0.042701	0.042610	0.042519	0.042430	0.042342	0.042258	0.042176	0.042098	0.042026	0.041960	0.041900	0.041846	0.041798	0.041756	0.041721	0.041691	0.041665	0.041646	0.041631	0.041619	0.041611	0.041604	0.041595	0.041590	0.041584	0.041578	0.041570	0.041561	0.041548	0.041532	0.041512	0.041489	0.041461	0.041429	0.041392	0.041351	0.041306	0.041255	0.041198	0.041142	0.041084	0.041024	0.040962	0.040900	0.040838	0.040776	0.040711	0.040653	0.040597	0.040544	0.040495	0.040450	0.040411	0.040377	0.040348	0.040325	0.040307	0.040296	0.040290	0.040288	0.040293	0.040302	0.040316	0.040334	0.040355	0.040377	0.040402	0.040429	0.040455	0.040482	0.040507	0.040530	0.040552	0.040570	0.040585	0.040595	0.040602	0.040604
0.5200	0.043384	0.043378	0.043362	0.043336	0.043300	0.043254	0.043199	0.043136	0.043066	0.042989	0.042908	0.042820	0.042730	0.042639	0.042547	0.042454	0.042365	0.042277	0.042191	0.042109	0.042033	0.041960	0.041884	0.041825	0.041772	0.041726	0.041687	0.041654	0.041624	0.041603	0.041587	0.041576	0.041558	0.041553	0.041551	0.041550	0.041550	0.041550	0.041548	0.041545	0.041539	0.041530	0.041517	0.041500	0.041479	0.041453	0.041422	0.041379	0.041340	0.041296	0.041247	0.041194	0.041138	0.041079	0.041018	0.040955	0.040891	0.040824	0.040761	0.040699	0.040633	0.040576	0.040523	0.040474	0.040430	0.040391	0.040350	0.040322	0.040300	0.040287	0.040277	0.040274	0.040276	0.040284	0.040297	0.040314	0.040335	0.040360	0.040389	0.040418	0.040448	0.040478	0.040508	0.040536	0.040562	0.040585	0.040600	0.040616	0.040627	0.040634	0.040637
0.5300	0.043258	0.043253	0.043236	0.043210	0.043173	0.043122	0.043067	0.043003	0.042932	0.042855	0.042772	0.042685	0.042595	0.042503	0.042410	0.042318	0.042227	0.042138	0.042053	0.041973	0.041897	0.041827	0.041764	0.041709	0.041657	0.041615	0.041581	0.041552	0.041531	0.041514	0.041503	0.041497	0.041495	0.041496	0.041500	0.041504	0.041510	0.041514	0.041518	0.041519	0.041517	0.041512	0.041503	0.041490	0.041471	0.041448	0.041419	0.041385	0.041346	0.041302	0.041252	0.041199	0.041143	0.041084	0.041023	0.040960	0.040895	0.040830	0.040767	0.040701	0.040642	0.040585	0.040528	0.040480	0.040436	0.040397	0.040364	0.040337	0.040317	0.040303	0.040295	0.040294	0.040299	0.040310	0.040326	0.040346	0.040371	0.040400	0.040431	0.040464	0.040497	0.040531	0.040564	0.040595	0.040624	0.040650	0.040672	0.040689	0.040701	0.040709	0.040712
0.5400	0.043230	0.043224	0.043208	0.043181	0.043143	0.043096	0.043040	0.042975	0.042903	0.042824	0.042740	0.042652	0.042560	0.042468	0.042374	0.042281	0.042190	0.042100	0.042015	0.041934	0.041860	0.041791	0.041730	0.041677	0.041631	0.041589	0.041559	0.041535	0.041518	0.041507	0.041502	0.041504	0.041508	0.041515	0.041525	0.041536	0.041547	0.041558	0.041567	0.041571	0.041574	0.041573	0.041568	0.041553	0.041538	0.041517	0.041491	0.041459	0.041421	0.041378	0.041327	0.041275	0.041220	0.041160	0.041099	0.041036	0.040971	0.040907	0.040843	0.040781	0.040721	0.040665	0.040612	0.040564	0.040522	0.040481	0.040450	0.040424	0.040406	0.040394	0.040391	0.040393	0.040401	0.040417	0.040438	0.040464	0.040494	0.040527	0.040563	0.040601	0.040639	0.040678	0.040715	0.040750	0.040783	0.040813	0.040837	0.040857	0.040872	0.040881	0.040884
0.5500	0.043106	0.043100	0.043083	0.043056	0.043018	0.042970	0.042913	0.042848	0.042775	0.042696	0.042612	0.042523	0.042431	0.042336	0.042242	0.042150	0.042059	0.041964	0.041881	0.041803	0.041730	0.041665	0.041607	0.041556	0.041514	0.041479	0.041452	0.041432	0.041422	0.041417	0.041418	0.041424	0.041434	0.041441	0.041456	0.041473	0.041491	0.041507	0.041521	0.041533	0.041543	0.041550	0.041549	0.041543	0.041532	0.041514	0.041490	0.041459	0.041423	0.041381	0.041334	0.041282	0.041226	0.041164	0.041101	0.041038	0.040973	0.040908	0.040843	0.040781	0.040707	0.040651	0.040599	0.040552	0.040510	0.040465	0.040437	0.040415	0.040400	0.040392	0.040392	0.040367	0.040379	0.040395	0.040419	0.040447	0.040480	0.040517	0.040555	0.040596	0.040636	0.040677	0.040717	0.040754	0.040788	0.040819	0.040845	0.040866	0.040881	0.040890	0.040893
0.5600	0.043011	0.043005	0.042988	0.042961	0.042922	0.042874	0.042815	0.042750	0.042676	0.042597	0.042512	0.042423	0.042330	0.042237	0.042144	0.042052	0.041962	0.041875	0.041792	0.041715	0.041646	0.041584	0.041536	0.041490	0.041453	0.041425	0.041406	0.041395	0.041391	0.041395	0.041405	0.041421	0.041436	0.041459	0.041485	0.041512	0.041540	0.041566	0.041590	0.041611	0.041627	0.041639	0.041646	0.041646	0.041641	0.041628	0.041609	0.041583	0.041549	0.041484	0.041440	0.041391	0.041337	0.041280	0.041220	0.041158	0.041093	0.041027	0.040965	0.040902	0.040844	0.040790	0.040740	0.040695	0.040659	0.040626	0.040600	0.040583	0.040571	0.040568	0.040532	0.040543	0.040561	0.040586	0.040616	0.040650	0.040689	0.040731	0.040775	0.040821	0.040868	0.040914	0.040958	0.041000	0.041038	0.041073	0.041102	0.041125	0.041142	0.041152	0.041156
0.5700	0.042952	0.042947	0.042930	0.042902	0.042862	0.042814	0.042756	0.042642	0.042570	0.042492	0.042409	0.042322	0.042232	0.042141	0.042050	0.041961	0.041893	0.041809	0.041726	0.041654	0.041587	0.041529	0.041479	0.041438	0.041407	0.041381	0.041370	0.041364	0.041368	0.041378	0.041396	0.041419	0.041447	0.041480	0.041513	0.041523	0.041546	0.041579	0.041609	0.041636	0.041659	0.041676	0.041687	0.041693	0.041691	0.041682	0.041699	0.041676	0.041645	0.041608	0.041565	0.041515	0.041461	0.041404	0.041343	0.041281	0.041190	0.041127	0.041065	0.041005	0.040948	0.040892	0.040840	0.040797	0.040760	0.040727	0.040704	0.040686	0.040679	0.040679	0.040686	0.040700	0.040737	0.040767	0.040803	0.040845	0.040891	0.040941	0.040993	0.041047	0.041105	0.041159	0.041210	0.041259	0.041304	0.041345	0.041379	0.041406	0.041426	0.041438	0.041442
0.5800	0.042945	0.042940	0.042922	0.042894	0.042854	0.042805	0.042746	0.042678	0.042600	0.042518	0.042431	0.042341	0.042248	0.042152	0.042058	0.041964	0.041875	0.041787	0.041704	0.041633	0.041575	0.041520	0.041474	0.041438	0.041411	0.041394	0.041387	0.041389	0.041399	0.041418	0.041443	0.041487	0.041525	0.041566	0.041611	0.041656	0.041701	0.041745	0.041785	0.041822	0.041854	0.041880	0.041899	0.041911	0.041915	0.041911	0.041899	0.041878	0.041851	0.041816	0.041775	0.041727	0.041674	0.041617	0.041541	0.041478	0.041414	0.041348	0.041283	0.041221	0.041163	0.041109	0.041047	0.041003	0.040963	0.040920	0.040899	0.040887	0.040876	0.040880	0.040891	0.040911	0.040940	0.040975	0.041017	0.041064	0.041116	0.041192	0.041251	0.041312	0.041373	0.041433	0.041491	0.041544	0.041594	0.041638	0.041675	0.041708	0.041729	0.041743	0.041747
0.5900	0.042857	0.042851	0.042833	0.042804	0.042765	0.042714	0.042655	0.042587	0.042510	0.042428	0.042340	0.042249	0.042156	0.042056	0.041963	0.041872	0.041784	0.041700	0.041624	0.041552	0.041492	0.041439	0.041400	0.041369	0.041349	0.041340	0.041344	0.041355	0.041374	0.041391	0.041428	0.041472	0.041520	0.041574	0.041629	0.041685	0.041741	0.041795	0.041846	0.041892	0.041933	0.041962	0.041989	0.042008	0.042019	0.042020	0.042013	0.041998	0.041973	0.041941	0.041902	0.041856	0.041805	0.041748	0.041686	0.041624	0.041560	0.041496	0.041433	0.041372	0.041314	0.041260	0.041212	0.041171	0.041130	0.041103	0.041085	0.041076	0.041075	0.041083	0.041101	0.041123	0.041155	0.041197	0.041246	0.041302	0.041363	0.041427	0.041494	0.041562	0.041630	0.041701	0.041768	0.041829	0.041884	0.041933	0.041975	0.042008	0.042032	0.042047	0.042052
0.6000	0.042802	0.042796	0.042779	0.042750	0.042710	0.042656	0.042620	0.042551	0.042476	0.042393	0.042306	0.042216	0.042123	0.042028	0.041936	0.041847	0.041761	0.041682	0.041609	0.041544	0.041488	0.041443	0.041408	0.041384	0.041370	0.041370	0.041380	0.041402	0.041429	0.041468	0.041517	0.041572	0.041636	0.041702	0.041769	0.041838	0.041906	0.041972	0.042036	0.042093	0.042145	0.042189	0.042225	0.042253	0.042271	0.042279	0.042279	0.042268	0.042249	0.042221	0.042185	0.042141	0.042092	0.042037	0.041979	0.041918	0.041855	0.041792	0.041728	0.041665	0.041598	0.041547	0.041501	0.041463	0.041428	0.041406	0.041391	0.041387	0.041391	0.041406	0.041429	0.041462	0.041489	0.041535	0.041592	0.041655	0.041724	0.041796	0.041871	0.041948	0.042024	0.042099	0.042170	0.042237	0.042298	0.042369	0.042415	0.042452	0.042479	0.042495	0.042500
0.6100	0.042772	0.042766	0.042749	0.042719	0.042679	0.042628	0.042567	0.042498	0.042422	0.042339	0.042252	0.042161	0.042068	0.041977	0.041886	0.041798	0.041715	0.041638	0.041567	0.041506	0.041454	0.041414	0.041387	0.041371	0.041367	0.041377	0.041398	0.041432	0.041476	0.041529	0.041590	0.041654	0.041729	0.041809	0.041884	0.041967	0.042049	0.042131	0.042207	0.042277	0.042342	0.042398	0.042445	0.042481	0.042508	0.042524	0.042530	0.042525	0.042511	0.042483	0.042449	0.042406	0.042358	0.042305	0.042245	0.042183	0.042121	0.042047	0.041984	0.041926	0.041872	0.041820	0.041777	0.041741	0.041713	0.041694	0.041684	0.041683	0.041695	0.041716	0.041746	0.041789	0.041839	0.041897	0.041963	0.042035	0.042113	0.042195	0.042280	0.042368	0.042454	0.042537	0.042617	0.042693	0.042761	0.042821	0.042872	0.042913	0.042943	0.042961	0.042967
0.6200	0.042730	0.042724	0.042706	0.042676	0.042635	0.042584	0.042523	0.042453	0.042376	0.042293	0.042206	0.042115	0.042022	0.041918	0.041828	0.041741	0.041660	0.041586	0.041523	0.041467	0.041422	0.041389	0.041369	0.041358	0.041365	0.041384	0.041417	0.041463	0.041520	0.041587	0.041664	0.041749	0.041839	0.041935	0.042033	0.042132	0.042228	0.042322	0.042418	0.042502	0.042578	0.042645	0.042702	0.042749	0.042784	0.042808	0.042821	0.042821	0.042812	0.042791	0.042762	0.042724	0.042679	0.042627	0.042571	0.042510	0.042449	0.042387	0.042327	0.042270	0.042216	0.042167	0.042125	0.042091	0.042064	0.042049	0.042043	0.042049	0.042062	0.042086	0.042124	0.042172	0.042230	0.042298	0.042373	0.042456	0.042544	0.042641	0.042737	0.042845	0.042942	0.043036	0.043126	0.043209	0.043284	0.043351	0.043408	0.043454	0.043487	0.043508	0.043514
0.6300	0.042699	0.042693	0.042675	0.042645	0.042604	0.042552	0.042491	0.042422	0.042344	0.042261	0.042174	0.042084	0.041993	0.041896	0.041809	0.041726	0.041649	0.041580	0.041520	0.041471	0.041434	0.041410	0.041400	0.041404	0.041422	0.041455	0.041502	0.041562	0.041635	0.041719	0.041816	0.041918	0.042027	0.042138	0.042255	0.042371	0.042487	0.042598	0.042710	0.042813	0.042904	0.042985	0.043055	0.043114	0.043160	0.043193	0.043213	0.043222	0.043218	0.043203	0.043178	0.043144	0.043101	0.043048	0.042995	0.042938	0.042879	0.042818	0.042760	0.042706	0.042655	0.042611	0.042567	0.042535	0.042515	0.042506	0.042508	0.042522	0.042547	0.042583	0.042632	0.042692	0.042762	0.042841	0.042930	0.043026	0.043127	0.043233	0.043342	0.043456	0.043564	0.043670	0.043771	0.043865	0.043950	0.044026	0.044089	0.044140	0.044177	0.044200	0.044208
0.6400	0.042728	0.042722	0.042703	0.042673	0.042631	0.042578	0.042516	0.042442	0.042364	0.042280	0.042191	0.042100	0.042009	0.041919	0.041833	0.041751	0.041677	0.041611	0.041554	0.041511	0.041481	0.041466	0.041465	0.041481	0.041512	0.041559	0.041622	0.041699	0.041790	0.041893	0.042003	0.042125	0.042255	0.042390	0.042531	0.042669	0.042804	0.042935	0.043059	0.043176	0.043283	0.043381	0.043464	0.043535	0.043592	0.043629	0.043658	0.043673	0.043668	0.043651	0.043630	0.043599	0.043559	0.043512	0.043460	0.043403	0.043342	0.043283	0.043225	0.043171	0.043123	0.043066	0.043033	0.043004	0.042990	0.042986	0.042995	0.043018	0.043052	0.043098	0.043156	0.043227	0.043309	0.043401	0.043503	0.043612	0.043728	0.043848	0.043994	0.044119	0.044242	0.044362	0.044476	0.044582	0.044678	0.044763	0.044835	0.044892	0.044934	0.044960	0.044968
0.6500	0.042651	0.042645	0.042626	0.042596	0.042554	0.042502	0.042439	0.042369	0.042291	0.042206	0.042120	0.042025	0.041937	0.041850	0.041767	0.041690	0.041622	0.041563	0.041516	0.041477	0.041458	0.041454	0.041467	0.041497	0.041544	0.041608	0.041688	0.041784	0.041896	0.042020	0.042160	0.042304	0.042456	0.042614	0.042778	0.042940	0.043097	0.043249	0.043394	0.043530	0.043655	0.043767	0.043905	0.043989	0.044058	0.044111	0.044150	0.044173	0.044179	0.044174	0.044158	0.044124	0.044088	0.044043	0.043983	0.043929	0.043868	0.043812	0.043753	0.043703	0.043658	0.043597	0.043568	0.043550	0.043543	0.043548	0.043566	0.043598	0.043643	0.043701	0.043774	0.043859	0.043956	0.044065	0.044184	0.044328	0.044461	0.044600	0.044739	0.044887	0.045030	0.045166	0.045295	0.045414	0.045523	0.045619	0.045700	0.045764	0.045811	0.045840	0.045849
0.6600	0.042745	0.042739	0.042720	0.042689	0.042647	0.042593	0.042530	0.042459	0.042363	0.042279	0.042192	0.042102	0.042014	0.041929	0.041849	0.041776	0.041712	0.041660	0.041620	0.041595	0.041586	0.041595	0.041621	0.041667	0.041731	0.041814	0.041916	0.042034	0.042168	0.042317	0.042478	0.042649	0.042827	0.043013	0.043199	0.043383	0.043569	0.043745	0.043913	0.044071	0.044216	0.044348	0.044464	0.044564	0.044648	0.044714	0.044763	0.044796	0.044813	0.044815	0.044804	0.044781	0.044745	0.044704	0.044657	0.044604	0.044550	0.044497	0.044439	0.044392	0.044351	0.044318	0.044295	0.044282	0.044283	0.044297	0.044325	0.044368	0.044427	0.044500	0.044588	0.044691	0.044789	0.044918	0.045057	0.045205	0.045360	0.045520	0.045683	0.045845	0.046005	0.046160	0.046310	0.046447	0.046571	0.046680	0.046746	0.046820	0.046873	0.046906	0.046916
0.6700	0.042784	0.042778	0.042759	0.042728	0.042685	0.042631	0.042568	0.042496	0.042418	0.042335	0.042248	0.042161	0.042075	0.041993	0.041916	0.041846	0.041785	0.041740	0.041709	0.041696	0.041699	0.041722	0.041765	0.041830	0.041911	0.042016	0.042143	0.042287	0.042446	0.042615	0.042808	0.043007	0.043216	0.043347	0.043555	0.043767	0.043971	0.044168	0.044357	0.044535	0.044699	0.044848	0.044981	0.045076	0.045174	0.045254	0.045315	0.045357	0.045385	0.045396	0.045393	0.045378	0.045352	0.045313	0.045272	0.045226	0.045179	0.045132	0.045087	0.045047	0.044999	0.044974	0.045036	0.045032	0.045042	0.045067	0.045108	0.045165	0.045231	0.045322	0.045428	0.045551	0.045688	0.045838	0.046000	0.046171	0.046358	0.046542	0.046729	0.046916	0.047099	0.047276	0.047444	0.047600	0.047741	0.047865	0.047970	0.048054	0.048114	0.048151	0.048164
0.6800	0.042790	0.042784	0.042765	0.042733	0.042690	0.042637	0.042573	0.042497	0.042420	0.042333	0.042249	0.042165	0.042083	0.042006	0.041934	0.041874	0.041825	0.041790	0.041772	0.041772	0.041792	0.041832	0.041895	0.041981	0.042091	0.042185	0.042332	0.042498	0.042683	0.042858	0.043072	0.043302	0.043539	0.043776	0.044020	0.044362	0.044602	0.044835	0.045056	0.045267	0.045462	0.045636	0.045791	0.045926	0.046040	0.046133	0.046205	0.046256	0.046289	0.046305	0.046305	0.046287	0.046258	0.046216	0.046174	0.046125	0.046077	0.046029	0.045985	0.045918	0.045889	0.045870	0.045862	0.045869	0.045887	0.045926	0.045982	0.046057	0.046149	0.046261	0.046390	0.046536	0.046698	0.046875	0.047064	0.047264	0.047472	0.047685	0.047904	0.048118	0.048329	0.048532	0.048725	0.048906	0.049067	0.049210	0.049330	0.049425	0.049495	0.049537	0.049551
0.6900	0.042853	0.042847	0.042828	0.042795	0.042752	0.042699	0.042637	0.042567	0.042490	0.042409	0.042328	0.042249	0.042171	0.042099	0.042035	0.041982	0.041943	0.041919	0.041914	0.041930	0.041968	0.042029	0.042116	0.042228	0.042364	0.042523	0.042706	0.042912	0.043139	0.043379	0.043641	0.043917	0.044215	0.044499	0.044784	0.045067	0.045343	0.045610	0.045863	0.046101	0.046321	0.046520	0.046699	0.046854	0.046981	0.047090	0.047176	0.047239	0.047281	0.047304	0.047310	0.047300	0.047275	0.047234	0.047195	0.047139	0.047094	0.047050	0.047008	0.046972	0.046949	0.046937	0.046939	0.046957	0.046993	0.047047	0.047120	0.047215	0.047330	0.047465	0.047621	0.047795	0.047989	0.048198	0.048421	0.048656	0.048900	0.049149	0.049408	0.049658	0.049903	0.050139	0.050363	0.050570	0.050758	0.050923	0.051061	0.051172	0.051253	0.051303	0.051319
0.7000	0.042923	0.042916	0.042897	0.042866	0.042824	0.042771	0.042709	0.042637	0.042562	0.042484	0.042406	0.042328	0.042256	0.042187	0.042131	0.042089	0.042061	0.042053	0.042065	0.042099	0.042159	0.042244	0.042356	0.042497	0.042665	0.042860	0.043080	0.043324	0.043590	0.043874	0.044179	0.044503	0.044825	0.045113	0.045440	0.045762	0.046076	0.046378	0.046666	0.046936	0.047185	0.047412	0.047623	0.047800	0.047943	0.048068	0.048213	0.048288	0.048340	0.048370	0.048382	0.048378	0.048360	0.048331	0.048295	0.048254	0.048212	0.048140	0.048107	0.048079	0.048065	0.048064	0.048078	0.048098	0.048144	0.048217	0.048312	0.048444	0.048585	0.048749	0.048935	0.049148	0.049375	0.049624	0.049885	0.050158	0.050441	0.050730	0.051021	0.051355	0.051648	0.051923	0.052183	0.052423	0.052641	0.052833	0.052994	0.053122	0.053216	0.053272	0.053291
0.7100	0.043032	0.043025	0.043007	0.042975	0.042933	0.042881	0.042819	0.042751	0.042678	0.042603	0.042528	0.042456	0.042389	0.042330	0.042285	0.042254	0.042241	0.042249	0.042280	0.042338	0.042422	0.042536	0.042681	0.042856	0.043061	0.043296	0.043559	0.043850	0.044163	0.044491	0.044841	0.045176	0.045546	0.045920	0.046293	0.046661	0.047020	0.047365	0.047691	0.047998	0.048281	0.048539	0.048768	0.048970	0.049142	0.049285	0.049400	0.049488	0.049551	0.049590	0.049609	0.049611	0.049598	0.049570	0.049539	0.049503	0.049467	0.049433	0.049406	0.049389	0.049384	0.049395	0.049424	0.049474	0.049545	0.049641	0.049763	0.049910	0.050083	0.050283	0.050507	0.050756	0.051027	0.051317	0.051625	0.051948	0.052280	0.052619	0.052960	0.053304	0.053635	0.053954	0.054256	0.054535	0.054787	0.055038	0.055225	0.055377	0.055485	0.055551	0.055573
0.7200	0.043114	0.043108	0.043089	0.043058	0.043016	0.042965	0.042905	0.042839	0.042769	0.042697	0.042627	0.042561	0.042503	0.042456	0.042423	0.042408	0.042413	0.042443	0.042499	0.042584	0.042700	0.042849	0.043033	0.043249	0.043500	0.043784	0.044098	0.044441	0.044809	0.045200	0.045607	0.046028	0.046456	0.046882	0.047312	0.047734	0.048144	0.048537	0.048910	0.049259	0.049581	0.049873	0.050132	0.050359	0.050549	0.050710	0.050840	0.050939	0.051010	0.051054	0.051077	0.051081	0.051070	0.051047	0.051017	0.050983	0.050949	0.050920	0.050899	0.050889	0.050895	0.050919	0.050965	0.051036	0.051131	0.051255	0.051409	0.051586	0.051800	0.052043	0.052317	0.052617	0.052948	0.053296	0.053665	0.054050	0.054447	0.054850	0.055255	0.055661	0.056053	0.056432	0.056797	0.057127	0.057426	0.057688	0.057909	0.058086	0.058214	0.058292	0.058318
0.7300	0.043258	0.043251	0.043233	0.043203	0.043162	0.043111	0.043053	0.042973	0.042907	0.042840	0.042777	0.042720	0.042671	0.042637	0.042619	0.042619	0.042646	0.042700	0.042785	0.042902	0.043058	0.043247	0.043475	0.043740	0.044043	0.044382	0.044755	0.045159	0.045594	0.046049	0.046522	0.047009	0.047504	0.048002	0.048495	0.048979	0.049447	0.049895	0.050319	0.050714	0.051077	0.051405	0.051698	0.051953	0.052171	0.052352	0.052497	0.052609	0.052689	0.052742	0.052770	0.052777	0.052768	0.052747	0.052718	0.052687	0.052657	0.052633	0.052620	0.052621	0.052640	0.052682	0.052725	0.052821	0.052948	0.053106	0.053299	0.053525	0.053787	0.054083	0.054413	0.054774	0.055164	0.055582	0.056022	0.056480	0.056950	0.057428	0.057910	0.058386	0.058851	0.059297	0.059718	0.060108	0.060461	0.060770	0.061031	0.061238	0.061389	0.061481	0.061511
0.7400	0.043459	0.043453	0.043435	0.043405	0.043365	0.043316	0.043259	0.043199	0.043136	0.043075	0.042999	0.042950	0.042914	0.042894	0.042895	0.042915	0.042964	0.043049	0.043171	0.043328	0.043526	0.043767	0.044050	0.044376	0.044744	0.045154	0.045600	0.046087	0.046598	0.047134	0.047689	0.048258	0.048833	0.049409	0.049978	0.050538	0.051075	0.051589	0.052072	0.052519	0.052930	0.053300	0.053629	0.053917	0.054159	0.054359	0.054516	0.054638	0.054725	0.054780	0.054809	0.054814	0.054803	0.054776	0.054746	0.054714	0.054686	0.054666	0.054658	0.054667	0.054702	0.054763	0.054854	0.054978	0.055140	0.055339	0.055581	0.055861	0.056182	0.056545	0.056947	0.057388	0.057861	0.058366	0.058896	0.059453	0.060021	0.060598	0.061177	0.061688	0.062245	0.062780	0.063285	0.063754	0.064176	0.064547	0.064860	0.065108	0.065289	0.065399	0.065436
0.7500	0.043665	0.043658	0.043641	0.043612	0.043573	0.043526	0.043473	0.043417	0.043360	0.043305	0.043256	0.043219	0.043197	0.043197	0.043221	0.043273	0.043358	0.043480	0.043642	0.043848	0.044100	0.044401	0.044749	0.045146	0.045590	0.046080	0.046625	0.047201	0.047806	0.048436	0.049086	0.049747	0.050416	0.051083	0.051739	0.052379	0.052995	0.053580	0.054129	0.054638	0.055101	0.055517	0.055884	0.056195	0.056463	0.056684	0.056858	0.056990	0.057083	0.057142	0.057171	0.057176	0.057163	0.057137	0.057106	0.057074	0.057047	0.057033	0.057036	0.057061	0.057114	0.057199	0.057318	0.057480	0.057685	0.057935	0.058233	0.058579	0.058973	0.059416	0.059904	0.060437	0.060984	0.061594	0.062236	0.062902	0.063587	0.064283	0.064981	0.065670	0.066343	0.066989	0.067600	0.068168	0.068679	0.069127	0.069433	0.069734	0.069952	0.070084	0.070129
0.7600	0.043860	0.043854	0.043837	0.043810	0.043773	0.043729	0.043680	0.043629	0.043580	0.043535	0.043501	0.043477	0.043477	0.043501	0.043551	0.043637	0.043763	0.043935	0.044151	0.044418	0.044740	0.045114	0.045544	0.046029	0.046568	0.047158	0.047804	0.048484	0.049198	0.049942	0.050706	0.051482	0.052265	0.053040	0.053800	0.054538	0.055247	0.055917	0.056542	0.057120	0.057643	0.058110	0.058519	0.058870	0.059164	0.059403	0.059590	0.059728	0.059822	0.059879	0.059903	0.059902	0.059882	0.059850	0.059812	0.059778	0.059752	0.059742	0.059748	0.059787	0.059862	0.059974	0.060134	0.060341	0.060600	0.060914	0.061285	0.061713	0.062199	0.062744	0.063343	0.063994	0.064694	0.065448	0.066230	0.067042	0.067877	0.068723	0.069572	0.070411	0.071231	0.072020	0.072764	0.073453	0.074077	0.074623	0.075084	0.075452	0.075719	0.075881	0.075936
0.7700	0.044033	0.044028	0.044012	0.043987	0.043953	0.043913	0.043871	0.043829	0.043789	0.043759	0.043742	0.043744	0.043770	0.043825	0.043914	0.044045	0.044220	0.044447	0.044729	0.045070	0.045473	0.045938	0.046468	0.047060	0.047714	0.048425	0.049188	0.049997	0.050845	0.051723	0.052621	0.053530	0.054440	0.055340	0.056220	0.057070	0.057881	0.058689	0.059401	0.060053	0.060641	0.061162	0.061616	0.062004	0.062322	0.062578	0.062774	0.062915	0.062964	0.063015	0.063033	0.063023	0.062994	0.062954	0.062909	0.062872	0.062849	0.062846	0.062872	0.062934	0.063038	0.063190	0.063396	0.063660	0.063987	0.064380	0.064840	0.065369	0.065968	0.066636	0.067370	0.068149	0.069004	0.069913	0.070866	0.071857	0.072934	0.073970	0.075008	0.076036	0.077043	0.078009	0.078921	0.079767	0.080532	0.081204	0.081770	0.082222	0.082551	0.082770	0.082837
0.7800	0.044349	0.044344	0.044329	0.044306	0.044276	0.044241	0.044206	0.044172	0.044146	0.044132	0.044135	0.044161	0.044218	0.044310	0.044445	0.044627	0.044865	0.045165	0.045529	0.045963	0.046468	0.047049	0.047703	0.048430	0.049228	0.050092	0.051014	0.051987	0.053003	0.054050	0.055129	0.056206	0.057283	0.058339	0.059367	0.060352	0.061290	0.062168	0.062979	0.063717	0.064377	0.064957	0.065456	0.065875	0.066216	0.066469	0.066667	0.066804	0.066885	0.066920	0.066917	0.066885	0.066835	0.066774	0.066714	0.066665	0.066632	0.066603	0.066640	0.066722	0.066857	0.067053	0.067314	0.067647	0.068057	0.068543	0.069116	0.069774	0.070516	0.071377	0.072292	0.073280	0.074340	0.075466	0.076647	0.077876	0.079182	0.080466	0.081770	0.083047	0.084296	0.085507	0.086644	0.087698	0.088653	0.089491	0.090199	0.090763	0.091174	0.091423	0.091507
0.7900	0.044736	0.044732	0.044719	0.044698	0.044673	0.044645	0.044619	0.044598	0.044587	0.044593	0.044622	0.044680	0.044776	0.044916	0.045107	0.045358	0.045674	0.046064	0.046529	0.047079	0.047715	0.048439	0.049250	0.050139	0.051140	0.052199	0.053324	0.054516	0.055745	0.057007	0.058290	0.059576	0.060851	0.062101	0.063310	0.064473	0.065564	0.066581	0.067510	0.068346	0.069083	0.069726	0.070272	0.070721	0.071078	0.071348	0.071538	0.071656	0.071712	0.071717	0.071680	0.071613	0.071523	0.071433	0.071348	0.071279	0.071235	0.071234	0.071281	0.071386	0.071559	0.071800	0.072132	0.072554	0.073071	0.073689	0.074409	0.075235	0.076166	0.077205	0.078343	0.079578	0.080904	0.082321	0.083803	0.085341	0.086922	0.088530	0.090145	0.091748	0.093324	0.094835	0.096266	0.097595	0.098799	0.099857	0.100752	0.101465	0.101985	0.102301	0.102407
0.8000	0.044910	0.044907	0.044896	0.044880	0.044861	0.044844	0.044831	0.044827	0.044816	0.044852	0.044916	0.045019	0.045167	0.045370	0.045636	0.045975	0.046394	0.046900	0.047499	0.048197	0.048997	0.050001	0.051029	0.052145	0.053357	0.054658	0.056037	0.057481	0.058981	0.060516	0.062061	0.063609	0.065132	0.066612	0.068040	0.069409	0.070679	0.071850	0.072913	0.073860	0.074689	0.075396	0.075969	0.076441	0.076802	0.077061	0.077227	0.077311	0.077325	0.077281	0.077195	0.077078	0.076946	0.076811	0.076690	0.076595	0.076539	0.076535	0.076594	0.076729	0.076950	0.077258	0.077679	0.078213	0.078870	0.079654	0.080561	0.081600	0.082772	0.084075	0.085505	0.087059	0.088727	0.090500	0.092368	0.094330	0.096329	0.098365	0.100413	0.102472	0.104467	0.106394	0.108220	0.109919	0.111459	0.112815	0.113962	0.114877	0.115545	0.115950	0.116086
0.8100	0.045476	0.045474	0.045466	0.045455	0.045444	0.045436	0.045438	0.045453	0.045491	0.045559	0.045665	0.045819	0.046032	0.046313	0.046672	0.047122	0.047672	0.048330	0.049104	0.050012	0.051035	0.052189	0.053476	0.054878	0.056397	0.058020	0.059733	0.061520	0.063363	0.065240	0.067139	0.069016	0.070857	0.072640	0.074345	0.075948	0.077436	0.078785	0.080002	0.081070	0.081988	0.082754	0.083371	0.083847	0.084189	0.084405	0.084516	0.084531	0.084468	0.084341	0.084169	0.083958	0.083747	0.083541	0.083359	0.083216	0.083128	0.083110	0.083177	0.083343	0.083619	0.084018	0.084551	0.085226	0.086054	0.087040	0.088190	0.089508	0.090995	0.092649	0.094468	0.096446	0.098585	0.100854	0.103240	0.105732	0.108299	0.110918	0.113559	0.116188	0.118771	0.121268	0.123641	0.125851	0.127860	0.129630	0.131129	0.132327	0.133201	0.133733	0.133911
0.8200	0.045996	0.045994	0.045991	0.045987	0.045986	0.045993	0.046014	0.046055	0.046127	0.046240	0.046396	0.046621	0.046921	0.047307	0.047794	0.048393	0.049118	0.049978	0.050987	0.052146	0.053463	0.054950	0.056583	0.058194	0.060090	0.062346	0.064505	0.066755	0.069062	0.071407	0.073745	0.076061	0.078317	0.080484	0.082536	0.084450	0.086204	0.087783	0.089176	0.090378	0.091382	0.092196	0.092818	0.093266	0.093552	0.093687	0.093695	0.093589	0.093398	0.093139	0.092834	0.092505	0.092173	0.091859	0.091583	0.091367	0.091228	0.091185	0.091250	0.091450	0.091789	0.092294	0.092973	0.093836	0.094894	0.096156	0.097631	0.099322	0.101233	0.103362	0.105708	0.108262	0.111018	0.113962	0.117065	0.120309	0.123664	0.127097	0.130568	0.134033	0.137447	0.140756	0.143909	0.146852	0.149532	0.151899	0.153933	0.155541	0.156714	0.157429	0.157669
0.8300	0.046412	0.046413	0.046415	0.046421	0.046436	0.046464	0.046514	0.046594	0.046714	0.046887	0.047125	0.047442	0.047854	0.048377	0.049025	0.049815	0.050762	0.051880	0.053180	0.054671	0.056359	0.058247	0.060575	0.062885	0.065370	0.068012	0.070785	0.073658	0.076618	0.079589	0.082542	0.085441	0.088266	0.090936	0.093439	0.095742	0.097823	0.099662	0.101248	0.102575	0.103645	0.104464	0.105034	0.105392	0.105548	0.105501	0.105320	0.105017	0.104612	0.104140	0.103625	0.103095	0.102577	0.102095	0.101677	0.101346	0.101125	0.101037	0.101102	0.101340	0.101771	0.102412	0.103280	0.104390	0.105755	0.107388	0.109299	0.111495	0.113981	0.116758	0.119825	0.123175	0.126796	0.130677	0.134784	0.139092	0.143563	0.148158	0.152860	0.157532	0.162149	0.166641	0.170936	0.174957	0.178630	0.181882	0.184646	0.186863	0.188484	0.189471	0.189803
0.8400	0.047120	0.047122	0.047131	0.047144	0.047176	0.047229	0.047313	0.047439	0.047621	0.047873	0.048213	0.048658	0.049168	0.049886	0.050772	0.051848	0.053198	0.054713	0.056473	0.058494	0.060775	0.063321	0.066130	0.069189	0.072476	0.075963	0.079193	0.082920	0.086712	0.090520	0.094896	0.098634	0.102191	0.105541	0.108636	0.111438	0.113919	0.116056	0.117840	0.119268	0.120348	0.121096	0.121531	0.121683	0.121582	0.121233	0.120733	0.120089	0.119332	0.118513	0.117661	0.116811	0.115998	0.115254	0.114611	0.114098	0.113743	0.113573	0.113614	0.113891	0.114427	0.115244	0.116364	0.117806	0.119589	0.121730	0.124243	0.127140	0.130430	0.134118	0.138205	0.142685	0.147554	0.152781	0.158342	0.164203	0.170314	0.176619	0.183102	0.189579	0.196011	0.202299	0.208336	0.214012	0.219215	0.223838	0.227779	0.230947	0.233267	0.234682	0.235158
0.8500	0.047694	0.047700	0.047718	0.047753	0.047810	0.047900	0.048032	0.048223	0.048489	0.048851	0.049332	0.049953	0.050742	0.051718	0.052934	0.054400	0.056148	0.058208	0.060699	0.063455	0.066565	0.070043	0.073877	0.077734	0.082190	0.086916	0.091849	0.096926	0.102576	0.107746	0.112818	0.117709	0.122337	0.126628	0.130520	0.133963	0.136920	0.139370	0.141309	0.142744	0.143694	0.144191	0.144274	0.143989	0.143386	0.142517	0.141436	0.140198	0.138853	0.137446	0.136040	0.134672	0.133386	0.132222	0.131219	0.130412	0.129838	0.129528	0.129514	0.129826	0.130494	0.131547	0.133011	0.134915	0.137284	0.140142	0.143511	0.147411	0.151860	0.156868	0.162443	0.168585	0.175296	0.182539	0.190291	0.198508	0.207131	0.216083	0.225271	0.234581	0.243885	0.253036	0.261873	0.270228	0.277927	0.284798	0.290679	0.295422	0.298904	0.301032	0.301748
0.8600	0.048452	0.048462	0.048493	0.048551	0.048645	0.048786	0.048983	0.049265	0.049652	0.050169	0.050848	0.051724	0.052830	0.054215	0.055909	0.057964	0.060417	0.063308	0.066675	0.070546	0.074940	0.079908	0.085359	0.091334	0.097778	0.104590	0.111669	0.118900	0.126222	0.133474	0.140567	0.147326	0.153570	0.159235	0.164232	0.168496	0.171985	0.174684	0.176604	0.177783	0.178254	0.178089	0.177363	0.176089	0.174484	0.172565	0.170412	0.168096	0.165708	0.163257	0.160912	0.158678	0.156609	0.154755	0.153162	0.151876	0.150936	0.150382	0.150254	0.150589	0.151425	0.152798	0.154747	0.157309	0.160521	0.164420	0.169044	0.174427	0.180600	0.187601	0.195432	0.204118	0.213676	0.224068	0.235346	0.247334	0.260022	0.273310	0.287068	0.301247	0.315438	0.329517	0.343227	0.356293	0.368420	0.379314	0.388691	0.396289	0.401888	0.405318	0.406473
0.8700	0.049366	0.049382	0.049432	0.049521	0.049662	0.049871	0.050168	0.050581	0.051142	0.051888	0.052863	0.054117	0.055705	0.057689	0.060134	0.063111	0.066692	0.070947	0.075925	0.081694	0.088284	0.095717	0.103760	0.112818	0.122591	0.133004	0.143825	0.154896	0.165998	0.176890	0.187326	0.197070	0.206203	0.213957	0.220490	0.226008	0.229902	0.232469	0.233770	0.233897	0.232971	0.231129	0.228517	0.225286	0.221579	0.217536	0.213283	0.208938	0.204607	0.200317	0.196287	0.192520	0.189082	0.186032	0.183423	0.181310	0.179733	0.178743	0.178385	0.178707	0.179757	0.181584	0.184242	0.187786	0.192274	0.197767	0.204329	0.212023	0.220913	0.231063	0.242530	0.255362	0.269596	0.285282	0.302483	0.320966	0.340763	0.361757	0.383772	0.406573	0.429856	0.453250	0.476315	0.498555	0.519423	0.538354	0.554789	0.568203	0.578141	0.584253	0.586316
0.8800	0.050435	0.050459	0.050533	0.050666	0.050875	0.051183	0.051620	0.052237	0.053058	0.054150	0.055583	0.057433	0.059792	0.062767	0.066463	0.071023	0.076554	0.083198	0.091099	0.100366	0.111120	0.123400	0.137211	0.152457	0.169108	0.186941	0.205515	0.224484	0.243371	0.261656	0.278647	0.294168	0.307639	0.318741	0.327260	0.333122	0.336371	0.337158	0.335710	0.332315	0.327481	0.321140	0.313806	0.305773	0.297307	0.288541	0.279883	0.271396	0.263259	0.255493	0.248233	0.241626	0.235690	0.230485	0.226062	0.222469	0.219750	0.217961	0.217151	0.217376	0.218698	0.221185	0.224917	0.229976	0.236466	0.244491	0.254168	0.265615	0.278988	0.294419	0.312060	0.332056	0.354546	0.379696	0.407529	0.438131	0.471499	0.507546	0.546306	0.587039	0.629465	0.672949	0.716669	0.759144	0.800147	0.837956	0.871252	0.898756	0.919326	0.932058	0.936369
0.8900	0.051671	0.051707	0.051819	0.052021	0.052338	0.052802	0.053460	0.054375	0.055617	0.057281	0.059483	0.062361	0.066082	0.070859	0.076926	0.084497	0.093905	0.105501	0.119594	0.136556	0.156748	0.180440	0.207771	0.238735	0.273119	0.310411	0.349780	0.390083	0.429909	0.467662	0.501842	0.530887	0.553910	0.569788	0.578770	0.580878	0.576892	0.567582	0.553949	0.537078	0.517903	0.497313	0.476034	0.454674	0.433707	0.413491	0.394288	0.376279	0.359547	0.344263	0.330419	0.318042	0.307145	0.297734	0.289817	0.283406	0.278521	0.275176	0.273452	0.273386	0.275060	0.278570	0.284044	0.291627	0.301495	0.313872	0.328966	0.347067	0.368500	0.393616	0.422818	0.456540	0.495254	0.539455	0.589732	0.646411	0.709986	0.780772	0.858900	0.944229	1.036244	1.133920	1.235701	1.339230	1.441543	1.539290	1.627687	1.702293	1.759157	1.794816	1.806971
0.9000	0.053073	0.053128	0.053300	0.053602	0.054089	0.054804	0.055832	0.057261	0.059245	0.061934	0.065602	0.070471	0.076956	0.085497	0.096668	0.110438	0.129184	0.154523	0.185777	0.225583	0.275911	0.338738	0.416352	0.510104	0.620970	0.748244	0.888713	1.036943	1.183903	1.318604	1.429695	1.507870	1.547975	1.549884	1.517898	1.459126	1.381679	1.293545	1.200456	1.107592	1.018255	0.934493	0.857373	0.787352	0.724378	0.667875	0.617892	0.573851	0.535116	0.501208	0.471692	0.446183	0.424350	0.405819	0.390580	0.378354	0.369027	0.362544	0.358865	0.358038	0.360152	0.365353	0.373851	0.385925	0.401930	0.422318	0.447645	0.478593	0.515991	0.561003	0.614554	0.678242	0.753814	0.843350	0.949307	1.074761	1.222637	1.397445	1.601972	1.840794	2.117565	2.434856	2.793104	3.189214	3.614773	4.053549	4.484116	4.874750	5.190115	5.396201	5.467438
0.9100	0.054697	0.054784	0.055055	0.055548	0.056330	0.057492	0.059197	0.061633	0.065181	0.069923	0.076737	0.086433	0.099868	0.118648	0.145155	0.182877	0.237167	0.315687	0.433099	0.611525	0.890540	1.340440	2.096685	3.438320	6.027587	11.828923	29.099354	117.654087	2397.623954	12050.763867	12921630.625258	12725.750248	3296.089094	186.254568	53.223509	24.399087	14.074329	9.162389	6.409688	4.712886	3.598795	2.833840	2.289407	1.889453	1.589521	1.359214	1.179214	1.036460	0.921901	0.829131	0.754998	0.693012	0.642362	0.601185	0.568098	0.542080	0.522400	0.508558	0.500258	0.497380	0.499972	0.508256	0.522638	0.543729	0.572385	0.609759	0.657359	0.717242	0.792038	0.885258	1.001576	1.147299	1.328166	1.561152	1.860676	2.250865	2.767249	3.463522	4.423234	5.783466	7.764262	10.759606	15.494813	23.451343	38.103874	69.719342	160.466468	595.771981	11315.415306	49543.756772	51679832.948750
0.9200	0.056822	0.056967	0.057424	0.058269	0.059635	0.061740	0.064918	0.069671	0.076785	0.087496	0.103835	0.129199	0.169709	0.237182	0.356705	0.589534	1.120686	2.747820	13.258986	201890.800251	4944.383290	166.887819	2.990860	1.020809	4.538123	38980239.405369	1153.424388	708.958576	4.988264	21730.349612	8.534729	12238.273264	13.218142	1892.750589	1034.557241	151653102.543103	11.942952	3.091961	14.709348	425.073335	28472.284438	1212101.434106	72.336996	18.267968	8.773210	5.344657	3.687411	2.747059	2.157077	1.760963	1.482051	1.278921	1.127518	1.013087	0.926286	0.860767	0.812449	0.778765	0.757763	0.748870	0.751615	0.766320	0.793926	0.836159	0.895680	0.975898	1.082458	1.223296	1.410144	1.660802	2.003215	2.482956	3.180051	4.242998	5.978535	9.113449	15.767555	34.730258	146.881036	2403353.472982	57101.642958	1119.949351	30.754655	7.440958	30.427739	344405548.147418	4372.664074	4861.926226	34.370292	66583.786191	32.943177
0.9300	0.059365	0.059635	0.060505	0.062158	0.064967	0.069555	0.077069	0.089549	0.110991	0.149873	0.226919	0.404983	0.969856	5.759426	925.131972	734251.753680	2.617567	8179.113643	51.388815	263.002944	34.024086	18.389174	25.506738	8180522.528413	212.100210	33491.451760	55249.481990	0.068785	21.368162	2086.932114	685656.330381	6954.177089	10.153376	0.074055	43812.316398	25033.945753	1385.025569	8605965.270538	33.516803	28.299121	63.886061	3036.864592	637.539533	29551.136503	12.185522	10306670.040455	8628.602283	81.832432	16.574260	7.983725	4.990092	3.548629	2.730912	2.221270	1.884788	1.655503	1.498109	1.392625	1.327538	1.296513	1.296809	1.328587	1.394888	1.502184	1.661733	1.892250	2.225181	2.715513	3.464907	4.686198	6.877236	11.507199	25.047378	130.391160	15204.199108	16463919.489204	25.990033	68821.828039	1052.424311	5084.430822	190.997328	92.202685	117.023407	33567582.171221	2680.939105	116431.303686	193966.977893	0.217894	60.872301	16660.067253	2589354.562023
0.9400	0.062494	0.063136	0.065367	0.069890	0.078343	0.094889	0.130040	0.218183	0.539363	5.905204	236.017763	2129.631678	9.380072	0.257314	22.501634	0.820747	50142.279559	17.902581	1.726323	47.034723	12.591021	575.372725	0.108497	1.486909	577.072021	161.112668	20.661594	4453.666568	892.371586	251044.950100	65.994771	1147164.243119	308.101032	27044.557714	16.224947	115.521254	1395.469219	1.151123	0.136328	6824.678821	152.436712	406.896426	27.188714	64.263573	1334703.713355	5.106870	115.165839	4.402625	318.048258	85704.218181	6448.332386	230.000165	24.646270	11.051897	6.885405	5.005351	4.001362	3.425232	3.097051	2.936984	2.911267	3.014065	3.264048	3.712298	4.468333	5.771959	8.220370	13.696065	31.775168	308.778761	9093.083645	114637.116706	434.364719	6.458526	239.356189	9.543526	1900856.320729	144.335619	41.538438	689.701721	246.225637	11191.808160	0.412425	5.178339	3464.190277	534.190043	70.021669	53425.447006	2248.290343	2471400.116331	236.046042
0.9500	0.066897	0.070341	0.084589	0.131478	0.387136	80098.667601	1727.561670	523280.835767	0.375011	0.752551	29.282403	0.800489	101673.148113	0.378913	225784.642190	24.234423	23.161300	13.062915	13.504122	8.548997	2648.168322	0.479304	2725.443735	174.775205	9.105179	85.050365	170773.217534	5.390377	23.435721	245596.046302	6.787592	1535717.395701	120.439259	2.488284	60402.874135	942.177913	4.587110	102.527723	50029.673647	9.162780	51829.588725	11.593238	57.576791	97.989783	52.346205	862.700619	13831470.477128	4.157722	623179.027290	51.297875	556.036890	66.066471	8.428064	84619807.273918	315164.172032	10831225.017308	86.242330	31.338031	19.916308	16.069975	15.191585	16.518511	21.059815	34.133479	96.862923	12774187.402279	363558.309318	98451723.816197	12.045520	79.671681	808.826619	64.604130	1226297.200226	6.518734	17591618.996175	1146.084838	144.746061	167.229952	115.580907	39.444484	76206.962494	13.658960	76109.019195	544.946563	26.534965	1581.502902	434297.352430	14.376993	240.289077	3009575.962418	23.322676
0.9600	0.072817	0.116007	624010.259786	45.960761	0.091244	331713.460681	11.901239	61.721745	0.059182	112.406689	0.135444	228.355552	138.431577	0.174333	0.687872	0.129799	328.484265	321.989883	0.354510	1.437496	1153.244262	430.609781	4.527537	9462.314261	1.611285	985.588949	210.337037	4.699416	1186.523800	90540.837025	0.100622	14556.315168	241.019650	1.143091	58.313751	307.674572	0.726039	4143.276102	85.933840	282.807953	864.274072	2.885908	0.493204	431.722670	541.808105	9.052761	2.208357	17.151451	666.330561	47489.083824	5.831907	1251.904531	0.421437	1378.082149	546.901539	18124179.450474	3.139922	76914.184884	2358380151.702925	375.062597	70.666424	382.697615	2435728293.467805	80670.067245	3.736411	23359761.804998	702.936948	2015.457350	0.537106	2100.096944	7.025562	54302.472227	1378.019795	20.310068	5.088961	10.962053	1713.799898	1498.969833	1.553398	7.523169	4012.421132	1391.800687	124.927512	26124.434604	4.415846	2392.065700	491.445639	10.381696	2461.581298	177237.704759	0.315379
0.9700	0.081296	0.086187	0.080722	0.095512	0.075839	89.263916	13.842210	0.726057	229.671888	199.461731	278.364913	122.123501	79.084860	8025158.980537	0.527528	1.728107	0.079059	2499.556526	50.499683	11520.380582	0.043496	39.212071	0.091945	0.210700	22.613411	1369.087328	1798.769489	0.077338	2.347455	3.033676	9.716890	2.788291	0.396583	0.446383	351.511117	14290.970407	28.012962	0.118381	2.104553	26.489490	0.079766	1009275.180044	212.849041	3462.113468	5.058846	337.079604	19.358963	2890316123.498182	236.824833	31162.055292	14778.693311	1790.959646	2766.911305	265.296857	299.608610	332711.550281	25.014815	214.725211	0.782964	220.826585	30480.476831	222.582750	0.862215	218.966233	25.688956	343693.065296	442.011345	281.578734	4432.877354	3053.610820	17151.854015	34101.623451	589.467354	3202940881.283500	23.487571	385.005848	5.999493	11010.092646	380.727676	1236454.470003	0.159522	121.604308	2.840613	0.554058	81.283334	21992.947084	3719.908226	0.780766	4.443104	8.986259	30.344346
0.9800	0.095874	0.179637	7225.875864	0.121130	0.079638	3.622466	81.376254	45.254293	862.715929	14.880873	0.970424	300417.018306	0.170506	249.470918	0.210459	12.884021	0.080270	2.069907	87.156537	67269.938846	0.737693	27.889082	13.661897	10.457375	1.843214	0.432030	2538.461681	0.048425	0.238142	0.052745	2.199701	0.056414	0.505938	0.056592	2195.803359	3.512473	0.454794	3.677762	137.098879	15.191957	0.926678	32157.529299	51.990589	746.214062	20.275491	143.992902	125.690116	416.563044	0.466180	817031.016024	37.931140	133.499751	6083.660801	7051194.150594	1124.927018	83.780535	111.078193	3.361032	1264049.582608	66.689646	72.094643	71.525484	1462408.443091	4.053496	111.122941	120.641434	1810.974230	7086495.016861	11391.078390	215.413045	43.534894	2108302.592758	1.031610	1308.329519	133.788200	194.006186	22.045246	825.925511	272.509885	192377.281090	2.698418	75.731326	190.230434	24.354173	3.966628	5.298343	7270.880004	0.148767	1.063586	0.154612	6.507105
0.9900	0.126068	0.315590	0.241986	0.237406	159.045857	1.841104	4.367874	3.449976	32281891.049303	163.348253	0.058997	2.228003	0.311671	0.648418	4.258549	13.314076	3.652481	3.371993	5.062072	240.541344	0.248460	18.613896	0.380936	451996.052336	101.944042	220.567622	1002.696668	8.881001	0.279787	2.108285	23.164745	0.832877	0.081073	0.792895	67605.563228	23.302830	13.740630	68941.706205	0.155315	3005.867569	0.561512	78.173705	2.217712	6.942506	3.247057	609.909695	7.427027	5.712005	620.050966	1324.019639	0.186913	513.783466	119986935401.330719	263.433200	1261.965962	27.314547	929052.936788	1166.565867	23.059340	13389.073185	190.166708	13288.250310	25.436776	1142.045944	904907.980064	42.003485	1253.545249	275.056965	116083019132.712677	1254.394702	0.266482	1302.252939	610.737624	7.578509	19.788014	659.558677	12.447909	15.164259	13.855575	592.838713	1.094854	3378.037642	0.917462	873985.466948	188.589357	387.097746	84978.988878	14.561837	0.547129	4.137916	62.925841


==> figures/Al/drag_anis_AlT800P2NT.dat <==
### B(beta,theta) for AlT800P2NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.033815	0.033827	0.033862	0.033919	0.033998	0.034097	0.034214	0.034348	0.034496	0.034657	0.034826	0.035003	0.035184	0.035367	0.035549	0.035727	0.035901	0.036066	0.036222	0.036367	0.036499	0.036618	0.036721	0.036808	0.036881	0.036935	0.036971	0.036990	0.036991	0.036976	0.036940	0.036890	0.036824	0.036743	0.036647	0.036537	0.036407	0.036272	0.036125	0.035969	0.035804	0.035632	0.035453	0.035271	0.035085	0.034897	0.034709	0.034523	0.034338	0.034157	0.033981	0.033810	0.033646	0.033489	0.033339	0.033197	0.033063	0.032937	0.032819	0.032709	0.032606	0.032510	0.032422	0.032339	0.032262	0.032190	0.032122	0.032059	0.032000	0.031943	0.031891	0.031840	0.031793	0.031748	0.031705	0.031665	0.031627	0.031591	0.031558	0.031527	0.031499	0.031473	0.031450	0.031430	0.031412	0.031397	0.031385	0.031376	0.031369	0.031365	0.031363
0.0200	0.033423	0.033434	0.033469	0.033525	0.033603	0.033700	0.033816	0.033948	0.034094	0.034252	0.034422	0.034596	0.034775	0.034955	0.035134	0.035311	0.035482	0.035645	0.035800	0.035943	0.036074	0.036191	0.036293	0.036379	0.036450	0.036503	0.036540	0.036559	0.036561	0.036546	0.036514	0.036466	0.036402	0.036322	0.036228	0.036123	0.036002	0.035869	0.035726	0.035572	0.035410	0.035241	0.035066	0.034887	0.034705	0.034520	0.034336	0.034153	0.033970	0.033793	0.033621	0.033454	0.033293	0.033140	0.032994	0.032855	0.032724	0.032602	0.032487	0.032380	0.032280	0.032187	0.032101	0.032021	0.031946	0.031876	0.031811	0.031750	0.031692	0.031638	0.031586	0.031537	0.031491	0.031448	0.031406	0.031367	0.031326	0.031292	0.031259	0.031229	0.031202	0.031177	0.031154	0.031134	0.031117	0.031102	0.031090	0.031081	0.031074	0.031070	0.031069
0.0300	0.033048	0.033059	0.033093	0.033148	0.033225	0.033321	0.033435	0.033565	0.033709	0.033864	0.034029	0.034201	0.034377	0.034555	0.034732	0.034905	0.035074	0.035235	0.035387	0.035529	0.035658	0.035773	0.035875	0.035960	0.036030	0.036083	0.036120	0.036139	0.036142	0.036128	0.036097	0.036050	0.035988	0.035910	0.035819	0.035713	0.035595	0.035465	0.035324	0.035174	0.035016	0.034851	0.034680	0.034504	0.034326	0.034147	0.033967	0.033788	0.033611	0.033438	0.033270	0.033107	0.032950	0.032800	0.032657	0.032522	0.032394	0.032275	0.032163	0.032058	0.031961	0.031871	0.031787	0.031709	0.031636	0.031568	0.031505	0.031445	0.031389	0.031336	0.031286	0.031239	0.031194	0.031151	0.031111	0.031073	0.031037	0.031003	0.030971	0.030943	0.030916	0.030892	0.030870	0.030850	0.030834	0.030819	0.030807	0.030798	0.030792	0.030788	0.030786
0.0400	0.032689	0.032700	0.032733	0.032787	0.032862	0.032956	0.033068	0.033196	0.033337	0.033490	0.033652	0.033820	0.033994	0.034168	0.034342	0.034513	0.034678	0.034837	0.034986	0.035125	0.035252	0.035366	0.035465	0.035550	0.035618	0.035671	0.035706	0.035726	0.035729	0.035715	0.035685	0.035639	0.035578	0.035502	0.035412	0.035309	0.035193	0.035066	0.034928	0.034781	0.034626	0.034464	0.034297	0.034125	0.033951	0.033775	0.033599	0.033427	0.033255	0.033086	0.032921	0.032762	0.032608	0.032462	0.032323	0.032191	0.032068	0.031951	0.031842	0.031740	0.031644	0.031556	0.031474	0.031398	0.031328	0.031262	0.031200	0.031142	0.031088	0.031036	0.030988	0.030942	0.030898	0.030856	0.030817	0.030780	0.030745	0.030711	0.030681	0.030652	0.030626	0.030602	0.030580	0.030561	0.030544	0.030530	0.030519	0.030510	0.030503	0.030499	0.030498
0.0500	0.032338	0.032349	0.032381	0.032434	0.032508	0.032600	0.032709	0.032834	0.032973	0.033123	0.033281	0.033446	0.033616	0.033787	0.033957	0.034124	0.034287	0.034442	0.034588	0.034725	0.034849	0.034961	0.035058	0.035141	0.035208	0.035260	0.035295	0.035314	0.035317	0.035304	0.035274	0.035230	0.035170	0.035096	0.035007	0.034906	0.034793	0.034669	0.034534	0.034391	0.034239	0.034081	0.033918	0.033750	0.033580	0.033408	0.033237	0.033066	0.032898	0.032733	0.032573	0.032417	0.032268	0.032125	0.031989	0.031861	0.031740	0.031627	0.031521	0.031422	0.031331	0.031245	0.031166	0.031092	0.031024	0.030960	0.030900	0.030844	0.030791	0.030741	0.030693	0.030649	0.030606	0.030565	0.030527	0.030491	0.030456	0.030424	0.030394	0.030366	0.030340	0.030317	0.030296	0.030277	0.030261	0.030247	0.030235	0.030227	0.030220	0.030216	0.030215
0.0600	0.032007	0.032017	0.032049	0.032101	0.032173	0.032263	0.032369	0.032493	0.032628	0.032774	0.032929	0.033091	0.033256	0.033423	0.033590	0.033753	0.033912	0.034064	0.034207	0.034340	0.034462	0.034571	0.034666	0.034747	0.034813	0.034863	0.034898	0.034916	0.034919	0.034906	0.034877	0.034833	0.034774	0.034702	0.034616	0.034517	0.034406	0.034284	0.034153	0.034012	0.033864	0.033710	0.033550	0.033386	0.033220	0.033053	0.032885	0.032719	0.032554	0.032394	0.032237	0.032086	0.031941	0.031799	0.031667	0.031542	0.031425	0.031314	0.031211	0.031115	0.031026	0.030943	0.030867	0.030795	0.030728	0.030666	0.030608	0.030553	0.030501	0.030452	0.030406	0.030363	0.030321	0.030281	0.030244	0.030209	0.030175	0.030143	0.030114	0.030086	0.030061	0.030038	0.030017	0.029999	0.029983	0.029969	0.029958	0.029949	0.029943	0.029939	0.029938
0.0700	0.031689	0.031699	0.031730	0.031781	0.031851	0.031938	0.032041	0.032160	0.032292	0.032434	0.032585	0.032743	0.032904	0.033067	0.033229	0.033388	0.033543	0.033691	0.033830	0.033960	0.034079	0.034185	0.034278	0.034356	0.034420	0.034469	0.034502	0.034520	0.034522	0.034509	0.034480	0.034437	0.034379	0.034308	0.034223	0.034126	0.034018	0.033898	0.033770	0.033632	0.033488	0.033337	0.033182	0.033023	0.032860	0.032697	0.032534	0.032371	0.032211	0.032055	0.031902	0.031755	0.031613	0.031478	0.031349	0.031228	0.031113	0.031006	0.030906	0.030812	0.030725	0.030644	0.030569	0.030499	0.030434	0.030373	0.030316	0.030263	0.030212	0.030165	0.030120	0.030077	0.030036	0.029997	0.029960	0.029925	0.029892	0.029861	0.029832	0.029805	0.029780	0.029757	0.029737	0.029718	0.029702	0.029689	0.029678	0.029669	0.029663	0.029659	0.029658
0.0800	0.031380	0.031390	0.031420	0.031469	0.031537	0.031623	0.031724	0.031840	0.031969	0.032107	0.032254	0.032408	0.032565	0.032723	0.032881	0.033036	0.033187	0.033331	0.033467	0.033593	0.033708	0.033812	0.033902	0.033979	0.034041	0.034088	0.034120	0.034138	0.034139	0.034126	0.034098	0.034056	0.033999	0.033930	0.033844	0.033749	0.033643	0.033527	0.033402	0.033268	0.033126	0.032979	0.032828	0.032672	0.032514	0.032355	0.032196	0.032038	0.031883	0.031731	0.031582	0.031439	0.031302	0.031170	0.031046	0.030927	0.030816	0.030711	0.030614	0.030524	0.030439	0.030361	0.030288	0.030220	0.030157	0.030098	0.030043	0.029991	0.029942	0.029895	0.029851	0.029810	0.029770	0.029732	0.029696	0.029662	0.029630	0.029599	0.029571	0.029544	0.029520	0.029497	0.029477	0.029459	0.029444	0.029431	0.029420	0.029411	0.029405	0.029401	0.029400
0.0900	0.031084	0.031094	0.031123	0.031171	0.031237	0.031320	0.031418	0.031530	0.031655	0.031789	0.031932	0.032081	0.032233	0.032387	0.032541	0.032691	0.032837	0.032977	0.033109	0.033232	0.033344	0.033443	0.033531	0.033605	0.033665	0.033710	0.033741	0.033757	0.033759	0.033745	0.033718	0.033676	0.033620	0.033552	0.033471	0.033378	0.033275	0.033161	0.033038	0.032907	0.032770	0.032626	0.032478	0.032327	0.032173	0.032018	0.031863	0.031710	0.031558	0.031410	0.031266	0.031127	0.030992	0.030864	0.030743	0.030628	0.030521	0.030419	0.030325	0.030237	0.030155	0.030079	0.030008	0.029942	0.029880	0.029823	0.029769	0.029718	0.029670	0.029625	0.029582	0.029541	0.029502	0.029465	0.029430	0.029396	0.029365	0.029332	0.029304	0.029278	0.029254	0.029232	0.029212	0.029195	0.029179	0.029166	0.029156	0.029147	0.029141	0.029138	0.029136
0.1000	0.030795	0.030805	0.030833	0.030879	0.030943	0.031024	0.031119	0.031228	0.031348	0.031478	0.031617	0.031760	0.031908	0.032057	0.032205	0.032351	0.032492	0.032627	0.032755	0.032873	0.032981	0.033078	0.033163	0.033234	0.033292	0.033335	0.033365	0.033380	0.033380	0.033367	0.033339	0.033298	0.033244	0.033176	0.033097	0.033007	0.032906	0.032795	0.032674	0.032546	0.032412	0.032273	0.032129	0.031982	0.031832	0.031682	0.031532	0.031383	0.031236	0.031092	0.030952	0.030818	0.030688	0.030564	0.030447	0.030336	0.030225	0.030125	0.030033	0.029948	0.029869	0.029795	0.029726	0.029662	0.029603	0.029547	0.029495	0.029446	0.029399	0.029355	0.029314	0.029274	0.029239	0.029203	0.029168	0.029135	0.029104	0.029075	0.029046	0.029020	0.028997	0.028975	0.028956	0.028939	0.028924	0.028911	0.028900	0.028892	0.028886	0.028883	0.028882
0.1100	0.030521	0.030530	0.030558	0.030602	0.030664	0.030742	0.030834	0.030939	0.031055	0.031181	0.031314	0.031453	0.031595	0.031739	0.031884	0.032025	0.032162	0.032292	0.032415	0.032529	0.032633	0.032726	0.032807	0.032875	0.032930	0.032972	0.032999	0.033013	0.033013	0.032999	0.032971	0.032931	0.032877	0.032811	0.032733	0.032645	0.032546	0.032434	0.032318	0.032194	0.032063	0.031927	0.031787	0.031644	0.031499	0.031352	0.031206	0.031062	0.030919	0.030780	0.030644	0.030509	0.030384	0.030264	0.030150	0.030042	0.029941	0.029846	0.029757	0.029674	0.029597	0.029525	0.029458	0.029396	0.029337	0.029283	0.029232	0.029184	0.029138	0.029095	0.029054	0.029015	0.028978	0.028942	0.028909	0.028876	0.028846	0.028814	0.028787	0.028762	0.028739	0.028718	0.028698	0.028681	0.028661	0.028648	0.028638	0.028630	0.028624	0.028621	0.028619
0.1200	0.030239	0.030247	0.030274	0.030317	0.030377	0.030451	0.030540	0.030641	0.030766	0.030887	0.031016	0.031149	0.031286	0.031425	0.031563	0.031698	0.031829	0.031955	0.032073	0.032183	0.032283	0.032372	0.032449	0.032514	0.032567	0.032606	0.032632	0.032644	0.032643	0.032628	0.032601	0.032560	0.032507	0.032442	0.032366	0.032280	0.032183	0.032077	0.031963	0.031842	0.031715	0.031583	0.031447	0.031307	0.031166	0.031024	0.030882	0.030742	0.030603	0.030468	0.030337	0.030210	0.030086	0.029970	0.029859	0.029755	0.029656	0.029564	0.029477	0.029397	0.029322	0.029252	0.029186	0.029126	0.029069	0.029016	0.028966	0.028919	0.028874	0.028832	0.028792	0.028753	0.028716	0.028681	0.028648	0.028616	0.028586	0.028557	0.028530	0.028505	0.028482	0.028461	0.028442	0.028425	0.028410	0.028397	0.028387	0.028379	0.028373	0.028370	0.028368
0.1300	0.030003	0.030011	0.030036	0.030078	0.030135	0.030206	0.030291	0.030388	0.030496	0.030612	0.030738	0.030867	0.030998	0.031131	0.031263	0.031393	0.031518	0.031638	0.031752	0.031857	0.031952	0.032037	0.032111	0.032174	0.032223	0.032260	0.032284	0.032295	0.032293	0.032278	0.032250	0.032209	0.032156	0.032092	0.032018	0.031933	0.031838	0.031735	0.031625	0.031507	0.031383	0.031254	0.031123	0.030987	0.030846	0.030709	0.030571	0.030435	0.030301	0.030170	0.030043	0.029920	0.029801	0.029689	0.029582	0.029480	0.029385	0.029295	0.029212	0.029133	0.029061	0.028993	0.028929	0.028870	0.028815	0.028763	0.028714	0.028668	0.028624	0.028582	0.028543	0.028505	0.028469	0.028435	0.028402	0.028371	0.028341	0.028313	0.028287	0.028262	0.028239	0.028218	0.028199	0.028183	0.028168	0.028155	0.028145	0.028137	0.028131	0.028128	0.028127
0.1400	0.029764	0.029773	0.029797	0.029836	0.029891	0.029959	0.030041	0.030134	0.030237	0.030348	0.030466	0.030589	0.030715	0.030842	0.030968	0.031092	0.031213	0.031328	0.031436	0.031536	0.031627	0.031708	0.031778	0.031837	0.031883	0.031918	0.031940	0.031949	0.031946	0.031930	0.031902	0.031862	0.031810	0.031747	0.031674	0.031591	0.031499	0.031398	0.031290	0.031176	0.031056	0.030931	0.030802	0.030671	0.030536	0.030402	0.030269	0.030137	0.030007	0.029880	0.029757	0.029638	0.029523	0.029414	0.029310	0.029211	0.029118	0.029031	0.028950	0.028874	0.028803	0.028737	0.028676	0.028618	0.028564	0.028513	0.028466	0.028420	0.028378	0.028338	0.028299	0.028262	0.028226	0.028192	0.028160	0.028129	0.028099	0.028072	0.028046	0.028021	0.027999	0.027977	0.027958	0.027942	0.027927	0.027915	0.027905	0.027897	0.027891	0.027887	0.027886
0.1500	0.029530	0.029537	0.029560	0.029598	0.029650	0.029716	0.029793	0.029882	0.029980	0.030087	0.030199	0.030316	0.030436	0.030558	0.030678	0.030796	0.030910	0.031020	0.031123	0.031218	0.031304	0.031381	0.031447	0.031502	0.031546	0.031578	0.031597	0.031605	0.031600	0.031584	0.031555	0.031514	0.031463	0.031401	0.031330	0.031248	0.031159	0.031061	0.030956	0.030845	0.030728	0.030607	0.030482	0.030355	0.030226	0.030097	0.029968	0.029840	0.029715	0.029592	0.029473	0.029358	0.029248	0.029142	0.029042	0.028947	0.028857	0.028773	0.028694	0.028621	0.028552	0.028488	0.028428	0.028370	0.028317	0.028268	0.028221	0.028177	0.028135	0.028095	0.028057	0.028020	0.027985	0.027952	0.027920	0.027890	0.027860	0.027833	0.027806	0.027782	0.027760	0.027739	0.027720	0.027704	0.027689	0.027677	0.027667	0.027659	0.027653	0.027650	0.027649
0.1600	0.029310	0.029317	0.029339	0.029374	0.029423	0.029485	0.029559	0.029644	0.029737	0.029838	0.029945	0.030056	0.030170	0.030285	0.030400	0.030512	0.030621	0.030725	0.030821	0.030911	0.030993	0.031065	0.031127	0.031179	0.031219	0.031244	0.031262	0.031268	0.031262	0.031244	0.031215	0.031175	0.031125	0.031064	0.030993	0.030914	0.030826	0.030731	0.030629	0.030521	0.030407	0.030289	0.030164	0.030041	0.029917	0.029792	0.029668	0.029545	0.029423	0.029305	0.029190	0.029079	0.028972	0.028871	0.028774	0.028682	0.028596	0.028514	0.028438	0.028367	0.028300	0.028238	0.028180	0.028125	0.028074	0.028023	0.027978	0.027935	0.027894	0.027855	0.027817	0.027781	0.027747	0.027714	0.027683	0.027650	0.027621	0.027594	0.027569	0.027545	0.027523	0.027502	0.027484	0.027468	0.027453	0.027441	0.027431	0.027423	0.027418	0.027414	0.027413
0.1700	0.029095	0.029102	0.029123	0.029157	0.029204	0.029263	0.029333	0.029410	0.029499	0.029594	0.029696	0.029801	0.029909	0.030018	0.030126	0.030232	0.030334	0.030432	0.030524	0.030608	0.030685	0.030752	0.030797	0.030844	0.030880	0.030906	0.030921	0.030924	0.030917	0.030898	0.030868	0.030828	0.030777	0.030717	0.030648	0.030570	0.030484	0.030390	0.030291	0.030185	0.030075	0.029961	0.029844	0.029724	0.029604	0.029483	0.029362	0.029242	0.029125	0.029010	0.028899	0.028791	0.028688	0.028589	0.028495	0.028405	0.028321	0.028242	0.028168	0.028099	0.028033	0.027972	0.027915	0.027861	0.027808	0.027761	0.027715	0.027673	0.027632	0.027593	0.027556	0.027520	0.027485	0.027447	0.027415	0.027385	0.027357	0.027330	0.027304	0.027280	0.027258	0.027237	0.027218	0.027202	0.027188	0.027175	0.027165	0.027157	0.027152	0.027148	0.027147
0.1800	0.028887	0.028894	0.028913	0.028945	0.028989	0.029045	0.029111	0.029186	0.029269	0.029360	0.029455	0.029554	0.029656	0.029758	0.029860	0.029960	0.030055	0.030147	0.030233	0.030312	0.030383	0.030446	0.030499	0.030543	0.030577	0.030599	0.030612	0.030614	0.030605	0.030585	0.030555	0.030515	0.030465	0.030406	0.030338	0.030261	0.030178	0.030087	0.029990	0.029888	0.029781	0.029671	0.029557	0.029442	0.029326	0.029209	0.029092	0.028977	0.028864	0.028751	0.028643	0.028540	0.028440	0.028345	0.028255	0.028169	0.028088	0.028011	0.027940	0.027873	0.027809	0.027750	0.027695	0.027642	0.027593	0.027547	0.027503	0.027461	0.027421	0.027383	0.027346	0.027311	0.027278	0.027245	0.027214	0.027185	0.027157	0.027130	0.027104	0.027081	0.027059	0.027039	0.027021	0.027004	0.026990	0.026978	0.026968	0.026960	0.026954	0.026951	0.026950
0.1900	0.028691	0.028697	0.028715	0.028746	0.028787	0.028839	0.028903	0.028974	0.029052	0.029136	0.029226	0.029319	0.029415	0.029511	0.029607	0.029700	0.029790	0.029876	0.029957	0.030030	0.030096	0.030154	0.030203	0.030241	0.030268	0.030288	0.030299	0.030299	0.030288	0.030268	0.030238	0.030198	0.030148	0.030090	0.030023	0.029949	0.029868	0.029780	0.029686	0.029587	0.029484	0.029377	0.029260	0.029149	0.029036	0.028924	0.028812	0.028702	0.028593	0.028487	0.028384	0.028284	0.028189	0.028097	0.028010	0.027928	0.027849	0.027775	0.027706	0.027641	0.027580	0.027522	0.027469	0.027418	0.027370	0.027325	0.027282	0.027241	0.027201	0.027163	0.027128	0.027093	0.027060	0.027028	0.027000	0.026970	0.026943	0.026916	0.026891	0.026868	0.026846	0.026826	0.026808	0.026792	0.026778	0.026766	0.026756	0.026748	0.026743	0.026740	0.026738
0.2000	0.028461	0.028467	0.028484	0.028512	0.028551	0.028599	0.028657	0.028723	0.028796	0.028875	0.028958	0.029044	0.029133	0.029222	0.029310	0.029397	0.029480	0.029558	0.029632	0.029705	0.029766	0.029849	0.029894	0.029929	0.029956	0.029973	0.029980	0.029978	0.029966	0.029945	0.029915	0.029875	0.029826	0.029766	0.029701	0.029628	0.029548	0.029463	0.029359	0.029262	0.029162	0.029058	0.028952	0.028845	0.028737	0.028628	0.028520	0.028413	0.028308	0.028206	0.028106	0.028007	0.027915	0.027826	0.027741	0.027661	0.027586	0.027514	0.027447	0.027382	0.027323	0.027265	0.027213	0.027163	0.027116	0.027071	0.027029	0.026990	0.026951	0.026914	0.026878	0.026844	0.026811	0.026779	0.026748	0.026719	0.026691	0.026687	0.026662	0.026639	0.026618	0.026598	0.026580	0.026564	0.026550	0.026538	0.026528	0.026521	0.026515	0.026512	0.026511
0.2100	0.028313	0.028318	0.028334	0.028360	0.028396	0.028442	0.028496	0.028557	0.028625	0.028698	0.028776	0.028857	0.028939	0.029022	0.029103	0.029184	0.029261	0.029335	0.029403	0.029466	0.029521	0.029570	0.029610	0.029642	0.029665	0.029677	0.029682	0.029678	0.029663	0.029640	0.029608	0.029568	0.029506	0.029450	0.029385	0.029314	0.029237	0.029154	0.029065	0.028972	0.028876	0.028776	0.028674	0.028571	0.028466	0.028362	0.028258	0.028156	0.028055	0.027957	0.027861	0.027769	0.027681	0.027596	0.027515	0.027437	0.027364	0.027296	0.027231	0.027170	0.027112	0.027058	0.027007	0.026958	0.026913	0.026869	0.026828	0.026788	0.026750	0.026714	0.026679	0.026645	0.026613	0.026581	0.026551	0.026523	0.026494	0.026468	0.026444	0.026421	0.026400	0.026380	0.026362	0.026346	0.026332	0.026320	0.026310	0.026302	0.026297	0.026294	0.026292
0.2200	0.028123	0.028128	0.028142	0.028166	0.028199	0.028241	0.028290	0.028347	0.028409	0.028477	0.028548	0.028623	0.028699	0.028775	0.028850	0.028923	0.028992	0.029058	0.029121	0.029177	0.029245	0.029290	0.029325	0.029353	0.029372	0.029383	0.029386	0.029379	0.029364	0.029340	0.029307	0.029266	0.029218	0.029162	0.029098	0.029029	0.028952	0.028870	0.028784	0.028694	0.028600	0.028504	0.028407	0.028307	0.028207	0.028106	0.028006	0.027907	0.027809	0.027715	0.027623	0.027534	0.027448	0.027367	0.027289	0.027214	0.027144	0.027077	0.027014	0.026954	0.026898	0.026844	0.026792	0.026745	0.026700	0.026657	0.026616	0.026577	0.026539	0.026505	0.026465	0.026432	0.026400	0.026369	0.026339	0.026311	0.026284	0.026258	0.026234	0.026211	0.026190	0.026170	0.026153	0.026136	0.026122	0.026111	0.026101	0.026093	0.026088	0.026085	0.026083
0.2300	0.027972	0.027976	0.027990	0.028012	0.028043	0.028081	0.028127	0.028179	0.028237	0.028299	0.028365	0.028433	0.028503	0.028573	0.028642	0.028710	0.028774	0.028835	0.028891	0.028942	0.028987	0.029026	0.029057	0.029081	0.029097	0.029104	0.029104	0.029097	0.029080	0.029055	0.029022	0.028981	0.028933	0.028877	0.028815	0.028747	0.028673	0.028594	0.028511	0.028423	0.028331	0.028238	0.028144	0.028047	0.027951	0.027854	0.027758	0.027663	0.027570	0.027479	0.027391	0.027306	0.027224	0.027145	0.027070	0.026997	0.026927	0.026863	0.026802	0.026744	0.026690	0.026638	0.026590	0.026543	0.026499	0.026457	0.026417	0.026379	0.026341	0.026306	0.026272	0.026238	0.026207	0.026175	0.026145	0.026117	0.026090	0.026064	0.026040	0.026017	0.025996	0.025977	0.025959	0.025944	0.025930	0.025918	0.025908	0.025901	0.025895	0.025892	0.025891
0.2400	0.027798	0.027802	0.027815	0.027835	0.027863	0.027898	0.027939	0.027987	0.028039	0.028095	0.028155	0.028217	0.028280	0.028344	0.028406	0.028467	0.028525	0.028579	0.028629	0.028674	0.028713	0.028747	0.028773	0.028789	0.028801	0.028805	0.028802	0.028780	0.028761	0.028734	0.028700	0.028659	0.028611	0.028555	0.028494	0.028427	0.028355	0.028278	0.028197	0.028112	0.028023	0.027933	0.027841	0.027748	0.027655	0.027562	0.027469	0.027378	0.027288	0.027201	0.027116	0.027033	0.026954	0.026878	0.026805	0.026736	0.026670	0.026607	0.026548	0.026492	0.026438	0.026388	0.026338	0.026293	0.026249	0.026207	0.026167	0.026127	0.026091	0.026055	0.026020	0.025987	0.025955	0.025938	0.025908	0.025880	0.025853	0.025827	0.025803	0.025780	0.025759	0.025739	0.025724	0.025708	0.025694	0.025682	0.025672	0.025665	0.025659	0.025656	0.025655
0.2500	0.027640	0.027644	0.027655	0.027673	0.027699	0.027730	0.027768	0.027811	0.027858	0.027914	0.027968	0.028024	0.028081	0.028138	0.028195	0.028249	0.028301	0.028350	0.028395	0.028435	0.028470	0.028497	0.028519	0.028535	0.028543	0.028545	0.028539	0.028526	0.028506	0.028478	0.028441	0.028400	0.028352	0.028297	0.028237	0.028172	0.028102	0.028027	0.027949	0.027867	0.027783	0.027696	0.027608	0.027519	0.027430	0.027341	0.027253	0.027166	0.027080	0.026997	0.026915	0.026837	0.026761	0.026686	0.026617	0.026550	0.026487	0.026427	0.026370	0.026315	0.026263	0.026214	0.026168	0.026123	0.026081	0.026040	0.026001	0.025964	0.025928	0.025893	0.025859	0.025826	0.025795	0.025765	0.025735	0.025707	0.025681	0.025655	0.025631	0.025609	0.025588	0.025569	0.025551	0.025536	0.025522	0.025511	0.025501	0.025493	0.025488	0.025484	0.025483
0.2600	0.027494	0.027497	0.027507	0.027524	0.027546	0.027575	0.027608	0.027647	0.027689	0.027735	0.027783	0.027833	0.027883	0.027928	0.027978	0.028026	0.028071	0.028114	0.028152	0.028187	0.028216	0.028240	0.028257	0.028267	0.028272	0.028270	0.028262	0.028246	0.028229	0.028200	0.028165	0.028123	0.028075	0.028021	0.027961	0.027897	0.027828	0.027751	0.027675	0.027596	0.027515	0.027431	0.027347	0.027261	0.027176	0.027090	0.027005	0.026922	0.026840	0.026760	0.026682	0.026607	0.026534	0.026464	0.026394	0.026330	0.026267	0.026209	0.026154	0.026101	0.026051	0.026004	0.025958	0.025915	0.025873	0.025833	0.025795	0.025758	0.025722	0.025686	0.025653	0.025621	0.025590	0.025560	0.025531	0.025503	0.025477	0.025452	0.025428	0.025406	0.025385	0.025366	0.025349	0.025334	0.025320	0.025309	0.025299	0.025292	0.025287	0.025283	0.025282
0.2700	0.027355	0.027358	0.027367	0.027382	0.027402	0.027427	0.027456	0.027490	0.027527	0.027567	0.027609	0.027653	0.027697	0.027741	0.027770	0.027812	0.027851	0.027887	0.027920	0.027948	0.027972	0.027990	0.028003	0.028011	0.028014	0.028009	0.027997	0.027979	0.027955	0.027925	0.027887	0.027844	0.027797	0.027743	0.027685	0.027623	0.027556	0.027485	0.027412	0.027335	0.027252	0.027172	0.027090	0.027008	0.026926	0.026844	0.026763	0.026683	0.026605	0.026528	0.026454	0.026382	0.026312	0.026245	0.026180	0.026118	0.026059	0.026003	0.025948	0.025897	0.025846	0.025799	0.025754	0.025711	0.025670	0.025631	0.025592	0.025555	0.025520	0.025485	0.025452	0.025420	0.025386	0.025356	0.025327	0.025300	0.025274	0.025249	0.025224	0.025202	0.025182	0.025163	0.025145	0.025130	0.025117	0.025105	0.025096	0.025089	0.025083	0.025080	0.025079
0.2800	0.027213	0.027216	0.027224	0.027236	0.027253	0.027275	0.027301	0.027330	0.027362	0.027397	0.027433	0.027471	0.027509	0.027548	0.027585	0.027621	0.027654	0.027684	0.027711	0.027734	0.027753	0.027761	0.027770	0.027773	0.027771	0.027763	0.027749	0.027730	0.027704	0.027672	0.027635	0.027593	0.027545	0.027492	0.027435	0.027374	0.027308	0.027240	0.027166	0.027092	0.027017	0.026939	0.026861	0.026782	0.026704	0.026625	0.026547	0.026470	0.026395	0.026321	0.026245	0.026175	0.026108	0.026043	0.025981	0.025922	0.025865	0.025810	0.025758	0.025708	0.025660	0.025614	0.025570	0.025528	0.025486	0.025447	0.025409	0.025380	0.025345	0.025311	0.025278	0.025246	0.025215	0.025186	0.025157	0.025130	0.025104	0.025079	0.025056	0.025034	0.025013	0.024995	0.024975	0.024960	0.024947	0.024935	0.024926	0.024919	0.024914	0.024910	0.024909
0.2900	0.027083	0.027085	0.027091	0.027102	0.027116	0.027135	0.027157	0.027181	0.027208	0.027238	0.027268	0.027299	0.027331	0.027363	0.027393	0.027422	0.027449	0.027473	0.027494	0.027512	0.027525	0.027535	0.027539	0.027537	0.027532	0.027521	0.027504	0.027482	0.027455	0.027422	0.027385	0.027342	0.027294	0.027242	0.027186	0.027126	0.027063	0.026996	0.026927	0.026856	0.026774	0.026699	0.026624	0.026548	0.026472	0.026397	0.026322	0.026249	0.026176	0.026106	0.026037	0.025971	0.025907	0.025841	0.025781	0.025724	0.025669	0.025617	0.025567	0.025518	0.025471	0.025422	0.025388	0.025347	0.025307	0.025269	0.025221	0.025185	0.025151	0.025117	0.025085	0.025054	0.025023	0.024994	0.024966	0.024939	0.024913	0.024889	0.024866	0.024845	0.024825	0.024806	0.024790	0.024775	0.024762	0.024751	0.024742	0.024735	0.024730	0.024727	0.024726
0.3000	0.026940	0.026942	0.026947	0.026956	0.026968	0.026983	0.027001	0.027022	0.027043	0.027067	0.027092	0.027122	0.027148	0.027174	0.027198	0.027221	0.027242	0.027261	0.027277	0.027289	0.027297	0.027302	0.027301	0.027297	0.027288	0.027274	0.027255	0.027231	0.027202	0.027168	0.027130	0.027087	0.027039	0.026988	0.026932	0.026874	0.026812	0.026747	0.026681	0.026612	0.026542	0.026470	0.026398	0.026326	0.026254	0.026182	0.026111	0.026041	0.025972	0.025904	0.025837	0.025774	0.025712	0.025653	0.025595	0.025540	0.025485	0.025434	0.025385	0.025338	0.025292	0.025249	0.025206	0.025166	0.025126	0.025088	0.025051	0.025014	0.024980	0.024946	0.024914	0.024883	0.024852	0.024823	0.024795	0.024769	0.024743	0.024719	0.024696	0.024675	0.024655	0.024637	0.024620	0.024606	0.024593	0.024582	0.024573	0.024566	0.024561	0.024558	0.024557
0.3100	0.026820	0.026821	0.026826	0.026833	0.026844	0.026856	0.026870	0.026886	0.026904	0.026921	0.026941	0.026960	0.026980	0.026999	0.027015	0.027032	0.027047	0.027060	0.027070	0.027077	0.027081	0.027081	0.027076	0.027068	0.027056	0.027038	0.027017	0.026991	0.026960	0.026925	0.026886	0.026842	0.026795	0.026743	0.026688	0.026631	0.026570	0.026508	0.026442	0.026376	0.026308	0.026240	0.026170	0.026101	0.026031	0.025963	0.025892	0.025825	0.025759	0.025695	0.025632	0.025571	0.025512	0.025455	0.025399	0.025342	0.025290	0.025240	0.025193	0.025146	0.025101	0.025058	0.025019	0.024979	0.024940	0.024902	0.024865	0.024829	0.024795	0.024762	0.024729	0.024698	0.024668	0.024639	0.024612	0.024585	0.024559	0.024535	0.024513	0.024492	0.024472	0.024455	0.024438	0.024424	0.024411	0.024400	0.024392	0.024385	0.024380	0.024377	0.024376
0.3200	0.026700	0.026701	0.026704	0.026709	0.026716	0.026725	0.026736	0.026748	0.026761	0.026774	0.026789	0.026803	0.026813	0.026827	0.026839	0.026850	0.026860	0.026865	0.026870	0.026872	0.026870	0.026859	0.026851	0.026838	0.026823	0.026803	0.026779	0.026751	0.026719	0.026683	0.026643	0.026599	0.026552	0.026501	0.026447	0.026392	0.026331	0.026269	0.026206	0.026142	0.026077	0.026011	0.025945	0.025878	0.025812	0.025746	0.025681	0.025617	0.025554	0.025493	0.025432	0.025374	0.025312	0.025257	0.025204	0.025152	0.025102	0.025054	0.025007	0.024961	0.024918	0.024870	0.024829	0.024790	0.024751	0.024714	0.024676	0.024641	0.024607	0.024574	0.024538	0.024507	0.024477	0.024447	0.024419	0.024393	0.024368	0.024344	0.024322	0.024301	0.024280	0.024263	0.024247	0.024232	0.024220	0.024209	0.024200	0.024194	0.024189	0.024186	0.024185
0.3300	0.026589	0.026590	0.026592	0.026595	0.026600	0.026606	0.026613	0.026621	0.026630	0.026638	0.026647	0.026656	0.026665	0.026672	0.026679	0.026683	0.026680	0.026681	0.026680	0.026677	0.026670	0.026661	0.026649	0.026634	0.026614	0.026591	0.026565	0.026535	0.026502	0.026465	0.026425	0.026381	0.026334	0.026285	0.026233	0.026177	0.026120	0.026061	0.026001	0.025939	0.025877	0.025814	0.025751	0.025688	0.025625	0.025562	0.025500	0.025440	0.025375	0.025317	0.025259	0.025203	0.025149	0.025096	0.025045	0.024995	0.024946	0.024899	0.024854	0.024809	0.024766	0.024724	0.024683	0.024643	0.024605	0.024568	0.024532	0.024497	0.024459	0.024426	0.024391	0.024360	0.024331	0.024302	0.024275	0.024248	0.024223	0.024200	0.024178	0.024157	0.024139	0.024121	0.024106	0.024092	0.024080	0.024070	0.024061	0.024054	0.024050	0.024046	0.024045
0.3400	0.026471	0.026471	0.026473	0.026474	0.026477	0.026480	0.026483	0.026487	0.026490	0.026494	0.026497	0.026500	0.026503	0.026505	0.026506	0.026505	0.026503	0.026499	0.026493	0.026485	0.026474	0.026460	0.026442	0.026423	0.026400	0.026371	0.026342	0.026310	0.026275	0.026237	0.026195	0.026151	0.026104	0.026054	0.026003	0.025949	0.025891	0.025834	0.025776	0.025716	0.025656	0.025595	0.025534	0.025473	0.025413	0.025354	0.025294	0.025236	0.025178	0.025122	0.025066	0.025012	0.024960	0.024908	0.024857	0.024806	0.024759	0.024713	0.024667	0.024623	0.024581	0.024540	0.024499	0.024460	0.024422	0.024385	0.024349	0.024314	0.024280	0.024247	0.024215	0.024184	0.024154	0.024126	0.024099	0.024073	0.024048	0.024022	0.024001	0.023980	0.023962	0.023945	0.023929	0.023916	0.023904	0.023893	0.023885	0.023878	0.023873	0.023870	0.023869
0.3500	0.026366	0.026366	0.026366	0.026367	0.026367	0.026367	0.026367	0.026367	0.026367	0.026366	0.026365	0.026363	0.026360	0.026357	0.026351	0.026342	0.026334	0.026326	0.026315	0.026302	0.026287	0.026270	0.026243	0.026220	0.026195	0.026167	0.026136	0.026103	0.026066	0.026027	0.025986	0.025941	0.025895	0.025846	0.025795	0.025741	0.025687	0.025631	0.025576	0.025519	0.025457	0.025399	0.025341	0.025283	0.025226	0.025169	0.025112	0.025056	0.025002	0.024948	0.024895	0.024843	0.024793	0.024739	0.024691	0.024643	0.024598	0.024553	0.024509	0.024467	0.024425	0.024384	0.024345	0.024306	0.024268	0.024232	0.024196	0.024162	0.024128	0.024095	0.024063	0.024032	0.024003	0.023976	0.023949	0.023924	0.023900	0.023877	0.023856	0.023837	0.023820	0.023803	0.023787	0.023774	0.023763	0.023753	0.023745	0.023739	0.023734	0.023732	0.023731
0.3600	0.026260	0.026260	0.026259	0.026257	0.026255	0.026253	0.026250	0.026246	0.026241	0.026236	0.026230	0.026223	0.026215	0.026205	0.026195	0.026184	0.026172	0.026158	0.026142	0.026124	0.026095	0.026072	0.026049	0.026023	0.025995	0.025965	0.025932	0.025897	0.025859	0.025820	0.025778	0.025734	0.025686	0.025638	0.025589	0.025538	0.025485	0.025432	0.025378	0.025324	0.025269	0.025214	0.025158	0.025103	0.025048	0.024994	0.024940	0.024887	0.024834	0.024783	0.024732	0.024683	0.024634	0.024586	0.024539	0.024493	0.024444	0.024401	0.024358	0.024314	0.024273	0.024233	0.024194	0.024155	0.024118	0.024081	0.024046	0.024012	0.023978	0.023946	0.023912	0.023882	0.023853	0.023820	0.023794	0.023769	0.023746	0.023724	0.023703	0.023684	0.023667	0.023653	0.023638	0.023626	0.023614	0.023605	0.023597	0.023591	0.023587	0.023584	0.023583
0.3700	0.026150	0.026150	0.026148	0.026145	0.026141	0.026135	0.026129	0.026121	0.026113	0.026103	0.026092	0.026080	0.026067	0.026052	0.026035	0.026019	0.025999	0.025980	0.025959	0.025937	0.025913	0.025888	0.025860	0.025831	0.025800	0.025767	0.025733	0.025696	0.025657	0.025620	0.025578	0.025534	0.025487	0.025440	0.025391	0.025342	0.025285	0.025233	0.025181	0.025129	0.025075	0.025022	0.024969	0.024916	0.024864	0.024812	0.024760	0.024709	0.024659	0.024610	0.024561	0.024513	0.024466	0.024420	0.024375	0.024330	0.024287	0.024244	0.024202	0.024160	0.024118	0.024078	0.024040	0.024002	0.023964	0.023928	0.023893	0.023859	0.023826	0.023794	0.023763	0.023733	0.023704	0.023677	0.023652	0.023626	0.023600	0.023579	0.023559	0.023540	0.023523	0.023509	0.023495	0.023483	0.023472	0.023463	0.023455	0.023449	0.023445	0.023443	0.023442
0.3800	0.026072	0.026071	0.026068	0.026064	0.026036	0.026028	0.026019	0.026009	0.025996	0.025983	0.025968	0.025952	0.025935	0.025916	0.025897	0.025876	0.025854	0.025831	0.025806	0.025792	0.025765	0.025736	0.025705	0.025673	0.025640	0.025602	0.025565	0.025527	0.025488	0.025446	0.025404	0.025358	0.025313	0.025267	0.025219	0.025171	0.025122	0.025073	0.025023	0.024972	0.024917	0.024866	0.024816	0.024764	0.024714	0.024665	0.024616	0.024567	0.024519	0.024468	0.024421	0.024375	0.024329	0.024285	0.024240	0.024197	0.024154	0.024112	0.024071	0.024030	0.023982	0.023942	0.023903	0.023862	0.023825	0.023789	0.023759	0.023724	0.023691	0.023659	0.023628	0.023599	0.023571	0.023544	0.023519	0.023495	0.023472	0.023450	0.023431	0.023413	0.023396	0.023381	0.023368	0.023357	0.023347	0.023338	0.023331	0.023326	0.023322	0.023320	0.023319
0.3900	0.025973	0.025972	0.025967	0.025961	0.025953	0.025943	0.025930	0.025916	0.025899	0.025881	0.025861	0.025840	0.025817	0.025796	0.025767	0.025741	0.025713	0.025685	0.025656	0.025626	0.025594	0.025562	0.025528	0.025492	0.025456	0.025419	0.025381	0.025343	0.025302	0.025255	0.025212	0.025169	0.025124	0.025078	0.025032	0.024985	0.024938	0.024891	0.024843	0.024794	0.024747	0.024699	0.024650	0.024603	0.024556	0.024508	0.024460	0.024414	0.024368	0.024322	0.024273	0.024228	0.024184	0.024140	0.024097	0.024055	0.024013	0.023971	0.023929	0.023889	0.023848	0.023809	0.023770	0.023732	0.023695	0.023659	0.023621	0.023587	0.023555	0.023523	0.023492	0.023463	0.023435	0.023409	0.023384	0.023361	0.023338	0.023317	0.023298	0.023281	0.023264	0.023250	0.023240	0.023229	0.023219	0.023211	0.023204	0.023199	0.023196	0.023193	0.023193
0.4000	0.025847	0.025846	0.025842	0.025835	0.025825	0.025812	0.025798	0.025780	0.025761	0.025740	0.025717	0.025691	0.025665	0.025637	0.025608	0.025578	0.025547	0.025515	0.025482	0.025448	0.025414	0.025378	0.025342	0.025305	0.025268	0.025230	0.025191	0.025151	0.025110	0.025069	0.025026	0.024983	0.024941	0.024897	0.024852	0.024807	0.024762	0.024717	0.024671	0.024626	0.024581	0.024535	0.024489	0.024444	0.024399	0.024355	0.024310	0.024266	0.024222	0.024179	0.024136	0.024093	0.024050	0.024008	0.023966	0.023925	0.023883	0.023842	0.023801	0.023760	0.023721	0.023680	0.023642	0.023604	0.023568	0.023532	0.023498	0.023464	0.023432	0.023401	0.023371	0.023342	0.023315	0.023290	0.023266	0.023241	0.023220	0.023201	0.023183	0.023167	0.023152	0.023139	0.023127	0.023117	0.023109	0.023101	0.023095	0.023091	0.023087	0.023085	0.023085
0.4100	0.025802	0.025801	0.025795	0.025787	0.025775	0.025760	0.025742	0.025722	0.025698	0.025673	0.025644	0.025612	0.025581	0.025548	0.025514	0.025480	0.025444	0.025407	0.025370	0.025332	0.025294	0.025255	0.025216	0.025177	0.025137	0.025096	0.025056	0.025015	0.024971	0.024929	0.024887	0.024845	0.024802	0.024759	0.024715	0.024672	0.024628	0.024584	0.024541	0.024497	0.024454	0.024410	0.024367	0.024324	0.024281	0.024238	0.024196	0.024153	0.024111	0.024069	0.024028	0.023986	0.023944	0.023900	0.023859	0.023818	0.023772	0.023731	0.023690	0.023650	0.023611	0.023572	0.023533	0.023495	0.023459	0.023423	0.023384	0.023351	0.023319	0.023288	0.023259	0.023231	0.023204	0.023178	0.023155	0.023133	0.023113	0.023095	0.023078	0.023063	0.023049	0.023037	0.023026	0.023016	0.023008	0.023001	0.022995	0.022991	0.022988	0.022986	0.022985
0.4200	0.025717	0.025715	0.025709	0.025699	0.025686	0.025669	0.025648	0.025624	0.025598	0.025569	0.025537	0.025504	0.025469	0.025432	0.025394	0.025355	0.025315	0.025275	0.025234	0.025193	0.025151	0.025110	0.025068	0.025026	0.024984	0.024942	0.024900	0.024859	0.024817	0.024775	0.024733	0.024691	0.024649	0.024606	0.024564	0.024522	0.024480	0.024438	0.024397	0.024356	0.024314	0.024273	0.024230	0.024189	0.024148	0.024108	0.024067	0.024027	0.023983	0.023943	0.023902	0.023862	0.023821	0.023781	0.023740	0.023698	0.023655	0.023615	0.023575	0.023535	0.023495	0.023451	0.023412	0.023374	0.023333	0.023297	0.023263	0.023232	0.023200	0.023169	0.023140	0.023113	0.023087	0.023063	0.023040	0.023019	0.023000	0.022982	0.022966	0.022951	0.022938	0.022927	0.022916	0.022907	0.022899	0.022893	0.022888	0.022884	0.022882	0.022880	0.022879
0.4300	0.025638	0.025636	0.025630	0.025619	0.025603	0.025584	0.025559	0.025532	0.025502	0.025470	0.025435	0.025397	0.025358	0.025317	0.025274	0.025231	0.025187	0.025143	0.025098	0.025053	0.025008	0.024964	0.024919	0.024875	0.024828	0.024784	0.024741	0.024698	0.024656	0.024614	0.024572	0.024531	0.024490	0.024449	0.024409	0.024368	0.024328	0.024288	0.024248	0.024206	0.024167	0.024128	0.024089	0.024050	0.024011	0.023972	0.023933	0.023894	0.023855	0.023815	0.023776	0.023736	0.023696	0.023656	0.023615	0.023574	0.023534	0.023493	0.023453	0.023412	0.023369	0.023324	0.023285	0.023248	0.023211	0.023175	0.023140	0.023107	0.023075	0.023045	0.023017	0.022989	0.022964	0.022941	0.022919	0.022899	0.022879	0.022863	0.022848	0.022835	0.022823	0.022812	0.022803	0.022796	0.022789	0.022783	0.022779	0.022776	0.022773	0.022772	0.022772
0.4400	0.025562	0.025560	0.025552	0.025540	0.025523	0.025502	0.025477	0.025447	0.025415	0.025379	0.025340	0.025299	0.025256	0.025211	0.025165	0.025118	0.025070	0.025022	0.024974	0.024926	0.024876	0.024832	0.024786	0.024740	0.024695	0.024651	0.024607	0.024564	0.024522	0.024480	0.024441	0.024389	0.024350	0.024301	0.024263	0.024224	0.024187	0.024149	0.024112	0.024075	0.024038	0.024002	0.023965	0.023929	0.023892	0.023855	0.023818	0.023781	0.023743	0.023705	0.023666	0.023628	0.023588	0.023546	0.023506	0.023466	0.023425	0.023385	0.023344	0.023304	0.023264	0.023225	0.023186	0.023147	0.023110	0.023074	0.023039	0.023008	0.022977	0.022947	0.022918	0.022892	0.022867	0.022844	0.022823	0.022803	0.022786	0.022770	0.022757	0.022744	0.022733	0.022724	0.022716	0.022709	0.022703	0.022698	0.022695	0.022692	0.022690	0.022689	0.022688
0.4500	0.025433	0.025430	0.025423	0.025410	0.025392	0.025370	0.025343	0.025312	0.025277	0.025239	0.025198	0.025155	0.025110	0.025038	0.024991	0.024944	0.024896	0.024848	0.024802	0.024754	0.024706	0.024659	0.024606	0.024560	0.024515	0.024471	0.024427	0.024385	0.024343	0.024302	0.024262	0.024223	0.024197	0.024160	0.024123	0.024087	0.024052	0.024017	0.023983	0.023949	0.023915	0.023881	0.023847	0.023812	0.023778	0.023743	0.023708	0.023673	0.023637	0.023600	0.023563	0.023525	0.023487	0.023448	0.023408	0.023368	0.023328	0.023288	0.023247	0.023207	0.023167	0.023128	0.023089	0.023050	0.023013	0.022978	0.022943	0.022911	0.022879	0.022850	0.022822	0.022797	0.022773	0.022751	0.022732	0.022714	0.022698	0.022684	0.022671	0.022660	0.022651	0.022643	0.022637	0.022631	0.022626	0.022622	0.022619	0.022617	0.022616	0.022615	0.022614
0.4600	0.025414	0.025412	0.025403	0.025389	0.025369	0.025345	0.025315	0.025281	0.025243	0.025200	0.025155	0.025108	0.025058	0.025007	0.024955	0.024901	0.024848	0.024794	0.024741	0.024688	0.024636	0.024585	0.024536	0.024487	0.024441	0.024395	0.024351	0.024309	0.024268	0.024229	0.024190	0.024154	0.024118	0.024083	0.024048	0.024015	0.023982	0.023950	0.023916	0.023885	0.023853	0.023822	0.023791	0.023759	0.023740	0.023707	0.023674	0.023640	0.023605	0.023570	0.023533	0.023496	0.023458	0.023420	0.023380	0.023330	0.023290	0.023250	0.023209	0.023169	0.023126	0.023087	0.023048	0.023010	0.022973	0.022937	0.022903	0.022871	0.022840	0.022812	0.022785	0.022760	0.022738	0.022721	0.022702	0.022686	0.022668	0.022655	0.022644	0.022635	0.022627	0.022619	0.022613	0.022609	0.022606	0.022603	0.022601	0.022600	0.022599	0.022598	0.022598
0.4700	0.025338	0.025335	0.025326	0.025311	0.025291	0.025265	0.025234	0.025198	0.025158	0.025114	0.025067	0.025018	0.024965	0.024907	0.024852	0.024797	0.024741	0.024684	0.024629	0.024574	0.024521	0.024469	0.024418	0.024369	0.024322	0.024276	0.024232	0.024190	0.024149	0.024110	0.024073	0.024037	0.024002	0.023974	0.023942	0.023910	0.023880	0.023850	0.023820	0.023791	0.023761	0.023732	0.023702	0.023672	0.023642	0.023609	0.023577	0.023544	0.023510	0.023476	0.023440	0.023403	0.023365	0.023327	0.023288	0.023238	0.023198	0.023153	0.023113	0.023073	0.023033	0.022994	0.022956	0.022918	0.022879	0.022844	0.022811	0.022779	0.022750	0.022723	0.022698	0.022674	0.022653	0.022634	0.022617	0.022603	0.022590	0.022579	0.022570	0.022562	0.022556	0.022551	0.022546	0.022543	0.022541	0.022539	0.022538	0.022538	0.022537	0.022537	0.022537
0.4800	0.025273	0.025269	0.025260	0.025244	0.025223	0.025196	0.025163	0.025126	0.025084	0.025038	0.024989	0.024937	0.024882	0.024826	0.024769	0.024711	0.024653	0.024596	0.024539	0.024481	0.024426	0.024372	0.024320	0.024268	0.024220	0.024174	0.024126	0.024084	0.024044	0.024007	0.023971	0.023937	0.023904	0.023873	0.023843	0.023813	0.023785	0.023757	0.023729	0.023702	0.023675	0.023647	0.023619	0.023591	0.023562	0.023533	0.023502	0.023470	0.023438	0.023404	0.023369	0.023333	0.023295	0.023257	0.023218	0.023177	0.023137	0.023096	0.023055	0.023014	0.022973	0.022934	0.022894	0.022856	0.022819	0.022785	0.022751	0.022719	0.022690	0.022656	0.022631	0.022606	0.022586	0.022568	0.022550	0.022537	0.022525	0.022516	0.022508	0.022502	0.022497	0.022494	0.022491	0.022490	0.022488	0.022488	0.022488	0.022488	0.022488	0.022488	0.022488
0.4900	0.025189	0.025186	0.025176	0.025160	0.025137	0.025109	0.025075	0.025036	0.024993	0.024945	0.024894	0.024840	0.024783	0.024725	0.024666	0.024606	0.024547	0.024480	0.024422	0.024364	0.024308	0.024246	0.024194	0.024144	0.024096	0.024051	0.024008	0.023968	0.023930	0.023894	0.023860	0.023827	0.023797	0.023768	0.023740	0.023714	0.023686	0.023661	0.023636	0.023612	0.023587	0.023562	0.023537	0.023511	0.023484	0.023456	0.023427	0.023397	0.023366	0.023333	0.023299	0.023264	0.023227	0.023190	0.023151	0.023112	0.023072	0.023031	0.022990	0.022949	0.022909	0.022869	0.022830	0.022792	0.022754	0.022719	0.022687	0.022656	0.022627	0.022601	0.022574	0.022553	0.022534	0.022517	0.022503	0.022491	0.022481	0.022474	0.022468	0.022463	0.022460	0.022458	0.022457	0.022457	0.022457	0.022458	0.022459	0.022460	0.022460	0.022461	0.022461
0.5000	0.025144	0.025140	0.025130	0.025113	0.025090	0.025061	0.025026	0.024986	0.024941	0.024892	0.024840	0.024784	0.024726	0.024666	0.024605	0.024544	0.024483	0.024420	0.024360	0.024302	0.024245	0.024188	0.024136	0.024086	0.024039	0.023994	0.023952	0.023913	0.023876	0.023841	0.023809	0.023779	0.023750	0.023721	0.023695	0.023672	0.023649	0.023626	0.023604	0.023582	0.023560	0.023537	0.023514	0.023490	0.023466	0.023440	0.023412	0.023384	0.023354	0.023318	0.023285	0.023250	0.023215	0.023177	0.023139	0.023100	0.023060	0.023020	0.022979	0.022939	0.022899	0.022857	0.022818	0.022781	0.022750	0.022716	0.022683	0.022653	0.022626	0.022601	0.022579	0.022559	0.022537	0.022522	0.022510	0.022500	0.022493	0.022488	0.022484	0.022481	0.022480	0.022480	0.022481	0.022483	0.022484	0.022486	0.022489	0.022491	0.022492	0.022493	0.022493
0.5100	0.025037	0.025034	0.025023	0.025006	0.024982	0.024952	0.024917	0.024876	0.024826	0.024776	0.024723	0.024666	0.024607	0.024546	0.024485	0.024422	0.024360	0.024298	0.024238	0.024179	0.024123	0.024068	0.024016	0.023966	0.023919	0.023876	0.023836	0.023798	0.023763	0.023731	0.023701	0.023674	0.023649	0.023625	0.023603	0.023583	0.023563	0.023544	0.023523	0.023504	0.023485	0.023465	0.023445	0.023424	0.023401	0.023374	0.023348	0.023322	0.023293	0.023263	0.023231	0.023198	0.023163	0.023126	0.023089	0.023050	0.023011	0.022971	0.022931	0.022891	0.022852	0.022813	0.022775	0.022738	0.022700	0.022667	0.022637	0.022608	0.022582	0.022558	0.022537	0.022518	0.022503	0.022490	0.022480	0.022472	0.022466	0.022462	0.022460	0.022460	0.022461	0.022463	0.022465	0.022468	0.022472	0.022476	0.022479	0.022480	0.022482	0.022484	0.022484
0.5200	0.024981	0.024977	0.024967	0.024949	0.024925	0.024894	0.024858	0.024815	0.024768	0.024717	0.024662	0.024603	0.024543	0.024481	0.024418	0.024354	0.024290	0.024228	0.024162	0.024103	0.024045	0.023990	0.023938	0.023889	0.023843	0.023800	0.023761	0.023719	0.023686	0.023657	0.023629	0.023605	0.023583	0.023563	0.023544	0.023526	0.023510	0.023494	0.023478	0.023462	0.023446	0.023429	0.023411	0.023390	0.023369	0.023348	0.023324	0.023299	0.023271	0.023242	0.023211	0.023176	0.023141	0.023105	0.023068	0.023029	0.022986	0.022946	0.022906	0.022866	0.022826	0.022788	0.022748	0.022712	0.022677	0.022645	0.022614	0.022586	0.022560	0.022538	0.022515	0.022499	0.022485	0.022474	0.022465	0.022460	0.022456	0.022454	0.022454	0.022457	0.022460	0.022463	0.022468	0.022472	0.022477	0.022482	0.022486	0.022489	0.022489	0.022490	0.022491
0.5300	0.024884	0.024881	0.024870	0.024852	0.024824	0.024793	0.024756	0.024713	0.024665	0.024613	0.024557	0.024499	0.024437	0.024375	0.024311	0.024247	0.024182	0.024120	0.024058	0.023999	0.023942	0.023887	0.023836	0.023789	0.023745	0.023704	0.023667	0.023633	0.023604	0.023577	0.023553	0.023532	0.023513	0.023496	0.023481	0.023467	0.023454	0.023442	0.023430	0.023417	0.023405	0.023391	0.023376	0.023360	0.023342	0.023322	0.023301	0.023276	0.023250	0.023223	0.023193	0.023161	0.023127	0.023092	0.023055	0.023017	0.022979	0.022939	0.022899	0.022859	0.022820	0.022780	0.022743	0.022707	0.022674	0.022641	0.022610	0.022583	0.022559	0.022538	0.022520	0.022505	0.022492	0.022483	0.022476	0.022472	0.022471	0.022471	0.022474	0.022478	0.022483	0.022488	0.022495	0.022501	0.022507	0.022513	0.022519	0.022523	0.022526	0.022528	0.022529
0.5400	0.024854	0.024850	0.024839	0.024821	0.024796	0.024764	0.024726	0.024682	0.024633	0.024580	0.024523	0.024463	0.024400	0.024336	0.024271	0.024206	0.024141	0.024077	0.024015	0.023956	0.023899	0.023846	0.023793	0.023745	0.023703	0.023664	0.023629	0.023599	0.023572	0.023548	0.023527	0.023509	0.023495	0.023482	0.023467	0.023457	0.023449	0.023440	0.023432	0.023423	0.023414	0.023404	0.023392	0.023378	0.023363	0.023345	0.023326	0.023304	0.023280	0.023253	0.023225	0.023194	0.023161	0.023126	0.023090	0.023052	0.023014	0.022973	0.022934	0.022895	0.022856	0.022818	0.022782	0.022747	0.022714	0.022683	0.022655	0.022629	0.022606	0.022584	0.022568	0.022555	0.022545	0.022538	0.022534	0.022533	0.022535	0.022538	0.022544	0.022550	0.022558	0.022566	0.022575	0.022585	0.022593	0.022601	0.022608	0.022613	0.022617	0.022620	0.022621
0.5500	0.024750	0.024746	0.024735	0.024716	0.024691	0.024659	0.024621	0.024576	0.024527	0.024473	0.024416	0.024356	0.024293	0.024228	0.024161	0.024096	0.024032	0.023968	0.023907	0.023843	0.023786	0.023734	0.023685	0.023637	0.023596	0.023560	0.023528	0.023500	0.023475	0.023456	0.023439	0.023425	0.023414	0.023405	0.023398	0.023392	0.023388	0.023383	0.023380	0.023375	0.023369	0.023362	0.023354	0.023343	0.023332	0.023317	0.023300	0.023280	0.023257	0.023230	0.023203	0.023173	0.023140	0.023106	0.023070	0.023033	0.022995	0.022956	0.022917	0.022879	0.022840	0.022803	0.022767	0.022725	0.022691	0.022662	0.022635	0.022612	0.022587	0.022569	0.022542	0.022532	0.022523	0.022518	0.022516	0.022517	0.022521	0.022526	0.022533	0.022541	0.022551	0.022561	0.022571	0.022581	0.022591	0.022600	0.022607	0.022613	0.022618	0.022621	0.022622
0.5600	0.024700	0.024697	0.024685	0.024667	0.024641	0.024608	0.024570	0.024525	0.024474	0.024420	0.024362	0.024299	0.024235	0.024170	0.024105	0.024039	0.023975	0.023911	0.023852	0.023794	0.023737	0.023686	0.023639	0.023597	0.023559	0.023525	0.023497	0.023472	0.023453	0.023437	0.023426	0.023418	0.023412	0.023409	0.023407	0.023408	0.023409	0.023411	0.023414	0.023412	0.023410	0.023408	0.023405	0.023398	0.023389	0.023378	0.023364	0.023346	0.023326	0.023303	0.023276	0.023248	0.023198	0.023166	0.023132	0.023096	0.023059	0.023021	0.022983	0.022946	0.022909	0.022873	0.022839	0.022807	0.022777	0.022750	0.022726	0.022704	0.022686	0.022653	0.022642	0.022634	0.022629	0.022627	0.022630	0.022634	0.022640	0.022649	0.022660	0.022671	0.022684	0.022697	0.022710	0.022723	0.022735	0.022745	0.022755	0.022762	0.022768	0.022771	0.022772
0.5700	0.024598	0.024594	0.024583	0.024565	0.024539	0.024507	0.024469	0.024425	0.024376	0.024323	0.024260	0.024200	0.024137	0.024074	0.024026	0.023960	0.023896	0.023833	0.023774	0.023717	0.023664	0.023615	0.023571	0.023531	0.023496	0.023466	0.023442	0.023422	0.023404	0.023393	0.023386	0.023383	0.023383	0.023385	0.023378	0.023383	0.023390	0.023396	0.023402	0.023407	0.023411	0.023406	0.023405	0.023403	0.023397	0.023389	0.023377	0.023378	0.023360	0.023339	0.023314	0.023287	0.023257	0.023211	0.023178	0.023143	0.023107	0.023069	0.023032	0.022996	0.022959	0.022924	0.022891	0.022860	0.022832	0.022806	0.022783	0.022761	0.022745	0.022733	0.022724	0.022725	0.022724	0.022725	0.022731	0.022739	0.022750	0.022763	0.022778	0.022795	0.022812	0.022829	0.022847	0.022863	0.022879	0.022894	0.022906	0.022916	0.022923	0.022927	0.022929
0.5800	0.024613	0.024609	0.024597	0.024578	0.024552	0.024518	0.024479	0.024433	0.024382	0.024327	0.024267	0.024205	0.024140	0.024074	0.024008	0.023941	0.023874	0.023812	0.023751	0.023695	0.023643	0.023595	0.023552	0.023514	0.023482	0.023455	0.023433	0.023417	0.023405	0.023399	0.023397	0.023398	0.023410	0.023419	0.023429	0.023441	0.023454	0.023467	0.023479	0.023490	0.023500	0.023507	0.023512	0.023514	0.023513	0.023508	0.023498	0.023486	0.023469	0.023449	0.023427	0.023401	0.023372	0.023340	0.023306	0.023271	0.023235	0.023197	0.023150	0.023113	0.023077	0.023040	0.022999	0.022961	0.022934	0.022909	0.022884	0.022865	0.022852	0.022842	0.022836	0.022834	0.022835	0.022841	0.022849	0.022861	0.022876	0.022892	0.022911	0.022941	0.022962	0.022983	0.023004	0.023024	0.023043	0.023059	0.023073	0.023085	0.023093	0.023098	0.023100
0.5900	0.024539	0.024535	0.024524	0.024504	0.024478	0.024444	0.024404	0.024358	0.024307	0.024251	0.024189	0.024127	0.024062	0.023996	0.023930	0.023864	0.023800	0.023736	0.023678	0.023623	0.023573	0.023529	0.023489	0.023454	0.023426	0.023401	0.023383	0.023374	0.023366	0.023366	0.023372	0.023379	0.023381	0.023396	0.023414	0.023433	0.023453	0.023472	0.023491	0.023508	0.023524	0.023538	0.023548	0.023554	0.023557	0.023556	0.023551	0.023542	0.023529	0.023511	0.023489	0.023465	0.023436	0.023406	0.023373	0.023339	0.023303	0.023266	0.023230	0.023193	0.023158	0.023124	0.023092	0.023063	0.023036	0.023010	0.022991	0.022975	0.022964	0.022957	0.022954	0.022955	0.022960	0.022970	0.022982	0.022999	0.023018	0.023040	0.023063	0.023087	0.023113	0.023138	0.023162	0.023187	0.023209	0.023228	0.023244	0.023258	0.023267	0.023273	0.023275
0.6000	0.024509	0.024505	0.024493	0.024474	0.024447	0.024413	0.024373	0.024326	0.024275	0.024219	0.024159	0.024097	0.024032	0.023967	0.023901	0.023837	0.023774	0.023713	0.023656	0.023603	0.023555	0.023513	0.023475	0.023444	0.023420	0.023402	0.023391	0.023386	0.023386	0.023393	0.023404	0.023420	0.023440	0.023464	0.023489	0.023516	0.023543	0.023569	0.023596	0.023621	0.023643	0.023662	0.023677	0.023689	0.023697	0.023700	0.023698	0.023692	0.023678	0.023663	0.023644	0.023622	0.023595	0.023566	0.023535	0.023501	0.023466	0.023431	0.023395	0.023360	0.023325	0.023292	0.023256	0.023228	0.023204	0.023182	0.023165	0.023153	0.023145	0.023141	0.023142	0.023147	0.023155	0.023169	0.023186	0.023207	0.023231	0.023257	0.023286	0.023315	0.023344	0.023374	0.023403	0.023430	0.023455	0.023477	0.023496	0.023511	0.023522	0.023529	0.023532
0.6100	0.024462	0.024458	0.024447	0.024427	0.024400	0.024366	0.024326	0.024280	0.024228	0.024172	0.024113	0.024050	0.023986	0.023921	0.023856	0.023792	0.023729	0.023670	0.023615	0.023564	0.023519	0.023480	0.023445	0.023419	0.023398	0.023386	0.023381	0.023382	0.023391	0.023405	0.023424	0.023448	0.023476	0.023508	0.023543	0.023578	0.023614	0.023649	0.023677	0.023709	0.023740	0.023766	0.023788	0.023801	0.023814	0.023822	0.023824	0.023822	0.023815	0.023803	0.023785	0.023765	0.023738	0.023709	0.023679	0.023647	0.023613	0.023577	0.023542	0.023508	0.023475	0.023441	0.023412	0.023386	0.023364	0.023345	0.023329	0.023322	0.023317	0.023317	0.023322	0.023332	0.023347	0.023365	0.023388	0.023414	0.023444	0.023476	0.023509	0.023544	0.023578	0.023612	0.023646	0.023679	0.023708	0.023734	0.023757	0.023775	0.023788	0.023795	0.023795
0.6200	0.024421	0.024417	0.024405	0.024385	0.024359	0.024325	0.024284	0.024238	0.024186	0.024123	0.024063	0.024001	0.023937	0.023872	0.023808	0.023744	0.023684	0.023627	0.023574	0.023526	0.023484	0.023448	0.023419	0.023398	0.023384	0.023378	0.023380	0.023388	0.023404	0.023427	0.023455	0.023488	0.023525	0.023566	0.023610	0.023654	0.023699	0.023745	0.023789	0.023830	0.023867	0.023900	0.023929	0.023953	0.023971	0.023984	0.023991	0.023992	0.023988	0.023978	0.023964	0.023944	0.023921	0.023894	0.023865	0.023833	0.023800	0.023765	0.023731	0.023697	0.023664	0.023634	0.023607	0.023582	0.023562	0.023546	0.023534	0.023528	0.023527	0.023530	0.023539	0.023555	0.023575	0.023599	0.023626	0.023659	0.023693	0.023731	0.023771	0.023812	0.023853	0.023893	0.023932	0.023969	0.024002	0.024032	0.024058	0.024078	0.024093	0.024102	0.024105
0.6300	0.024381	0.024377	0.024365	0.024346	0.024319	0.024285	0.024245	0.024199	0.024147	0.024092	0.024032	0.023971	0.023908	0.023844	0.023782	0.023721	0.023663	0.023608	0.023559	0.023515	0.023477	0.023446	0.023423	0.023408	0.023401	0.023402	0.023412	0.023428	0.023453	0.023485	0.023523	0.023567	0.023617	0.023668	0.023723	0.023778	0.023833	0.023888	0.023941	0.023990	0.024038	0.024080	0.024116	0.024147	0.024172	0.024190	0.024202	0.024208	0.024208	0.024202	0.024188	0.024171	0.024151	0.024126	0.024098	0.024068	0.024037	0.024005	0.023972	0.023941	0.023911	0.023884	0.023860	0.023837	0.023821	0.023809	0.023800	0.023798	0.023803	0.023812	0.023828	0.023849	0.023878	0.023909	0.023945	0.023985	0.024028	0.024074	0.024121	0.024170	0.024218	0.024267	0.024313	0.024355	0.024394	0.024429	0.024458	0.024481	0.024498	0.024509	0.024512
0.6400	0.024404	0.024399	0.024387	0.024368	0.024340	0.024306	0.024265	0.024215	0.024163	0.024107	0.024048	0.023986	0.023922	0.023859	0.023797	0.023736	0.023679	0.023626	0.023579	0.023538	0.023503	0.023473	0.023456	0.023447	0.023447	0.023456	0.023474	0.023505	0.023541	0.023583	0.023633	0.023689	0.023749	0.023813	0.023877	0.023945	0.024014	0.024080	0.024144	0.024204	0.024260	0.024313	0.024358	0.024396	0.024427	0.024452	0.024465	0.024475	0.024478	0.024475	0.024466	0.024447	0.024425	0.024401	0.024374	0.024340	0.024308	0.024276	0.024245	0.024207	0.024178	0.024153	0.024130	0.024112	0.024099	0.024088	0.024085	0.024089	0.024098	0.024115	0.024136	0.024164	0.024197	0.024236	0.024279	0.024327	0.024380	0.024434	0.024489	0.024546	0.024602	0.024669	0.024722	0.024772	0.024817	0.024857	0.024891	0.024918	0.024938	0.024950	0.024954
0.6500	0.024351	0.024347	0.024335	0.024314	0.024287	0.024253	0.024210	0.024164	0.024113	0.024056	0.023997	0.023937	0.023875	0.023814	0.023753	0.023696	0.023642	0.023593	0.023550	0.023514	0.023485	0.023466	0.023456	0.023455	0.023464	0.023483	0.023512	0.023551	0.023598	0.023653	0.023715	0.023784	0.023858	0.023935	0.024015	0.024095	0.024178	0.024258	0.024334	0.024406	0.024472	0.024533	0.024587	0.024633	0.024672	0.024703	0.024726	0.024741	0.024749	0.024749	0.024743	0.024730	0.024713	0.024688	0.024663	0.024633	0.024604	0.024574	0.024541	0.024513	0.024482	0.024459	0.024441	0.024426	0.024417	0.024414	0.024417	0.024426	0.024442	0.024465	0.024495	0.024531	0.024573	0.024621	0.024675	0.024732	0.024793	0.024857	0.024923	0.024990	0.025055	0.025119	0.025186	0.025244	0.025296	0.025342	0.025381	0.025412	0.025435	0.025449	0.025454
0.6600	0.024384	0.024380	0.024368	0.024348	0.024320	0.024286	0.024245	0.024198	0.024147	0.024092	0.024033	0.023973	0.023911	0.023851	0.023792	0.023737	0.023686	0.023640	0.023602	0.023571	0.023549	0.023536	0.023534	0.023542	0.023561	0.023591	0.023632	0.023682	0.023744	0.023814	0.023890	0.023974	0.024063	0.024157	0.024251	0.024347	0.024444	0.024537	0.024627	0.024712	0.024789	0.024860	0.024925	0.024980	0.025027	0.025066	0.025095	0.025116	0.025128	0.025132	0.025129	0.025120	0.025103	0.025083	0.025059	0.025033	0.025005	0.024975	0.024948	0.024920	0.024897	0.024874	0.024858	0.024848	0.024844	0.024848	0.024857	0.024873	0.024897	0.024928	0.024967	0.025013	0.025066	0.025126	0.025190	0.025260	0.025334	0.025412	0.025490	0.025569	0.025632	0.025707	0.025779	0.025847	0.025908	0.025963	0.026008	0.026045	0.026071	0.026087	0.026093
0.6700	0.024411	0.024407	0.024395	0.024375	0.024348	0.024313	0.024272	0.024226	0.024174	0.024120	0.024062	0.024003	0.023942	0.023883	0.023827	0.023774	0.023727	0.023686	0.023653	0.023628	0.023613	0.023604	0.023611	0.023629	0.023656	0.023698	0.023752	0.023817	0.023889	0.023976	0.024069	0.024170	0.024242	0.024353	0.024464	0.024574	0.024682	0.024788	0.024891	0.024987	0.025078	0.025160	0.025235	0.025300	0.025355	0.025401	0.025438	0.025464	0.025473	0.025483	0.025484	0.025479	0.025468	0.025451	0.025431	0.025408	0.025384	0.025359	0.025335	0.025310	0.025287	0.025272	0.025261	0.025279	0.025280	0.025289	0.025306	0.025330	0.025364	0.025405	0.025455	0.025513	0.025578	0.025650	0.025728	0.025811	0.025898	0.025989	0.026081	0.026176	0.026267	0.026355	0.026439	0.026517	0.026588	0.026650	0.026703	0.026745	0.026775	0.026794	0.026800
0.6800	0.024403	0.024399	0.024387	0.024368	0.024340	0.024307	0.024266	0.024221	0.024171	0.024117	0.024056	0.023998	0.023941	0.023886	0.023833	0.023785	0.023743	0.023708	0.023681	0.023664	0.023658	0.023664	0.023682	0.023700	0.023742	0.023798	0.023865	0.023944	0.024038	0.024138	0.024246	0.024362	0.024486	0.024592	0.024719	0.024897	0.025026	0.025152	0.025273	0.025387	0.025493	0.025590	0.025677	0.025754	0.025819	0.025873	0.025916	0.025948	0.025970	0.025981	0.025985	0.025981	0.025970	0.025955	0.025935	0.025912	0.025888	0.025864	0.025840	0.025819	0.025803	0.025788	0.025764	0.025765	0.025775	0.025792	0.025816	0.025851	0.025895	0.025948	0.026009	0.026081	0.026161	0.026248	0.026341	0.026441	0.026544	0.026651	0.026759	0.026867	0.026973	0.027078	0.027176	0.027266	0.027349	0.027421	0.027482	0.027531	0.027566	0.027588	0.027595
0.6900	0.024447	0.024443	0.024431	0.024412	0.024385	0.024350	0.024310	0.024267	0.024217	0.024164	0.024110	0.024054	0.024000	0.023947	0.023898	0.023854	0.023817	0.023789	0.023770	0.023762	0.023766	0.023783	0.023814	0.023859	0.023918	0.023993	0.024080	0.024181	0.024293	0.024431	0.024567	0.024711	0.024855	0.025006	0.025158	0.025311	0.025460	0.025606	0.025745	0.025876	0.025998	0.026110	0.026210	0.026298	0.026374	0.026437	0.026487	0.026526	0.026553	0.026568	0.026575	0.026574	0.026566	0.026552	0.026533	0.026512	0.026490	0.026461	0.026441	0.026424	0.026412	0.026405	0.026405	0.026412	0.026429	0.026454	0.026490	0.026535	0.026591	0.026658	0.026736	0.026824	0.026919	0.027024	0.027137	0.027256	0.027380	0.027507	0.027635	0.027763	0.027889	0.028010	0.028125	0.028232	0.028329	0.028414	0.028486	0.028544	0.028585	0.028611	0.028619
0.7000	0.024478	0.024474	0.024462	0.024443	0.024417	0.024384	0.024345	0.024301	0.024252	0.024202	0.024149	0.024097	0.024045	0.023996	0.023953	0.023915	0.023885	0.023865	0.023855	0.023858	0.023874	0.023905	0.023951	0.024012	0.024090	0.024183	0.024290	0.024412	0.024547	0.024693	0.024853	0.025018	0.025178	0.025352	0.025532	0.025707	0.025878	0.026045	0.026203	0.026353	0.026492	0.026620	0.026734	0.026835	0.026922	0.026994	0.027054	0.027100	0.027133	0.027155	0.027167	0.027169	0.027165	0.027154	0.027139	0.027121	0.027097	0.027080	0.027058	0.027046	0.027040	0.027040	0.027048	0.027065	0.027091	0.027128	0.027176	0.027236	0.027308	0.027391	0.027485	0.027603	0.027719	0.027845	0.027982	0.028123	0.028269	0.028418	0.028569	0.028719	0.028866	0.029008	0.029142	0.029268	0.029381	0.029480	0.029564	0.029631	0.029679	0.029709	0.029718
0.7100	0.024544	0.024540	0.024529	0.024510	0.024483	0.024451	0.024413	0.024370	0.024323	0.024274	0.024225	0.024175	0.024128	0.024084	0.024046	0.024014	0.023991	0.023980	0.023982	0.023997	0.024028	0.024075	0.024137	0.024217	0.024316	0.024431	0.024564	0.024711	0.024873	0.025038	0.025223	0.025415	0.025614	0.025816	0.026019	0.026220	0.026416	0.026607	0.026788	0.026959	0.027117	0.027262	0.027392	0.027507	0.027606	0.027689	0.027757	0.027811	0.027850	0.027877	0.027893	0.027899	0.027897	0.027889	0.027877	0.027862	0.027846	0.027830	0.027819	0.027812	0.027812	0.027819	0.027836	0.027863	0.027902	0.027952	0.028016	0.028093	0.028184	0.028287	0.028404	0.028534	0.028674	0.028826	0.028987	0.029155	0.029329	0.029509	0.029688	0.029866	0.030040	0.030210	0.030369	0.030516	0.030649	0.030766	0.030865	0.030944	0.031001	0.031036	0.031047
0.7200	0.024589	0.024585	0.024574	0.024556	0.024530	0.024499	0.024461	0.024420	0.024376	0.024329	0.024283	0.024238	0.024196	0.024158	0.024128	0.024106	0.024095	0.024096	0.024112	0.024143	0.024192	0.024258	0.024343	0.024448	0.024572	0.024714	0.024875	0.025053	0.025246	0.025452	0.025669	0.025895	0.026126	0.026361	0.026595	0.026827	0.027052	0.027270	0.027477	0.027675	0.027855	0.028019	0.028166	0.028296	0.028405	0.028499	0.028576	0.028632	0.028677	0.028708	0.028727	0.028736	0.028735	0.028729	0.028718	0.028705	0.028692	0.028681	0.028674	0.028673	0.028679	0.028695	0.028723	0.028762	0.028815	0.028882	0.028960	0.029057	0.029171	0.029299	0.029443	0.029602	0.029773	0.029958	0.030152	0.030355	0.030564	0.030778	0.030994	0.031210	0.031418	0.031618	0.031808	0.031984	0.032143	0.032283	0.032400	0.032494	0.032562	0.032604	0.032618
0.7300	0.024668	0.024665	0.024654	0.024636	0.024611	0.024581	0.024546	0.024506	0.024465	0.024421	0.024379	0.024339	0.024302	0.024272	0.024249	0.024238	0.024239	0.024254	0.024286	0.024337	0.024406	0.024494	0.024606	0.024737	0.024890	0.025063	0.025256	0.025467	0.025696	0.025939	0.026193	0.026456	0.026724	0.026994	0.027262	0.027528	0.027786	0.028033	0.028269	0.028489	0.028692	0.028877	0.029043	0.029188	0.029313	0.029418	0.029504	0.029572	0.029623	0.029658	0.029681	0.029692	0.029694	0.029690	0.029682	0.029671	0.029662	0.029655	0.029654	0.029660	0.029675	0.029702	0.029726	0.029781	0.029851	0.029938	0.030042	0.030165	0.030305	0.030463	0.030640	0.030832	0.031039	0.031261	0.031494	0.031737	0.031988	0.032242	0.032497	0.032750	0.032998	0.033237	0.033462	0.033673	0.033862	0.034027	0.034167	0.034278	0.034358	0.034407	0.034424
0.7400	0.024811	0.024808	0.024797	0.024779	0.024755	0.024725	0.024691	0.024654	0.024614	0.024573	0.024535	0.024500	0.024455	0.024434	0.024423	0.024424	0.024440	0.024469	0.024520	0.024592	0.024686	0.024804	0.024945	0.025110	0.025299	0.025511	0.025745	0.026002	0.026274	0.026561	0.026861	0.027170	0.027483	0.027798	0.028110	0.028416	0.028713	0.029000	0.029268	0.029519	0.029749	0.029958	0.030144	0.030306	0.030446	0.030562	0.030657	0.030731	0.030786	0.030824	0.030846	0.030858	0.030860	0.030855	0.030847	0.030837	0.030830	0.030826	0.030830	0.030843	0.030867	0.030905	0.030960	0.031030	0.031120	0.031231	0.031362	0.031515	0.031689	0.031884	0.032101	0.032337	0.032591	0.032861	0.033146	0.033442	0.033746	0.034058	0.034368	0.034676	0.034976	0.035262	0.035534	0.035787	0.036015	0.036216	0.036385	0.036520	0.036618	0.036677	0.036697
0.7500	0.024941	0.024938	0.024927	0.024909	0.024886	0.024858	0.024826	0.024792	0.024756	0.024721	0.024689	0.024661	0.024641	0.024631	0.024633	0.024650	0.024683	0.024737	0.024812	0.024910	0.025034	0.025184	0.025361	0.025565	0.025800	0.026061	0.026343	0.026650	0.026972	0.027312	0.027663	0.028023	0.028388	0.028754	0.029114	0.029467	0.029807	0.030132	0.030436	0.030720	0.030980	0.031215	0.031422	0.031600	0.031754	0.031882	0.031985	0.032066	0.032125	0.032166	0.032191	0.032202	0.032205	0.032200	0.032192	0.032184	0.032179	0.032180	0.032191	0.032213	0.032249	0.032302	0.032374	0.032468	0.032580	0.032720	0.032884	0.033074	0.033289	0.033529	0.033794	0.034082	0.034375	0.034704	0.035050	0.035409	0.035777	0.036151	0.036531	0.036903	0.037266	0.037615	0.037945	0.038251	0.038527	0.038769	0.038974	0.039137	0.039255	0.039327	0.039351
0.7600	0.025063	0.025059	0.025049	0.025033	0.025012	0.024986	0.024957	0.024927	0.024895	0.024866	0.024840	0.024822	0.024814	0.024818	0.024837	0.024873	0.024930	0.025010	0.025114	0.025247	0.025409	0.025602	0.025824	0.026077	0.026361	0.026673	0.027015	0.027378	0.027764	0.028166	0.028580	0.029005	0.029431	0.029855	0.030273	0.030680	0.031070	0.031441	0.031789	0.032110	0.032402	0.032665	0.032896	0.033096	0.033265	0.033404	0.033515	0.033599	0.033661	0.033702	0.033726	0.033736	0.033736	0.033730	0.033721	0.033714	0.033711	0.033717	0.033734	0.033767	0.033815	0.033885	0.033979	0.034099	0.034246	0.034422	0.034627	0.034862	0.035131	0.035427	0.035754	0.036108	0.036487	0.036889	0.037312	0.037750	0.038201	0.038661	0.039119	0.039573	0.040017	0.040443	0.040846	0.041220	0.041557	0.041854	0.042104	0.042304	0.042449	0.042537	0.042566
0.7700	0.025170	0.025167	0.025158	0.025143	0.025124	0.025102	0.025077	0.025051	0.025027	0.025007	0.024993	0.024989	0.024996	0.025017	0.025057	0.025118	0.025203	0.025316	0.025457	0.025631	0.025838	0.026080	0.026357	0.026669	0.027015	0.027394	0.027803	0.028237	0.028695	0.029170	0.029658	0.030153	0.030650	0.031143	0.031637	0.032105	0.032552	0.032975	0.033369	0.033732	0.034060	0.034352	0.034609	0.034829	0.035013	0.035162	0.035280	0.035358	0.035420	0.035461	0.035483	0.035490	0.035488	0.035480	0.035471	0.035464	0.035465	0.035477	0.035505	0.035551	0.035620	0.035714	0.035837	0.035990	0.036175	0.036395	0.036651	0.036943	0.037272	0.037637	0.038037	0.038470	0.038935	0.039427	0.039943	0.040479	0.041031	0.041589	0.042179	0.042736	0.043281	0.043773	0.044268	0.044726	0.045149	0.045513	0.045821	0.046066	0.046244	0.046353	0.046389
0.7800	0.025378	0.025375	0.025367	0.025354	0.025337	0.025318	0.025297	0.025277	0.025261	0.025250	0.025247	0.025257	0.025282	0.025325	0.025390	0.025481	0.025600	0.025751	0.025938	0.026163	0.026427	0.026731	0.027076	0.027462	0.027888	0.028349	0.028844	0.029369	0.029921	0.030480	0.031060	0.031645	0.032242	0.032820	0.033386	0.033929	0.034450	0.034935	0.035384	0.035793	0.036161	0.036486	0.036767	0.037005	0.037196	0.037353	0.037472	0.037559	0.037617	0.037650	0.037656	0.037654	0.037641	0.037625	0.037597	0.037588	0.037589	0.037605	0.037642	0.037702	0.037790	0.037910	0.038065	0.038257	0.038490	0.038765	0.039083	0.039446	0.039854	0.040306	0.040799	0.041335	0.041927	0.042540	0.043197	0.043866	0.044550	0.045252	0.045951	0.046644	0.047321	0.047972	0.048589	0.049162	0.049680	0.050136	0.050521	0.050828	0.051051	0.051187	0.051232
0.7900	0.025627	0.025625	0.025618	0.025607	0.025593	0.025578	0.025563	0.025550	0.025542	0.025543	0.025556	0.025584	0.025630	0.025700	0.025797	0.025925	0.026089	0.026290	0.026534	0.026822	0.027157	0.027538	0.027968	0.028447	0.028973	0.029538	0.030143	0.030789	0.031453	0.032136	0.032831	0.033530	0.034225	0.034906	0.035567	0.036199	0.036797	0.037354	0.037869	0.038332	0.038744	0.039103	0.039410	0.039665	0.039871	0.040030	0.040148	0.040227	0.040270	0.040290	0.040289	0.040272	0.040247	0.040218	0.040193	0.040177	0.040176	0.040195	0.040241	0.040318	0.040430	0.040582	0.040778	0.041021	0.041314	0.041659	0.042059	0.042514	0.043025	0.043591	0.044210	0.044882	0.045601	0.046364	0.047171	0.048009	0.048867	0.049738	0.050613	0.051481	0.052332	0.053151	0.053928	0.054650	0.055304	0.055879	0.056365	0.056753	0.057033	0.057205	0.057262
0.8000	0.025712	0.025710	0.025705	0.025698	0.025689	0.025680	0.025674	0.025673	0.025680	0.025698	0.025714	0.025767	0.025845	0.025951	0.026090	0.026266	0.026486	0.026752	0.027068	0.027436	0.027937	0.028420	0.028961	0.029556	0.030212	0.030910	0.031652	0.032433	0.033240	0.034067	0.034903	0.035743	0.036571	0.037378	0.038161	0.038900	0.039596	0.040237	0.040835	0.041357	0.041816	0.042210	0.042540	0.042808	0.042997	0.043154	0.043261	0.043325	0.043353	0.043351	0.043327	0.043287	0.043239	0.043193	0.043154	0.043126	0.043123	0.043146	0.043204	0.043302	0.043445	0.043638	0.043886	0.044192	0.044562	0.044997	0.045499	0.046070	0.046711	0.047421	0.048201	0.049058	0.049964	0.050924	0.051936	0.052986	0.054067	0.055167	0.056284	0.057386	0.058466	0.059509	0.060499	0.061419	0.062255	0.062991	0.063613	0.064110	0.064473	0.064693	0.064767
0.8100	0.026093	0.026092	0.026088	0.026083	0.026079	0.026076	0.026078	0.026087	0.026109	0.026146	0.026203	0.026286	0.026400	0.026548	0.026740	0.026974	0.027265	0.027619	0.028030	0.028507	0.029052	0.029666	0.030359	0.031109	0.031922	0.032794	0.033715	0.034677	0.035676	0.036689	0.037710	0.038725	0.039721	0.040687	0.041615	0.042486	0.043296	0.044036	0.044697	0.045284	0.045790	0.046215	0.046562	0.046834	0.047034	0.047171	0.047252	0.047283	0.047273	0.047232	0.047167	0.047088	0.047003	0.046924	0.046858	0.046813	0.046798	0.046821	0.046888	0.047007	0.047184	0.047426	0.047738	0.048124	0.048590	0.049139	0.049774	0.050496	0.051307	0.052209	0.053195	0.054265	0.055416	0.056640	0.057927	0.059269	0.060653	0.062066	0.063490	0.064909	0.066304	0.067653	0.068936	0.070131	0.071218	0.072177	0.072989	0.073639	0.074112	0.074400	0.074497
0.8200	0.026429	0.026429	0.026428	0.026427	0.026429	0.026434	0.026447	0.026473	0.026515	0.026577	0.026667	0.026789	0.026950	0.027157	0.027418	0.027738	0.028125	0.028583	0.029120	0.029738	0.030443	0.031236	0.032046	0.032989	0.034008	0.035196	0.036355	0.037561	0.038800	0.040061	0.041321	0.042570	0.043786	0.044958	0.046066	0.047101	0.048051	0.048908	0.049667	0.050323	0.050875	0.051325	0.051676	0.051935	0.052109	0.052206	0.052233	0.052207	0.052135	0.052030	0.051901	0.051762	0.051622	0.051493	0.051386	0.051307	0.051273	0.051289	0.051366	0.051510	0.051724	0.052028	0.052423	0.052914	0.053506	0.054206	0.055015	0.055938	0.056976	0.058132	0.059399	0.060776	0.062258	0.063842	0.065510	0.067253	0.069057	0.070902	0.072769	0.074650	0.076488	0.078271	0.079971	0.081559	0.083006	0.084285	0.085370	0.086239	0.086874	0.087260	0.087390
0.8300	0.026694	0.026695	0.026697	0.026703	0.026714	0.026733	0.026764	0.026811	0.026881	0.026978	0.027110	0.027284	0.027509	0.027792	0.028142	0.028568	0.029077	0.029676	0.030373	0.031174	0.032078	0.033088	0.034308	0.035542	0.036873	0.038287	0.039771	0.041310	0.042901	0.044495	0.046079	0.047644	0.049149	0.050584	0.051929	0.053169	0.054289	0.055282	0.056141	0.056863	0.057450	0.057905	0.058235	0.058450	0.058559	0.058567	0.058501	0.058372	0.058197	0.057988	0.057758	0.057522	0.057294	0.057088	0.056915	0.056790	0.056722	0.056725	0.056808	0.056982	0.057256	0.057639	0.058141	0.058768	0.059528	0.060428	0.061472	0.062665	0.064010	0.065507	0.067155	0.068953	0.070893	0.072974	0.075172	0.077477	0.079870	0.082328	0.084841	0.087344	0.089819	0.092229	0.094535	0.096695	0.098669	0.100418	0.101906	0.103099	0.103972	0.104504	0.104683
0.8400	0.027143	0.027145	0.027151	0.027164	0.027185	0.027219	0.027270	0.027344	0.027420	0.027561	0.027750	0.027996	0.028309	0.028698	0.029176	0.029754	0.030442	0.031253	0.032193	0.033299	0.034517	0.035876	0.037376	0.039006	0.040760	0.042462	0.044388	0.046383	0.048413	0.050692	0.052738	0.054721	0.056621	0.058410	0.060064	0.061564	0.062893	0.064040	0.065001	0.065775	0.066368	0.066786	0.067043	0.067153	0.067133	0.066989	0.066766	0.066471	0.066118	0.065737	0.065342	0.064952	0.064582	0.064251	0.063974	0.063765	0.063640	0.063613	0.063695	0.063900	0.064239	0.064725	0.065367	0.066177	0.067162	0.068334	0.069699	0.071264	0.073033	0.075010	0.077194	0.079586	0.082183	0.084967	0.087929	0.091049	0.094303	0.097661	0.101109	0.104562	0.107993	0.111349	0.114574	0.117608	0.120391	0.122865	0.124975	0.126673	0.127916	0.128675	0.128930
0.8500	0.027517	0.027521	0.027533	0.027555	0.027591	0.027647	0.027726	0.027825	0.027977	0.028180	0.028446	0.028786	0.029233	0.029761	0.030415	0.031205	0.032142	0.033243	0.034518	0.035989	0.037643	0.039531	0.041568	0.043531	0.045890	0.048391	0.051001	0.054065	0.056816	0.059560	0.062253	0.064849	0.067305	0.069583	0.071650	0.073480	0.075054	0.076363	0.077403	0.078180	0.078705	0.078995	0.079072	0.078961	0.078687	0.078279	0.077765	0.077173	0.076531	0.075857	0.075191	0.074548	0.073949	0.073417	0.072971	0.072627	0.072405	0.072320	0.072389	0.072627	0.073049	0.073669	0.074502	0.075562	0.076861	0.078413	0.080230	0.082321	0.084697	0.087363	0.090324	0.093581	0.097138	0.100971	0.105072	0.109419	0.113980	0.118717	0.123581	0.128512	0.133443	0.138295	0.142985	0.147422	0.151513	0.155166	0.158294	0.160818	0.162672	0.163805	0.164187
0.8600	0.027963	0.027969	0.027989	0.028025	0.028080	0.028164	0.028282	0.028445	0.028665	0.028954	0.029329	0.029810	0.030414	0.031158	0.032072	0.033171	0.034483	0.036020	0.037808	0.039860	0.042178	0.044835	0.047719	0.050900	0.054290	0.057886	0.061625	0.065447	0.069313	0.073141	0.076859	0.080417	0.083729	0.086717	0.089360	0.091615	0.093461	0.094896	0.095924	0.096564	0.096842	0.096770	0.096435	0.095855	0.095074	0.094136	0.093083	0.091956	0.090792	0.089604	0.088469	0.087399	0.086419	0.085551	0.084815	0.084246	0.083856	0.083666	0.083696	0.083956	0.084482	0.085285	0.086389	0.087811	0.089559	0.091662	0.094137	0.097003	0.100280	0.103979	0.108112	0.112688	0.117722	0.123187	0.129108	0.135408	0.142076	0.149062	0.156297	0.163699	0.171215	0.178631	0.185857	0.192748	0.199147	0.204899	0.209853	0.213868	0.216828	0.218641	0.219252
0.8700	0.028543	0.028544	0.028575	0.028629	0.028714	0.028837	0.029010	0.029245	0.029560	0.029971	0.030506	0.031189	0.032047	0.033113	0.034441	0.036028	0.037926	0.040177	0.042806	0.045848	0.049321	0.053229	0.057396	0.062148	0.067288	0.072727	0.078397	0.084196	0.090010	0.095712	0.101174	0.106501	0.111128	0.115187	0.118839	0.121586	0.123636	0.124999	0.125706	0.125809	0.125371	0.124466	0.123170	0.121562	0.119717	0.117706	0.115596	0.113447	0.111291	0.109206	0.107239	0.105412	0.103758	0.102306	0.101084	0.100115	0.099426	0.099038	0.098975	0.099260	0.099921	0.100978	0.102461	0.104399	0.106820	0.109757	0.113244	0.117311	0.121993	0.127324	0.133333	0.140046	0.147485	0.155684	0.164601	0.174280	0.184609	0.195562	0.207052	0.218957	0.231119	0.243362	0.255423	0.267057	0.277980	0.287895	0.296506	0.303536	0.308746	0.311951	0.313033
0.8800	0.029206	0.029221	0.029265	0.029346	0.029470	0.029650	0.029901	0.030243	0.030701	0.031304	0.032087	0.033089	0.034359	0.035950	0.037916	0.040328	0.043246	0.046744	0.050890	0.055743	0.061369	0.067785	0.074991	0.082964	0.091633	0.100909	0.110576	0.120441	0.130260	0.139763	0.148678	0.156683	0.163684	0.169454	0.173891	0.176953	0.178666	0.179093	0.178390	0.176766	0.174235	0.171041	0.167348	0.163307	0.159056	0.154673	0.150345	0.146115	0.142032	0.138202	0.134647	0.131407	0.128515	0.125984	0.123872	0.122186	0.120949	0.120188	0.119926	0.120219	0.121048	0.122473	0.124534	0.127273	0.130745	0.135001	0.140102	0.146115	0.153103	0.161152	0.170333	0.180723	0.192390	0.205443	0.219866	0.235719	0.253000	0.271666	0.291714	0.312806	0.334784	0.357318	0.379981	0.402255	0.423354	0.442977	0.460263	0.474599	0.485283	0.491897	0.494137
0.8900	0.029975	0.029996	0.030063	0.030183	0.030367	0.030634	0.031008	0.031519	0.032206	0.033118	0.034311	0.035862	0.037847	0.040369	0.043564	0.047542	0.052462	0.058512	0.065841	0.074643	0.085106	0.097340	0.111459	0.127432	0.145163	0.164376	0.184646	0.205392	0.225901	0.245325	0.262874	0.277935	0.289715	0.297984	0.302644	0.303697	0.301721	0.297004	0.290122	0.281585	0.271885	0.261473	0.250725	0.239954	0.229397	0.219237	0.209605	0.200593	0.192226	0.184618	0.177750	0.171633	0.166263	0.161662	0.157822	0.154736	0.152442	0.150943	0.150259	0.150423	0.151471	0.153460	0.156449	0.160513	0.165743	0.172243	0.180137	0.189583	0.200711	0.213717	0.228818	0.246215	0.266159	0.288904	0.314778	0.343903	0.376555	0.412896	0.452996	0.496785	0.544009	0.594141	0.646380	0.699512	0.751998	0.802392	0.847661	0.885965	0.915162	0.933472	0.939713
0.9000	0.030822	0.030854	0.030955	0.031136	0.031412	0.031820	0.032393	0.033189	0.034278	0.035727	0.037681	0.040272	0.043697	0.048190	0.054021	0.060965	0.070609	0.083950	0.100017	0.120459	0.146190	0.178277	0.217917	0.265683	0.322110	0.386833	0.458239	0.533531	0.608156	0.676549	0.732914	0.772660	0.793183	0.794308	0.778270	0.748656	0.709598	0.665100	0.618136	0.571278	0.526212	0.483974	0.445116	0.409848	0.378154	0.349640	0.324512	0.302433	0.283042	0.266094	0.251371	0.238677	0.227804	0.218700	0.211210	0.205248	0.200758	0.197708	0.196091	0.195926	0.197260	0.200166	0.204754	0.211168	0.219581	0.230227	0.243385	0.259403	0.278699	0.301782	0.329267	0.361972	0.400635	0.446375	0.500434	0.564433	0.639737	0.728879	0.832907	0.954303	1.094908	1.256020	1.437851	1.638820	1.854658	2.077220	2.295474	2.493437	2.653225	2.757402	2.793785
0.9100	0.031792	0.031843	0.032000	0.032283	0.032726	0.033376	0.034317	0.035651	0.037485	0.040077	0.043690	0.048695	0.055873	0.065615	0.079299	0.098674	0.126249	0.166529	0.226196	0.316617	0.457750	0.684791	1.065786	1.740781	3.041894	5.953892	14.615417	58.989758	1190.003104	6029.797261	6411103.126134	6367.742295	1635.893462	92.543707	26.715892	12.266076	7.088086	4.623213	3.241206	2.388795	1.828951	1.444394	1.170039	0.969266	0.818386	0.702517	0.611957	0.540146	0.482535	0.435905	0.397934	0.366925	0.342045	0.321471	0.304990	0.292091	0.282410	0.275696	0.271802	0.270671	0.272333	0.276902	0.284584	0.295691	0.310657	0.330066	0.354691	0.385550	0.423981	0.471755	0.531229	0.605581	0.698035	0.816534	0.968618	1.166429	1.427834	1.779823	2.264374	2.950824	3.948856	5.456566	7.838086	11.836157	19.192755	35.054667	80.554924	296.040092	5616.043033	24790.424011	25641077.739452
0.9200	0.033084	0.033167	0.033427	0.033904	0.034668	0.035831	0.037564	0.040128	0.043923	0.049579	0.058120	0.071290	0.092175	0.126731	0.187596	0.305564	0.573448	1.390954	6.653229	100996.577957	2475.917576	83.183261	1.501149	0.513855	2.273510	19492100.523248	576.917604	354.831599	2.503048	10875.897584	4.281604	6125.533188	6.614352	946.848960	517.553884	75834249.957346	5.983292	1.551765	7.360122	212.007332	14261.320896	606356.113492	36.242787	9.195470	4.437394	2.716683	1.883856	1.410751	1.113634	0.913992	0.773340	0.670870	0.594501	0.536809	0.493057	0.460059	0.435916	0.419181	0.409002	0.404915	0.406785	0.414777	0.429377	0.451430	0.482236	0.523701	0.578690	0.651021	0.746708	0.874736	1.049182	1.293131	1.646619	2.184385	3.060460	4.639435	7.983662	17.493305	73.608299	1202283.394129	28599.229462	558.403188	15.390899	3.727355	15.234773	172220255.892013	2187.283886	2432.660156	17.204869	33325.572628	16.521425
0.9300	0.034601	0.034754	0.035242	0.036162	0.037703	0.040201	0.044235	0.050870	0.062145	0.082412	0.122237	0.213614	0.501644	2.930027	465.232772	370327.260117	1.303553	4055.802205	25.865980	132.404471	16.958282	9.172223	12.738626	4083414.193204	106.455026	16731.032462	27581.627987	0.037914	10.678600	1044.669394	342003.786272	3481.095908	5.081625	0.041077	21860.899416	12507.262101	694.955585	4295788.123694	16.742993	14.126882	31.853986	1529.462574	321.143204	14653.609352	6.064750	5175614.676814	4339.445254	41.487942	8.448369	4.099222	2.577941	1.844659	1.427956	1.168026	0.996337	0.879365	0.799158	0.745550	0.712689	0.695706	0.696538	0.713551	0.748309	0.804115	0.888962	1.008296	1.180132	1.432505	1.816864	2.441989	3.560542	5.917994	12.794035	66.134106	7646.312522	8266036.913590	12.922095	34126.860614	529.603205	2560.461245	95.204050	45.997833	58.415936	16755712.191427	1345.293218	58167.294554	96794.227606	0.112066	30.426199	8339.623210	1291121.732335
0.9400	0.036476	0.036832	0.038086	0.040496	0.045112	0.053960	0.072548	0.118715	0.285504	3.048645	121.083336	1087.593689	4.790929	0.134494	11.332484	0.416799	25366.882093	8.999330	0.874626	23.642856	6.328959	288.684831	0.057676	0.745547	288.236153	80.577509	10.284829	2231.325212	444.568613	125960.278305	33.171751	575540.169152	153.564398	13551.862887	8.106141	57.676809	697.801302	0.575783	0.072502	3428.125936	76.644613	204.660425	13.713675	32.443636	675335.418183	2.596809	58.042336	2.243379	162.408786	43779.664479	3308.261805	118.363383	12.777689	5.765924	3.613487	2.641030	2.121312	1.823043	1.653467	1.571196	1.558847	1.613442	1.744686	1.979055	2.373185	3.051347	4.321713	7.155724	16.489039	158.943852	4665.180848	58558.000750	221.791812	3.287654	120.589786	4.840412	961776.126648	72.795937	20.952945	346.862865	123.792170	5620.208844	0.208870	2.580756	1730.543130	266.893797	35.011879	26769.825545	1120.254328	1239947.651999	118.727264
0.9500	0.039057	0.040950	0.048590	0.073566	0.208807	41822.649007	900.408089	272693.623564	0.197669	0.393403	15.103192	0.416154	52029.499257	0.197481	114982.400217	12.312825	11.687990	6.563738	6.781041	4.296400	1331.661518	0.246440	1371.960364	87.692507	4.572120	42.888225	85653.260411	2.704697	11.703302	123098.770137	3.413930	769758.101101	60.359110	1.251714	30298.073026	474.286804	2.311605	51.476182	25182.741413	4.619432	26090.238299	5.829162	28.943982	49.351884	26.441996	438.079636	7043760.208532	2.126290	318812.742832	26.157470	287.104433	34.197380	4.369487	44097021.493718	164260.144865	5655407.432242	45.443766	16.585944	10.574917	8.550395	8.089570	8.791479	11.187362	18.074784	51.058404	6669904.432419	189482.898100	51305127.843656	6.237130	41.241832	417.651365	33.199988	627415.985318	3.330481	8958639.028700	582.067472	73.073527	84.094697	58.028453	19.813386	38349.098646	6.888799	38310.399286	273.487101	13.330494	796.458719	217833.017253	7.204991	120.244044	1508499.653371	11.720688
0.9600	0.042532	0.065463	328305.530208	24.471192	0.052085	175561.819507	6.292057	32.439550	0.035077	58.348738	0.074138	117.328674	71.094136	0.093424	0.354233	0.070614	165.361353	161.826535	0.183764	0.727928	577.552295	215.504844	2.279051	4733.116424	0.806574	493.086900	105.208467	2.370694	598.943667	45717.363393	0.055103	7349.893545	121.730671	0.583222	29.468193	154.000840	0.372714	2072.678175	43.260768	143.042238	433.030109	1.460345	0.254398	217.095534	272.890289	4.615895	1.134861	8.754934	342.981419	24393.790354	3.018647	649.130403	0.224413	724.026143	287.754780	9592486.638606	1.669526	40989.031869	1240795435.184941	199.807665	37.665637	203.871208	1281490117.257231	42990.008215	1.982902	12363474.842445	370.001005	1058.979568	0.283470	1089.366137	3.634716	27893.839196	708.925334	10.364531	2.604441	5.589909	862.972810	753.563464	0.793337	3.812418	2009.863253	696.703310	62.842393	13068.080388	2.231219	1196.937092	248.172249	5.241069	1242.869879	89623.168973	0.163587
0.9700	0.047456	0.050177	0.047233	0.054987	0.044448	47.499288	7.348330	0.386680	121.117952	104.849513	145.693622	63.393671	41.058830	4118813.750180	0.276206	0.887317	0.045027	1274.144929	25.727011	5818.285659	0.026638	19.855016	0.051743	0.111774	11.434361	690.411305	909.436653	0.043836	1.196792	1.544770	4.918215	1.421102	0.205066	0.229171	177.663082	7237.945703	14.109322	0.065365	1.069720	13.394421	0.046111	509726.340174	108.151133	1768.516106	2.571608	171.617654	9.892839	1483419762.599191	122.882419	16104.156052	7672.345209	940.900553	1460.052751	139.776081	158.579639	177047.041802	13.359697	114.673513	0.423212	117.802393	16299.784584	118.740828	0.465315	116.939505	13.718612	182890.345031	233.918073	148.388909	2339.483105	1605.387754	8912.537280	17623.364081	305.907911	1643870567.180849	12.001317	196.052883	3.049367	5622.206608	193.929782	624461.474458	0.086204	61.410003	1.444958	0.287009	41.126392	11131.724029	1880.515780	0.398342	2.259094	4.563751	15.371524
0.9800	0.055998	0.101061	3889.600311	0.069145	0.047044	1.931160	43.190941	23.955288	452.626916	7.771234	0.508572	155318.855647	0.092422	128.041429	0.112812	6.578766	0.046286	1.056605	44.287655	34153.563717	0.377945	14.131528	6.925915	5.292088	0.935711	0.223524	1276.240144	0.029668	0.125669	0.032121	1.110274	0.034197	0.261744	0.034060	1097.611901	1.765410	0.237199	1.869761	69.106574	7.706745	0.476837	16324.732734	26.425647	378.626239	10.348881	73.449749	64.341803	214.084412	0.248677	422414.669040	19.816554	69.689156	3190.216687	3734874.070182	596.726007	44.646467	59.451712	1.809467	680472.857081	35.964919	38.905161	38.568146	787250.810176	2.177475	59.473186	64.277344	960.736853	3753564.339382	5974.904515	112.367433	22.724153	1090016.576597	0.539925	671.885183	68.497207	98.793542	11.256753	419.100175	138.471616	97667.140079	1.376478	38.405541	96.070852	12.347594	2.016518	2.670796	3635.648976	0.081035	0.544860	0.085052	3.268310
0.9900	0.073726	0.176218	0.137632	0.133426	85.906435	1.000261	2.349958	1.841856	17103885.761628	86.330675	0.036253	1.165693	0.166369	0.345328	2.208519	6.903465	1.896770	1.715020	2.598749	123.604399	0.134746	9.482911	0.198534	230959.078251	52.054049	112.584890	506.055437	4.527540	0.147949	1.076362	11.759750	0.429720	0.047703	0.412952	34109.792372	11.912052	7.037623	35228.207976	0.086393	1523.935683	0.290037	40.167161	1.149292	3.550858	1.675583	312.864528	3.865603	2.975018	321.925983	689.793288	0.109544	271.792439	63572607678.790604	140.536507	675.972649	14.734119	501797.077789	631.548952	12.662328	7262.557321	103.208705	7207.899678	13.982827	618.276194	488756.166722	22.671270	671.349285	146.765917	61504198349.800079	663.341270	0.152111	678.590532	317.112541	3.949861	10.270380	338.265602	6.432299	7.725701	7.121388	304.606607	0.568793	1712.522376	0.475124	446587.836408	96.345962	197.634200	42876.357284	7.435258	0.286841	2.116098	31.945311


==> figures/Al/drag_anis_AlT800P47.dat <==
### B(beta,theta) for AlT800P47 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.017578	0.017585	0.017606	0.017641	0.017687	0.017745	0.017813	0.017889	0.017971	0.018057	0.018144	0.018232	0.018318	0.018401	0.018478	0.018549	0.018613	0.018668	0.018715	0.018754	0.018783	0.018804	0.018817	0.018822	0.018820	0.018813	0.018801	0.018784	0.018763	0.018739	0.018712	0.018683	0.018652	0.018619	0.018585	0.018548	0.018511	0.018472	0.018433	0.018391	0.018349	0.018305	0.018261	0.018215	0.018170	0.018122	0.018077	0.018033	0.017990	0.017949	0.017910	0.017873	0.017839	0.017808	0.017779	0.017753	0.017730	0.017708	0.017687	0.017667	0.017647	0.017626	0.017603	0.017578	0.017550	0.017518	0.017482	0.017441	0.017394	0.017343	0.017286	0.017223	0.017156	0.017085	0.017010	0.016932	0.016852	0.016772	0.016691	0.016611	0.016534	0.016460	0.016391	0.016327	0.016270	0.016220	0.016178	0.016144	0.016120	0.016105	0.016100
0.0200	0.017378	0.017385	0.017406	0.017439	0.017485	0.017542	0.017608	0.017682	0.017761	0.017845	0.017931	0.018016	0.018100	0.018181	0.018257	0.018326	0.018388	0.018443	0.018489	0.018527	0.018556	0.018577	0.018590	0.018596	0.018595	0.018588	0.018577	0.018561	0.018541	0.018518	0.018493	0.018465	0.018435	0.018404	0.018371	0.018337	0.018301	0.018265	0.018228	0.018188	0.018147	0.018104	0.018061	0.018017	0.017973	0.017928	0.017884	0.017841	0.017800	0.017759	0.017720	0.017685	0.017651	0.017621	0.017592	0.017567	0.017543	0.017521	0.017500	0.017480	0.017460	0.017439	0.017417	0.017392	0.017364	0.017332	0.017296	0.017255	0.017209	0.017158	0.017102	0.017040	0.016974	0.016904	0.016830	0.016753	0.016675	0.016596	0.016516	0.016438	0.016362	0.016290	0.016222	0.016159	0.016103	0.016054	0.016013	0.015980	0.015956	0.015942	0.015937
0.0300	0.017186	0.017193	0.017213	0.017245	0.017290	0.017345	0.017409	0.017481	0.017558	0.017640	0.017723	0.017806	0.017888	0.017967	0.018040	0.018108	0.018169	0.018222	0.018267	0.018304	0.018333	0.018353	0.018366	0.018373	0.018372	0.018367	0.018356	0.018341	0.018322	0.018301	0.018277	0.018250	0.018222	0.018193	0.018161	0.018129	0.018095	0.018059	0.018022	0.017984	0.017945	0.017905	0.017863	0.017821	0.017778	0.017735	0.017693	0.017651	0.017611	0.017572	0.017535	0.017500	0.017467	0.017437	0.017409	0.017384	0.017360	0.017339	0.017318	0.017298	0.017277	0.017256	0.017234	0.017209	0.017180	0.017149	0.017113	0.017072	0.017027	0.016976	0.016921	0.016860	0.016795	0.016726	0.016654	0.016578	0.016501	0.016424	0.016346	0.016269	0.016195	0.016124	0.016058	0.015996	0.015941	0.015893	0.015853	0.015821	0.015798	0.015784	0.015779
0.0400	0.017008	0.017014	0.017034	0.017065	0.017108	0.017161	0.017223	0.017293	0.017368	0.017446	0.017527	0.017608	0.017687	0.017762	0.017834	0.017899	0.017958	0.018009	0.018053	0.018089	0.018117	0.018137	0.018150	0.018156	0.018156	0.018151	0.018141	0.018126	0.018109	0.018088	0.018065	0.018040	0.018013	0.017985	0.017955	0.017924	0.017891	0.017857	0.017822	0.017785	0.017748	0.017709	0.017669	0.017628	0.017587	0.017545	0.017504	0.017464	0.017424	0.017386	0.017352	0.017317	0.017285	0.017255	0.017228	0.017203	0.017180	0.017158	0.017137	0.017117	0.017096	0.017075	0.017052	0.017027	0.016997	0.016966	0.016930	0.016890	0.016845	0.016795	0.016740	0.016680	0.016616	0.016549	0.016478	0.016404	0.016329	0.016252	0.016176	0.016102	0.016028	0.015959	0.015894	0.015834	0.015780	0.015733	0.015694	0.015663	0.015640	0.015626	0.015622
0.0500	0.016834	0.016840	0.016859	0.016889	0.016931	0.016982	0.017042	0.017108	0.017180	0.017256	0.017334	0.017411	0.017487	0.017560	0.017629	0.017692	0.017749	0.017798	0.017840	0.017875	0.017902	0.017921	0.017934	0.017940	0.017941	0.017936	0.017926	0.017913	0.017896	0.017877	0.017855	0.017832	0.017806	0.017779	0.017751	0.017721	0.017690	0.017658	0.017625	0.017590	0.017554	0.017516	0.017478	0.017439	0.017399	0.017359	0.017320	0.017281	0.017242	0.017205	0.017170	0.017136	0.017105	0.017076	0.017049	0.017024	0.017000	0.016978	0.016957	0.016937	0.016916	0.016895	0.016872	0.016846	0.016818	0.016787	0.016751	0.016711	0.016667	0.016617	0.016564	0.016505	0.016442	0.016376	0.016306	0.016234	0.016161	0.016087	0.016012	0.015939	0.015869	0.015801	0.015738	0.015680	0.015627	0.015582	0.015543	0.015513	0.015491	0.015478	0.015473
0.0600	0.016672	0.016678	0.016696	0.016725	0.016764	0.016813	0.016871	0.016934	0.017004	0.017076	0.017150	0.017225	0.017297	0.017367	0.017433	0.017493	0.017548	0.017595	0.017636	0.017669	0.017694	0.017713	0.017726	0.017732	0.017732	0.017727	0.017718	0.017706	0.017690	0.017672	0.017652	0.017629	0.017605	0.017580	0.017553	0.017525	0.017496	0.017465	0.017433	0.017400	0.017365	0.017329	0.017293	0.017255	0.017217	0.017179	0.017140	0.017103	0.017065	0.017027	0.016992	0.016960	0.016929	0.016898	0.016871	0.016847	0.016823	0.016802	0.016780	0.016760	0.016739	0.016717	0.016694	0.016668	0.016640	0.016608	0.016573	0.016533	0.016489	0.016441	0.016388	0.016331	0.016269	0.016204	0.016136	0.016066	0.015994	0.015922	0.015848	0.015777	0.015709	0.015643	0.015581	0.015525	0.015474	0.015430	0.015393	0.015363	0.015342	0.015329	0.015325
0.0700	0.016516	0.016522	0.016539	0.016566	0.016604	0.016651	0.016705	0.016766	0.016832	0.016901	0.016969	0.017040	0.017109	0.017178	0.017240	0.017298	0.017349	0.017394	0.017433	0.017464	0.017488	0.017506	0.017518	0.017523	0.017524	0.017520	0.017511	0.017500	0.017485	0.017467	0.017448	0.017427	0.017404	0.017380	0.017355	0.017328	0.017300	0.017271	0.017241	0.017209	0.017176	0.017142	0.017107	0.017071	0.017034	0.016998	0.016961	0.016924	0.016888	0.016853	0.016820	0.016788	0.016758	0.016729	0.016703	0.016678	0.016654	0.016632	0.016611	0.016590	0.016569	0.016546	0.016523	0.016497	0.016468	0.016437	0.016400	0.016360	0.016317	0.016269	0.016217	0.016161	0.016101	0.016037	0.015971	0.015902	0.015832	0.015762	0.015692	0.015623	0.015556	0.015493	0.015433	0.015378	0.015329	0.015286	0.015250	0.015222	0.015201	0.015189	0.015184
0.0800	0.016371	0.016377	0.016393	0.016419	0.016454	0.016499	0.016550	0.016608	0.016670	0.016736	0.016802	0.016869	0.016935	0.016998	0.017057	0.017111	0.017160	0.017203	0.017239	0.017268	0.017292	0.017308	0.017319	0.017325	0.017325	0.017321	0.017314	0.017303	0.017289	0.017273	0.017255	0.017235	0.017214	0.017191	0.017168	0.017141	0.017115	0.017088	0.017059	0.017029	0.016998	0.016966	0.016932	0.016898	0.016863	0.016827	0.016792	0.016756	0.016722	0.016688	0.016656	0.016624	0.016595	0.016567	0.016541	0.016516	0.016493	0.016470	0.016449	0.016427	0.016406	0.016383	0.016359	0.016333	0.016304	0.016273	0.016237	0.016198	0.016155	0.016108	0.016057	0.016002	0.015942	0.015880	0.015815	0.015749	0.015681	0.015613	0.015545	0.015478	0.015414	0.015352	0.015295	0.015242	0.015194	0.015153	0.015118	0.015090	0.015070	0.015058	0.015054
0.0900	0.016232	0.016237	0.016252	0.016277	0.016310	0.016352	0.016400	0.016455	0.016513	0.016574	0.016637	0.016700	0.016762	0.016821	0.016876	0.016927	0.016973	0.017013	0.017047	0.017074	0.017096	0.017112	0.017122	0.017127	0.017127	0.017123	0.017116	0.017106	0.017093	0.017078	0.017061	0.017042	0.017023	0.017002	0.016980	0.016956	0.016932	0.016906	0.016879	0.016851	0.016822	0.016791	0.016759	0.016727	0.016693	0.016660	0.016626	0.016592	0.016558	0.016525	0.016494	0.016463	0.016434	0.016406	0.016380	0.016355	0.016331	0.016309	0.016287	0.016265	0.016243	0.016220	0.016195	0.016169	0.016140	0.016108	0.016073	0.016035	0.015992	0.015946	0.015895	0.015841	0.015784	0.015724	0.015661	0.015596	0.015531	0.015465	0.015399	0.015334	0.015272	0.015213	0.015157	0.015106	0.015060	0.015020	0.014987	0.014960	0.014941	0.014929	0.014925
0.1000	0.016099	0.016104	0.016118	0.016141	0.016172	0.016211	0.016256	0.016307	0.016362	0.016419	0.016477	0.016536	0.016594	0.016648	0.016699	0.016747	0.016789	0.016826	0.016858	0.016883	0.016903	0.016918	0.016927	0.016932	0.016932	0.016928	0.016921	0.016912	0.016900	0.016886	0.016870	0.016853	0.016835	0.016815	0.016795	0.016773	0.016750	0.016726	0.016701	0.016674	0.016647	0.016618	0.016588	0.016557	0.016525	0.016493	0.016461	0.016428	0.016396	0.016364	0.016334	0.016304	0.016275	0.016248	0.016222	0.016197	0.016173	0.016150	0.016128	0.016105	0.016083	0.016059	0.016035	0.016008	0.015979	0.015947	0.015912	0.015873	0.015831	0.015786	0.015737	0.015684	0.015628	0.015570	0.015509	0.015446	0.015383	0.015319	0.015255	0.015193	0.015133	0.015076	0.015022	0.014973	0.014929	0.014891	0.014859	0.014833	0.014815	0.014804	0.014800
0.1100	0.015974	0.015979	0.015992	0.016013	0.016042	0.016078	0.016120	0.016167	0.016218	0.016271	0.016325	0.016379	0.016432	0.016482	0.016530	0.016573	0.016612	0.016646	0.016675	0.016698	0.016716	0.016729	0.016737	0.016741	0.016741	0.016738	0.016731	0.016722	0.016711	0.016697	0.016683	0.016666	0.016649	0.016631	0.016612	0.016592	0.016571	0.016549	0.016526	0.016501	0.016475	0.016447	0.016419	0.016390	0.016360	0.016329	0.016298	0.016267	0.016236	0.016205	0.016175	0.016146	0.016118	0.016091	0.016063	0.016039	0.016015	0.015992	0.015969	0.015947	0.015924	0.015900	0.015874	0.015847	0.015818	0.015786	0.015751	0.015713	0.015672	0.015627	0.015578	0.015527	0.015473	0.015416	0.015357	0.015297	0.015236	0.015174	0.015113	0.015054	0.014996	0.014941	0.014890	0.014843	0.014801	0.014764	0.014734	0.014709	0.014692	0.014681	0.014678
0.1200	0.015856	0.015860	0.015872	0.015892	0.015919	0.015952	0.015990	0.016033	0.016079	0.016124	0.016174	0.016224	0.016275	0.016321	0.016365	0.016404	0.016440	0.016470	0.016496	0.016517	0.016533	0.016545	0.016552	0.016555	0.016554	0.016549	0.016543	0.016534	0.016524	0.016512	0.016498	0.016484	0.016468	0.016451	0.016434	0.016415	0.016396	0.016375	0.016353	0.016330	0.016306	0.016281	0.016254	0.016227	0.016198	0.016169	0.016139	0.016109	0.016079	0.016049	0.016020	0.015992	0.015964	0.015936	0.015910	0.015885	0.015861	0.015838	0.015815	0.015791	0.015767	0.015743	0.015717	0.015689	0.015660	0.015627	0.015593	0.015555	0.015514	0.015470	0.015423	0.015372	0.015320	0.015264	0.015208	0.015149	0.015090	0.015031	0.014973	0.014916	0.014861	0.014808	0.014759	0.014714	0.014674	0.014639	0.014610	0.014587	0.014570	0.014560	0.014556
0.1300	0.015746	0.015750	0.015761	0.015778	0.015802	0.015832	0.015867	0.015906	0.015948	0.015992	0.016036	0.016081	0.016124	0.016166	0.016205	0.016240	0.016272	0.016301	0.016324	0.016342	0.016357	0.016366	0.016372	0.016374	0.016373	0.016370	0.016364	0.016355	0.016346	0.016334	0.016322	0.016309	0.016294	0.016279	0.016263	0.016246	0.016228	0.016209	0.016189	0.016168	0.016145	0.016122	0.016097	0.016071	0.016044	0.016016	0.015988	0.015957	0.015929	0.015900	0.015872	0.015844	0.015817	0.015790	0.015765	0.015740	0.015716	0.015691	0.015667	0.015644	0.015611	0.015586	0.015560	0.015532	0.015502	0.015469	0.015435	0.015397	0.015357	0.015314	0.015267	0.015219	0.015168	0.015114	0.015058	0.015002	0.014946	0.014889	0.014834	0.014779	0.014727	0.014677	0.014630	0.014587	0.014549	0.014516	0.014488	0.014466	0.014450	0.014441	0.014437
0.1400	0.015643	0.015647	0.015656	0.015672	0.015694	0.015721	0.015752	0.015787	0.015824	0.015863	0.015903	0.015943	0.015982	0.016019	0.016053	0.016084	0.016112	0.016136	0.016156	0.016172	0.016184	0.016192	0.016197	0.016198	0.016197	0.016193	0.016187	0.016179	0.016170	0.016160	0.016148	0.016136	0.016123	0.016110	0.016095	0.016080	0.016064	0.016046	0.016028	0.016008	0.015987	0.015965	0.015942	0.015918	0.015891	0.015865	0.015838	0.015811	0.015783	0.015756	0.015728	0.015701	0.015674	0.015648	0.015622	0.015597	0.015573	0.015548	0.015524	0.015499	0.015475	0.015449	0.015422	0.015393	0.015363	0.015331	0.015296	0.015259	0.015219	0.015177	0.015132	0.015084	0.015035	0.014984	0.014931	0.014877	0.014823	0.014769	0.014716	0.014664	0.014614	0.014567	0.014522	0.014482	0.014446	0.014414	0.014388	0.014367	0.014352	0.014343	0.014340
0.1500	0.015545	0.015547	0.015556	0.015570	0.015589	0.015613	0.015640	0.015671	0.015703	0.015738	0.015773	0.015807	0.015841	0.015873	0.015903	0.015929	0.015953	0.015973	0.015990	0.016003	0.016012	0.016019	0.016022	0.016023	0.016021	0.016017	0.016011	0.016004	0.015995	0.015986	0.015975	0.015964	0.015953	0.015940	0.015927	0.015913	0.015898	0.015883	0.015866	0.015848	0.015830	0.015809	0.015788	0.015765	0.015742	0.015717	0.015692	0.015666	0.015639	0.015612	0.015586	0.015559	0.015533	0.015507	0.015481	0.015456	0.015431	0.015406	0.015382	0.015357	0.015331	0.015305	0.015276	0.015247	0.015217	0.015184	0.015150	0.015113	0.015074	0.015032	0.014989	0.014943	0.014895	0.014846	0.014795	0.014744	0.014692	0.014640	0.014590	0.014541	0.014493	0.014448	0.014407	0.014369	0.014335	0.014305	0.014280	0.014261	0.014246	0.014238	0.014235
0.1600	0.015453	0.015456	0.015463	0.015475	0.015492	0.015512	0.015535	0.015562	0.015590	0.015619	0.015649	0.015678	0.015707	0.015734	0.015759	0.015781	0.015801	0.015817	0.015830	0.015841	0.015848	0.015852	0.015854	0.015854	0.015851	0.015847	0.015841	0.015834	0.015826	0.015815	0.015805	0.015796	0.015785	0.015774	0.015762	0.015750	0.015737	0.015723	0.015708	0.015692	0.015675	0.015656	0.015636	0.015615	0.015593	0.015569	0.015543	0.015518	0.015493	0.015467	0.015441	0.015414	0.015388	0.015363	0.015337	0.015312	0.015287	0.015261	0.015236	0.015210	0.015184	0.015157	0.015129	0.015100	0.015069	0.015036	0.015002	0.014965	0.014927	0.014886	0.014843	0.014798	0.014752	0.014705	0.014657	0.014608	0.014559	0.014510	0.014462	0.014416	0.014371	0.014329	0.014290	0.014254	0.014221	0.014193	0.014170	0.014151	0.014138	0.014130	0.014127
0.1700	0.015362	0.015364	0.015371	0.015381	0.015395	0.015412	0.015431	0.015453	0.015477	0.015501	0.015525	0.015549	0.015573	0.015595	0.015615	0.015633	0.015648	0.015661	0.015672	0.015679	0.015684	0.015687	0.015687	0.015685	0.015675	0.015670	0.015665	0.015658	0.015650	0.015642	0.015634	0.015625	0.015615	0.015606	0.015595	0.015584	0.015572	0.015559	0.015546	0.015531	0.015516	0.015499	0.015480	0.015461	0.015440	0.015418	0.015395	0.015372	0.015347	0.015322	0.015297	0.015271	0.015246	0.015220	0.015194	0.015169	0.015143	0.015117	0.015091	0.015065	0.015038	0.015011	0.014982	0.014952	0.014921	0.014888	0.014854	0.014817	0.014779	0.014739	0.014698	0.014655	0.014611	0.014565	0.014519	0.014473	0.014426	0.014380	0.014335	0.014289	0.014248	0.014208	0.014172	0.014138	0.014108	0.014083	0.014061	0.014044	0.014032	0.014024	0.014022
0.1800	0.015287	0.015289	0.015294	0.015303	0.015314	0.015327	0.015343	0.015360	0.015379	0.015398	0.015417	0.015436	0.015454	0.015471	0.015486	0.015499	0.015510	0.015519	0.015525	0.015530	0.015532	0.015533	0.015532	0.015529	0.015525	0.015520	0.015514	0.015507	0.015501	0.015493	0.015486	0.015478	0.015470	0.015462	0.015453	0.015443	0.015433	0.015423	0.015411	0.015398	0.015384	0.015369	0.015352	0.015334	0.015315	0.015295	0.015274	0.015251	0.015228	0.015204	0.015180	0.015155	0.015129	0.015103	0.015078	0.015052	0.015026	0.014999	0.014973	0.014945	0.014918	0.014889	0.014860	0.014830	0.014798	0.014766	0.014731	0.014695	0.014658	0.014619	0.014579	0.014537	0.014495	0.014452	0.014408	0.014364	0.014320	0.014276	0.014234	0.014193	0.014154	0.014117	0.014083	0.014052	0.014025	0.014001	0.013981	0.013965	0.013953	0.013946	0.013944
0.1900	0.015212	0.015214	0.015217	0.015223	0.015232	0.015242	0.015254	0.015266	0.015280	0.015294	0.015308	0.015321	0.015334	0.015345	0.015355	0.015364	0.015371	0.015376	0.015379	0.015381	0.015381	0.015379	0.015376	0.015372	0.015367	0.015360	0.015354	0.015348	0.015342	0.015335	0.015328	0.015322	0.015315	0.015308	0.015300	0.015292	0.015283	0.015274	0.015264	0.015252	0.015240	0.015226	0.015211	0.015195	0.015178	0.015159	0.015139	0.015113	0.015091	0.015068	0.015045	0.015020	0.014995	0.014970	0.014944	0.014918	0.014891	0.014864	0.014837	0.014810	0.014782	0.014753	0.014723	0.014692	0.014661	0.014628	0.014594	0.014558	0.014522	0.014484	0.014445	0.014405	0.014364	0.014323	0.014280	0.014239	0.014198	0.014157	0.014118	0.014080	0.014043	0.014009	0.013978	0.013949	0.013924	0.013902	0.013883	0.013869	0.013858	0.013852	0.013850
0.2000	0.015119	0.015119	0.015122	0.015126	0.015131	0.015138	0.015146	0.015154	0.015163	0.015172	0.015180	0.015188	0.015195	0.015201	0.015206	0.015210	0.015212	0.015213	0.015212	0.015210	0.015207	0.015202	0.015197	0.015192	0.015186	0.015180	0.015174	0.015184	0.015178	0.015172	0.015165	0.015159	0.015153	0.015147	0.015141	0.015134	0.015125	0.015117	0.015109	0.015099	0.015087	0.015075	0.015062	0.015046	0.015030	0.015013	0.014994	0.014974	0.014952	0.014930	0.014907	0.014883	0.014858	0.014832	0.014806	0.014779	0.014752	0.014724	0.014696	0.014667	0.014638	0.014608	0.014578	0.014546	0.014514	0.014481	0.014446	0.014411	0.014375	0.014338	0.014301	0.014262	0.014223	0.014184	0.014145	0.014106	0.014067	0.014029	0.013993	0.013958	0.013924	0.013893	0.013864	0.013838	0.013814	0.013794	0.013778	0.013764	0.013755	0.013749	0.013747
0.2100	0.015072	0.015073	0.015074	0.015076	0.015079	0.015082	0.015086	0.015090	0.015094	0.015097	0.015100	0.015103	0.015105	0.015105	0.015105	0.015104	0.015102	0.015099	0.015095	0.015090	0.015085	0.015079	0.015072	0.015065	0.015059	0.015052	0.015046	0.015039	0.015033	0.015027	0.015021	0.015016	0.015011	0.015007	0.015002	0.014996	0.014983	0.014977	0.014970	0.014962	0.014952	0.014942	0.014929	0.014916	0.014901	0.014885	0.014867	0.014848	0.014828	0.014807	0.014784	0.014761	0.014737	0.014711	0.014686	0.014659	0.014631	0.014603	0.014575	0.014546	0.014516	0.014486	0.014455	0.014423	0.014390	0.014357	0.014321	0.014287	0.014251	0.014216	0.014179	0.014142	0.014105	0.014068	0.014031	0.013995	0.013958	0.013923	0.013889	0.013857	0.013827	0.013798	0.013772	0.013748	0.013727	0.013709	0.013694	0.013682	0.013673	0.013668	0.013666
0.2200	0.015001	0.015001	0.015001	0.015001	0.015001	0.015001	0.015001	0.015000	0.014999	0.014997	0.014995	0.014992	0.014988	0.014984	0.014979	0.014973	0.014966	0.014959	0.014951	0.014943	0.014934	0.014926	0.014918	0.014910	0.014902	0.014895	0.014897	0.014891	0.014886	0.014881	0.014876	0.014872	0.014868	0.014864	0.014861	0.014857	0.014852	0.014847	0.014841	0.014834	0.014826	0.014817	0.014807	0.014795	0.014781	0.014766	0.014750	0.014732	0.014713	0.014692	0.014670	0.014647	0.014623	0.014598	0.014572	0.014545	0.014517	0.014489	0.014460	0.014429	0.014398	0.014367	0.014336	0.014304	0.014271	0.014237	0.014203	0.014169	0.014135	0.014100	0.014064	0.014029	0.013994	0.013958	0.013924	0.013890	0.013854	0.013822	0.013792	0.013762	0.013734	0.013709	0.013685	0.013664	0.013645	0.013628	0.013615	0.013604	0.013597	0.013592	0.013591
0.2300	0.014957	0.014957	0.014956	0.014954	0.014951	0.014948	0.014943	0.014938	0.014932	0.014925	0.014918	0.014909	0.014900	0.014890	0.014880	0.014869	0.014858	0.014847	0.014835	0.014824	0.014813	0.014803	0.014793	0.014783	0.014774	0.014767	0.014759	0.014753	0.014748	0.014743	0.014739	0.014736	0.014733	0.014730	0.014727	0.014724	0.014721	0.014718	0.014713	0.014708	0.014701	0.014693	0.014684	0.014673	0.014661	0.014647	0.014631	0.014615	0.014596	0.014576	0.014555	0.014532	0.014508	0.014483	0.014457	0.014429	0.014401	0.014372	0.014343	0.014312	0.014281	0.014249	0.014217	0.014184	0.014151	0.014118	0.014084	0.014050	0.014016	0.013982	0.013948	0.013914	0.013881	0.013847	0.013815	0.013784	0.013753	0.013724	0.013696	0.013669	0.013644	0.013621	0.013600	0.013581	0.013564	0.013550	0.013538	0.013528	0.013522	0.013517	0.013516
0.2400	0.014895	0.014895	0.014892	0.014888	0.014883	0.014876	0.014867	0.014857	0.014846	0.014834	0.014821	0.014807	0.014792	0.014777	0.014761	0.014745	0.014729	0.014714	0.014699	0.014684	0.014670	0.014657	0.014645	0.014633	0.014623	0.014614	0.014606	0.014600	0.014594	0.014590	0.014586	0.014583	0.014581	0.014579	0.014577	0.014575	0.014573	0.014570	0.014566	0.014562	0.014557	0.014551	0.014543	0.014533	0.014522	0.014510	0.014495	0.014479	0.014461	0.014442	0.014421	0.014398	0.014374	0.014349	0.014323	0.014295	0.014266	0.014237	0.014206	0.014175	0.014143	0.014110	0.014078	0.014044	0.014011	0.013977	0.013944	0.013908	0.013875	0.013842	0.013809	0.013777	0.013745	0.013714	0.013684	0.013655	0.013627	0.013601	0.013575	0.013551	0.013529	0.013509	0.013490	0.013474	0.013459	0.013447	0.013436	0.013428	0.013422	0.013419	0.013418
0.2500	0.014853	0.014852	0.014848	0.014843	0.014834	0.014824	0.014812	0.014798	0.014782	0.014765	0.014746	0.014727	0.014707	0.014687	0.014666	0.014646	0.014625	0.014608	0.014589	0.014571	0.014555	0.014540	0.014526	0.014513	0.014502	0.014493	0.014485	0.014479	0.014474	0.014470	0.014467	0.014465	0.014464	0.014463	0.014461	0.014460	0.014459	0.014458	0.014456	0.014453	0.014450	0.014445	0.014438	0.014430	0.014421	0.014409	0.014396	0.014381	0.014365	0.014346	0.014326	0.014304	0.014280	0.014255	0.014229	0.014201	0.014172	0.014142	0.014111	0.014078	0.014046	0.014013	0.013980	0.013946	0.013913	0.013879	0.013846	0.013813	0.013781	0.013749	0.013717	0.013687	0.013656	0.013627	0.013600	0.013573	0.013548	0.013525	0.013502	0.013481	0.013462	0.013444	0.013428	0.013414	0.013402	0.013391	0.013383	0.013376	0.013371	0.013368	0.013367
0.2600	0.014810	0.014808	0.014803	0.014795	0.014785	0.014771	0.014755	0.014736	0.014716	0.014694	0.014670	0.014645	0.014620	0.014594	0.014569	0.014544	0.014519	0.014496	0.014473	0.014452	0.014432	0.014415	0.014399	0.014387	0.014375	0.014364	0.014356	0.014349	0.014344	0.014340	0.014338	0.014337	0.014335	0.014335	0.014335	0.014336	0.014336	0.014336	0.014335	0.014334	0.014331	0.014327	0.014322	0.014315	0.014304	0.014294	0.014282	0.014268	0.014252	0.014234	0.014215	0.014193	0.014169	0.014144	0.014118	0.014089	0.014060	0.014029	0.013998	0.013965	0.013932	0.013899	0.013863	0.013829	0.013796	0.013762	0.013729	0.013697	0.013665	0.013634	0.013604	0.013576	0.013548	0.013521	0.013496	0.013472	0.013450	0.013429	0.013409	0.013391	0.013375	0.013360	0.013347	0.013335	0.013325	0.013316	0.013309	0.013304	0.013300	0.013297	0.013296
0.2700	0.014760	0.014758	0.014753	0.014743	0.014729	0.014712	0.014692	0.014670	0.014644	0.014617	0.014589	0.014559	0.014528	0.014498	0.014479	0.014449	0.014413	0.014385	0.014359	0.014335	0.014313	0.014293	0.014275	0.014259	0.014245	0.014234	0.014225	0.014218	0.014213	0.014210	0.014208	0.014207	0.014207	0.014207	0.014207	0.014209	0.014210	0.014211	0.014211	0.014211	0.014210	0.014207	0.014203	0.014197	0.014190	0.014181	0.014170	0.014157	0.014139	0.014122	0.014103	0.014081	0.014058	0.014033	0.014006	0.013978	0.013948	0.013916	0.013884	0.013850	0.013817	0.013783	0.013748	0.013714	0.013680	0.013647	0.013614	0.013582	0.013551	0.013521	0.013492	0.013465	0.013439	0.013414	0.013391	0.013370	0.013350	0.013332	0.013315	0.013299	0.013285	0.013273	0.013262	0.013252	0.013244	0.013238	0.013232	0.013228	0.013225	0.013223	0.013222
0.2800	0.014734	0.014732	0.014725	0.014713	0.014697	0.014677	0.014653	0.014626	0.014596	0.014564	0.014530	0.014495	0.014459	0.014423	0.014388	0.014353	0.014320	0.014288	0.014259	0.014231	0.014206	0.014184	0.014164	0.014147	0.014133	0.014121	0.014112	0.014105	0.014099	0.014096	0.014094	0.014094	0.014094	0.014096	0.014098	0.014100	0.014102	0.014104	0.014105	0.014106	0.014105	0.014103	0.014100	0.014096	0.014089	0.014081	0.014070	0.014057	0.014042	0.014026	0.014007	0.013985	0.013962	0.013937	0.013910	0.013881	0.013850	0.013818	0.013785	0.013752	0.013715	0.013680	0.013645	0.013611	0.013576	0.013543	0.013510	0.013479	0.013448	0.013419	0.013392	0.013366	0.013342	0.013319	0.013299	0.013280	0.013262	0.013247	0.013233	0.013220	0.013209	0.013199	0.013191	0.013184	0.013178	0.013173	0.013169	0.013166	0.013164	0.013163	0.013162
0.2900	0.014701	0.014698	0.014690	0.014677	0.014658	0.014635	0.014607	0.014576	0.014542	0.014505	0.014466	0.014426	0.014385	0.014344	0.014304	0.014265	0.014228	0.014192	0.014159	0.014128	0.014101	0.014076	0.014054	0.014036	0.014020	0.014007	0.013997	0.013990	0.013985	0.013981	0.013980	0.013980	0.013981	0.013983	0.013986	0.013989	0.013992	0.013995	0.013997	0.013999	0.013999	0.013999	0.013997	0.013993	0.013988	0.013981	0.013971	0.013959	0.013946	0.013929	0.013910	0.013889	0.013865	0.013839	0.013812	0.013783	0.013752	0.013719	0.013686	0.013651	0.013616	0.013580	0.013543	0.013508	0.013474	0.013440	0.013408	0.013377	0.013347	0.013317	0.013291	0.013267	0.013245	0.013225	0.013207	0.013190	0.013176	0.013163	0.013152	0.013142	0.013134	0.013127	0.013121	0.013116	0.013112	0.013109	0.013107	0.013105	0.013104	0.013103	0.013103
0.3000	0.014665	0.014661	0.014652	0.014637	0.014616	0.014590	0.014559	0.014523	0.014485	0.014443	0.014399	0.014354	0.014308	0.014262	0.014218	0.014174	0.014132	0.014093	0.014056	0.014023	0.013992	0.013966	0.013942	0.013922	0.013904	0.013890	0.013880	0.013872	0.013866	0.013863	0.013862	0.013862	0.013864	0.013866	0.013870	0.013873	0.013877	0.013881	0.013884	0.013886	0.013888	0.013888	0.013887	0.013884	0.013880	0.013873	0.013864	0.013853	0.013840	0.013824	0.013806	0.013785	0.013761	0.013736	0.013708	0.013678	0.013647	0.013614	0.013580	0.013545	0.013509	0.013473	0.013437	0.013401	0.013367	0.013333	0.013301	0.013270	0.013242	0.013215	0.013190	0.013168	0.013147	0.013128	0.013112	0.013098	0.013086	0.013076	0.013067	0.013060	0.013055	0.013050	0.013047	0.013044	0.013043	0.013041	0.013040	0.013040	0.013039	0.013039	0.013039
0.3100	0.014636	0.014633	0.014622	0.014605	0.014582	0.014553	0.014518	0.014479	0.014436	0.014390	0.014339	0.014289	0.014238	0.014188	0.014138	0.014090	0.014044	0.014001	0.013960	0.013924	0.013890	0.013861	0.013838	0.013816	0.013798	0.013784	0.013772	0.013764	0.013758	0.013755	0.013754	0.013755	0.013757	0.013760	0.013764	0.013768	0.013773	0.013778	0.013782	0.013785	0.013788	0.013789	0.013788	0.013787	0.013783	0.013774	0.013766	0.013755	0.013743	0.013727	0.013709	0.013688	0.013665	0.013639	0.013611	0.013581	0.013549	0.013515	0.013480	0.013444	0.013408	0.013371	0.013333	0.013298	0.013263	0.013229	0.013198	0.013168	0.013140	0.013114	0.013090	0.013069	0.013051	0.013034	0.013021	0.013009	0.012999	0.012992	0.012986	0.012982	0.012979	0.012977	0.012976	0.012976	0.012976	0.012976	0.012977	0.012977	0.012978	0.012978	0.012978
0.3200	0.014605	0.014600	0.014589	0.014570	0.014545	0.014512	0.014474	0.014431	0.014384	0.014333	0.014280	0.014225	0.014169	0.014114	0.014060	0.014007	0.013957	0.013910	0.013869	0.013829	0.013792	0.013761	0.013733	0.013710	0.013690	0.013675	0.013662	0.013654	0.013648	0.013644	0.013643	0.013644	0.013646	0.013650	0.013654	0.013659	0.013664	0.013669	0.013674	0.013678	0.013681	0.013682	0.013683	0.013682	0.013679	0.013674	0.013666	0.013657	0.013643	0.013628	0.013610	0.013589	0.013565	0.013539	0.013510	0.013480	0.013447	0.013413	0.013377	0.013340	0.013303	0.013266	0.013227	0.013191	0.013157	0.013123	0.013091	0.013059	0.013032	0.013008	0.012986	0.012966	0.012948	0.012934	0.012922	0.012913	0.012906	0.012901	0.012898	0.012896	0.012896	0.012897	0.012898	0.012900	0.012902	0.012904	0.012906	0.012908	0.012909	0.012910	0.012911
0.3300	0.014590	0.014586	0.014574	0.014553	0.014526	0.014491	0.014449	0.014402	0.014351	0.014296	0.014238	0.014179	0.014119	0.014059	0.014001	0.013944	0.013890	0.013839	0.013792	0.013750	0.013711	0.013676	0.013646	0.013621	0.013600	0.013584	0.013571	0.013562	0.013555	0.013552	0.013551	0.013552	0.013555	0.013559	0.013564	0.013570	0.013576	0.013581	0.013587	0.013592	0.013596	0.013600	0.013601	0.013601	0.013599	0.013594	0.013587	0.013577	0.013565	0.013550	0.013532	0.013512	0.013488	0.013462	0.013432	0.013400	0.013367	0.013332	0.013296	0.013259	0.013219	0.013182	0.013144	0.013108	0.013073	0.013040	0.013009	0.012980	0.012953	0.012930	0.012909	0.012891	0.012876	0.012864	0.012854	0.012847	0.012843	0.012840	0.012840	0.012839	0.012841	0.012845	0.012848	0.012852	0.012857	0.012861	0.012864	0.012867	0.012869	0.012871	0.012871
0.3400	0.014572	0.014567	0.014554	0.014532	0.014502	0.014464	0.014420	0.014369	0.014314	0.014255	0.014192	0.014128	0.014064	0.014000	0.013937	0.013876	0.013818	0.013763	0.013713	0.013667	0.013625	0.013589	0.013557	0.013530	0.013507	0.013489	0.013476	0.013464	0.013457	0.013454	0.013453	0.013454	0.013457	0.013461	0.013467	0.013472	0.013478	0.013485	0.013491	0.013496	0.013501	0.013505	0.013507	0.013507	0.013506	0.013502	0.013496	0.013487	0.013475	0.013460	0.013442	0.013422	0.013398	0.013371	0.013342	0.013310	0.013276	0.013241	0.013204	0.013166	0.013128	0.013089	0.013052	0.013015	0.012979	0.012946	0.012915	0.012886	0.012861	0.012837	0.012817	0.012801	0.012787	0.012777	0.012770	0.012765	0.012763	0.012763	0.012765	0.012768	0.012773	0.012778	0.012784	0.012790	0.012796	0.012802	0.012807	0.012811	0.012814	0.012816	0.012816
0.3500	0.014552	0.014547	0.014533	0.014509	0.014477	0.014437	0.014389	0.014335	0.014276	0.014213	0.014147	0.014079	0.014010	0.013941	0.013874	0.013810	0.013747	0.013689	0.013636	0.013587	0.013542	0.013503	0.013470	0.013442	0.013418	0.013395	0.013381	0.013370	0.013364	0.013360	0.013359	0.013360	0.013363	0.013368	0.013374	0.013381	0.013388	0.013395	0.013402	0.013408	0.013414	0.013418	0.013421	0.013422	0.013420	0.013417	0.013410	0.013401	0.013390	0.013375	0.013357	0.013336	0.013309	0.013282	0.013253	0.013220	0.013186	0.013150	0.013112	0.013074	0.013035	0.012996	0.012958	0.012921	0.012886	0.012850	0.012819	0.012792	0.012767	0.012745	0.012726	0.012711	0.012699	0.012691	0.012686	0.012683	0.012684	0.012686	0.012691	0.012697	0.012704	0.012712	0.012720	0.012728	0.012736	0.012743	0.012750	0.012755	0.012759	0.012761	0.012762
0.3600	0.014531	0.014526	0.014511	0.014486	0.014452	0.014410	0.014359	0.014303	0.014240	0.014173	0.014103	0.014032	0.013959	0.013893	0.013822	0.013754	0.013688	0.013627	0.013570	0.013519	0.013472	0.013426	0.013391	0.013361	0.013336	0.013316	0.013301	0.013290	0.013283	0.013279	0.013278	0.013280	0.013283	0.013289	0.013295	0.013302	0.013310	0.013317	0.013325	0.013332	0.013338	0.013343	0.013345	0.013347	0.013346	0.013343	0.013337	0.013328	0.013316	0.013301	0.013283	0.013262	0.013238	0.013211	0.013180	0.013147	0.013112	0.013075	0.013037	0.012998	0.012959	0.012919	0.012881	0.012843	0.012806	0.012773	0.012743	0.012715	0.012691	0.012671	0.012654	0.012641	0.012631	0.012625	0.012622	0.012622	0.012624	0.012628	0.012635	0.012644	0.012654	0.012664	0.012674	0.012685	0.012694	0.012703	0.012711	0.012717	0.012722	0.012725	0.012726
0.3700	0.014508	0.014503	0.014487	0.014460	0.014425	0.014380	0.014327	0.014266	0.014201	0.014130	0.014056	0.013981	0.013904	0.013828	0.013753	0.013688	0.013620	0.013554	0.013495	0.013440	0.013392	0.013349	0.013311	0.013280	0.013254	0.013233	0.013217	0.013206	0.013197	0.013193	0.013192	0.013194	0.013197	0.013203	0.013210	0.013217	0.013226	0.013234	0.013242	0.013250	0.013256	0.013262	0.013265	0.013267	0.013267	0.013265	0.013260	0.013251	0.013240	0.013225	0.013207	0.013185	0.013161	0.013133	0.013101	0.013068	0.013032	0.012994	0.012955	0.012915	0.012875	0.012835	0.012796	0.012758	0.012723	0.012690	0.012659	0.012632	0.012608	0.012588	0.012573	0.012561	0.012552	0.012547	0.012546	0.012548	0.012553	0.012561	0.012570	0.012581	0.012593	0.012605	0.012618	0.012630	0.012642	0.012652	0.012661	0.012668	0.012674	0.012677	0.012678
0.3800	0.014519	0.014514	0.014497	0.014469	0.014432	0.014384	0.014328	0.014265	0.014190	0.014116	0.014037	0.013956	0.013876	0.013796	0.013717	0.013647	0.013574	0.013506	0.013444	0.013387	0.013336	0.013291	0.013252	0.013219	0.013192	0.013170	0.013154	0.013140	0.013132	0.013128	0.013127	0.013129	0.013133	0.013139	0.013146	0.013154	0.013163	0.013171	0.013179	0.013187	0.013195	0.013200	0.013205	0.013207	0.013207	0.013205	0.013200	0.013191	0.013180	0.013164	0.013146	0.013124	0.013099	0.013070	0.013038	0.013004	0.012967	0.012928	0.012889	0.012848	0.012807	0.012765	0.012726	0.012688	0.012653	0.012620	0.012590	0.012564	0.012542	0.012523	0.012509	0.012499	0.012492	0.012490	0.012489	0.012493	0.012501	0.012511	0.012522	0.012536	0.012550	0.012565	0.012580	0.012590	0.012603	0.012615	0.012625	0.012634	0.012640	0.012644	0.012645
0.3900	0.014508	0.014503	0.014485	0.014456	0.014416	0.014367	0.014308	0.014242	0.014169	0.014092	0.014010	0.013927	0.013842	0.013753	0.013670	0.013591	0.013516	0.013445	0.013379	0.013320	0.013266	0.013219	0.013178	0.013143	0.013114	0.013091	0.013073	0.013060	0.013052	0.013044	0.013043	0.013045	0.013049	0.013055	0.013062	0.013071	0.013080	0.013089	0.013098	0.013106	0.013114	0.013121	0.013125	0.013128	0.013128	0.013126	0.013121	0.013112	0.013101	0.013084	0.013066	0.013043	0.013017	0.012988	0.012956	0.012921	0.012883	0.012844	0.012803	0.012760	0.012719	0.012678	0.012638	0.012599	0.012563	0.012530	0.012501	0.012475	0.012453	0.012435	0.012420	0.012411	0.012406	0.012405	0.012408	0.012414	0.012423	0.012435	0.012449	0.012465	0.012481	0.012498	0.012515	0.012531	0.012546	0.012560	0.012572	0.012581	0.012588	0.012592	0.012593
0.4000	0.014478	0.014472	0.014454	0.014424	0.014383	0.014332	0.014271	0.014203	0.014128	0.014048	0.013964	0.013877	0.013790	0.013703	0.013618	0.013536	0.013458	0.013385	0.013317	0.013256	0.013200	0.013151	0.013109	0.013073	0.013043	0.013020	0.013002	0.012989	0.012981	0.012977	0.012976	0.012978	0.012983	0.012990	0.012998	0.013007	0.013017	0.013027	0.013036	0.013045	0.013054	0.013060	0.013066	0.013069	0.013069	0.013068	0.013063	0.013055	0.013043	0.013028	0.013009	0.012986	0.012960	0.012930	0.012897	0.012861	0.012823	0.012783	0.012742	0.012700	0.012658	0.012616	0.012576	0.012538	0.012502	0.012470	0.012440	0.012415	0.012394	0.012378	0.012366	0.012359	0.012356	0.012357	0.012362	0.012371	0.012383	0.012397	0.012414	0.012432	0.012451	0.012470	0.012489	0.012507	0.012524	0.012540	0.012553	0.012563	0.012571	0.012576	0.012577
0.4100	0.014502	0.014496	0.014477	0.014446	0.014403	0.014350	0.014287	0.014217	0.014138	0.014055	0.013967	0.013877	0.013786	0.013693	0.013605	0.013519	0.013437	0.013361	0.013290	0.013226	0.013168	0.013117	0.013073	0.013035	0.013005	0.012980	0.012961	0.012948	0.012939	0.012933	0.012933	0.012935	0.012939	0.012945	0.012953	0.012963	0.012974	0.012985	0.012995	0.013004	0.013013	0.013020	0.013026	0.013029	0.013030	0.013028	0.013023	0.013014	0.013002	0.012986	0.012966	0.012943	0.012916	0.012885	0.012851	0.012814	0.012775	0.012733	0.012690	0.012647	0.012604	0.012562	0.012521	0.012482	0.012446	0.012413	0.012384	0.012359	0.012339	0.012322	0.012310	0.012304	0.012303	0.012305	0.012312	0.012323	0.012337	0.012353	0.012372	0.012392	0.012414	0.012435	0.012456	0.012476	0.012495	0.012512	0.012526	0.012538	0.012546	0.012551	0.012553
0.4200	0.014501	0.014495	0.014475	0.014443	0.014399	0.014344	0.014279	0.014205	0.014124	0.014038	0.013946	0.013853	0.013759	0.013666	0.013575	0.013487	0.013401	0.013322	0.013249	0.013182	0.013122	0.013070	0.013024	0.012985	0.012954	0.012928	0.012909	0.012895	0.012886	0.012881	0.012880	0.012882	0.012887	0.012895	0.012904	0.012914	0.012924	0.012935	0.012946	0.012956	0.012965	0.012972	0.012977	0.012981	0.012982	0.012977	0.012972	0.012963	0.012950	0.012934	0.012914	0.012890	0.012861	0.012830	0.012795	0.012757	0.012716	0.012674	0.012631	0.012587	0.012543	0.012500	0.012458	0.012419	0.012382	0.012349	0.012320	0.012295	0.012276	0.012261	0.012251	0.012246	0.012245	0.012249	0.012258	0.012271	0.012287	0.012306	0.012327	0.012350	0.012373	0.012397	0.012420	0.012442	0.012462	0.012481	0.012496	0.012509	0.012518	0.012523	0.012525
0.4300	0.014497	0.014491	0.014471	0.014437	0.014392	0.014335	0.014268	0.014192	0.014109	0.014019	0.013926	0.013830	0.013733	0.013636	0.013541	0.013450	0.013362	0.013281	0.013205	0.013136	0.013074	0.013019	0.012972	0.012932	0.012898	0.012872	0.012850	0.012835	0.012826	0.012821	0.012821	0.012823	0.012829	0.012836	0.012846	0.012856	0.012867	0.012879	0.012890	0.012900	0.012910	0.012917	0.012923	0.012926	0.012926	0.012924	0.012918	0.012909	0.012895	0.012878	0.012857	0.012832	0.012802	0.012769	0.012733	0.012694	0.012652	0.012609	0.012564	0.012519	0.012474	0.012430	0.012388	0.012348	0.012312	0.012278	0.012249	0.012225	0.012205	0.012191	0.012183	0.012179	0.012179	0.012185	0.012196	0.012211	0.012229	0.012250	0.012274	0.012298	0.012324	0.012350	0.012375	0.012399	0.012421	0.012441	0.012458	0.012472	0.012481	0.012488	0.012490
0.4400	0.014504	0.014497	0.014476	0.014442	0.014395	0.014337	0.014268	0.014190	0.014104	0.014012	0.013916	0.013817	0.013717	0.013617	0.013519	0.013425	0.013335	0.013250	0.013172	0.013100	0.013036	0.012980	0.012931	0.012889	0.012855	0.012828	0.012807	0.012792	0.012782	0.012777	0.012777	0.012780	0.012786	0.012794	0.012804	0.012815	0.012827	0.012833	0.012845	0.012856	0.012865	0.012874	0.012880	0.012883	0.012884	0.012882	0.012876	0.012866	0.012852	0.012829	0.012806	0.012780	0.012750	0.012716	0.012678	0.012638	0.012595	0.012551	0.012505	0.012459	0.012413	0.012368	0.012325	0.012285	0.012248	0.012215	0.012186	0.012163	0.012144	0.012131	0.012124	0.012121	0.012124	0.012133	0.012145	0.012162	0.012182	0.012205	0.012229	0.012256	0.012284	0.012311	0.012339	0.012365	0.012388	0.012410	0.012428	0.012442	0.012453	0.012460	0.012462
0.4500	0.014479	0.014472	0.014451	0.014417	0.014369	0.014310	0.014240	0.014160	0.014073	0.013980	0.013882	0.013781	0.013679	0.013577	0.013477	0.013381	0.013290	0.013203	0.013124	0.013051	0.012977	0.012920	0.012867	0.012825	0.012791	0.012764	0.012743	0.012735	0.012726	0.012722	0.012722	0.012726	0.012733	0.012742	0.012747	0.012759	0.012771	0.012784	0.012797	0.012808	0.012817	0.012826	0.012832	0.012835	0.012836	0.012833	0.012835	0.012824	0.012810	0.012791	0.012768	0.012741	0.012709	0.012674	0.012635	0.012594	0.012550	0.012504	0.012457	0.012410	0.012363	0.012317	0.012273	0.012232	0.012195	0.012163	0.012130	0.012107	0.012090	0.012079	0.012073	0.012072	0.012077	0.012088	0.012103	0.012122	0.012145	0.012171	0.012199	0.012228	0.012258	0.012289	0.012318	0.012346	0.012372	0.012395	0.012414	0.012430	0.012441	0.012448	0.012451
0.4600	0.014510	0.014503	0.014481	0.014446	0.014398	0.014337	0.014265	0.014184	0.014095	0.014010	0.013909	0.013805	0.013700	0.013595	0.013492	0.013393	0.013298	0.013209	0.013127	0.013052	0.012984	0.012925	0.012873	0.012830	0.012794	0.012766	0.012744	0.012729	0.012720	0.012716	0.012717	0.012721	0.012729	0.012739	0.012750	0.012764	0.012777	0.012791	0.012805	0.012817	0.012828	0.012837	0.012843	0.012847	0.012847	0.012844	0.012837	0.012826	0.012809	0.012789	0.012765	0.012736	0.012703	0.012666	0.012626	0.012582	0.012537	0.012489	0.012441	0.012392	0.012344	0.012297	0.012253	0.012212	0.012174	0.012141	0.012113	0.012090	0.012072	0.012061	0.012056	0.012057	0.012064	0.012076	0.012092	0.012113	0.012138	0.012166	0.012197	0.012229	0.012261	0.012294	0.012326	0.012356	0.012383	0.012408	0.012429	0.012446	0.012458	0.012465	0.012468
0.4700	0.014511	0.014504	0.014482	0.014446	0.014397	0.014335	0.014262	0.014179	0.014088	0.013989	0.013887	0.013782	0.013675	0.013569	0.013462	0.013362	0.013265	0.013175	0.013091	0.013014	0.012946	0.012885	0.012833	0.012789	0.012754	0.012725	0.012704	0.012689	0.012681	0.012677	0.012679	0.012684	0.012692	0.012703	0.012716	0.012730	0.012745	0.012760	0.012774	0.012786	0.012797	0.012807	0.012813	0.012816	0.012816	0.012813	0.012805	0.012792	0.012776	0.012754	0.012728	0.012698	0.012663	0.012625	0.012583	0.012538	0.012490	0.012441	0.012391	0.012341	0.012292	0.012244	0.012199	0.012153	0.012115	0.012082	0.012055	0.012033	0.012017	0.012007	0.012003	0.012006	0.012014	0.012028	0.012047	0.012071	0.012098	0.012129	0.012162	0.012197	0.012232	0.012267	0.012301	0.012333	0.012363	0.012389	0.012411	0.012429	0.012442	0.012450	0.012453
0.4800	0.014517	0.014509	0.014487	0.014450	0.014400	0.014338	0.014263	0.014179	0.014087	0.013988	0.013884	0.013777	0.013668	0.013558	0.013452	0.013349	0.013251	0.013158	0.013073	0.012995	0.012925	0.012863	0.012810	0.012764	0.012728	0.012699	0.012678	0.012664	0.012656	0.012652	0.012653	0.012659	0.012669	0.012681	0.012696	0.012712	0.012728	0.012743	0.012758	0.012773	0.012785	0.012794	0.012801	0.012804	0.012804	0.012799	0.012791	0.012777	0.012759	0.012736	0.012709	0.012677	0.012639	0.012599	0.012555	0.012507	0.012458	0.012407	0.012356	0.012305	0.012254	0.012206	0.012160	0.012117	0.012079	0.012046	0.012018	0.011997	0.011981	0.011972	0.011970	0.011973	0.011983	0.011999	0.012020	0.012046	0.012076	0.012109	0.012145	0.012182	0.012219	0.012256	0.012293	0.012327	0.012359	0.012387	0.012411	0.012430	0.012444	0.012452	0.012455
0.4900	0.014512	0.014505	0.014482	0.014446	0.014395	0.014332	0.014257	0.014172	0.014079	0.013979	0.013874	0.013765	0.013655	0.013545	0.013437	0.013333	0.013234	0.013140	0.013053	0.012974	0.012903	0.012837	0.012784	0.012733	0.012696	0.012668	0.012647	0.012634	0.012627	0.012625	0.012629	0.012636	0.012648	0.012661	0.012677	0.012694	0.012712	0.012729	0.012746	0.012760	0.012773	0.012783	0.012790	0.012794	0.012793	0.012788	0.012779	0.012764	0.012745	0.012721	0.012691	0.012657	0.012619	0.012577	0.012529	0.012480	0.012429	0.012376	0.012323	0.012269	0.012218	0.012168	0.012121	0.012079	0.012040	0.012007	0.011980	0.011959	0.011945	0.011937	0.011936	0.011941	0.011953	0.011971	0.011995	0.012023	0.012056	0.012092	0.012130	0.012170	0.012211	0.012251	0.012290	0.012327	0.012360	0.012390	0.012416	0.012436	0.012451	0.012460	0.012464
0.5000	0.014526	0.014518	0.014496	0.014459	0.014408	0.014344	0.014269	0.014183	0.014089	0.013988	0.013882	0.013772	0.013661	0.013550	0.013441	0.013335	0.013234	0.013141	0.013053	0.012973	0.012901	0.012838	0.012781	0.012737	0.012700	0.012672	0.012652	0.012639	0.012634	0.012634	0.012639	0.012649	0.012662	0.012678	0.012695	0.012714	0.012733	0.012751	0.012769	0.012784	0.012797	0.012808	0.012815	0.012820	0.012819	0.012814	0.012803	0.012786	0.012765	0.012739	0.012708	0.012672	0.012632	0.012586	0.012536	0.012485	0.012432	0.012378	0.012323	0.012269	0.012216	0.012166	0.012119	0.012075	0.012036	0.012003	0.011976	0.011956	0.011943	0.011935	0.011936	0.011944	0.011958	0.011979	0.012005	0.012037	0.012072	0.012111	0.012153	0.012196	0.012240	0.012283	0.012325	0.012364	0.012400	0.012433	0.012460	0.012482	0.012498	0.012508	0.012511
0.5100	0.014506	0.014499	0.014476	0.014439	0.014388	0.014324	0.014248	0.014161	0.014064	0.013963	0.013856	0.013746	0.013634	0.013523	0.013413	0.013307	0.013206	0.013110	0.013022	0.012941	0.012870	0.012807	0.012753	0.012708	0.012672	0.012645	0.012627	0.012616	0.012611	0.012613	0.012621	0.012633	0.012648	0.012667	0.012687	0.012708	0.012729	0.012749	0.012769	0.012786	0.012800	0.012812	0.012819	0.012822	0.012820	0.012814	0.012802	0.012785	0.012762	0.012734	0.012700	0.012662	0.012619	0.012572	0.012522	0.012469	0.012414	0.012357	0.012301	0.012245	0.012191	0.012138	0.012089	0.012046	0.012007	0.011975	0.011948	0.011929	0.011917	0.011912	0.011915	0.011923	0.011940	0.011963	0.011992	0.012027	0.012066	0.012108	0.012153	0.012199	0.012247	0.012293	0.012338	0.012380	0.012419	0.012454	0.012483	0.012507	0.012524	0.012535	0.012538
0.5200	0.014505	0.014498	0.014475	0.014438	0.014386	0.014322	0.014246	0.014160	0.014064	0.013962	0.013855	0.013743	0.013631	0.013518	0.013407	0.013299	0.013197	0.013100	0.013011	0.012930	0.012857	0.012794	0.012740	0.012696	0.012661	0.012634	0.012617	0.012607	0.012605	0.012609	0.012619	0.012633	0.012651	0.012672	0.012695	0.012719	0.012742	0.012765	0.012786	0.012805	0.012821	0.012833	0.012840	0.012843	0.012840	0.012833	0.012820	0.012801	0.012776	0.012746	0.012711	0.012670	0.012624	0.012575	0.012522	0.012466	0.012408	0.012350	0.012291	0.012233	0.012177	0.012125	0.012075	0.012030	0.011992	0.011959	0.011933	0.011914	0.011903	0.011899	0.011902	0.011914	0.011933	0.011959	0.011991	0.012029	0.012071	0.012117	0.012165	0.012215	0.012266	0.012316	0.012364	0.012410	0.012452	0.012489	0.012520	0.012545	0.012564	0.012575	0.012579
0.5300	0.014479	0.014471	0.014448	0.014411	0.014358	0.014294	0.014218	0.014131	0.014036	0.013934	0.013826	0.013715	0.013602	0.013489	0.013377	0.013270	0.013167	0.013069	0.012980	0.012898	0.012826	0.012763	0.012710	0.012667	0.012633	0.012609	0.012592	0.012585	0.012586	0.012593	0.012606	0.012623	0.012645	0.012669	0.012695	0.012723	0.012750	0.012775	0.012799	0.012819	0.012836	0.012849	0.012858	0.012861	0.012858	0.012850	0.012835	0.012815	0.012789	0.012756	0.012718	0.012674	0.012623	0.012571	0.012515	0.012456	0.012396	0.012336	0.012275	0.012216	0.012158	0.012104	0.012055	0.012010	0.011971	0.011939	0.011914	0.011897	0.011887	0.011886	0.011892	0.011907	0.011929	0.011958	0.011994	0.012034	0.012081	0.012131	0.012183	0.012238	0.012293	0.012347	0.012399	0.012448	0.012493	0.012533	0.012567	0.012594	0.012614	0.012626	0.012630
0.5400	0.014482	0.014474	0.014451	0.014414	0.014363	0.014299	0.014223	0.014137	0.014042	0.013939	0.013831	0.013720	0.013607	0.013493	0.013382	0.013274	0.013171	0.013074	0.012984	0.012903	0.012831	0.012769	0.012717	0.012674	0.012642	0.012620	0.012606	0.012602	0.012606	0.012616	0.012633	0.012654	0.012679	0.012708	0.012737	0.012768	0.012798	0.012826	0.012852	0.012875	0.012894	0.012908	0.012916	0.012919	0.012916	0.012907	0.012891	0.012868	0.012839	0.012804	0.012763	0.012716	0.012665	0.012610	0.012551	0.012490	0.012425	0.012362	0.012299	0.012238	0.012179	0.012124	0.012073	0.012028	0.011989	0.011958	0.011933	0.011917	0.011910	0.011910	0.011920	0.011937	0.011962	0.011995	0.012035	0.012081	0.012131	0.012186	0.012243	0.012303	0.012362	0.012421	0.012478	0.012531	0.012580	0.012623	0.012660	0.012690	0.012711	0.012724	0.012729
0.5500	0.014455	0.014447	0.014425	0.014388	0.014337	0.014273	0.014189	0.014103	0.014008	0.013905	0.013798	0.013686	0.013573	0.013459	0.013348	0.013240	0.013135	0.013038	0.012949	0.012868	0.012796	0.012733	0.012682	0.012641	0.012612	0.012592	0.012582	0.012581	0.012588	0.012603	0.012624	0.012650	0.012679	0.012712	0.012746	0.012781	0.012815	0.012847	0.012876	0.012901	0.012922	0.012937	0.012946	0.012949	0.012946	0.012935	0.012917	0.012893	0.012861	0.012826	0.012782	0.012732	0.012677	0.012618	0.012556	0.012492	0.012425	0.012359	0.012294	0.012230	0.012169	0.012113	0.012061	0.012016	0.011976	0.011944	0.011921	0.011906	0.011900	0.011903	0.011915	0.011936	0.011965	0.012001	0.012045	0.012094	0.012150	0.012204	0.012266	0.012331	0.012395	0.012459	0.012520	0.012578	0.012631	0.012678	0.012718	0.012750	0.012773	0.012787	0.012792
0.5600	0.014426	0.014418	0.014396	0.014359	0.014309	0.014246	0.014171	0.014105	0.014010	0.013908	0.013800	0.013689	0.013576	0.013463	0.013352	0.013244	0.013141	0.013044	0.012955	0.012875	0.012805	0.012745	0.012696	0.012658	0.012630	0.012614	0.012607	0.012610	0.012622	0.012642	0.012668	0.012699	0.012735	0.012773	0.012812	0.012852	0.012891	0.012927	0.012959	0.012988	0.013010	0.013027	0.013038	0.013041	0.013036	0.013025	0.013005	0.012977	0.012943	0.012902	0.012854	0.012801	0.012743	0.012680	0.012615	0.012547	0.012476	0.012407	0.012339	0.012273	0.012210	0.012153	0.012100	0.012055	0.012016	0.011985	0.011964	0.011950	0.011947	0.011953	0.011968	0.011992	0.012026	0.012068	0.012117	0.012173	0.012234	0.012300	0.012369	0.012440	0.012511	0.012581	0.012648	0.012712	0.012770	0.012815	0.012859	0.012895	0.012921	0.012936	0.012941
0.5700	0.014397	0.014390	0.014368	0.014331	0.014281	0.014218	0.014143	0.014058	0.013964	0.013863	0.013757	0.013646	0.013525	0.013413	0.013303	0.013196	0.013093	0.012998	0.012910	0.012832	0.012764	0.012707	0.012661	0.012631	0.012608	0.012596	0.012594	0.012602	0.012620	0.012646	0.012678	0.012716	0.012757	0.012802	0.012848	0.012893	0.012937	0.012978	0.013015	0.013046	0.013072	0.013091	0.013102	0.013106	0.013101	0.013087	0.013067	0.013037	0.013000	0.012955	0.012904	0.012846	0.012784	0.012717	0.012647	0.012576	0.012503	0.012427	0.012357	0.012289	0.012224	0.012165	0.012113	0.012068	0.012030	0.012000	0.011980	0.011969	0.011969	0.011978	0.011998	0.012027	0.012066	0.012113	0.012169	0.012231	0.012300	0.012372	0.012449	0.012527	0.012605	0.012682	0.012756	0.012826	0.012890	0.012947	0.012995	0.013034	0.013062	0.013079	0.013085
0.5800	0.014398	0.014391	0.014369	0.014333	0.014283	0.014220	0.014146	0.014061	0.013967	0.013866	0.013760	0.013649	0.013537	0.013423	0.013312	0.013205	0.013104	0.013008	0.012921	0.012844	0.012777	0.012720	0.012676	0.012644	0.012625	0.012617	0.012620	0.012634	0.012658	0.012691	0.012730	0.012775	0.012823	0.012875	0.012927	0.012980	0.013028	0.013074	0.013116	0.013151	0.013180	0.013200	0.013212	0.013216	0.013211	0.013196	0.013172	0.013139	0.013098	0.013048	0.012992	0.012930	0.012863	0.012791	0.012717	0.012641	0.012564	0.012488	0.012413	0.012342	0.012275	0.012214	0.012159	0.012113	0.012075	0.012046	0.012027	0.012018	0.012021	0.012034	0.012057	0.012091	0.012135	0.012188	0.012250	0.012319	0.012395	0.012476	0.012560	0.012647	0.012727	0.012812	0.012894	0.012972	0.013042	0.013105	0.013158	0.013201	0.013232	0.013251	0.013258
0.5900	0.014365	0.014358	0.014336	0.014300	0.014250	0.014188	0.014114	0.014030	0.013937	0.013837	0.013731	0.013621	0.013509	0.013397	0.013286	0.013180	0.013078	0.012984	0.012898	0.012822	0.012756	0.012703	0.012663	0.012635	0.012620	0.012618	0.012628	0.012648	0.012679	0.012719	0.012767	0.012821	0.012879	0.012940	0.013002	0.013061	0.013118	0.013171	0.013212	0.013252	0.013284	0.013306	0.013320	0.013323	0.013316	0.013299	0.013273	0.013236	0.013191	0.013137	0.013076	0.013009	0.012935	0.012859	0.012779	0.012698	0.012616	0.012536	0.012458	0.012384	0.012314	0.012252	0.012196	0.012149	0.012111	0.012083	0.012066	0.012059	0.012065	0.012082	0.012110	0.012150	0.012201	0.012262	0.012331	0.012409	0.012494	0.012584	0.012678	0.012774	0.012870	0.012965	0.013056	0.013141	0.013220	0.013290	0.013349	0.013397	0.013431	0.013453	0.013460
0.6000	0.014342	0.014335	0.014313	0.014277	0.014228	0.014167	0.014094	0.014010	0.013918	0.013818	0.013712	0.013603	0.013491	0.013380	0.013270	0.013163	0.013065	0.012972	0.012889	0.012815	0.012753	0.012704	0.012667	0.012644	0.012635	0.012640	0.012657	0.012687	0.012727	0.012775	0.012832	0.012896	0.012964	0.013034	0.013104	0.013173	0.013238	0.013298	0.013351	0.013396	0.013431	0.013456	0.013470	0.013474	0.013466	0.013446	0.013416	0.013376	0.013326	0.013267	0.013201	0.013128	0.013049	0.012967	0.012882	0.012796	0.012709	0.012623	0.012542	0.012465	0.012393	0.012329	0.012272	0.012225	0.012188	0.012162	0.012146	0.012144	0.012154	0.012176	0.012211	0.012258	0.012316	0.012385	0.012464	0.012552	0.012647	0.012748	0.012854	0.012961	0.013069	0.013175	0.013277	0.013373	0.013460	0.013538	0.013605	0.013658	0.013697	0.013721	0.013729
0.6100	0.014311	0.014304	0.014283	0.014247	0.014199	0.014138	0.014066	0.013983	0.013891	0.013792	0.013688	0.013580	0.013469	0.013359	0.013250	0.013145	0.013047	0.012955	0.012874	0.012803	0.012745	0.012700	0.012669	0.012653	0.012652	0.012664	0.012691	0.012730	0.012781	0.012842	0.012911	0.012987	0.013066	0.013148	0.013229	0.013308	0.013382	0.013450	0.013510	0.013560	0.013599	0.013627	0.013642	0.013645	0.013635	0.013613	0.013579	0.013534	0.013478	0.013413	0.013340	0.013261	0.013175	0.013086	0.012995	0.012902	0.012810	0.012719	0.012634	0.012553	0.012479	0.012412	0.012356	0.012309	0.012273	0.012249	0.012237	0.012238	0.012253	0.012281	0.012323	0.012378	0.012446	0.012525	0.012616	0.012715	0.012820	0.012934	0.013053	0.013175	0.013297	0.013416	0.013532	0.013640	0.013740	0.013828	0.013904	0.013964	0.014008	0.014035	0.014044
0.6200	0.014275	0.014268	0.014247	0.014212	0.014164	0.014104	0.014032	0.013950	0.013858	0.013760	0.013656	0.013548	0.013438	0.013329	0.013221	0.013118	0.013020	0.012931	0.012853	0.012785	0.012731	0.012691	0.012667	0.012658	0.012667	0.012690	0.012727	0.012779	0.012842	0.012917	0.013000	0.013090	0.013183	0.013278	0.013372	0.013463	0.013548	0.013625	0.013692	0.013749	0.013792	0.013822	0.013839	0.013841	0.013829	0.013803	0.013764	0.013711	0.013648	0.013576	0.013495	0.013407	0.013314	0.013217	0.013118	0.013018	0.012920	0.012824	0.012733	0.012648	0.012570	0.012501	0.012442	0.012394	0.012359	0.012336	0.012328	0.012333	0.012354	0.012388	0.012438	0.012503	0.012581	0.012673	0.012776	0.012890	0.013013	0.013143	0.013277	0.013416	0.013554	0.013690	0.013821	0.013945	0.014058	0.014159	0.014245	0.014314	0.014364	0.014395	0.014405
0.6300	0.014241	0.014234	0.014213	0.014179	0.014131	0.014071	0.014000	0.013919	0.013828	0.013731	0.013628	0.013521	0.013412	0.013305	0.013198	0.013097	0.013002	0.012917	0.012841	0.012779	0.012730	0.012697	0.012681	0.012681	0.012699	0.012730	0.012780	0.012846	0.012925	0.013015	0.013114	0.013220	0.013332	0.013443	0.013552	0.013656	0.013752	0.013840	0.013916	0.013978	0.014027	0.014060	0.014077	0.014078	0.014063	0.014033	0.013989	0.013931	0.013861	0.013781	0.013692	0.013595	0.013493	0.013388	0.013280	0.013173	0.013068	0.012965	0.012869	0.012779	0.012698	0.012627	0.012567	0.012519	0.012486	0.012466	0.012462	0.012474	0.012501	0.012545	0.012605	0.012682	0.012773	0.012879	0.012998	0.013130	0.013271	0.013420	0.013575	0.013733	0.013892	0.014048	0.014198	0.014340	0.014471	0.014586	0.014686	0.014765	0.014823	0.014858	0.014870
0.6400	0.014236	0.014229	0.014208	0.014174	0.014127	0.014067	0.013996	0.013915	0.013825	0.013728	0.013625	0.013519	0.013411	0.013303	0.013198	0.013098	0.013005	0.012921	0.012849	0.012792	0.012749	0.012723	0.012715	0.012726	0.012756	0.012804	0.012870	0.012952	0.013049	0.013158	0.013276	0.013401	0.013530	0.013660	0.013786	0.013906	0.014016	0.014114	0.014200	0.014270	0.014323	0.014358	0.014375	0.014374	0.014355	0.014319	0.014267	0.014202	0.014122	0.014031	0.013931	0.013822	0.013709	0.013593	0.013475	0.013358	0.013244	0.013134	0.013031	0.012933	0.012848	0.012774	0.012713	0.012665	0.012632	0.012616	0.012617	0.012635	0.012671	0.012725	0.012797	0.012887	0.012994	0.013118	0.013256	0.013408	0.013571	0.013744	0.013923	0.014107	0.014290	0.014471	0.014646	0.014811	0.014963	0.015098	0.015213	0.015305	0.015373	0.015414	0.015428
0.6500	0.014198	0.014191	0.014170	0.014136	0.014089	0.014030	0.013959	0.013879	0.013790	0.013693	0.013591	0.013485	0.013378	0.013272	0.013168	0.013071	0.012981	0.012901	0.012835	0.012783	0.012748	0.012732	0.012736	0.012757	0.012802	0.012867	0.012952	0.013054	0.013172	0.013303	0.013444	0.013595	0.013748	0.013898	0.014044	0.014181	0.014308	0.014420	0.014518	0.014595	0.014653	0.014691	0.014708	0.014704	0.014680	0.014637	0.014575	0.014497	0.014407	0.014304	0.014191	0.014071	0.013946	0.013815	0.013686	0.013559	0.013435	0.013317	0.013206	0.013105	0.013015	0.012937	0.012874	0.012823	0.012793	0.012781	0.012787	0.012814	0.012860	0.012926	0.013012	0.013119	0.013245	0.013389	0.013550	0.013729	0.013919	0.014120	0.014335	0.014548	0.014763	0.014974	0.015178	0.015371	0.015548	0.015706	0.015841	0.015950	0.016029	0.016078	0.016094
0.6600	0.014178	0.014171	0.014151	0.014117	0.014070	0.014011	0.013941	0.013861	0.013772	0.013676	0.013574	0.013469	0.013363	0.013258	0.013157	0.013062	0.012976	0.012901	0.012841	0.012797	0.012772	0.012767	0.012785	0.012826	0.012889	0.012975	0.013082	0.013209	0.013353	0.013511	0.013679	0.013854	0.014031	0.014206	0.014375	0.014533	0.014678	0.014805	0.014912	0.014998	0.015061	0.015100	0.015115	0.015106	0.015075	0.015023	0.014951	0.014862	0.014757	0.014641	0.014513	0.014379	0.014239	0.014097	0.013955	0.013816	0.013681	0.013553	0.013435	0.013327	0.013233	0.013153	0.013089	0.013043	0.013017	0.013010	0.013025	0.013061	0.013120	0.013202	0.013306	0.013434	0.013583	0.013754	0.013944	0.014151	0.014375	0.014611	0.014857	0.015108	0.015360	0.015610	0.015851	0.016075	0.016285	0.016472	0.016633	0.016761	0.016856	0.016914	0.016933
0.6700	0.014162	0.014155	0.014135	0.014101	0.014055	0.013996	0.013926	0.013846	0.013757	0.013661	0.013560	0.013455	0.013350	0.013246	0.013146	0.013054	0.012972	0.012903	0.012850	0.012816	0.012802	0.012812	0.012847	0.012906	0.012992	0.013103	0.013239	0.013395	0.013569	0.013760	0.013961	0.014169	0.014377	0.014582	0.014778	0.014960	0.015125	0.015269	0.015389	0.015483	0.015549	0.015588	0.015600	0.015584	0.015543	0.015478	0.015392	0.015287	0.015165	0.015030	0.014885	0.014732	0.014575	0.014416	0.014258	0.014104	0.013956	0.013817	0.013688	0.013573	0.013473	0.013389	0.013324	0.013279	0.013256	0.013255	0.013278	0.013326	0.013402	0.013499	0.013626	0.013778	0.013956	0.014159	0.014384	0.014631	0.014896	0.015175	0.015467	0.015765	0.016066	0.016363	0.016651	0.016923	0.017170	0.017395	0.017587	0.017748	0.017862	0.017932	0.017955
0.6800	0.014108	0.014101	0.014081	0.014047	0.014002	0.013944	0.013874	0.013795	0.013707	0.013613	0.013513	0.013410	0.013307	0.013206	0.013110	0.013023	0.012947	0.012894	0.012850	0.012828	0.012829	0.012857	0.012913	0.012999	0.013113	0.013255	0.013425	0.013619	0.013833	0.014063	0.014304	0.014551	0.014797	0.015030	0.015257	0.015467	0.015645	0.015807	0.015940	0.016042	0.016112	0.016149	0.016154	0.016128	0.016073	0.015992	0.015887	0.015761	0.015619	0.015462	0.015295	0.015120	0.014942	0.014764	0.014595	0.014424	0.014260	0.014108	0.013969	0.013837	0.013731	0.013645	0.013579	0.013537	0.013519	0.013516	0.013552	0.013616	0.013709	0.013832	0.013985	0.014168	0.014381	0.014622	0.014890	0.015183	0.015501	0.015835	0.016182	0.016539	0.016899	0.017255	0.017602	0.017931	0.018235	0.018507	0.018740	0.018928	0.019067	0.019151	0.019179
0.6900	0.014124	0.014117	0.014097	0.014063	0.014016	0.013957	0.013887	0.013806	0.013718	0.013622	0.013521	0.013418	0.013315	0.013215	0.013121	0.013038	0.012968	0.012915	0.012882	0.012874	0.012894	0.012943	0.013025	0.013140	0.013296	0.013477	0.013689	0.013928	0.014189	0.014468	0.014759	0.015054	0.015345	0.015627	0.015893	0.016135	0.016350	0.016533	0.016680	0.016789	0.016860	0.016893	0.016888	0.016848	0.016775	0.016673	0.016544	0.016393	0.016223	0.016039	0.015844	0.015643	0.015440	0.015237	0.015037	0.014845	0.014664	0.014496	0.014344	0.014204	0.014091	0.013998	0.013932	0.013892	0.013881	0.013900	0.013950	0.014034	0.014151	0.014302	0.014489	0.014712	0.014969	0.015261	0.015585	0.015940	0.016322	0.016727	0.017150	0.017584	0.018023	0.018460	0.018886	0.019291	0.019666	0.020002	0.020291	0.020524	0.020696	0.020801	0.020836
0.7000	0.014103	0.014096	0.014076	0.014041	0.013994	0.013935	0.013865	0.013784	0.013695	0.013600	0.013500	0.013391	0.013290	0.013193	0.013104	0.013026	0.012964	0.012922	0.012905	0.012915	0.012958	0.013035	0.013150	0.013304	0.013496	0.013726	0.013994	0.014290	0.014612	0.014951	0.015302	0.015655	0.016002	0.016334	0.016644	0.016924	0.017169	0.017373	0.017533	0.017648	0.017717	0.017740	0.017720	0.017659	0.017560	0.017429	0.017269	0.017085	0.016882	0.016664	0.016436	0.016203	0.015969	0.015737	0.015512	0.015297	0.015095	0.014908	0.014741	0.014596	0.014474	0.014380	0.014313	0.014278	0.014275	0.014307	0.014375	0.014482	0.014628	0.014815	0.015044	0.015315	0.015628	0.015984	0.016378	0.016809	0.017275	0.017769	0.018287	0.018822	0.019363	0.019907	0.020435	0.020939	0.021407	0.021827	0.022189	0.022482	0.022698	0.022830	0.022875
0.7100	0.014102	0.014095	0.014074	0.014040	0.013992	0.013932	0.013861	0.013778	0.013688	0.013589	0.013489	0.013388	0.013289	0.013195	0.013110	0.013040	0.012988	0.012960	0.012961	0.012995	0.013067	0.013181	0.013338	0.013542	0.013790	0.014083	0.014417	0.014786	0.015183	0.015602	0.016029	0.016456	0.016872	0.017267	0.017630	0.017954	0.018232	0.018458	0.018630	0.018746	0.018806	0.018812	0.018768	0.018676	0.018542	0.018371	0.018168	0.017941	0.017694	0.017433	0.017163	0.016890	0.016618	0.016351	0.016094	0.015850	0.015619	0.015412	0.015228	0.015070	0.014940	0.014841	0.014776	0.014746	0.014755	0.014805	0.014896	0.015033	0.015217	0.015449	0.015732	0.016065	0.016449	0.016883	0.017367	0.017898	0.018472	0.019083	0.019726	0.020393	0.021070	0.021748	0.022412	0.023048	0.023642	0.024176	0.024637	0.025012	0.025289	0.025458	0.025515
0.7200	0.014095	0.014088	0.014066	0.014031	0.013983	0.013922	0.013850	0.013768	0.013677	0.013580	0.013479	0.013378	0.013281	0.013190	0.013112	0.013050	0.013011	0.013001	0.013026	0.013091	0.013200	0.013362	0.013575	0.013843	0.014167	0.014542	0.014967	0.015434	0.015931	0.016448	0.016974	0.017495	0.017997	0.018469	0.018897	0.019273	0.019588	0.019837	0.020017	0.020128	0.020170	0.020148	0.020066	0.019931	0.019746	0.019521	0.019263	0.018978	0.018674	0.018357	0.018033	0.017709	0.017388	0.017077	0.016779	0.016498	0.016239	0.016004	0.015799	0.015624	0.015484	0.015379	0.015315	0.015293	0.015315	0.015386	0.015508	0.015683	0.015914	0.016203	0.016553	0.016965	0.017440	0.017983	0.018583	0.019244	0.019961	0.020728	0.021538	0.022379	0.023240	0.024104	0.024956	0.025775	0.026541	0.027234	0.027835	0.028323	0.028684	0.028906	0.028981
0.7300	0.014101	0.014094	0.014072	0.014036	0.013987	0.013925	0.013851	0.013768	0.013676	0.013579	0.013478	0.013379	0.013284	0.013199	0.013129	0.013080	0.013059	0.013073	0.013129	0.013234	0.013394	0.013615	0.013901	0.014254	0.014674	0.015158	0.015699	0.016289	0.016914	0.017561	0.018213	0.018855	0.019465	0.020029	0.020534	0.020966	0.021319	0.021587	0.021766	0.021859	0.021868	0.021799	0.021660	0.021459	0.021205	0.020906	0.020570	0.020209	0.019831	0.019443	0.019051	0.018663	0.018285	0.017920	0.017575	0.017253	0.016958	0.016693	0.016464	0.016271	0.016120	0.016012	0.015951	0.015940	0.015982	0.016081	0.016241	0.016465	0.016755	0.017117	0.017553	0.018065	0.018656	0.019328	0.020078	0.020907	0.021813	0.022785	0.023815	0.024892	0.025999	0.027117	0.028225	0.029296	0.030303	0.031218	0.032013	0.032662	0.033145	0.033441	0.033541
0.7400	0.014125	0.014117	0.014095	0.014058	0.014007	0.013944	0.013868	0.013783	0.013690	0.013591	0.013491	0.013393	0.013301	0.013215	0.013156	0.013124	0.013126	0.013170	0.013268	0.013427	0.013657	0.013962	0.014350	0.014823	0.015381	0.016018	0.016739	0.017507	0.018317	0.019148	0.019978	0.020784	0.021543	0.022233	0.022836	0.023339	0.023732	0.024010	0.024174	0.024226	0.024174	0.024028	0.023797	0.023495	0.023133	0.022724	0.022280	0.021812	0.021329	0.020841	0.020356	0.019881	0.019422	0.018985	0.018576	0.018197	0.017853	0.017549	0.017287	0.017072	0.016905	0.016792	0.016735	0.016739	0.016807	0.016943	0.017153	0.017441	0.017812	0.018271	0.018823	0.019473	0.020224	0.021079	0.022040	0.023106	0.024275	0.025538	0.026888	0.028307	0.029776	0.031271	0.032761	0.034211	0.035583	0.036838	0.037933	0.038831	0.039499	0.039910	0.040049
0.7500	0.014169	0.014161	0.014138	0.014100	0.014047	0.013981	0.013904	0.013816	0.013720	0.013621	0.013521	0.013425	0.013339	0.013270	0.013226	0.013215	0.013249	0.013339	0.013495	0.013730	0.014057	0.014481	0.015015	0.015657	0.016409	0.017265	0.018213	0.019233	0.020307	0.021397	0.022474	0.023506	0.024436	0.025285	0.026006	0.026582	0.027005	0.027272	0.027386	0.027357	0.027196	0.026920	0.026546	0.026091	0.025572	0.025006	0.024407	0.023790	0.023165	0.022545	0.021932	0.021345	0.020785	0.020258	0.019768	0.019321	0.018919	0.018566	0.018267	0.018025	0.017844	0.017726	0.017677	0.017701	0.017803	0.017989	0.018264	0.018636	0.019111	0.019697	0.020403	0.021232	0.022200	0.023301	0.024545	0.025934	0.027466	0.029136	0.030969	0.032878	0.034873	0.036919	0.038976	0.040996	0.042922	0.044693	0.046249	0.047531	0.048489	0.049081	0.049281
0.7600	0.014198	0.014190	0.014166	0.014126	0.014072	0.014003	0.013923	0.013832	0.013735	0.013634	0.013535	0.013442	0.013364	0.013307	0.013284	0.013305	0.013383	0.013534	0.013775	0.014119	0.014583	0.015180	0.015922	0.016814	0.017856	0.019039	0.020344	0.021745	0.023205	0.024678	0.026118	0.027477	0.028706	0.029767	0.030632	0.031281	0.031706	0.031910	0.031908	0.031716	0.031359	0.030861	0.030250	0.029552	0.028787	0.027983	0.027157	0.026324	0.025498	0.024692	0.023915	0.023171	0.022472	0.021824	0.021229	0.020690	0.020212	0.019798	0.019452	0.019176	0.018975	0.018853	0.018814	0.018866	0.019015	0.019267	0.019630	0.020115	0.020730	0.021488	0.022400	0.023479	0.024735	0.026180	0.027825	0.029678	0.031741	0.034009	0.036474	0.039119	0.041910	0.044806	0.047751	0.050672	0.053484	0.056095	0.058408	0.060327	0.061768	0.062662	0.062965
0.7700	0.014229	0.014220	0.014195	0.014153	0.014096	0.014025	0.013942	0.013848	0.013749	0.013647	0.013550	0.013463	0.013395	0.013358	0.013364	0.013430	0.013572	0.013813	0.014173	0.014677	0.015347	0.016206	0.017271	0.018553	0.020057	0.021759	0.023637	0.025645	0.027726	0.029806	0.031809	0.033658	0.035281	0.036624	0.037647	0.038332	0.038680	0.038707	0.038445	0.037929	0.037206	0.036319	0.035308	0.034212	0.033064	0.031893	0.030723	0.029573	0.028458	0.027389	0.026377	0.025428	0.024546	0.023737	0.022998	0.022342	0.021767	0.021275	0.020869	0.020551	0.020328	0.020203	0.020182	0.020273	0.020481	0.020821	0.021304	0.021940	0.022746	0.023738	0.024935	0.026356	0.028023	0.029957	0.032178	0.034702	0.037551	0.040719	0.044208	0.048001	0.052064	0.056343	0.060752	0.065188	0.069518	0.073590	0.077237	0.080293	0.082603	0.084044	0.084534
0.7800	0.014307	0.014298	0.014271	0.014227	0.014167	0.014092	0.014005	0.013908	0.013806	0.013705	0.013610	0.013532	0.013480	0.013471	0.013522	0.013653	0.013892	0.014269	0.014816	0.015573	0.016576	0.017867	0.019473	0.021417	0.023704	0.026316	0.029207	0.032297	0.035481	0.038630	0.041604	0.044266	0.046499	0.048217	0.049372	0.049957	0.050000	0.049556	0.048697	0.047503	0.046055	0.044431	0.042697	0.040909	0.039111	0.037340	0.035624	0.033981	0.032426	0.030967	0.029611	0.028362	0.027220	0.026187	0.025263	0.024447	0.023741	0.023143	0.022659	0.022289	0.022038	0.021911	0.021915	0.022060	0.022357	0.022820	0.023466	0.024314	0.025386	0.026710	0.028314	0.030233	0.032503	0.035163	0.038256	0.041820	0.045893	0.050506	0.055675	0.061400	0.067650	0.074364	0.081423	0.088666	0.095873	0.102772	0.109053	0.114389	0.118467	0.121030	0.121904
0.7900	0.014404	0.014394	0.014366	0.014319	0.014255	0.014177	0.014085	0.013985	0.013881	0.013781	0.013692	0.013624	0.013598	0.013632	0.013749	0.013984	0.014374	0.014968	0.015823	0.017008	0.018593	0.020647	0.023242	0.026437	0.030251	0.034667	0.039600	0.044898	0.050339	0.055646	0.060520	0.064677	0.067893	0.070031	0.071052	0.071009	0.070029	0.068277	0.065938	0.063189	0.060189	0.057067	0.053934	0.050863	0.047910	0.045111	0.042488	0.040052	0.037808	0.035755	0.033887	0.032198	0.030684	0.029335	0.028147	0.027113	0.026228	0.025493	0.024905	0.024465	0.024180	0.024055	0.024097	0.024320	0.024739	0.025376	0.026252	0.027398	0.028851	0.030651	0.032849	0.035504	0.038682	0.042459	0.046919	0.052153	0.058256	0.065320	0.073428	0.082639	0.092979	0.104395	0.116761	0.129829	0.143217	0.156395	0.168701	0.179388	0.187704	0.192995	0.194811
0.8000	0.014428	0.014418	0.014388	0.014338	0.014271	0.014188	0.014093	0.013990	0.013886	0.013789	0.013712	0.013666	0.013681	0.013783	0.014009	0.014449	0.015094	0.016072	0.017480	0.019460	0.022165	0.025788	0.030506	0.036505	0.043911	0.052750	0.062884	0.073963	0.085370	0.096314	0.105914	0.113378	0.118167	0.120090	0.119304	0.116223	0.111399	0.105403	0.098750	0.091816	0.085016	0.078461	0.072303	0.066617	0.061423	0.056720	0.052487	0.048696	0.045313	0.042304	0.039637	0.037281	0.035210	0.033400	0.031830	0.030484	0.029354	0.028427	0.027700	0.027171	0.026841	0.026721	0.026820	0.027157	0.027750	0.028632	0.029838	0.031415	0.033425	0.035936	0.039034	0.042825	0.047437	0.053022	0.059763	0.067871	0.077590	0.089195	0.102980	0.119243	0.138264	0.160212	0.185064	0.212793	0.242554	0.273309	0.303385	0.330607	0.352522	0.366807	0.371776
0.8100	0.014611	0.014600	0.014567	0.014514	0.014441	0.014353	0.014252	0.014145	0.014040	0.013950	0.013890	0.013884	0.013966	0.014182	0.014596	0.015299	0.016420	0.018134	0.020693	0.024430	0.029808	0.037441	0.048114	0.062761	0.082385	0.107836	0.139409	0.176262	0.215804	0.253498	0.283669	0.301489	0.304991	0.295559	0.276740	0.252562	0.226425	0.200688	0.176762	0.155311	0.136505	0.120252	0.106311	0.094414	0.084268	0.075614	0.068223	0.061900	0.056482	0.051831	0.047836	0.044403	0.041458	0.038940	0.036799	0.034996	0.033507	0.032306	0.031382	0.030727	0.030342	0.030235	0.030420	0.030922	0.031773	0.033020	0.034722	0.036956	0.039819	0.043441	0.047976	0.053630	0.060665	0.069412	0.080295	0.093861	0.110802	0.132001	0.158572	0.191909	0.233661	0.285765	0.350264	0.428960	0.522790	0.630779	0.748585	0.867142	0.972047	1.045577	1.072190
0.8200	0.014774	0.014762	0.014726	0.014669	0.014591	0.014496	0.014391	0.014282	0.014181	0.014104	0.014078	0.014138	0.014339	0.014763	0.015535	0.016845	0.018990	0.022443	0.027971	0.036859	0.051285	0.075140	0.115514	0.185610	0.312208	0.551637	1.044826	2.225339	5.560140	14.495160	24.430442	17.856669	8.330585	3.957184	2.180260	1.353401	0.907060	0.640051	0.469911	0.356582	0.278349	0.222883	0.182019	0.151385	0.127925	0.109635	0.095154	0.083535	0.074107	0.066387	0.060019	0.054736	0.050339	0.046678	0.043636	0.041066	0.039031	0.037428	0.036274	0.035439	0.034977	0.034896	0.035216	0.035972	0.037218	0.039027	0.041507	0.044775	0.048946	0.054393	0.061454	0.070391	0.081872	0.096705	0.116027	0.141460	0.175364	0.221250	0.284461	0.373411	0.501597	0.690784	0.981253	1.442191	2.205626	3.547548	6.147676	12.003410	27.385712	64.408093	97.600575
0.8300	0.014891	0.014879	0.014840	0.014778	0.014695	0.014596	0.014487	0.014380	0.014290	0.014244	0.014282	0.014467	0.014903	0.015758	0.017325	0.020121	0.025116	0.034348	0.052078	0.089582	0.182604	0.488051	2.604278	2.223720	8.443939	17.075418	2143.831487	0.632560	1.323533	1872.788338	13.982335	1121.897247	3.628654	1.097515	2419.114105	30.708697	25.852178	9.955462	10.415706	2.469462	1.110794	0.641621	0.427550	0.305867	0.231280	0.182060	0.147810	0.123005	0.104479	0.090305	0.079252	0.070505	0.063513	0.057881	0.053344	0.049699	0.046807	0.044569	0.042917	0.041813	0.041241	0.041208	0.041744	0.042906	0.044780	0.047493	0.051223	0.056218	0.062823	0.071528	0.083037	0.098351	0.118998	0.147322	0.187069	0.244521	0.330843	0.467452	0.699874	1.139866	2.102152	5.053443	23.273090	21.556285	63.375048	92.673586	9117.544546	3.286577	9.298790	5892.174125	54.640799
0.8400	0.015156	0.015141	0.015099	0.015031	0.014941	0.014835	0.014722	0.014619	0.014553	0.014566	0.014732	0.015181	0.016154	0.018113	0.022038	0.030194	0.049272	0.103978	0.383341	73333.807776	389.787265	1.898407	543.481473	608.880665	18.154899	0.362999	16.644589	1.789762	5722632.419357	200805.173223	1.783569	693783.553128	2928827.096847	1.142799	91.670521	0.378812	120.276975	975.191223	1532.148609	18.847842	1581.644238	537572.561831	3.657134	1.187233	0.623933	0.396273	0.278950	0.209679	0.165084	0.134587	0.112801	0.096726	0.084580	0.075241	0.068002	0.062374	0.058030	0.054750	0.052283	0.050758	0.050023	0.050081	0.050980	0.052923	0.055854	0.060111	0.066040	0.074145	0.085179	0.100279	0.121233	0.150911	0.194261	0.260292	0.366938	0.554548	0.931845	1.898429	6.298583	1008006.239569	3540.400489	32.619061	3801.331892	3125.170284	230.519169	1.451266	186.124272	5.761676	16839401.862285	1641087.638998	6.640924
0.8500	0.015381	0.015365	0.015319	0.015245	0.015149	0.015038	0.014927	0.014844	0.014834	0.014991	0.015465	0.016611	0.019108	0.025428	0.042529	0.111865	2.034978	6.491954	41.259121	0.016800	394.567932	0.699970	131289408.985601	0.148040	26.950102	0.150319	5.715631	0.572947	5.224840	5.243143	0.041357	19.683976	29.791326	2.149646	42.502059	0.138562	300.370651	0.796645	196947596.566885	1.377107	7388.769823	0.108815	218.408148	84.506551	32.521616	2.107009	0.845383	0.481784	0.320572	0.233329	0.180272	0.145481	0.121421	0.104184	0.091527	0.082111	0.075103	0.069972	0.066384	0.064139	0.063134	0.063371	0.064928	0.067971	0.072808	0.079918	0.090048	0.104372	0.124785	0.154484	0.199202	0.269940	0.390529	0.620946	1.157279	3.072836	50.679096	135.843403	448.855891	0.169529	11198.172862	4.013846	649840095.701487	1.512330	507.181639	0.539540	78.468766	4.603496	59.934015	44.208467	0.132738
0.8600	0.015627	0.015610	0.015560	0.015480	0.015378	0.015268	0.015172	0.015143	0.015279	0.015798	0.017238	0.021170	0.033782	0.102653	1738615.934854	126.410941	19544.954832	0.944164	13.600684	0.177481	1156.673018	0.726730	0.605606	40.610206	0.908283	0.544821	786898.607663	0.082781	0.086314	288.533063	2.686208	1843.641644	0.578252	0.558264	349238.970797	5.330744	10.947172	768.254085	1.853286	1.224130	2221.386668	3.897425	47.264948	4.782271	854735.365354	2701.825261	58036925.951055	3.368764	1.058104	0.557255	0.357992	0.256326	0.196892	0.159034	0.133576	0.115857	0.103333	0.094534	0.088593	0.085011	0.083543	0.084144	0.086960	0.092361	0.101015	0.114051	0.133373	0.162288	0.206892	0.279432	0.407584	0.666561	1.336212	4.501156	79865725.924824	3938.264654	1132781.539882	9.893929	111.543363	5.521744	6583.904203	3.718743	4.092938	1159.678102	17.613736	8.947111	2184594.856380	1.006063	1.074429	3590.730832	9.213745
0.8700	0.015989	0.015970	0.015915	0.015830	0.015725	0.015626	0.015582	0.015716	0.016336	0.018427	0.026130	0.078479	106.516903	0.770345	0.194436	3.561605	4.466414	0.450250	1676978.919057	0.069972	15313710.457894	2.640975	96.405424	0.130730	415.126365	322.643941	1.214064	21.770070	3.385030	223.462796	1.944852	52.016659	0.740168	6.012032	0.416676	6285.661637	9733.457794	0.493172	3393.835850	109.478986	766900551.565649	0.353635	4328956.802968	31.031109	21.768836	24.934314	18.145404	13.060121	7846.136874	4.725732	1.254823	0.632397	0.400711	0.286827	0.222010	0.181803	0.155664	0.138397	0.127283	0.120868	0.118453	0.119878	0.125469	0.136137	0.153658	0.181323	0.225424	0.298821	0.431644	0.709426	1.475044	5.831779	9772.772735	20.106578	21.974862	47.307969	45.919535	38.688921	11394653.098989	0.644917	998954529.918681	146.053691	4634.171686	0.957497	14153.561300	9452.200083	3.024932	50.491283	7.254219	470.097076	6.463164
0.8800	0.016423	0.016403	0.016343	0.016255	0.016160	0.016116	0.016275	0.017153	0.021138	0.053924	6.413274	0.494943	4.751227	0.046968	0.317997	2.879487	0.015603	1090.775193	0.643891	0.532913	40.398511	96.354259	158.788673	0.049775	0.012504	12.201704	0.421348	82.771022	991.133699	0.301528	0.090375	0.064169	14971.761785	1563.855367	9.393467	35.250002	0.017368	1.679611	107.680307	6864.859313	3549.595012	43.136229	3.910454	2902.855535	0.059480	406.472559	2.306615	0.742901	81.102930	112.927602	368.963539	6.143340	1.500670	0.742337	0.472154	0.343113	0.271867	0.229675	0.204478	0.190764	0.186034	0.189659	0.202576	0.227700	0.271415	0.347398	0.488649	0.791614	1.661219	7.087023	472.173389	128.179504	125.025800	1.066440	4.295553	470.045730	0.094942	7552.456440	6.714613	52.146803	4347.120549	8587.718109	527.954172	2.226836	0.034862	70.867051	13.733463	2365.975773	23666.609602	0.579855	0.277201
0.8900	0.016934	0.016912	0.016853	0.016778	0.016755	0.017031	0.018881	0.039523	17.573480	18.996074	0.840209	623.182148	0.923576	0.032688	0.011828	5754.024734	0.530657	0.066348	138.895858	0.011591	908582.732540	542.794192	2.079086	0.394004	0.597081	0.025420	64.866601	10.465971	7.412024	0.926930	0.020447	0.102909	161.617432	157.886024	12.654915	0.400400	24.399732	0.319492	209.053607	73017.294288	797689.230031	0.018219	41498.340716	3.491183	6.277261	22093.342476	0.087498	19.307114	10.877873	11414.354105	780.006357	15648.394006	8220.243289	9.913984	2.045468	0.993780	0.642208	0.482675	0.401385	0.361267	0.348674	0.360209	0.400029	0.483094	0.649687	1.023949	2.163664	10.822992	8980.354914	16756.589517	831.543810	17371.363187	18.087994	20.599879	0.099549	50393.929616	8.866458	4.052615	46438.633519	0.031876	3408936.726626	86149.074197	252.591170	1.234758	31.509153	0.535157	134.770336	230.500653	237.565797	1.605179	0.052742
0.9000	0.017519	0.017502	0.017471	0.017549	0.018401	0.047090	0.976996	0.019631	0.031489	0.013372	278.624204	0.042045	0.408200	0.012471	0.060391	9711942291.303446	6.895794	0.013433	0.241780	0.562754	21.620043	0.291464	1.815978	0.174214	27759.629569	394.420599	344.746293	190.168087	296.776518	2223.413873	0.013219	144.448653	9934.110249	70.052889	48.894168	32783.019588	6542.848050	23.728904	360.385202	0.156374	14.501959	312.773780	95.755455	0.031231	15.067388	28437081138.001148	0.427678	2.437632	25.021291	15.246555	5712.067252	0.030250	2.115860	0.666734	3667.588333	47.264578	4.385627	1.949519	1.283622	1.037153	0.970545	1.037806	1.288698	1.973655	4.506822	49.474657	3787.265963	0.788353	2.396876	0.034926	8513.061017	15.755090	28.189914	2.493254	0.699680	71386307447.079803	42.083097	0.048823	102.413195	337.766829	71.507982	0.849063	410.869290	27.617648	61254.130583	40360.042569	652.815336	406.044957	13585.204792	3501.242962	0.030879
0.9100	0.018251	0.018534	0.018435	0.020097	0.016945	0.018442	0.038177	0.015356	0.041355	1.441970	44.104194	0.382683	18.993570	0.011886	0.035549	363.565492	0.018381	0.524822	0.011173	0.013096	1201.919671	0.079945	3.882654	0.095308	0.012108	0.370359	8.251484	225571.136005	76955306.271914	427.195066	0.012836	18.186824	4639165013.270346	16848.632141	997.181999	0.080966	0.042582	38.212751	50.129898	54.956713	625.292504	8.003717	0.073755	0.988038	0.043677	808.973328	94.675759	0.171393	66272.387331	20.755772	652.926072	34.202434	336.956550	11.635691	381.224338	385.221090	0.074440	11.032511	60.511598	36.185105	22.117829	36.340867	60.872815	11.353421	0.077550	383.549131	377.534450	11.491502	330.944758	49.586558	1036.000317	23.258731	64774.013739	0.182003	93.014215	2257.156789	0.079738	2.678445	0.088563	8.249018	3523.920842	57.988679	62.492334	41.890563	0.061584	0.713673	1186.610983	365704.152223	5911124549.833898	619.905183	0.029667
0.9200	0.019190	0.019628	805193.919580	0.174053	5.454861	89.105941	0.169170	0.015274	2.914124	1411.597307	0.013867	0.196588	0.139925	0.041603	194.043185	0.011507	0.432134	4.333610	0.295331	125.093170	27.940818	0.053276	0.934134	0.011992	1.006999	1.961201	1.121019	0.012856	0.012533	0.032972	0.043843	0.044573	0.152878	0.019828	1.039556	90.299490	1206.938521	1.248208	0.647392	0.250974	114.403096	73.144735	744.152664	3.910031	0.979320	0.020149	459.641092	26.256285	1.705653	1.383034	0.037708	1781794.494124	83.239403	0.132542	14.748854	346720.380910	35114.898013	1032.053881	2401718928.592005	58.617654	1024.423053	58.346454	2490475692.184093	1018.822978	34246.428414	335694.881102	17.906269	0.136448	116.833009	1683048.489191	0.050713	2.569847	2.329924	24.527397	1245.160746	0.030767	2.319427	16.437359	715.964261	374.645768	174.931773	0.348182	2.434350	1.313488	1277.283577	100.395187	2.801455	0.035806	0.184737	0.090946	0.103945
0.9300	0.020395	2.917333	0.081322	0.036216	0.024266	2.288241	0.376768	0.019207	0.211090	0.100042	0.030503	16708530.530920	3659.951062	0.025780	790.496590	853.121332	393.041839	0.025402	0.477286	0.012773	1.458334	3.786133	4.017501	537738.597373	0.016188	20.024544	0.100351	1.579726	0.374473	829.770975	0.035526	10.262445	98.296287	0.316754	1.642805	14.324208	1028.305601	3622113008.983930	0.559102	4.099058	0.727736	0.034259	0.255444	0.064938	137191.654633	1031.385789	1336.391456	0.187168	1439132.457037	6967210322.358042	6.325358	1.211269	119.522466	0.197212	24.576104	286.378881	2.479474	64.242273	118.756504	94258.480755	0.026430	93212.975520	124.219550	62.173398	2.650938	339.514213	30.452039	0.253100	110.132274	1.935497	5.820506	6301535316.373014	1297643.808189	0.238412	4176.410101	3759.868620	124204.169463	0.110252	1.392238	0.048751	3.675906	10.827436	7.520005	3534405430.711301	1023.758694	44.129804	1.830434	2.442582	108.540883	1024.193322	0.083709
0.9400	0.022003	0.021838	2.830058	6.746824	0.020434	177.462531	0.017321	0.019487	0.108916	931173.083699	0.132069	0.097657	0.037198	0.290905	0.016602	3483462.852544	0.049079	0.083339	0.012375	0.011397	0.259872	0.013798	4.122225	0.400677	0.265682	0.030384	126.138282	0.217791	0.056022	44.725870	0.016425	0.213988	101.341142	0.018981	2.426632	7.148988	0.022414	0.091517	3.541797	1.371247	61.607840	0.184377	0.145596	0.047084	0.053192	696822394.542395	0.152188	0.484490	0.484340	17.797901	0.748270	8040871.176377	30.810681	0.305013	0.030176	127546.174945	0.206692	11692.215194	3615.987569	0.047065	28.448650	0.045808	3806.147673	11183.183213	0.218760	118223.281829	0.031487	0.340393	27.648630	14444672.028181	1.435114	15.508790	0.543286	1.486908	0.164384	601769472.523509	0.154673	0.221414	0.140888	0.177491	54.732858	1.263493	9.655703	0.665004	0.380740	6.822841	163.457018	0.299919	103.922784	50.902875	0.040078
0.9500	0.024177	0.044864	0.184687	6.044223	0.440488	0.060166	0.819171	14.109078	12.836215	115.064266	17164.495540	26.415528	0.098683	1.429000	1626.674155	4.814420	804.103577	0.013542	0.011567	2.143012	0.775751	0.147823	0.011028	1.119075	0.011270	0.458321	1043906.130322	0.190807	5.224823	11.418151	1042.569467	5426.155558	0.090793	23.731276	7266.361865	144.006945	0.014911	0.052431	0.015752	19.857746	0.101754	0.312892	0.134851	0.307983	93814.433130	563.507711	1263.964784	186.457442	0.171489	63.536843	62783.697832	661.516248	121.366800	1094.254262	24.695395	5.572446	283.054564	1881.487601	173.545574	200.355167	8794.474032	196.281579	182.977177	2100.337765	261.676066	6.052029	34.389059	1068.775159	212.915312	1328.307921	145603.322387	171.845496	0.488198	155.374962	5757.279215	466.814735	77730.494242	0.269136	0.130739	4.041682	1.349583	16.724216	0.029685	1.550636	0.029907	128.425609	1225197.873713	22.326361	5.667157	5313.411868	2069.946484
0.9600	0.027430	0.079673	0.326956	0.025136	0.022818	84420.008280	7.398071	0.027306	0.367033	0.015460	8.281544	0.020062	0.371866	1.458636	0.017967	0.019825	5.336496	0.039980	3.054320	243.752935	0.011726	83.763542	0.020085	1.037653	0.293993	46.277481	0.011574	0.020210	7.889876	104.303350	0.033374	0.409252	2003.260760	0.272553	0.014129	0.139903	29.258220	0.266975	0.131873	7394.726280	0.017347	33.328898	1.613729	0.026587	413.346909	0.609753	0.311406	127.296437	26.431866	0.426374	20.380331	0.137428	19.201901	0.373333	1695.142691	3087137.984944	0.038769	0.585603	202.205755	182.528867	0.162159	188.788016	218.113134	0.548045	0.035720	4192566.229037	1483.111274	0.400487	18.122897	0.125413	53.375200	0.386594	21.583638	101.614426	0.264681	0.497556	326.517248	0.096428	6.331420	405.741892	0.032952	5910.172879	0.128722	1.475981	24.128160	50.962922	0.030146	0.269976	1759.900715	99.350792	0.059944
0.9700	0.032886	0.204635	26.062223	0.041110	0.032923	0.023188	99.361463	4.509176	1.516303	21.850969	1848.710110	0.030040	1.113576	2.945765	0.042959	3.458765	1.023856	32.384692	1123.197138	0.397424	1065.892830	13366831349.617344	0.013953	1.632747	1960.049382	0.015261	0.055035	0.138656	0.077879	15601.104965	0.169905	78.967242	5.909344	0.362299	0.139157	0.347127	129308.879857	0.019527	0.016427	101438891.106442	22.251791	0.023246	48.008885	3.020731	0.171823	9.043274	0.695864	1.079886	0.642551	1.156996	2313.547278	2119.508398	167.916847	23.950025	17264.926280	0.217764	0.386984	5.868552	10352.114919	393.308139	0.989958	409.946905	11413.626274	5.499628	0.489810	0.194201	14749.973852	49.153459	138.006111	1711.096584	8086.826121	0.905759	3.372812	7.518499	0.586909	12.688131	1.879107	51.548496	1631.441902	0.516583	1341.294404	15797147390.905914	0.036284	1.793471	99430.846962	0.303195	0.176152	0.412857	4.742637	13471.319141	0.286369
0.9800	0.043674	247.836579	0.038754	0.035786	0.030990	0.024860	0.190163	7.554546	0.036269	7356.059360	0.038842	0.608538	31280.269106	17.487599	0.044311	158.548323	0.073410	0.014820	566.378637	0.140832	0.039007	413.344377	0.216532	0.821768	226315.286523	172.429054	1.497917	0.104583	0.105039	0.023509	0.709441	0.114515	0.013673	4.251059	66.415261	7624.317657	750.524053	2.175073	0.016838	0.016841	0.038075	5.100898	4.300415	0.023249	0.230885	7123.864185	0.031894	849.066963	5856.635425	0.176840	1.468840	231840.853909	0.379710	800.509029	23.045459	0.469888	0.727735	1.123226	0.059473	303557.114914	35.542894	319437.085540	0.043194	1.073242	0.699682	0.406145	19.270043	652.716909	0.401535	194828.055458	1.128367	1.369811	64206.863418	628.530330	0.083697	5157.297764	0.257588	0.035810	666.516569	3.627397	0.068491	412.506533	0.206989	2.317077	201112.380968	5503.680674	48.199915	3.106410	0.107950	0.111181	1.079848
0.9900	0.083891	0.070994	0.098411	0.062408	8.248610	174592.664851	1.215029	34088.117668	39.114666	4162.963404	3.161228	0.014720	0.162225	0.036193	3.423467	0.074396	0.090250	0.109301	349.762908	0.633949	0.101188	0.065300	5.793636	0.149799	800.643255	0.104540	0.179609	32.964320	0.351539	104.049808	0.885318	35.388060	0.073289	1.147156	0.015514	0.018043	13.176404	3.813167	170.522836	0.840480	2.846119	3.559984	0.460487	0.047135	1.525331	2.034235	0.372199	1.068849	0.886518	0.082175	0.850519	575.874663	1672.098007	2869017.142208	1.013790	204605.306648	90.468991	8.034622	39.526340	0.286054	1.045373	0.196338	36.849599	7.200750	113.326220	757206.011091	3.884718	2277716.453307	1338.017688	7835.327787	5.669468	0.082784	0.830616	0.790728	4.222565	1.402498	1.085497	0.140506	325.493446	2.877539	1.941361	0.613371	113.868140	2.515518	614.458989	0.088718	0.166876	24.139656	0.318212	92.909172	1.209930


==> figures/Al/drag_anis_AlT800P47NT.dat <==
### B(beta,theta) for AlT800P47NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.004384	0.004384	0.004383	0.004383	0.004381	0.004380	0.004378	0.004376	0.004373	0.004371	0.004367	0.004364	0.004360	0.004357	0.004353	0.004349	0.004345	0.004341	0.004338	0.004335	0.004333	0.004331	0.004330	0.004330	0.004330	0.004332	0.004334	0.004337	0.004342	0.004347	0.004354	0.004361	0.004369	0.004377	0.004386	0.004396	0.004405	0.004415	0.004424	0.004433	0.004441	0.004449	0.004457	0.004463	0.004469	0.004473	0.004477	0.004480	0.004481	0.004482	0.004482	0.004481	0.004479	0.004476	0.004473	0.004469	0.004464	0.004459	0.004454	0.004449	0.004443	0.004437	0.004432	0.004426	0.004421	0.004416	0.004411	0.004407	0.004403	0.004399	0.004396	0.004393	0.004391	0.004389	0.004388	0.004387	0.004386	0.004386	0.004386	0.004386	0.004387	0.004388	0.004388	0.004389	0.004390	0.004391	0.004392	0.004393	0.004393	0.004393	0.004393
0.0200	0.004331	0.004330	0.004330	0.004329	0.004328	0.004327	0.004325	0.004323	0.004320	0.004317	0.004314	0.004311	0.004308	0.004304	0.004300	0.004296	0.004293	0.004289	0.004286	0.004283	0.004281	0.004279	0.004279	0.004278	0.004279	0.004281	0.004284	0.004288	0.004292	0.004298	0.004304	0.004312	0.004320	0.004328	0.004337	0.004347	0.004356	0.004366	0.004375	0.004384	0.004393	0.004401	0.004408	0.004415	0.004421	0.004425	0.004429	0.004432	0.004434	0.004435	0.004435	0.004434	0.004432	0.004430	0.004427	0.004423	0.004419	0.004414	0.004410	0.004404	0.004399	0.004394	0.004389	0.004383	0.004379	0.004374	0.004369	0.004365	0.004362	0.004358	0.004355	0.004353	0.004351	0.004349	0.004348	0.004347	0.004347	0.004347	0.004347	0.004348	0.004348	0.004349	0.004350	0.004351	0.004352	0.004353	0.004354	0.004354	0.004355	0.004355	0.004355
0.0300	0.004277	0.004277	0.004277	0.004276	0.004275	0.004273	0.004272	0.004270	0.004267	0.004265	0.004262	0.004258	0.004255	0.004251	0.004248	0.004244	0.004241	0.004237	0.004234	0.004232	0.004230	0.004228	0.004228	0.004228	0.004229	0.004230	0.004233	0.004237	0.004242	0.004248	0.004254	0.004262	0.004270	0.004279	0.004288	0.004297	0.004307	0.004317	0.004326	0.004335	0.004344	0.004352	0.004360	0.004367	0.004372	0.004377	0.004382	0.004385	0.004387	0.004388	0.004388	0.004388	0.004386	0.004384	0.004381	0.004378	0.004374	0.004370	0.004365	0.004360	0.004355	0.004350	0.004346	0.004341	0.004336	0.004332	0.004328	0.004324	0.004320	0.004317	0.004315	0.004313	0.004311	0.004310	0.004309	0.004308	0.004308	0.004308	0.004309	0.004309	0.004310	0.004311	0.004312	0.004314	0.004315	0.004316	0.004317	0.004318	0.004318	0.004319	0.004319
0.0400	0.004227	0.004227	0.004226	0.004225	0.004224	0.004223	0.004221	0.004219	0.004217	0.004214	0.004211	0.004208	0.004205	0.004201	0.004198	0.004194	0.004191	0.004188	0.004185	0.004182	0.004180	0.004179	0.004178	0.004178	0.004180	0.004182	0.004184	0.004188	0.004193	0.004199	0.004206	0.004213	0.004222	0.004230	0.004240	0.004249	0.004259	0.004269	0.004278	0.004287	0.004296	0.004305	0.004312	0.004319	0.004325	0.004330	0.004335	0.004338	0.004341	0.004342	0.004342	0.004342	0.004341	0.004339	0.004336	0.004333	0.004330	0.004326	0.004322	0.004317	0.004312	0.004308	0.004303	0.004299	0.004294	0.004290	0.004286	0.004283	0.004280	0.004277	0.004275	0.004273	0.004271	0.004270	0.004270	0.004269	0.004269	0.004270	0.004270	0.004271	0.004272	0.004274	0.004275	0.004276	0.004277	0.004278	0.004279	0.004280	0.004281	0.004281	0.004281
0.0500	0.004178	0.004178	0.004178	0.004177	0.004176	0.004174	0.004172	0.004170	0.004168	0.004165	0.004162	0.004159	0.004156	0.004152	0.004149	0.004145	0.004142	0.004139	0.004136	0.004133	0.004132	0.004130	0.004130	0.004130	0.004131	0.004133	0.004136	0.004140	0.004145	0.004151	0.004158	0.004165	0.004174	0.004183	0.004192	0.004202	0.004211	0.004221	0.004231	0.004240	0.004249	0.004258	0.004266	0.004273	0.004279	0.004284	0.004289	0.004292	0.004295	0.004296	0.004297	0.004297	0.004296	0.004295	0.004292	0.004290	0.004286	0.004283	0.004279	0.004275	0.004270	0.004266	0.004262	0.004258	0.004254	0.004250	0.004246	0.004243	0.004240	0.004238	0.004236	0.004234	0.004233	0.004232	0.004232	0.004232	0.004232	0.004233	0.004234	0.004235	0.004236	0.004237	0.004239	0.004240	0.004241	0.004243	0.004244	0.004245	0.004245	0.004246	0.004246
0.0600	0.004130	0.004130	0.004130	0.004129	0.004128	0.004126	0.004124	0.004122	0.004120	0.004117	0.004114	0.004111	0.004108	0.004104	0.004101	0.004097	0.004094	0.004091	0.004088	0.004086	0.004084	0.004082	0.004082	0.004082	0.004083	0.004086	0.004089	0.004093	0.004098	0.004104	0.004111	0.004118	0.004127	0.004135	0.004145	0.004155	0.004164	0.004174	0.004184	0.004193	0.004203	0.004211	0.004219	0.004226	0.004233	0.004238	0.004243	0.004246	0.004249	0.004251	0.004252	0.004252	0.004251	0.004250	0.004248	0.004245	0.004242	0.004239	0.004235	0.004231	0.004227	0.004223	0.004220	0.004216	0.004212	0.004209	0.004205	0.004203	0.004200	0.004198	0.004196	0.004195	0.004194	0.004193	0.004193	0.004193	0.004194	0.004195	0.004196	0.004197	0.004198	0.004200	0.004201	0.004203	0.004204	0.004206	0.004207	0.004208	0.004208	0.004209	0.004209
0.0700	0.004084	0.004084	0.004083	0.004082	0.004081	0.004080	0.004078	0.004076	0.004073	0.004071	0.004068	0.004064	0.004061	0.004058	0.004054	0.004051	0.004047	0.004044	0.004042	0.004039	0.004037	0.004036	0.004036	0.004036	0.004037	0.004040	0.004043	0.004047	0.004052	0.004058	0.004065	0.004073	0.004081	0.004090	0.004099	0.004109	0.004119	0.004129	0.004138	0.004148	0.004157	0.004166	0.004174	0.004181	0.004187	0.004193	0.004198	0.004202	0.004205	0.004207	0.004208	0.004208	0.004208	0.004207	0.004205	0.004203	0.004200	0.004197	0.004194	0.004190	0.004187	0.004183	0.004179	0.004176	0.004173	0.004169	0.004167	0.004164	0.004162	0.004160	0.004158	0.004157	0.004157	0.004156	0.004157	0.004157	0.004158	0.004159	0.004160	0.004161	0.004163	0.004165	0.004166	0.004168	0.004169	0.004171	0.004172	0.004173	0.004174	0.004174	0.004174
0.0800	0.004040	0.004040	0.004040	0.004039	0.004038	0.004036	0.004034	0.004032	0.004030	0.004027	0.004024	0.004020	0.004017	0.004013	0.004010	0.004006	0.004003	0.004000	0.003997	0.003995	0.003993	0.003992	0.003991	0.003992	0.003993	0.003995	0.003998	0.004003	0.004008	0.004014	0.004021	0.004028	0.004037	0.004046	0.004055	0.004065	0.004075	0.004085	0.004095	0.004105	0.004114	0.004123	0.004131	0.004139	0.004145	0.004151	0.004156	0.004160	0.004163	0.004166	0.004167	0.004168	0.004168	0.004167	0.004165	0.004164	0.004161	0.004158	0.004155	0.004152	0.004149	0.004146	0.004142	0.004139	0.004136	0.004133	0.004131	0.004129	0.004127	0.004125	0.004124	0.004123	0.004123	0.004123	0.004123	0.004124	0.004125	0.004126	0.004128	0.004129	0.004131	0.004133	0.004135	0.004136	0.004138	0.004139	0.004141	0.004142	0.004143	0.004143	0.004143
0.0900	0.003998	0.003998	0.003997	0.003996	0.003995	0.003993	0.003991	0.003989	0.003987	0.003984	0.003980	0.003977	0.003974	0.003970	0.003966	0.003963	0.003959	0.003956	0.003953	0.003951	0.003949	0.003948	0.003947	0.003948	0.003949	0.003951	0.003955	0.003959	0.003964	0.003970	0.003977	0.003985	0.003993	0.004002	0.004012	0.004022	0.004032	0.004042	0.004052	0.004061	0.004071	0.004080	0.004088	0.004095	0.004102	0.004108	0.004113	0.004118	0.004121	0.004123	0.004125	0.004126	0.004126	0.004126	0.004124	0.004123	0.004121	0.004118	0.004116	0.004113	0.004110	0.004107	0.004104	0.004101	0.004098	0.004096	0.004093	0.004091	0.004090	0.004089	0.004088	0.004087	0.004087	0.004087	0.004088	0.004089	0.004090	0.004091	0.004093	0.004095	0.004097	0.004099	0.004101	0.004103	0.004104	0.004106	0.004107	0.004109	0.004109	0.004110	0.004110
0.1000	0.003954	0.003954	0.003953	0.003952	0.003951	0.003949	0.003947	0.003945	0.003942	0.003939	0.003936	0.003933	0.003929	0.003926	0.003922	0.003918	0.003915	0.003912	0.003909	0.003906	0.003904	0.003903	0.003903	0.003903	0.003905	0.003907	0.003910	0.003914	0.003920	0.003926	0.003933	0.003941	0.003949	0.003958	0.003968	0.003978	0.003988	0.003998	0.004008	0.004018	0.004027	0.004036	0.004045	0.004052	0.004059	0.004065	0.004071	0.004075	0.004079	0.004081	0.004083	0.004084	0.004085	0.004085	0.004084	0.004082	0.004081	0.004078	0.004076	0.004073	0.004071	0.004068	0.004065	0.004063	0.004060	0.004058	0.004056	0.004055	0.004054	0.004053	0.004052	0.004052	0.004052	0.004053	0.004054	0.004055	0.004056	0.004058	0.004060	0.004062	0.004064	0.004066	0.004068	0.004070	0.004072	0.004074	0.004075	0.004077	0.004077	0.004078	0.004078
0.1100	0.003915	0.003915	0.003914	0.003913	0.003912	0.003910	0.003908	0.003906	0.003903	0.003900	0.003896	0.003893	0.003889	0.003885	0.003881	0.003878	0.003874	0.003871	0.003868	0.003865	0.003863	0.003862	0.003861	0.003862	0.003863	0.003865	0.003868	0.003873	0.003878	0.003884	0.003891	0.003899	0.003907	0.003916	0.003926	0.003936	0.003946	0.003956	0.003966	0.003976	0.003986	0.003995	0.004003	0.004011	0.004018	0.004024	0.004030	0.004035	0.004038	0.004041	0.004043	0.004044	0.004045	0.004045	0.004044	0.004043	0.004042	0.004040	0.004038	0.004036	0.004033	0.004031	0.004029	0.004026	0.004024	0.004022	0.004021	0.004019	0.004019	0.004018	0.004018	0.004018	0.004018	0.004019	0.004020	0.004022	0.004023	0.004025	0.004027	0.004030	0.004032	0.004034	0.004037	0.004039	0.004041	0.004043	0.004044	0.004045	0.004046	0.004047	0.004047
0.1200	0.003876	0.003876	0.003875	0.003874	0.003873	0.003871	0.003869	0.003866	0.003863	0.003860	0.003857	0.003853	0.003849	0.003845	0.003841	0.003837	0.003834	0.003830	0.003827	0.003825	0.003823	0.003821	0.003821	0.003821	0.003822	0.003825	0.003828	0.003832	0.003837	0.003843	0.003850	0.003858	0.003867	0.003876	0.003885	0.003895	0.003906	0.003916	0.003926	0.003936	0.003945	0.003955	0.003963	0.003971	0.003978	0.003985	0.003990	0.003995	0.003999	0.004002	0.004004	0.004006	0.004007	0.004007	0.004006	0.004006	0.004004	0.004003	0.004001	0.003999	0.003997	0.003995	0.003993	0.003991	0.003989	0.003988	0.003987	0.003986	0.003985	0.003985	0.003985	0.003985	0.003986	0.003987	0.003988	0.003990	0.003992	0.003994	0.003997	0.003999	0.004001	0.004004	0.004006	0.004009	0.004011	0.004013	0.004014	0.004016	0.004017	0.004017	0.004017
0.1300	0.003841	0.003840	0.003840	0.003839	0.003837	0.003835	0.003833	0.003830	0.003827	0.003823	0.003820	0.003816	0.003812	0.003807	0.003803	0.003799	0.003795	0.003792	0.003788	0.003786	0.003784	0.003782	0.003782	0.003782	0.003783	0.003785	0.003788	0.003792	0.003797	0.003804	0.003811	0.003818	0.003827	0.003836	0.003846	0.003856	0.003866	0.003876	0.003887	0.003897	0.003906	0.003916	0.003924	0.003932	0.003939	0.003946	0.003951	0.003956	0.003961	0.003964	0.003966	0.003968	0.003969	0.003970	0.003970	0.003969	0.003968	0.003967	0.003966	0.003964	0.003962	0.003960	0.003959	0.003957	0.003956	0.003954	0.003953	0.003953	0.003952	0.003952	0.003953	0.003953	0.003954	0.003956	0.003957	0.003959	0.003962	0.003964	0.003966	0.003969	0.003972	0.003974	0.003977	0.003980	0.003982	0.003984	0.003986	0.003987	0.003988	0.003989	0.003989
0.1400	0.003805	0.003804	0.003804	0.003803	0.003801	0.003799	0.003796	0.003794	0.003790	0.003787	0.003783	0.003779	0.003774	0.003770	0.003766	0.003761	0.003757	0.003754	0.003750	0.003747	0.003745	0.003744	0.003743	0.003743	0.003744	0.003746	0.003749	0.003754	0.003759	0.003765	0.003772	0.003780	0.003788	0.003797	0.003807	0.003817	0.003827	0.003838	0.003848	0.003858	0.003868	0.003877	0.003886	0.003894	0.003901	0.003908	0.003914	0.003919	0.003924	0.003927	0.003930	0.003932	0.003933	0.003934	0.003934	0.003934	0.003933	0.003932	0.003931	0.003930	0.003928	0.003927	0.003925	0.003924	0.003923	0.003922	0.003921	0.003921	0.003921	0.003921	0.003922	0.003923	0.003924	0.003926	0.003928	0.003930	0.003932	0.003935	0.003938	0.003941	0.003943	0.003946	0.003949	0.003952	0.003954	0.003956	0.003958	0.003959	0.003961	0.003961	0.003961
0.1500	0.003770	0.003770	0.003769	0.003768	0.003766	0.003764	0.003761	0.003758	0.003754	0.003751	0.003746	0.003742	0.003738	0.003733	0.003728	0.003724	0.003720	0.003716	0.003712	0.003709	0.003707	0.003705	0.003704	0.003704	0.003705	0.003707	0.003710	0.003714	0.003720	0.003726	0.003733	0.003741	0.003749	0.003758	0.003768	0.003778	0.003789	0.003799	0.003809	0.003820	0.003830	0.003839	0.003848	0.003856	0.003864	0.003871	0.003877	0.003882	0.003887	0.003890	0.003893	0.003896	0.003897	0.003898	0.003899	0.003899	0.003898	0.003898	0.003897	0.003896	0.003895	0.003894	0.003892	0.003891	0.003891	0.003890	0.003889	0.003889	0.003889	0.003890	0.003891	0.003892	0.003894	0.003896	0.003898	0.003901	0.003903	0.003906	0.003909	0.003912	0.003915	0.003918	0.003921	0.003924	0.003927	0.003929	0.003931	0.003932	0.003933	0.003934	0.003934
0.1600	0.003736	0.003736	0.003735	0.003734	0.003732	0.003730	0.003727	0.003724	0.003720	0.003716	0.003712	0.003707	0.003702	0.003697	0.003693	0.003688	0.003683	0.003679	0.003675	0.003672	0.003669	0.003667	0.003666	0.003666	0.003667	0.003669	0.003672	0.003676	0.003681	0.003687	0.003694	0.003702	0.003710	0.003720	0.003729	0.003739	0.003750	0.003759	0.003770	0.003780	0.003790	0.003800	0.003809	0.003817	0.003825	0.003832	0.003838	0.003843	0.003848	0.003852	0.003855	0.003858	0.003859	0.003861	0.003861	0.003862	0.003862	0.003861	0.003860	0.003860	0.003859	0.003858	0.003857	0.003856	0.003856	0.003855	0.003855	0.003856	0.003856	0.003857	0.003858	0.003859	0.003861	0.003864	0.003866	0.003868	0.003871	0.003874	0.003878	0.003881	0.003884	0.003888	0.003891	0.003894	0.003896	0.003899	0.003901	0.003902	0.003903	0.003904	0.003904
0.1700	0.003701	0.003700	0.003699	0.003698	0.003696	0.003694	0.003691	0.003687	0.003683	0.003679	0.003675	0.003670	0.003665	0.003660	0.003655	0.003650	0.003645	0.003641	0.003637	0.003634	0.003631	0.003629	0.003628	0.003628	0.003629	0.003630	0.003633	0.003637	0.003642	0.003648	0.003655	0.003663	0.003671	0.003681	0.003690	0.003700	0.003711	0.003721	0.003731	0.003742	0.003752	0.003761	0.003770	0.003779	0.003786	0.003793	0.003800	0.003805	0.003810	0.003814	0.003818	0.003820	0.003822	0.003824	0.003825	0.003825	0.003825	0.003825	0.003825	0.003824	0.003823	0.003823	0.003822	0.003822	0.003821	0.003821	0.003822	0.003822	0.003822	0.003824	0.003825	0.003827	0.003829	0.003832	0.003834	0.003837	0.003840	0.003844	0.003847	0.003851	0.003853	0.003857	0.003860	0.003863	0.003866	0.003868	0.003870	0.003872	0.003873	0.003874	0.003874
0.1800	0.003673	0.003672	0.003671	0.003670	0.003668	0.003665	0.003662	0.003658	0.003654	0.003650	0.003645	0.003640	0.003635	0.003629	0.003624	0.003619	0.003614	0.003609	0.003605	0.003601	0.003598	0.003596	0.003595	0.003595	0.003595	0.003597	0.003600	0.003604	0.003609	0.003615	0.003622	0.003630	0.003638	0.003647	0.003657	0.003667	0.003678	0.003688	0.003699	0.003709	0.003719	0.003729	0.003738	0.003747	0.003755	0.003762	0.003769	0.003775	0.003780	0.003784	0.003787	0.003790	0.003792	0.003794	0.003795	0.003796	0.003796	0.003796	0.003796	0.003796	0.003796	0.003795	0.003795	0.003795	0.003795	0.003795	0.003796	0.003797	0.003798	0.003799	0.003801	0.003803	0.003805	0.003808	0.003811	0.003815	0.003818	0.003822	0.003825	0.003829	0.003833	0.003836	0.003840	0.003843	0.003846	0.003849	0.003851	0.003853	0.003854	0.003855	0.003855
0.1900	0.003642	0.003642	0.003641	0.003639	0.003637	0.003634	0.003631	0.003627	0.003623	0.003618	0.003613	0.003607	0.003602	0.003596	0.003591	0.003585	0.003580	0.003575	0.003571	0.003567	0.003564	0.003562	0.003560	0.003560	0.003560	0.003562	0.003565	0.003569	0.003574	0.003580	0.003586	0.003594	0.003603	0.003612	0.003622	0.003632	0.003643	0.003653	0.003664	0.003674	0.003685	0.003693	0.003703	0.003711	0.003720	0.003727	0.003734	0.003740	0.003745	0.003749	0.003753	0.003756	0.003759	0.003761	0.003762	0.003763	0.003764	0.003764	0.003764	0.003764	0.003764	0.003764	0.003764	0.003764	0.003765	0.003765	0.003766	0.003767	0.003769	0.003770	0.003773	0.003775	0.003778	0.003781	0.003784	0.003788	0.003791	0.003795	0.003799	0.003803	0.003807	0.003811	0.003815	0.003818	0.003821	0.003824	0.003826	0.003828	0.003829	0.003830	0.003830
0.2000	0.003608	0.003608	0.003607	0.003605	0.003603	0.003600	0.003596	0.003592	0.003587	0.003582	0.003577	0.003571	0.003569	0.003563	0.003557	0.003552	0.003546	0.003541	0.003536	0.003532	0.003529	0.003526	0.003525	0.003524	0.003525	0.003526	0.003529	0.003532	0.003537	0.003543	0.003550	0.003558	0.003566	0.003576	0.003585	0.003595	0.003606	0.003617	0.003627	0.003638	0.003648	0.003658	0.003667	0.003676	0.003684	0.003692	0.003698	0.003704	0.003710	0.003714	0.003718	0.003722	0.003724	0.003726	0.003728	0.003729	0.003730	0.003730	0.003731	0.003731	0.003731	0.003731	0.003731	0.003732	0.003732	0.003733	0.003734	0.003736	0.003737	0.003739	0.003742	0.003744	0.003747	0.003751	0.003754	0.003758	0.003762	0.003766	0.003770	0.003775	0.003779	0.003783	0.003787	0.003790	0.003793	0.003796	0.003799	0.003801	0.003802	0.003803	0.003803
0.2100	0.003584	0.003584	0.003583	0.003581	0.003579	0.003576	0.003572	0.003567	0.003563	0.003557	0.003552	0.003546	0.003540	0.003533	0.003527	0.003521	0.003515	0.003510	0.003505	0.003501	0.003497	0.003494	0.003493	0.003492	0.003492	0.003494	0.003496	0.003498	0.003503	0.003509	0.003516	0.003524	0.003532	0.003542	0.003551	0.003562	0.003572	0.003583	0.003594	0.003604	0.003615	0.003625	0.003634	0.003643	0.003652	0.003659	0.003666	0.003673	0.003678	0.003683	0.003687	0.003691	0.003694	0.003696	0.003698	0.003699	0.003701	0.003701	0.003702	0.003703	0.003703	0.003704	0.003704	0.003705	0.003706	0.003707	0.003708	0.003710	0.003712	0.003714	0.003717	0.003720	0.003723	0.003727	0.003731	0.003735	0.003739	0.003744	0.003748	0.003753	0.003757	0.003761	0.003766	0.003769	0.003773	0.003776	0.003778	0.003780	0.003782	0.003783	0.003783
0.2200	0.003555	0.003554	0.003553	0.003551	0.003548	0.003545	0.003541	0.003537	0.003531	0.003526	0.003520	0.003514	0.003507	0.003501	0.003494	0.003488	0.003484	0.003478	0.003473	0.003469	0.003465	0.003462	0.003460	0.003459	0.003459	0.003461	0.003463	0.003467	0.003472	0.003477	0.003484	0.003492	0.003501	0.003510	0.003520	0.003530	0.003541	0.003552	0.003562	0.003573	0.003584	0.003594	0.003603	0.003612	0.003621	0.003629	0.003636	0.003642	0.003648	0.003653	0.003657	0.003661	0.003664	0.003667	0.003669	0.003670	0.003672	0.003673	0.003674	0.003674	0.003675	0.003676	0.003676	0.003677	0.003678	0.003680	0.003682	0.003683	0.003686	0.003688	0.003691	0.003695	0.003698	0.003702	0.003706	0.003710	0.003715	0.003719	0.003724	0.003729	0.003733	0.003738	0.003742	0.003746	0.003750	0.003753	0.003755	0.003757	0.003759	0.003760	0.003760
0.2300	0.003533	0.003532	0.003531	0.003529	0.003526	0.003523	0.003518	0.003514	0.003508	0.003502	0.003496	0.003489	0.003483	0.003476	0.003469	0.003462	0.003456	0.003450	0.003444	0.003440	0.003436	0.003432	0.003430	0.003429	0.003429	0.003431	0.003433	0.003436	0.003441	0.003447	0.003454	0.003462	0.003470	0.003480	0.003489	0.003500	0.003511	0.003521	0.003532	0.003543	0.003553	0.003564	0.003573	0.003583	0.003591	0.003599	0.003607	0.003613	0.003619	0.003624	0.003629	0.003633	0.003636	0.003639	0.003641	0.003643	0.003644	0.003645	0.003647	0.003648	0.003648	0.003649	0.003650	0.003652	0.003653	0.003655	0.003657	0.003659	0.003661	0.003664	0.003668	0.003671	0.003675	0.003679	0.003684	0.003688	0.003693	0.003698	0.003703	0.003708	0.003713	0.003717	0.003722	0.003726	0.003730	0.003733	0.003736	0.003738	0.003740	0.003741	0.003741
0.2400	0.003505	0.003504	0.003503	0.003501	0.003498	0.003494	0.003490	0.003485	0.003479	0.003473	0.003466	0.003459	0.003452	0.003445	0.003438	0.003431	0.003424	0.003418	0.003412	0.003407	0.003402	0.003399	0.003397	0.003396	0.003395	0.003396	0.003399	0.003402	0.003407	0.003413	0.003419	0.003427	0.003436	0.003445	0.003455	0.003466	0.003476	0.003487	0.003498	0.003509	0.003519	0.003530	0.003540	0.003549	0.003558	0.003566	0.003573	0.003580	0.003586	0.003591	0.003596	0.003600	0.003603	0.003606	0.003608	0.003610	0.003612	0.003614	0.003615	0.003616	0.003617	0.003618	0.003619	0.003621	0.003622	0.003624	0.003626	0.003629	0.003632	0.003635	0.003638	0.003642	0.003646	0.003651	0.003655	0.003660	0.003665	0.003670	0.003676	0.003681	0.003686	0.003691	0.003695	0.003700	0.003704	0.003707	0.003710	0.003712	0.003714	0.003715	0.003715
0.2500	0.003482	0.003481	0.003480	0.003478	0.003475	0.003471	0.003466	0.003461	0.003455	0.003448	0.003441	0.003434	0.003426	0.003419	0.003411	0.003404	0.003397	0.003390	0.003384	0.003379	0.003374	0.003371	0.003368	0.003367	0.003367	0.003368	0.003370	0.003373	0.003377	0.003383	0.003390	0.003398	0.003406	0.003416	0.003426	0.003436	0.003447	0.003458	0.003469	0.003480	0.003491	0.003502	0.003512	0.003521	0.003530	0.003538	0.003546	0.003553	0.003559	0.003564	0.003569	0.003573	0.003577	0.003580	0.003582	0.003585	0.003587	0.003588	0.003590	0.003591	0.003593	0.003594	0.003595	0.003597	0.003599	0.003601	0.003604	0.003606	0.003610	0.003613	0.003617	0.003621	0.003625	0.003630	0.003635	0.003640	0.003646	0.003651	0.003657	0.003662	0.003668	0.003673	0.003678	0.003682	0.003686	0.003690	0.003693	0.003695	0.003697	0.003698	0.003698
0.2600	0.003459	0.003459	0.003458	0.003455	0.003452	0.003448	0.003443	0.003437	0.003431	0.003424	0.003417	0.003409	0.003401	0.003393	0.003385	0.003378	0.003370	0.003363	0.003357	0.003351	0.003346	0.003342	0.003340	0.003338	0.003338	0.003339	0.003341	0.003344	0.003349	0.003354	0.003361	0.003369	0.003378	0.003387	0.003397	0.003407	0.003418	0.003430	0.003441	0.003452	0.003463	0.003474	0.003484	0.003493	0.003502	0.003511	0.003519	0.003526	0.003532	0.003538	0.003543	0.003547	0.003551	0.003554	0.003556	0.003559	0.003561	0.003563	0.003565	0.003566	0.003568	0.003570	0.003571	0.003573	0.003576	0.003578	0.003581	0.003584	0.003587	0.003591	0.003595	0.003599	0.003604	0.003609	0.003615	0.003620	0.003626	0.003632	0.003637	0.003643	0.003649	0.003654	0.003659	0.003664	0.003668	0.003672	0.003675	0.003677	0.003679	0.003680	0.003681
0.2700	0.003436	0.003436	0.003434	0.003432	0.003428	0.003424	0.003419	0.003413	0.003406	0.003399	0.003391	0.003383	0.003375	0.003367	0.003358	0.003350	0.003342	0.003335	0.003328	0.003323	0.003317	0.003313	0.003310	0.003309	0.003308	0.003309	0.003311	0.003314	0.003318	0.003324	0.003331	0.003339	0.003348	0.003357	0.003367	0.003378	0.003389	0.003401	0.003412	0.003422	0.003434	0.003444	0.003455	0.003464	0.003474	0.003482	0.003490	0.003497	0.003504	0.003510	0.003515	0.003519	0.003523	0.003527	0.003530	0.003532	0.003534	0.003537	0.003538	0.003540	0.003542	0.003544	0.003546	0.003548	0.003550	0.003553	0.003556	0.003559	0.003563	0.003567	0.003571	0.003576	0.003581	0.003586	0.003592	0.003597	0.003603	0.003609	0.003615	0.003621	0.003627	0.003632	0.003638	0.003643	0.003647	0.003651	0.003654	0.003657	0.003659	0.003660	0.003660
0.2800	0.003417	0.003417	0.003415	0.003412	0.003409	0.003404	0.003399	0.003392	0.003386	0.003378	0.003370	0.003361	0.003353	0.003344	0.003335	0.003327	0.003319	0.003311	0.003304	0.003298	0.003293	0.003288	0.003285	0.003283	0.003282	0.003283	0.003285	0.003288	0.003293	0.003299	0.003305	0.003313	0.003322	0.003332	0.003342	0.003353	0.003364	0.003376	0.003387	0.003398	0.003409	0.003420	0.003431	0.003441	0.003450	0.003459	0.003467	0.003474	0.003481	0.003487	0.003492	0.003496	0.003500	0.003504	0.003507	0.003510	0.003512	0.003515	0.003517	0.003519	0.003521	0.003523	0.003525	0.003527	0.003530	0.003533	0.003536	0.003539	0.003543	0.003547	0.003552	0.003557	0.003562	0.003568	0.003574	0.003580	0.003586	0.003593	0.003599	0.003605	0.003611	0.003617	0.003623	0.003628	0.003633	0.003637	0.003640	0.003643	0.003645	0.003646	0.003646
0.2900	0.003395	0.003394	0.003393	0.003390	0.003386	0.003382	0.003376	0.003369	0.003362	0.003354	0.003346	0.003337	0.003328	0.003319	0.003310	0.003301	0.003292	0.003284	0.003277	0.003271	0.003265	0.003260	0.003257	0.003255	0.003254	0.003255	0.003257	0.003260	0.003264	0.003270	0.003277	0.003285	0.003294	0.003304	0.003314	0.003325	0.003337	0.003348	0.003360	0.003372	0.003383	0.003394	0.003405	0.003415	0.003424	0.003433	0.003441	0.003449	0.003456	0.003462	0.003467	0.003472	0.003476	0.003480	0.003484	0.003486	0.003489	0.003491	0.003493	0.003495	0.003498	0.003500	0.003502	0.003505	0.003508	0.003510	0.003513	0.003517	0.003522	0.003526	0.003531	0.003536	0.003542	0.003548	0.003554	0.003561	0.003567	0.003574	0.003581	0.003587	0.003594	0.003600	0.003606	0.003611	0.003616	0.003620	0.003624	0.003627	0.003629	0.003630	0.003630
0.3000	0.003375	0.003375	0.003373	0.003370	0.003366	0.003361	0.003355	0.003349	0.003341	0.003333	0.003324	0.003315	0.003305	0.003296	0.003286	0.003277	0.003268	0.003260	0.003252	0.003245	0.003239	0.003235	0.003231	0.003229	0.003228	0.003228	0.003230	0.003234	0.003238	0.003244	0.003251	0.003259	0.003268	0.003278	0.003289	0.003300	0.003311	0.003323	0.003335	0.003347	0.003358	0.003369	0.003380	0.003390	0.003400	0.003409	0.003417	0.003425	0.003432	0.003438	0.003444	0.003449	0.003453	0.003457	0.003460	0.003463	0.003466	0.003468	0.003471	0.003473	0.003475	0.003478	0.003480	0.003483	0.003486	0.003490	0.003493	0.003497	0.003502	0.003506	0.003512	0.003517	0.003523	0.003529	0.003537	0.003543	0.003550	0.003557	0.003564	0.003571	0.003578	0.003584	0.003590	0.003596	0.003601	0.003605	0.003609	0.003612	0.003614	0.003615	0.003616
0.3100	0.003355	0.003354	0.003353	0.003350	0.003346	0.003340	0.003334	0.003327	0.003319	0.003311	0.003301	0.003292	0.003282	0.003272	0.003262	0.003253	0.003243	0.003235	0.003227	0.003220	0.003214	0.003209	0.003205	0.003203	0.003201	0.003202	0.003204	0.003207	0.003211	0.003217	0.003224	0.003232	0.003242	0.003252	0.003262	0.003274	0.003285	0.003297	0.003309	0.003321	0.003333	0.003344	0.003355	0.003365	0.003375	0.003384	0.003393	0.003401	0.003408	0.003414	0.003420	0.003425	0.003429	0.003433	0.003436	0.003439	0.003442	0.003445	0.003447	0.003450	0.003452	0.003455	0.003458	0.003461	0.003464	0.003467	0.003471	0.003475	0.003480	0.003485	0.003491	0.003496	0.003503	0.003509	0.003516	0.003523	0.003530	0.003537	0.003545	0.003552	0.003559	0.003566	0.003572	0.003578	0.003583	0.003588	0.003591	0.003595	0.003597	0.003598	0.003599
0.3200	0.003336	0.003335	0.003333	0.003330	0.003326	0.003321	0.003314	0.003307	0.003299	0.003290	0.003280	0.003270	0.003260	0.003250	0.003239	0.003230	0.003220	0.003211	0.003203	0.003195	0.003189	0.003184	0.003180	0.003177	0.003176	0.003176	0.003178	0.003181	0.003186	0.003192	0.003199	0.003207	0.003216	0.003227	0.003237	0.003249	0.003261	0.003272	0.003284	0.003297	0.003308	0.003320	0.003331	0.003342	0.003352	0.003361	0.003370	0.003377	0.003385	0.003391	0.003397	0.003402	0.003407	0.003410	0.003414	0.003417	0.003420	0.003423	0.003425	0.003428	0.003431	0.003432	0.003435	0.003438	0.003442	0.003446	0.003450	0.003454	0.003459	0.003464	0.003470	0.003476	0.003483	0.003490	0.003497	0.003504	0.003512	0.003519	0.003527	0.003534	0.003542	0.003549	0.003555	0.003561	0.003567	0.003571	0.003575	0.003579	0.003580	0.003582	0.003582
0.3300	0.003321	0.003321	0.003319	0.003316	0.003311	0.003305	0.003299	0.003291	0.003282	0.003273	0.003263	0.003253	0.003242	0.003231	0.003221	0.003210	0.003200	0.003191	0.003182	0.003175	0.003168	0.003163	0.003158	0.003156	0.003155	0.003155	0.003156	0.003160	0.003164	0.003170	0.003178	0.003186	0.003196	0.003206	0.003217	0.003229	0.003241	0.003253	0.003266	0.003278	0.003290	0.003302	0.003314	0.003324	0.003335	0.003344	0.003353	0.003361	0.003369	0.003375	0.003381	0.003386	0.003391	0.003395	0.003399	0.003402	0.003405	0.003408	0.003411	0.003413	0.003416	0.003419	0.003422	0.003425	0.003429	0.003433	0.003437	0.003442	0.003447	0.003452	0.003459	0.003465	0.003472	0.003479	0.003486	0.003494	0.003502	0.003510	0.003517	0.003525	0.003533	0.003540	0.003547	0.003553	0.003559	0.003564	0.003568	0.003572	0.003574	0.003576	0.003576
0.3400	0.003304	0.003303	0.003301	0.003298	0.003293	0.003287	0.003280	0.003272	0.003263	0.003254	0.003243	0.003233	0.003221	0.003210	0.003199	0.003188	0.003178	0.003168	0.003159	0.003151	0.003144	0.003138	0.003134	0.003131	0.003129	0.003129	0.003131	0.003134	0.003139	0.003145	0.003153	0.003161	0.003171	0.003181	0.003193	0.003205	0.003217	0.003230	0.003242	0.003255	0.003267	0.003279	0.003291	0.003302	0.003312	0.003322	0.003331	0.003339	0.003347	0.003353	0.003359	0.003365	0.003370	0.003374	0.003378	0.003381	0.003384	0.003387	0.003390	0.003393	0.003395	0.003398	0.003401	0.003405	0.003408	0.003412	0.003417	0.003422	0.003427	0.003433	0.003439	0.003446	0.003453	0.003460	0.003468	0.003476	0.003484	0.003492	0.003501	0.003509	0.003517	0.003524	0.003531	0.003538	0.003544	0.003549	0.003554	0.003557	0.003560	0.003561	0.003562
0.3500	0.003288	0.003287	0.003285	0.003281	0.003277	0.003270	0.003263	0.003255	0.003245	0.003235	0.003225	0.003213	0.003202	0.003190	0.003179	0.003167	0.003157	0.003146	0.003137	0.003129	0.003122	0.003116	0.003111	0.003108	0.003107	0.003107	0.003109	0.003112	0.003117	0.003123	0.003131	0.003140	0.003149	0.003160	0.003172	0.003184	0.003197	0.003209	0.003222	0.003235	0.003248	0.003260	0.003271	0.003283	0.003293	0.003303	0.003312	0.003321	0.003328	0.003335	0.003342	0.003347	0.003352	0.003356	0.003360	0.003364	0.003366	0.003369	0.003372	0.003375	0.003378	0.003381	0.003384	0.003388	0.003392	0.003396	0.003401	0.003406	0.003411	0.003417	0.003424	0.003431	0.003438	0.003446	0.003454	0.003462	0.003471	0.003480	0.003488	0.003497	0.003505	0.003513	0.003520	0.003527	0.003534	0.003539	0.003544	0.003547	0.003550	0.003551	0.003552
0.3600	0.003273	0.003272	0.003270	0.003267	0.003261	0.003255	0.003248	0.003239	0.003229	0.003219	0.003208	0.003196	0.003184	0.003172	0.003160	0.003149	0.003137	0.003127	0.003117	0.003109	0.003102	0.003095	0.003091	0.003088	0.003086	0.003086	0.003088	0.003092	0.003097	0.003102	0.003110	0.003119	0.003129	0.003140	0.003152	0.003166	0.003179	0.003192	0.003205	0.003219	0.003231	0.003244	0.003256	0.003268	0.003278	0.003289	0.003298	0.003307	0.003314	0.003321	0.003327	0.003333	0.003335	0.003339	0.003343	0.003347	0.003349	0.003353	0.003356	0.003359	0.003362	0.003365	0.003368	0.003372	0.003376	0.003380	0.003385	0.003391	0.003397	0.003403	0.003409	0.003416	0.003424	0.003432	0.003441	0.003450	0.003459	0.003468	0.003477	0.003485	0.003497	0.003506	0.003514	0.003521	0.003527	0.003533	0.003538	0.003542	0.003544	0.003546	0.003547
0.3700	0.003254	0.003254	0.003251	0.003248	0.003242	0.003236	0.003228	0.003219	0.003209	0.003199	0.003187	0.003175	0.003163	0.003151	0.003139	0.003127	0.003115	0.003105	0.003095	0.003086	0.003078	0.003072	0.003068	0.003065	0.003063	0.003063	0.003065	0.003069	0.003074	0.003080	0.003088	0.003097	0.003108	0.003119	0.003131	0.003144	0.003157	0.003171	0.003184	0.003198	0.003211	0.003223	0.003236	0.003247	0.003258	0.003268	0.003278	0.003286	0.003294	0.003301	0.003308	0.003313	0.003318	0.003323	0.003327	0.003330	0.003334	0.003337	0.003340	0.003343	0.003346	0.003349	0.003352	0.003356	0.003360	0.003365	0.003370	0.003375	0.003381	0.003388	0.003395	0.003402	0.003410	0.003419	0.003428	0.003437	0.003446	0.003455	0.003465	0.003474	0.003483	0.003492	0.003500	0.003507	0.003514	0.003520	0.003525	0.003529	0.003532	0.003534	0.003534
0.3800	0.003244	0.003243	0.003241	0.003237	0.003232	0.003225	0.003217	0.003207	0.003197	0.003186	0.003174	0.003162	0.003149	0.003136	0.003124	0.003111	0.003100	0.003089	0.003078	0.003069	0.003062	0.003055	0.003051	0.003047	0.003046	0.003046	0.003048	0.003052	0.003057	0.003064	0.003072	0.003082	0.003093	0.003105	0.003118	0.003131	0.003145	0.003159	0.003173	0.003186	0.003200	0.003213	0.003226	0.003238	0.003249	0.003259	0.003269	0.003278	0.003286	0.003293	0.003299	0.003305	0.003310	0.003314	0.003318	0.003322	0.003325	0.003329	0.003332	0.003335	0.003338	0.003341	0.003345	0.003348	0.003353	0.003357	0.003363	0.003368	0.003374	0.003381	0.003388	0.003396	0.003405	0.003414	0.003421	0.003431	0.003441	0.003451	0.003461	0.003470	0.003480	0.003489	0.003497	0.003505	0.003512	0.003519	0.003524	0.003528	0.003531	0.003533	0.003534
0.3900	0.003232	0.003231	0.003229	0.003225	0.003219	0.003212	0.003204	0.003194	0.003183	0.003172	0.003160	0.003147	0.003134	0.003120	0.003107	0.003094	0.003082	0.003071	0.003060	0.003051	0.003043	0.003036	0.003031	0.003027	0.003025	0.003026	0.003028	0.003032	0.003037	0.003045	0.003053	0.003063	0.003075	0.003087	0.003100	0.003114	0.003128	0.003142	0.003156	0.003171	0.003185	0.003198	0.003211	0.003223	0.003235	0.003246	0.003256	0.003264	0.003273	0.003280	0.003286	0.003292	0.003297	0.003302	0.003306	0.003309	0.003313	0.003316	0.003319	0.003321	0.003324	0.003328	0.003331	0.003335	0.003340	0.003344	0.003350	0.003356	0.003362	0.003369	0.003377	0.003385	0.003394	0.003403	0.003413	0.003423	0.003433	0.003443	0.003453	0.003464	0.003474	0.003483	0.003492	0.003500	0.003508	0.003514	0.003520	0.003524	0.003527	0.003529	0.003530
0.4000	0.003215	0.003214	0.003212	0.003207	0.003202	0.003194	0.003186	0.003176	0.003165	0.003153	0.003140	0.003127	0.003114	0.003100	0.003087	0.003074	0.003061	0.003050	0.003039	0.003029	0.003021	0.003015	0.003010	0.003007	0.003005	0.003006	0.003008	0.003013	0.003019	0.003026	0.003035	0.003046	0.003058	0.003070	0.003084	0.003098	0.003113	0.003128	0.003143	0.003158	0.003172	0.003186	0.003199	0.003212	0.003224	0.003235	0.003245	0.003254	0.003262	0.003270	0.003277	0.003282	0.003288	0.003292	0.003296	0.003300	0.003303	0.003307	0.003310	0.003313	0.003316	0.003319	0.003323	0.003327	0.003331	0.003336	0.003342	0.003348	0.003355	0.003363	0.003371	0.003379	0.003388	0.003398	0.003408	0.003419	0.003429	0.003440	0.003451	0.003462	0.003472	0.003482	0.003491	0.003500	0.003508	0.003515	0.003521	0.003525	0.003529	0.003531	0.003531
0.4100	0.003209	0.003209	0.003206	0.003202	0.003196	0.003188	0.003179	0.003169	0.003158	0.003145	0.003132	0.003118	0.003104	0.003090	0.003076	0.003062	0.003050	0.003037	0.003026	0.003017	0.003008	0.003002	0.002997	0.002993	0.002992	0.002993	0.002995	0.003000	0.003006	0.003014	0.003023	0.003034	0.003046	0.003060	0.003074	0.003089	0.003104	0.003119	0.003135	0.003150	0.003165	0.003179	0.003193	0.003206	0.003218	0.003229	0.003239	0.003249	0.003257	0.003264	0.003271	0.003277	0.003282	0.003287	0.003291	0.003294	0.003297	0.003300	0.003303	0.003306	0.003309	0.003312	0.003315	0.003319	0.003324	0.003329	0.003334	0.003341	0.003348	0.003355	0.003363	0.003372	0.003382	0.003392	0.003402	0.003413	0.003425	0.003436	0.003447	0.003458	0.003469	0.003480	0.003489	0.003499	0.003507	0.003514	0.003520	0.003525	0.003529	0.003531	0.003531
0.4200	0.003200	0.003199	0.003196	0.003192	0.003186	0.003178	0.003169	0.003158	0.003146	0.003134	0.003120	0.003106	0.003092	0.003077	0.003063	0.003049	0.003036	0.003023	0.003012	0.003002	0.002993	0.002987	0.002982	0.002978	0.002977	0.002978	0.002981	0.002985	0.002992	0.003000	0.003010	0.003022	0.003034	0.003048	0.003063	0.003078	0.003094	0.003110	0.003126	0.003142	0.003157	0.003172	0.003186	0.003199	0.003211	0.003222	0.003233	0.003242	0.003251	0.003258	0.003265	0.003271	0.003276	0.003280	0.003284	0.003288	0.003291	0.003294	0.003297	0.003300	0.003303	0.003306	0.003310	0.003314	0.003319	0.003324	0.003330	0.003336	0.003343	0.003351	0.003359	0.003369	0.003378	0.003389	0.003400	0.003411	0.003422	0.003434	0.003446	0.003457	0.003469	0.003480	0.003490	0.003499	0.003508	0.003516	0.003522	0.003527	0.003531	0.003533	0.003534
0.4300	0.003189	0.003188	0.003185	0.003180	0.003174	0.003166	0.003156	0.003145	0.003133	0.003120	0.003106	0.003092	0.003077	0.003062	0.003047	0.003033	0.003020	0.003007	0.002995	0.002985	0.002976	0.002969	0.002964	0.002961	0.002960	0.002961	0.002964	0.002969	0.002976	0.002985	0.002995	0.003007	0.003021	0.003035	0.003050	0.003066	0.003082	0.003099	0.003115	0.003132	0.003147	0.003163	0.003177	0.003190	0.003203	0.003215	0.003226	0.003235	0.003244	0.003252	0.003258	0.003264	0.003269	0.003273	0.003277	0.003281	0.003284	0.003286	0.003289	0.003292	0.003295	0.003298	0.003302	0.003306	0.003310	0.003316	0.003321	0.003328	0.003335	0.003343	0.003352	0.003362	0.003372	0.003383	0.003394	0.003406	0.003419	0.003431	0.003443	0.003456	0.003468	0.003479	0.003490	0.003500	0.003509	0.003517	0.003524	0.003529	0.003533	0.003536	0.003537
0.4400	0.003181	0.003180	0.003177	0.003172	0.003166	0.003157	0.003148	0.003136	0.003124	0.003110	0.003096	0.003081	0.003066	0.003051	0.003035	0.003021	0.003007	0.002994	0.002982	0.002972	0.002963	0.002956	0.002951	0.002948	0.002947	0.002948	0.002952	0.002957	0.002963	0.002973	0.002984	0.002997	0.003011	0.003026	0.003042	0.003059	0.003075	0.003092	0.003109	0.003126	0.003142	0.003158	0.003173	0.003187	0.003200	0.003212	0.003223	0.003233	0.003242	0.003249	0.003256	0.003262	0.003267	0.003271	0.003275	0.003278	0.003281	0.003284	0.003286	0.003289	0.003292	0.003295	0.003299	0.003303	0.003307	0.003313	0.003319	0.003326	0.003334	0.003342	0.003351	0.003362	0.003372	0.003384	0.003396	0.003408	0.003421	0.003434	0.003447	0.003460	0.003473	0.003485	0.003497	0.003507	0.003517	0.003525	0.003532	0.003538	0.003542	0.003545	0.003546
0.4500	0.003164	0.003163	0.003160	0.003156	0.003149	0.003140	0.003130	0.003119	0.003106	0.003092	0.003078	0.003063	0.003047	0.003032	0.003016	0.003001	0.002987	0.002974	0.002962	0.002952	0.002943	0.002936	0.002931	0.002929	0.002928	0.002930	0.002934	0.002940	0.002948	0.002958	0.002970	0.002984	0.002999	0.003015	0.003032	0.003050	0.003068	0.003086	0.003104	0.003121	0.003138	0.003155	0.003170	0.003185	0.003198	0.003210	0.003221	0.003231	0.003240	0.003248	0.003255	0.003260	0.003265	0.003269	0.003273	0.003276	0.003279	0.003282	0.003284	0.003287	0.003290	0.003293	0.003297	0.003301	0.003306	0.003311	0.003317	0.003325	0.003333	0.003341	0.003351	0.003362	0.003373	0.003385	0.003398	0.003411	0.003425	0.003438	0.003452	0.003466	0.003479	0.003492	0.003504	0.003515	0.003526	0.003535	0.003542	0.003548	0.003553	0.003555	0.003556
0.4600	0.003166	0.003165	0.003162	0.003157	0.003150	0.003141	0.003131	0.003119	0.003106	0.003092	0.003077	0.003061	0.003045	0.003029	0.003013	0.002998	0.002983	0.002970	0.002958	0.002947	0.002938	0.002931	0.002926	0.002924	0.002924	0.002926	0.002930	0.002937	0.002946	0.002957	0.002969	0.002984	0.002999	0.003014	0.003031	0.003049	0.003068	0.003086	0.003105	0.003127	0.003145	0.003161	0.003177	0.003192	0.003206	0.003219	0.003230	0.003240	0.003249	0.003257	0.003263	0.003269	0.003274	0.003272	0.003276	0.003279	0.003281	0.003284	0.003286	0.003289	0.003292	0.003295	0.003298	0.003303	0.003307	0.003313	0.003319	0.003327	0.003335	0.003344	0.003354	0.003365	0.003377	0.003390	0.003403	0.003417	0.003431	0.003446	0.003460	0.003474	0.003488	0.003502	0.003515	0.003526	0.003537	0.003546	0.003554	0.003561	0.003565	0.003568	0.003569
0.4700	0.003152	0.003151	0.003147	0.003142	0.003135	0.003126	0.003116	0.003104	0.003090	0.003076	0.003060	0.003044	0.003028	0.003012	0.002996	0.002980	0.002965	0.002952	0.002940	0.002929	0.002920	0.002913	0.002909	0.002907	0.002907	0.002910	0.002915	0.002922	0.002931	0.002943	0.002957	0.002972	0.002989	0.003006	0.003025	0.003044	0.003064	0.003084	0.003103	0.003122	0.003140	0.003158	0.003174	0.003190	0.003204	0.003216	0.003228	0.003238	0.003247	0.003255	0.003261	0.003267	0.003271	0.003275	0.003279	0.003281	0.003284	0.003286	0.003288	0.003289	0.003292	0.003295	0.003298	0.003303	0.003308	0.003313	0.003320	0.003328	0.003337	0.003346	0.003357	0.003368	0.003381	0.003394	0.003408	0.003423	0.003438	0.003453	0.003469	0.003484	0.003499	0.003513	0.003527	0.003539	0.003551	0.003561	0.003569	0.003576	0.003581	0.003584	0.003585
0.4800	0.003145	0.003144	0.003141	0.003136	0.003128	0.003119	0.003108	0.003096	0.003082	0.003068	0.003052	0.003036	0.003019	0.003002	0.002986	0.002970	0.002955	0.002942	0.002929	0.002919	0.002910	0.002903	0.002899	0.002897	0.002898	0.002901	0.002906	0.002914	0.002925	0.002937	0.002951	0.002968	0.002985	0.003004	0.003023	0.003043	0.003064	0.003084	0.003105	0.003124	0.003143	0.003161	0.003178	0.003193	0.003208	0.003221	0.003232	0.003243	0.003251	0.003259	0.003266	0.003271	0.003275	0.003279	0.003282	0.003285	0.003287	0.003289	0.003291	0.003293	0.003295	0.003298	0.003302	0.003306	0.003311	0.003317	0.003324	0.003332	0.003341	0.003351	0.003362	0.003374	0.003387	0.003401	0.003416	0.003431	0.003447	0.003463	0.003479	0.003495	0.003511	0.003526	0.003541	0.003554	0.003566	0.003577	0.003586	0.003593	0.003598	0.003601	0.003602
0.4900	0.003135	0.003134	0.003130	0.003125	0.003118	0.003108	0.003097	0.003084	0.003070	0.003055	0.003039	0.003023	0.003006	0.002989	0.002973	0.002957	0.002942	0.002928	0.002916	0.002905	0.002897	0.002890	0.002886	0.002885	0.002886	0.002890	0.002896	0.002904	0.002916	0.002929	0.002944	0.002961	0.002980	0.002999	0.003020	0.003041	0.003062	0.003083	0.003104	0.003125	0.003144	0.003163	0.003180	0.003196	0.003211	0.003224	0.003236	0.003246	0.003255	0.003262	0.003269	0.003274	0.003278	0.003282	0.003285	0.003287	0.003289	0.003291	0.003292	0.003294	0.003297	0.003299	0.003303	0.003307	0.003312	0.003318	0.003325	0.003333	0.003343	0.003353	0.003365	0.003377	0.003391	0.003406	0.003421	0.003437	0.003454	0.003471	0.003488	0.003505	0.003521	0.003537	0.003552	0.003567	0.003579	0.003591	0.003600	0.003608	0.003613	0.003616	0.003617
0.5000	0.003131	0.003130	0.003127	0.003122	0.003114	0.003105	0.003093	0.003081	0.003066	0.003051	0.003035	0.003018	0.003001	0.002984	0.002967	0.002951	0.002936	0.002922	0.002910	0.002900	0.002891	0.002885	0.002881	0.002880	0.002882	0.002886	0.002893	0.002903	0.002914	0.002929	0.002945	0.002963	0.002982	0.003003	0.003025	0.003047	0.003069	0.003091	0.003113	0.003134	0.003154	0.003173	0.003191	0.003207	0.003222	0.003236	0.003248	0.003258	0.003267	0.003275	0.003281	0.003286	0.003290	0.003293	0.003296	0.003298	0.003300	0.003301	0.003303	0.003304	0.003307	0.003309	0.003313	0.003317	0.003322	0.003328	0.003335	0.003344	0.003353	0.003364	0.003376	0.003390	0.003404	0.003420	0.003436	0.003453	0.003471	0.003488	0.003506	0.003524	0.003542	0.003559	0.003575	0.003590	0.003604	0.003615	0.003626	0.003634	0.003639	0.003643	0.003644
0.5100	0.003121	0.003120	0.003116	0.003111	0.003103	0.003094	0.003082	0.003069	0.003055	0.003039	0.003023	0.003006	0.002988	0.002971	0.002954	0.002938	0.002922	0.002909	0.002896	0.002886	0.002878	0.002872	0.002869	0.002869	0.002871	0.002876	0.002884	0.002895	0.002908	0.002923	0.002940	0.002959	0.002980	0.003002	0.003025	0.003048	0.003071	0.003094	0.003117	0.003139	0.003160	0.003180	0.003198	0.003215	0.003231	0.003244	0.003256	0.003267	0.003276	0.003283	0.003289	0.003294	0.003298	0.003301	0.003303	0.003304	0.003306	0.003307	0.003308	0.003310	0.003312	0.003314	0.003318	0.003322	0.003327	0.003334	0.003341	0.003350	0.003360	0.003372	0.003384	0.003398	0.003414	0.003429	0.003447	0.003465	0.003483	0.003502	0.003521	0.003541	0.003559	0.003577	0.003594	0.003610	0.003625	0.003637	0.003648	0.003657	0.003663	0.003667	0.003668
0.5200	0.003116	0.003115	0.003112	0.003106	0.003098	0.003089	0.003077	0.003064	0.003049	0.003033	0.003017	0.002999	0.002982	0.002964	0.002947	0.002931	0.002916	0.002902	0.002890	0.002880	0.002872	0.002866	0.002864	0.002864	0.002867	0.002872	0.002881	0.002892	0.002906	0.002923	0.002941	0.002962	0.002984	0.003007	0.003031	0.003055	0.003079	0.003104	0.003127	0.003150	0.003172	0.003192	0.003211	0.003228	0.003244	0.003258	0.003270	0.003280	0.003289	0.003296	0.003302	0.003307	0.003310	0.003312	0.003314	0.003316	0.003317	0.003317	0.003318	0.003320	0.003321	0.003324	0.003327	0.003331	0.003336	0.003343	0.003350	0.003360	0.003370	0.003382	0.003395	0.003410	0.003426	0.003443	0.003461	0.003480	0.003500	0.003520	0.003540	0.003561	0.003580	0.003599	0.003618	0.003635	0.003650	0.003664	0.003675	0.003684	0.003691	0.003695	0.003696
0.5300	0.003106	0.003105	0.003101	0.003096	0.003088	0.003078	0.003066	0.003052	0.003037	0.003021	0.003005	0.002987	0.002970	0.002952	0.002934	0.002918	0.002903	0.002889	0.002877	0.002868	0.002860	0.002855	0.002853	0.002854	0.002858	0.002864	0.002874	0.002887	0.002902	0.002919	0.002939	0.002961	0.002985	0.003009	0.003034	0.003060	0.003086	0.003111	0.003136	0.003159	0.003182	0.003203	0.003222	0.003240	0.003256	0.003270	0.003282	0.003293	0.003301	0.003308	0.003314	0.003318	0.003321	0.003323	0.003325	0.003326	0.003326	0.003327	0.003327	0.003328	0.003330	0.003332	0.003335	0.003339	0.003344	0.003351	0.003359	0.003369	0.003380	0.003392	0.003406	0.003422	0.003438	0.003457	0.003476	0.003496	0.003517	0.003538	0.003560	0.003581	0.003602	0.003623	0.003642	0.003660	0.003676	0.003691	0.003703	0.003712	0.003720	0.003724	0.003725
0.5400	0.003104	0.003103	0.003100	0.003094	0.003086	0.003076	0.003064	0.003050	0.003035	0.003019	0.003002	0.002984	0.002966	0.002948	0.002931	0.002915	0.002900	0.002886	0.002874	0.002865	0.002858	0.002853	0.002852	0.002853	0.002858	0.002866	0.002877	0.002891	0.002907	0.002926	0.002948	0.002971	0.002996	0.003022	0.003048	0.003075	0.003102	0.003129	0.003155	0.003179	0.003203	0.003225	0.003245	0.003263	0.003279	0.003293	0.003305	0.003316	0.003324	0.003331	0.003336	0.003340	0.003343	0.003344	0.003345	0.003346	0.003346	0.003346	0.003346	0.003347	0.003348	0.003350	0.003353	0.003357	0.003363	0.003370	0.003378	0.003388	0.003400	0.003413	0.003428	0.003444	0.003462	0.003482	0.003502	0.003524	0.003546	0.003569	0.003592	0.003615	0.003637	0.003659	0.003680	0.003699	0.003717	0.003732	0.003745	0.003756	0.003763	0.003768	0.003770
0.5500	0.003093	0.003091	0.003088	0.003082	0.003074	0.003064	0.003052	0.003038	0.003023	0.003006	0.002989	0.002971	0.002953	0.002935	0.002918	0.002902	0.002886	0.002873	0.002861	0.002852	0.002845	0.002842	0.002841	0.002843	0.002849	0.002857	0.002869	0.002885	0.002903	0.002923	0.002946	0.002971	0.002993	0.003020	0.003047	0.003076	0.003103	0.003138	0.003165	0.003190	0.003215	0.003237	0.003258	0.003268	0.003284	0.003298	0.003311	0.003321	0.003329	0.003335	0.003349	0.003352	0.003354	0.003356	0.003356	0.003356	0.003355	0.003355	0.003355	0.003355	0.003356	0.003358	0.003361	0.003365	0.003370	0.003377	0.003386	0.003396	0.003409	0.003422	0.003438	0.003456	0.003466	0.003485	0.003507	0.003529	0.003553	0.003576	0.003601	0.003635	0.003659	0.003683	0.003705	0.003726	0.003745	0.003761	0.003775	0.003786	0.003794	0.003799	0.003801
0.5600	0.003092	0.003091	0.003088	0.003082	0.003073	0.003063	0.003051	0.003037	0.003022	0.003005	0.002988	0.002970	0.002952	0.002934	0.002916	0.002900	0.002885	0.002872	0.002860	0.002852	0.002846	0.002843	0.002843	0.002846	0.002853	0.002863	0.002877	0.002894	0.002913	0.002930	0.002955	0.002981	0.003008	0.003045	0.003075	0.003105	0.003135	0.003164	0.003193	0.003220	0.003244	0.003268	0.003289	0.003308	0.003325	0.003339	0.003352	0.003362	0.003367	0.003373	0.003377	0.003380	0.003382	0.003382	0.003382	0.003382	0.003381	0.003380	0.003379	0.003379	0.003379	0.003381	0.003372	0.003376	0.003382	0.003389	0.003398	0.003409	0.003422	0.003437	0.003466	0.003484	0.003504	0.003526	0.003550	0.003574	0.003600	0.003626	0.003653	0.003679	0.003705	0.003730	0.003754	0.003777	0.003797	0.003815	0.003830	0.003842	0.003851	0.003856	0.003858
0.5700	0.003077	0.003075	0.003072	0.003066	0.003058	0.003047	0.003035	0.003021	0.003006	0.002989	0.002972	0.002954	0.002938	0.002920	0.002903	0.002887	0.002872	0.002859	0.002848	0.002840	0.002835	0.002833	0.002834	0.002839	0.002847	0.002857	0.002872	0.002890	0.002912	0.002936	0.002963	0.002991	0.003024	0.003056	0.003088	0.003120	0.003152	0.003183	0.003211	0.003239	0.003266	0.003290	0.003312	0.003331	0.003349	0.003363	0.003375	0.003385	0.003393	0.003399	0.003402	0.003405	0.003406	0.003406	0.003405	0.003403	0.003402	0.003400	0.003399	0.003398	0.003399	0.003400	0.003403	0.003407	0.003413	0.003420	0.003430	0.003441	0.003455	0.003471	0.003489	0.003509	0.003530	0.003554	0.003579	0.003605	0.003633	0.003661	0.003690	0.003718	0.003746	0.003774	0.003800	0.003824	0.003846	0.003865	0.003882	0.003895	0.003904	0.003910	0.003912
0.5800	0.003081	0.003080	0.003076	0.003070	0.003061	0.003051	0.003038	0.003023	0.003008	0.002991	0.002973	0.002955	0.002937	0.002919	0.002901	0.002885	0.002870	0.002858	0.002847	0.002840	0.002835	0.002834	0.002836	0.002842	0.002852	0.002865	0.002882	0.002902	0.002926	0.002952	0.002981	0.003012	0.003045	0.003078	0.003112	0.003146	0.003180	0.003212	0.003243	0.003273	0.003300	0.003325	0.003348	0.003370	0.003387	0.003402	0.003414	0.003423	0.003430	0.003435	0.003438	0.003440	0.003440	0.003439	0.003437	0.003433	0.003430	0.003428	0.003426	0.003425	0.003425	0.003426	0.003427	0.003431	0.003437	0.003445	0.003455	0.003467	0.003482	0.003499	0.003518	0.003539	0.003562	0.003588	0.003615	0.003643	0.003673	0.003703	0.003734	0.003765	0.003795	0.003825	0.003853	0.003879	0.003903	0.003924	0.003942	0.003956	0.003967	0.003973	0.003975
0.5900	0.003078	0.003077	0.003073	0.003067	0.003058	0.003047	0.003035	0.003020	0.003004	0.002987	0.002969	0.002951	0.002932	0.002914	0.002897	0.002881	0.002866	0.002854	0.002844	0.002837	0.002833	0.002833	0.002837	0.002844	0.002855	0.002871	0.002890	0.002912	0.002938	0.002967	0.002999	0.003032	0.003067	0.003102	0.003138	0.003175	0.003210	0.003245	0.003278	0.003309	0.003337	0.003363	0.003386	0.003407	0.003424	0.003438	0.003450	0.003459	0.003466	0.003470	0.003473	0.003473	0.003472	0.003470	0.003468	0.003465	0.003461	0.003458	0.003456	0.003454	0.003453	0.003454	0.003456	0.003460	0.003466	0.003474	0.003485	0.003498	0.003513	0.003532	0.003552	0.003575	0.003600	0.003628	0.003657	0.003688	0.003720	0.003753	0.003787	0.003820	0.003854	0.003886	0.003917	0.003946	0.003972	0.003995	0.004014	0.004030	0.004042	0.004049	0.004051
0.6000	0.003077	0.003076	0.003072	0.003066	0.003057	0.003046	0.003033	0.003018	0.003002	0.002985	0.002967	0.002948	0.002930	0.002911	0.002894	0.002878	0.002864	0.002852	0.002843	0.002837	0.002834	0.002836	0.002841	0.002850	0.002863	0.002880	0.002902	0.002927	0.002956	0.002988	0.003022	0.003059	0.003097	0.003135	0.003175	0.003214	0.003252	0.003288	0.003323	0.003355	0.003385	0.003412	0.003436	0.003457	0.003474	0.003489	0.003500	0.003509	0.003515	0.003518	0.003519	0.003519	0.003517	0.003514	0.003510	0.003506	0.003501	0.003497	0.003493	0.003491	0.003490	0.003490	0.003492	0.003496	0.003503	0.003512	0.003523	0.003537	0.003554	0.003574	0.003596	0.003621	0.003648	0.003678	0.003710	0.003744	0.003779	0.003815	0.003852	0.003889	0.003926	0.003961	0.003995	0.004027	0.004055	0.004081	0.004103	0.004120	0.004132	0.004140	0.004143
0.6100	0.003073	0.003072	0.003068	0.003061	0.003053	0.003042	0.003029	0.003014	0.002998	0.002979	0.002961	0.002943	0.002924	0.002906	0.002889	0.002873	0.002860	0.002848	0.002840	0.002835	0.002833	0.002836	0.002843	0.002854	0.002869	0.002889	0.002913	0.002941	0.002973	0.003008	0.003047	0.003087	0.003128	0.003170	0.003212	0.003254	0.003295	0.003333	0.003370	0.003404	0.003435	0.003463	0.003488	0.003509	0.003527	0.003541	0.003552	0.003560	0.003565	0.003567	0.003568	0.003566	0.003563	0.003559	0.003554	0.003548	0.003543	0.003538	0.003533	0.003530	0.003528	0.003528	0.003530	0.003534	0.003541	0.003550	0.003562	0.003577	0.003595	0.003616	0.003641	0.003668	0.003698	0.003730	0.003765	0.003802	0.003841	0.003881	0.003921	0.003962	0.004003	0.004042	0.004079	0.004114	0.004146	0.004174	0.004198	0.004218	0.004232	0.004240	0.004243
0.6200	0.003073	0.003072	0.003068	0.003061	0.003053	0.003041	0.003028	0.003013	0.002996	0.002978	0.002960	0.002941	0.002922	0.002904	0.002887	0.002872	0.002858	0.002848	0.002840	0.002836	0.002836	0.002840	0.002849	0.002862	0.002880	0.002903	0.002930	0.002961	0.002997	0.003035	0.003077	0.003120	0.003165	0.003211	0.003256	0.003301	0.003344	0.003386	0.003425	0.003463	0.003495	0.003524	0.003550	0.003569	0.003586	0.003600	0.003611	0.003618	0.003622	0.003623	0.003622	0.003619	0.003614	0.003609	0.003602	0.003595	0.003589	0.003582	0.003577	0.003573	0.003570	0.003570	0.003571	0.003576	0.003582	0.003592	0.003605	0.003621	0.003641	0.003664	0.003690	0.003720	0.003753	0.003788	0.003827	0.003868	0.003910	0.003954	0.003999	0.004044	0.004089	0.004132	0.004174	0.004213	0.004248	0.004280	0.004307	0.004328	0.004344	0.004353	0.004356
0.6300	0.003071	0.003069	0.003065	0.003059	0.003050	0.003038	0.003025	0.003010	0.002993	0.002975	0.002957	0.002938	0.002919	0.002901	0.002885	0.002870	0.002857	0.002847	0.002841	0.002838	0.002840	0.002846	0.002857	0.002873	0.002894	0.002920	0.002951	0.002986	0.003026	0.003069	0.003114	0.003162	0.003211	0.003261	0.003310	0.003359	0.003405	0.003450	0.003491	0.003529	0.003563	0.003593	0.003619	0.003641	0.003658	0.003672	0.003681	0.003687	0.003690	0.003690	0.003687	0.003682	0.003676	0.003669	0.003661	0.003652	0.003644	0.003637	0.003630	0.003625	0.003622	0.003621	0.003623	0.003627	0.003635	0.003646	0.003660	0.003678	0.003699	0.003725	0.003754	0.003787	0.003823	0.003863	0.003906	0.003951	0.003998	0.004048	0.004098	0.004148	0.004198	0.004247	0.004294	0.004337	0.004377	0.004413	0.004443	0.004467	0.004485	0.004495	0.004499
0.6400	0.003080	0.003079	0.003075	0.003068	0.003059	0.003047	0.003033	0.003018	0.003001	0.002983	0.002964	0.002945	0.002926	0.002908	0.002891	0.002877	0.002865	0.002856	0.002850	0.002849	0.002852	0.002860	0.002874	0.002893	0.002918	0.002948	0.002983	0.003023	0.003067	0.003115	0.003165	0.003218	0.003272	0.003327	0.003381	0.003433	0.003483	0.003530	0.003574	0.003614	0.003650	0.003681	0.003708	0.003729	0.003746	0.003759	0.003767	0.003772	0.003772	0.003770	0.003766	0.003758	0.003750	0.003740	0.003730	0.003720	0.003710	0.003701	0.003693	0.003687	0.003683	0.003681	0.003683	0.003687	0.003695	0.003707	0.003723	0.003742	0.003765	0.003794	0.003826	0.003863	0.003903	0.003948	0.003995	0.004046	0.004099	0.004156	0.004212	0.004269	0.004326	0.004381	0.004434	0.004483	0.004528	0.004569	0.004603	0.004631	0.004651	0.004663	0.004667
0.6500	0.003080	0.003079	0.003075	0.003068	0.003058	0.003047	0.003033	0.003017	0.003000	0.002982	0.002963	0.002944	0.002925	0.002907	0.002891	0.002877	0.002866	0.002858	0.002854	0.002854	0.002860	0.002871	0.002888	0.002911	0.002940	0.002974	0.003014	0.003059	0.003109	0.003162	0.003219	0.003277	0.003337	0.003397	0.003456	0.003513	0.003567	0.003618	0.003665	0.003707	0.003744	0.003777	0.003803	0.003825	0.003841	0.003853	0.003859	0.003862	0.003861	0.003857	0.003850	0.003840	0.003830	0.003818	0.003805	0.003792	0.003780	0.003769	0.003760	0.003753	0.003748	0.003746	0.003747	0.003752	0.003761	0.003774	0.003791	0.003813	0.003840	0.003871	0.003907	0.003948	0.003994	0.004043	0.004097	0.004155	0.004216	0.004278	0.004342	0.004406	0.004470	0.004533	0.004593	0.004650	0.004702	0.004748	0.004787	0.004818	0.004841	0.004855	0.004860
0.6600	0.003087	0.003085	0.003081	0.003074	0.003065	0.003053	0.003039	0.003023	0.003005	0.002986	0.002967	0.002948	0.002930	0.002912	0.002896	0.002883	0.002873	0.002866	0.002864	0.002867	0.002875	0.002890	0.002910	0.002937	0.002971	0.003011	0.003057	0.003109	0.003165	0.003226	0.003289	0.003354	0.003420	0.003486	0.003551	0.003613	0.003672	0.003727	0.003777	0.003821	0.003860	0.003893	0.003920	0.003941	0.003956	0.003966	0.003971	0.003971	0.003968	0.003961	0.003951	0.003939	0.003925	0.003910	0.003895	0.003880	0.003866	0.003853	0.003842	0.003834	0.003828	0.003825	0.003827	0.003832	0.003842	0.003856	0.003876	0.003900	0.003930	0.003966	0.004006	0.004053	0.004104	0.004161	0.004221	0.004287	0.004355	0.004427	0.004500	0.004574	0.004648	0.004720	0.004790	0.004855	0.004915	0.004969	0.005014	0.005051	0.005078	0.005094	0.005099
0.6700	0.003094	0.003093	0.003088	0.003081	0.003072	0.003059	0.003045	0.003029	0.003011	0.002992	0.002973	0.002954	0.002935	0.002918	0.002903	0.002890	0.002881	0.002876	0.002876	0.002882	0.002893	0.002912	0.002937	0.002969	0.003009	0.003055	0.003108	0.003157	0.003220	0.003299	0.003371	0.003443	0.003517	0.003590	0.003661	0.003730	0.003794	0.003852	0.003906	0.003953	0.003993	0.004026	0.004053	0.004073	0.004087	0.004095	0.004097	0.004094	0.004087	0.004077	0.004063	0.004048	0.004030	0.003990	0.003972	0.003955	0.003939	0.003924	0.003911	0.003901	0.003895	0.003892	0.003893	0.003899	0.003910	0.003926	0.003947	0.003975	0.004008	0.004048	0.004093	0.004169	0.004228	0.004291	0.004361	0.004436	0.004515	0.004597	0.004682	0.004767	0.004853	0.004937	0.005018	0.005094	0.005165	0.005227	0.005280	0.005323	0.005355	0.005374	0.005380
0.6800	0.003099	0.003097	0.003093	0.003086	0.003076	0.003063	0.003049	0.003032	0.003014	0.002995	0.002976	0.002957	0.002938	0.002922	0.002907	0.002896	0.002888	0.002885	0.002888	0.002897	0.002912	0.002935	0.002961	0.002998	0.003044	0.003097	0.003167	0.003235	0.003308	0.003386	0.003467	0.003550	0.003633	0.003714	0.003793	0.003865	0.003935	0.003998	0.004055	0.004105	0.004146	0.004180	0.004206	0.004225	0.004236	0.004241	0.004240	0.004233	0.004222	0.004207	0.004190	0.004170	0.004148	0.004126	0.004104	0.004082	0.004062	0.004044	0.004029	0.004017	0.004009	0.004006	0.004007	0.004014	0.004026	0.004045	0.004070	0.004102	0.004142	0.004188	0.004241	0.004302	0.004370	0.004445	0.004525	0.004612	0.004704	0.004800	0.004898	0.004991	0.005091	0.005189	0.005284	0.005374	0.005456	0.005530	0.005593	0.005644	0.005681	0.005704	0.005711
0.6900	0.003114	0.003112	0.003108	0.003100	0.003090	0.003077	0.003062	0.003046	0.003027	0.003009	0.002989	0.002970	0.002952	0.002935	0.002922	0.002912	0.002906	0.002903	0.002908	0.002921	0.002942	0.002973	0.003011	0.003057	0.003112	0.003176	0.003248	0.003327	0.003412	0.003502	0.003594	0.003689	0.003769	0.003859	0.003946	0.004028	0.004121	0.004189	0.004250	0.004301	0.004344	0.004377	0.004402	0.004418	0.004426	0.004426	0.004421	0.004390	0.004374	0.004354	0.004331	0.004306	0.004279	0.004269	0.004242	0.004216	0.004193	0.004171	0.004153	0.004140	0.004130	0.004126	0.004128	0.004135	0.004150	0.004171	0.004201	0.004238	0.004283	0.004336	0.004399	0.004451	0.004529	0.004615	0.004708	0.004809	0.004915	0.005052	0.005168	0.005287	0.005406	0.005523	0.005637	0.005745	0.005844	0.005933	0.006011	0.006072	0.006117	0.006145	0.006154
0.7000	0.003120	0.003118	0.003114	0.003106	0.003096	0.003083	0.003068	0.003051	0.003033	0.003013	0.002992	0.002973	0.002956	0.002940	0.002928	0.002919	0.002916	0.002919	0.002928	0.002946	0.002972	0.003009	0.003055	0.003111	0.003177	0.003252	0.003337	0.003429	0.003528	0.003632	0.003738	0.003846	0.003952	0.004055	0.004153	0.004245	0.004328	0.004402	0.004466	0.004520	0.004562	0.004594	0.004616	0.004628	0.004632	0.004627	0.004615	0.004597	0.004574	0.004547	0.004517	0.004485	0.004452	0.004419	0.004386	0.004356	0.004328	0.004303	0.004282	0.004266	0.004255	0.004251	0.004253	0.004262	0.004279	0.004304	0.004338	0.004381	0.004434	0.004496	0.004569	0.004651	0.004743	0.004845	0.004956	0.005076	0.005203	0.005336	0.005475	0.005616	0.005758	0.005899	0.006036	0.006166	0.006286	0.006395	0.006488	0.006563	0.006617	0.006651	0.006664
0.7100	0.003133	0.003131	0.003126	0.003119	0.003108	0.003095	0.003079	0.003062	0.003044	0.003024	0.003005	0.002986	0.002969	0.002955	0.002944	0.002937	0.002937	0.002943	0.002958	0.002981	0.003015	0.003060	0.003116	0.003184	0.003264	0.003354	0.003455	0.003564	0.003681	0.003802	0.003927	0.004052	0.004174	0.004292	0.004403	0.004505	0.004596	0.004676	0.004744	0.004798	0.004840	0.004869	0.004886	0.004893	0.004889	0.004876	0.004855	0.004828	0.004796	0.004760	0.004721	0.004680	0.004639	0.004599	0.004560	0.004523	0.004489	0.004460	0.004435	0.004416	0.004404	0.004399	0.004402	0.004413	0.004433	0.004463	0.004503	0.004554	0.004617	0.004690	0.004776	0.004874	0.004983	0.005104	0.005237	0.005380	0.005533	0.005695	0.005862	0.006034	0.006208	0.006383	0.006551	0.006712	0.006861	0.006995	0.007110	0.007204	0.007272	0.007314	0.007329
0.7200	0.003148	0.003146	0.003141	0.003134	0.003123	0.003109	0.003093	0.003076	0.003057	0.003038	0.003018	0.003000	0.002983	0.002970	0.002961	0.002957	0.002960	0.002972	0.002993	0.003024	0.003068	0.003124	0.003194	0.003278	0.003375	0.003485	0.003608	0.003740	0.003880	0.004025	0.004172	0.004318	0.004461	0.004597	0.004723	0.004837	0.004938	0.005024	0.005095	0.005149	0.005188	0.005212	0.005222	0.005220	0.005206	0.005182	0.005150	0.005108	0.005064	0.005016	0.004965	0.004914	0.004862	0.004812	0.004764	0.004720	0.004680	0.004648	0.004619	0.004597	0.004583	0.004577	0.004581	0.004595	0.004619	0.004655	0.004703	0.004764	0.004838	0.004927	0.005029	0.005146	0.005278	0.005425	0.005586	0.005760	0.005947	0.006145	0.006352	0.006565	0.006781	0.006997	0.007208	0.007410	0.007599	0.007769	0.007918	0.008037	0.008125	0.008179	0.008197
0.7300	0.003163	0.003162	0.003157	0.003149	0.003138	0.003124	0.003108	0.003090	0.003071	0.003052	0.003033	0.003015	0.002999	0.002988	0.002981	0.002981	0.002989	0.003007	0.003036	0.003077	0.003133	0.003204	0.003292	0.003395	0.003515	0.003650	0.003799	0.003959	0.004128	0.004303	0.004480	0.004653	0.004820	0.004977	0.005121	0.005249	0.005360	0.005451	0.005522	0.005574	0.005607	0.005622	0.005621	0.005605	0.005577	0.005538	0.005490	0.005434	0.005371	0.005308	0.005243	0.005178	0.005114	0.005052	0.004994	0.004941	0.004892	0.004851	0.004817	0.004792	0.004776	0.004770	0.004775	0.004793	0.004822	0.004866	0.004924	0.004997	0.005086	0.005192	0.005316	0.005458	0.005617	0.005796	0.005993	0.006207	0.006438	0.006683	0.006940	0.007207	0.007477	0.007751	0.008019	0.008278	0.008520	0.008739	0.008929	0.009083	0.009198	0.009268	0.009292
0.7400	0.003188	0.003186	0.003181	0.003172	0.003161	0.003147	0.003130	0.003112	0.003093	0.003073	0.003054	0.003037	0.003023	0.003014	0.003010	0.003014	0.003028	0.003056	0.003097	0.003152	0.003225	0.003315	0.003426	0.003556	0.003708	0.003878	0.004066	0.004269	0.004480	0.004697	0.004913	0.005124	0.005326	0.005512	0.005679	0.005824	0.005945	0.006041	0.006111	0.006156	0.006177	0.006178	0.006159	0.006121	0.006071	0.006009	0.005938	0.005860	0.005778	0.005694	0.005609	0.005524	0.005443	0.005365	0.005293	0.005227	0.005169	0.005119	0.005078	0.005048	0.005029	0.005023	0.005030	0.005052	0.005089	0.005142	0.005213	0.005303	0.005412	0.005542	0.005694	0.005869	0.006068	0.006290	0.006536	0.006805	0.007097	0.007409	0.007741	0.008086	0.008440	0.008798	0.009152	0.009496	0.009816	0.010110	0.010366	0.010575	0.010730	0.010826	0.010858
0.7500	0.003218	0.003216	0.003211	0.003202	0.003191	0.003176	0.003159	0.003140	0.003121	0.003101	0.003082	0.003066	0.003053	0.003047	0.003048	0.003058	0.003081	0.003118	0.003172	0.003246	0.003342	0.003462	0.003607	0.003778	0.003974	0.004194	0.004435	0.004694	0.004962	0.005238	0.005509	0.005771	0.006017	0.006239	0.006434	0.006591	0.006721	0.006816	0.006877	0.006907	0.006907	0.006881	0.006832	0.006764	0.006681	0.006593	0.006489	0.006379	0.006265	0.006151	0.006039	0.005929	0.005826	0.005728	0.005638	0.005557	0.005485	0.005421	0.005372	0.005337	0.005316	0.005309	0.005319	0.005347	0.005393	0.005462	0.005550	0.005661	0.005796	0.005958	0.006147	0.006366	0.006615	0.006895	0.007210	0.007554	0.007930	0.008335	0.008767	0.009222	0.009693	0.010173	0.010652	0.011120	0.011564	0.011971	0.012327	0.012619	0.012837	0.012972	0.013018
0.7600	0.003241	0.003240	0.003234	0.003225	0.003213	0.003198	0.003180	0.003161	0.003142	0.003123	0.003105	0.003090	0.003081	0.003078	0.003085	0.003104	0.003138	0.003190	0.003265	0.003365	0.003493	0.003653	0.003846	0.004073	0.004334	0.004627	0.004948	0.005290	0.005644	0.006004	0.006356	0.006690	0.006996	0.007267	0.007495	0.007677	0.007810	0.007895	0.007935	0.007933	0.007893	0.007822	0.007724	0.007606	0.007471	0.007324	0.007172	0.007016	0.006860	0.006707	0.006558	0.006415	0.006281	0.006157	0.006043	0.005942	0.005854	0.005780	0.005721	0.005678	0.005653	0.005647	0.005661	0.005696	0.005755	0.005838	0.005948	0.006087	0.006257	0.006461	0.006700	0.006978	0.007296	0.007656	0.008060	0.008510	0.009006	0.009548	0.010129	0.010747	0.011394	0.012061	0.012734	0.013398	0.014034	0.014622	0.015140	0.015570	0.015891	0.016091	0.016158
0.7700	0.003265	0.003263	0.003257	0.003248	0.003236	0.003220	0.003203	0.003184	0.003164	0.003145	0.003129	0.003116	0.003110	0.003113	0.003128	0.003159	0.003209	0.003283	0.003387	0.003526	0.003702	0.003921	0.004187	0.004502	0.004864	0.005271	0.005717	0.006191	0.006683	0.007173	0.007648	0.008089	0.008483	0.008818	0.009084	0.009277	0.009399	0.009450	0.009439	0.009371	0.009258	0.009106	0.008925	0.008723	0.008508	0.008284	0.008058	0.007832	0.007613	0.007402	0.007202	0.007013	0.006838	0.006678	0.006534	0.006406	0.006296	0.006205	0.006134	0.006083	0.006054	0.006048	0.006068	0.006114	0.006189	0.006295	0.006434	0.006611	0.006827	0.007087	0.007394	0.007752	0.008166	0.008640	0.009176	0.009782	0.010454	0.011195	0.012004	0.012875	0.013800	0.014767	0.015758	0.016748	0.017709	0.018609	0.019412	0.020083	0.020589	0.020904	0.021011
0.7800	0.003305	0.003303	0.003297	0.003287	0.003274	0.003258	0.003240	0.003221	0.003201	0.003183	0.003168	0.003159	0.003158	0.003168	0.003195	0.003242	0.003316	0.003423	0.003571	0.003767	0.004019	0.004335	0.004721	0.005181	0.005716	0.006322	0.006987	0.007694	0.008421	0.009141	0.009825	0.010442	0.010970	0.011389	0.011689	0.011869	0.011932	0.011891	0.011759	0.011554	0.011291	0.010987	0.010655	0.010307	0.009954	0.009602	0.009259	0.008928	0.008612	0.008314	0.008037	0.007782	0.007548	0.007338	0.007151	0.006987	0.006848	0.006733	0.006645	0.006583	0.006549	0.006544	0.006571	0.006632	0.006729	0.006866	0.007047	0.007275	0.007556	0.007895	0.008299	0.008774	0.009328	0.009971	0.010707	0.011545	0.012492	0.013554	0.014733	0.016026	0.017426	0.018918	0.020476	0.022065	0.023638	0.025135	0.026494	0.027644	0.028521	0.029071	0.029258
0.7900	0.003348	0.003346	0.003339	0.003329	0.003316	0.003299	0.003281	0.003260	0.003241	0.003224	0.003212	0.003207	0.003213	0.003236	0.003280	0.003352	0.003463	0.003621	0.003839	0.004133	0.004515	0.005000	0.005604	0.006336	0.007200	0.008191	0.009290	0.010466	0.011672	0.012849	0.013936	0.014874	0.015616	0.016132	0.016415	0.016474	0.016333	0.016028	0.015594	0.015069	0.014484	0.013868	0.013242	0.012624	0.012024	0.011452	0.010913	0.010409	0.009943	0.009513	0.009122	0.008769	0.008452	0.008170	0.007923	0.007710	0.007530	0.007385	0.007273	0.007196	0.007156	0.007154	0.007192	0.007273	0.007401	0.007581	0.007818	0.008119	0.008491	0.008944	0.009487	0.010134	0.010897	0.011797	0.012842	0.014055	0.015453	0.017056	0.018877	0.020926	0.023206	0.025705	0.028392	0.031213	0.034087	0.036901	0.039518	0.041784	0.043542	0.044659	0.045042
0.8000	0.003382	0.003379	0.003373	0.003362	0.003348	0.003331	0.003313	0.003293	0.003275	0.003260	0.003252	0.003254	0.003271	0.003311	0.003382	0.003496	0.003666	0.003912	0.004257	0.004727	0.005357	0.006183	0.007247	0.008578	0.010205	0.012128	0.014321	0.016705	0.019160	0.021515	0.023593	0.025224	0.026313	0.026804	0.026732	0.026180	0.025260	0.024087	0.022756	0.021374	0.020006	0.018670	0.017409	0.016236	0.015158	0.014177	0.013289	0.012490	0.011773	0.011134	0.010565	0.010062	0.009616	0.009230	0.008896	0.008612	0.008377	0.008186	0.008044	0.007947	0.007899	0.007900	0.007954	0.008064	0.008237	0.008479	0.008797	0.009203	0.009708	0.010329	0.011083	0.011997	0.013090	0.014398	0.015957	0.017811	0.020009	0.022606	0.025660	0.029230	0.033367	0.038104	0.043426	0.049292	0.055610	0.062081	0.068383	0.074071	0.078636	0.081606	0.082638
0.8100	0.003438	0.003435	0.003429	0.003418	0.003403	0.003385	0.003366	0.003347	0.003330	0.003319	0.003316	0.003329	0.003364	0.003433	0.003550	0.003734	0.004015	0.004430	0.005030	0.005888	0.007098	0.008787	0.011115	0.014272	0.018460	0.023848	0.030474	0.038188	0.046444	0.054316	0.060644	0.064441	0.065304	0.063509	0.059778	0.054925	0.049643	0.044456	0.039550	0.035148	0.031271	0.027903	0.025001	0.022510	0.020375	0.018543	0.016971	0.015619	0.014455	0.013451	0.012586	0.011840	0.011196	0.010649	0.010184	0.009796	0.009478	0.009227	0.009039	0.008916	0.008856	0.008863	0.008940	0.009092	0.009329	0.009660	0.010098	0.010660	0.011368	0.012249	0.013342	0.014682	0.016328	0.018349	0.020835	0.023897	0.027680	0.032365	0.038177	0.045399	0.054366	0.065465	0.079101	0.095675	0.115282	0.137603	0.161972	0.186411	0.207991	0.223098	0.228561
0.8200	0.003498	0.003495	0.003488	0.003477	0.003462	0.003444	0.003424	0.003406	0.003392	0.003385	0.003393	0.003423	0.003489	0.003609	0.003810	0.004135	0.004647	0.005450	0.006702	0.008673	0.011821	0.016946	0.025509	0.040213	0.066540	0.115960	0.217220	0.458199	1.136382	2.950324	4.965974	3.633575	1.701092	0.812789	0.451412	0.282825	0.191392	0.136555	0.101502	0.078051	0.061869	0.050215	0.041639	0.035172	0.030192	0.026287	0.023177	0.020668	0.018622	0.016938	0.015542	0.014380	0.013410	0.012602	0.011928	0.011376	0.010933	0.010589	0.010336	0.010173	0.010098	0.010114	0.010226	0.010443	0.010776	0.011243	0.011869	0.012677	0.013714	0.015023	0.016677	0.018768	0.021422	0.024809	0.029170	0.034845	0.042328	0.052349	0.066016	0.085062	0.112274	0.152089	0.212798	0.308519	0.466089	0.742026	1.274121	2.466652	5.592932	13.106250	19.837757
0.8300	0.003548	0.003546	0.003538	0.003526	0.003511	0.003493	0.003474	0.003462	0.003452	0.003455	0.003480	0.003536	0.003657	0.003888	0.004274	0.004937	0.006086	0.008145	0.012033	0.020109	0.039833	0.103668	0.541983	0.459671	1.729655	3.495004	441.494742	0.129853	0.270620	383.047941	2.841315	229.532957	0.739674	0.225574	498.255021	6.281429	5.293848	2.054358	2.162604	0.520019	0.237656	0.141173	0.094730	0.068970	0.053076	0.042521	0.035129	0.029742	0.025694	0.022578	0.020135	0.018194	0.016636	0.015380	0.014367	0.013551	0.012911	0.012421	0.012068	0.011844	0.011747	0.011778	0.011945	0.012262	0.012749	0.013433	0.014355	0.015576	0.017162	0.019225	0.021917	0.025459	0.030176	0.036572	0.045444	0.058125	0.076972	0.106489	0.156212	0.249444	0.451073	1.065734	4.834400	4.450449	12.978749	18.961866	1877.776386	0.675276	1.897601	1205.530524	11.102035
0.8400	0.003633	0.003630	0.003622	0.003609	0.003593	0.003575	0.003557	0.003544	0.003541	0.003561	0.003620	0.003747	0.003998	0.004455	0.005394	0.007243	0.011465	0.023352	0.082715	15186.509998	82.135677	0.396077	113.381010	126.382775	3.729914	0.075398	3.441466	0.367794	1199107.730177	41550.294250	0.366809	143556.544126	613701.699317	0.234209	18.923652	0.078901	24.680767	202.426384	319.387561	3.919712	333.421766	111325.054381	0.779990	0.258389	0.138525	0.089722	0.064388	0.049326	0.039560	0.032837	0.028004	0.024419	0.021697	0.019599	0.017969	0.016701	0.015722	0.014992	0.014454	0.014136	0.014004	0.014062	0.014320	0.014800	0.015562	0.016619	0.018059	0.020002	0.022614	0.026146	0.030986	0.037765	0.047553	0.062292	0.085828	0.126769	0.208236	0.414781	1.345534	208746.156428	746.241033	6.788807	792.681006	648.696125	47.314007	0.301642	38.440103	1.183500	3528495.182019	339571.198605	1.365543
0.8500	0.003710	0.003707	0.003698	0.003685	0.003668	0.003650	0.003635	0.003629	0.003643	0.003698	0.003832	0.004124	0.004718	0.006188	0.010010	0.025145	0.435716	1.377532	8.735714	0.003719	82.885371	0.147347	27626696.837001	0.031101	5.638129	0.031422	1.183711	0.118411	1.076736	1.076265	0.008779	4.038293	6.123601	0.443058	8.803274	0.029376	62.799298	0.165933	41442883.924950	0.292416	1552.102794	0.023022	46.235281	17.905805	6.937901	0.459797	0.188580	0.109745	0.074492	0.055290	0.043533	0.035771	0.030375	0.026490	0.023628	0.021496	0.019911	0.018756	0.017961	0.017479	0.017285	0.017390	0.017812	0.018581	0.019771	0.021493	0.023912	0.027291	0.032052	0.038901	0.049094	0.065043	0.091918	0.142750	0.259693	0.672247	10.817093	28.804443	95.045571	0.036161	2352.322642	0.849009	136743219.868391	0.316078	106.053396	0.113516	16.257620	0.949784	12.328703	9.069360	0.028424
0.8600	0.003786	0.003782	0.003774	0.003760	0.003743	0.003727	0.003718	0.003727	0.003779	0.003926	0.004290	0.005218	0.008080	0.023230	373248.584908	27.084375	4152.669528	0.201807	2.918293	0.037803	246.928274	0.154274	0.128179	8.504574	0.188715	0.114371	165348.902596	0.017694	0.018538	60.569481	0.562590	386.911059	0.120849	0.116205	73384.531433	1.103273	2.271326	160.876063	0.390448	0.259120	474.260284	0.818262	10.157133	1.025029	181598.647309	578.277368	12459421.671523	0.737800	0.237177	0.127617	0.083675	0.061095	0.047802	0.039289	0.033537	0.029521	0.026681	0.024692	0.023360	0.022577	0.022288	0.022484	0.023202	0.024524	0.026604	0.029696	0.034227	0.040937	0.051180	0.067655	0.096444	0.154004	0.301165	0.988354	17145655.056170	843.611214	240673.701194	2.118784	23.957308	1.161910	1405.602435	0.788233	0.862910	242.841869	3.653968	1.857278	459042.776828	0.211140	0.226211	753.620351	1.928879
0.8700	0.003895	0.003892	0.003883	0.003869	0.003853	0.003841	0.003847	0.003898	0.004067	0.004579	0.006352	0.017976	23.003380	0.165943	0.042471	0.769742	0.959040	0.095541	356579.276176	0.015002	3239150.428428	0.552865	20.008131	0.027650	86.413441	67.620478	0.253276	4.528313	0.704332	46.463610	0.404383	10.837876	0.155483	1.254300	0.088230	1318.092674	2027.945819	0.103462	704.006720	22.932885	162214429.601566	0.075645	920477.442301	6.549169	4.678379	5.398732	3.893136	2.819183	1694.820754	1.038609	0.282070	0.145212	0.093858	0.068442	0.053894	0.044834	0.038927	0.035025	0.032525	0.031105	0.030610	0.031005	0.032368	0.034903	0.039014	0.045438	0.055575	0.072292	0.102247	0.164254	0.333300	1.284972	2110.948518	4.337405	4.720726	10.236295	9.865071	8.170155	2422872.080725	0.138168	211298388.104456	30.591030	961.367096	0.202217	2948.340553	1981.911133	0.634365	10.513043	1.513826	97.789148	1.342714
0.8800	0.004021	0.004018	0.004008	0.003995	0.003984	0.003988	0.004045	0.004273	0.005209	0.012530	1.388609	0.107407	1.033723	0.010442	0.068241	0.615621	0.003493	235.291188	0.138459	0.113410	8.514894	20.250605	34.111143	0.010943	0.002709	2.600996	0.087857	17.215488	205.183037	0.063476	0.019023	0.013893	3099.094076	325.121511	1.964786	7.488373	0.003686	0.357497	23.149890	1441.577460	747.617891	9.177703	0.839532	626.355189	0.013166	86.412724	0.495877	0.161939	17.677976	24.451293	79.905228	1.350912	0.337751	0.170410	0.110342	0.081531	0.065555	0.056075	0.050423	0.047369	0.046365	0.047273	0.050307	0.056122	0.066137	0.083411	0.115252	0.183026	0.375616	1.561433	102.253496	27.753274	27.244272	0.233213	0.922192	99.940409	0.021030	1629.430950	1.441930	11.092581	915.655658	1803.524484	113.455332	0.476286	0.007402	15.053657	2.870642	491.920559	4899.000345	0.123028	0.059011
0.8900	0.004168	0.004164	0.004156	0.004147	0.004155	0.004237	0.004684	0.009291	3.799030	4.113850	0.182301	134.170876	0.198400	0.007549	0.002796	1254.701221	0.115072	0.014389	29.257633	0.002578	195543.245736	116.522866	0.448358	0.083909	0.126506	0.005535	13.869496	2.212738	1.566163	0.198410	0.004377	0.022429	34.055525	33.115644	2.707753	0.084598	5.171053	0.068440	44.927864	15670.220691	171676.912750	0.004057	8737.852807	0.742864	1.359248	4816.786129	0.018997	4.154359	2.348056	2457.595196	167.873900	3389.240485	1779.496887	2.161158	0.456695	0.225878	0.148271	0.112906	0.094851	0.085962	0.083235	0.085927	0.094964	0.113658	0.150893	0.233930	0.484777	2.362447	1943.939604	3629.243245	179.000549	3740.156976	3.899120	4.440315	0.022051	10987.505524	1.922459	0.869486	9778.288741	0.007037	733663.989441	18488.853210	54.300444	0.264435	6.675134	0.113861	28.822429	48.351410	50.082150	0.345194	0.011434
0.9000	0.004329	0.004327	0.004326	0.004355	0.004600	0.010845	0.212078	0.004623	0.007168	0.003262	59.573866	0.009231	0.088220	0.002986	0.012863	2090226416.090425	1.479122	0.003048	0.052167	0.121916	4.598472	0.062319	0.387456	0.037495	5865.330072	83.220017	72.786371	40.208505	63.565183	473.275614	0.002800	30.742909	2127.975497	14.894659	10.329935	6917.075991	1382.467970	5.021060	76.954851	0.034210	3.094859	67.489714	20.481772	0.006958	3.238846	6120291812.325794	0.093471	0.526753	5.336158	3.267176	1221.567870	0.006754	0.453407	0.143252	791.983867	10.177674	0.959663	0.432605	0.288110	0.234420	0.219990	0.234867	0.289874	0.438992	0.987922	10.659159	817.877863	0.168709	0.514882	0.007668	1820.512125	3.378153	6.020263	0.541350	0.151755	15363921412.540173	9.038032	0.010929	21.918975	72.898241	15.232136	0.182531	87.732914	5.851349	12942.473054	8515.784341	137.854109	85.876005	2910.201852	745.252386	0.006380
0.9100	0.004526	0.004591	0.004562	0.004887	0.004206	0.004505	0.008500	0.003748	0.009246	0.307706	9.466538	0.082304	4.100072	0.002853	0.007817	77.987117	0.004077	0.112751	0.002571	0.002963	259.686563	0.017334	0.833126	0.021109	0.002670	0.078790	1.787711	47739.709169	16507508.770730	90.255982	0.002724	3.853058	995137031.205726	3565.776200	215.727834	0.017892	0.009202	8.126698	10.614060	11.692327	135.144232	1.737391	0.016089	0.216207	0.009829	173.660247	20.339466	0.036980	14386.098904	4.455936	140.163484	7.314358	72.666232	2.504077	80.897677	81.850818	0.015931	2.329768	12.810934	7.724891	4.731872	7.759288	12.889230	2.397906	0.016579	81.488964	80.130371	2.476686	71.382045	10.598177	222.391335	4.999498	14059.855193	0.039288	19.978686	484.391026	0.017831	0.578824	0.019606	1.791792	761.522159	12.346093	13.229850	8.924911	0.013633	0.154221	256.740463	77397.046265	1267982209.783636	131.032331	0.006195
0.9200	0.004766	0.004855	166015.577524	0.036808	1.150902	18.933702	0.035371	0.003797	0.608501	299.723824	0.003348	0.041141	0.029717	0.009017	41.929028	0.002745	0.093576	0.943477	0.064157	27.262676	6.083533	0.011575	0.202574	0.002700	0.220350	0.421939	0.240673	0.002771	0.002770	0.007044	0.009327	0.009495	0.032376	0.004230	0.222261	19.439213	262.598450	0.271957	0.140633	0.054208	24.409530	15.963605	160.942227	0.855002	0.214178	0.004251	99.723296	5.587284	0.366463	0.293847	0.008445	378346.577904	17.361904	0.027818	3.068513	73690.053199	7417.616564	216.436006	495189067.469431	12.339375	216.209167	12.281460	513488999.127831	213.644209	7234.322867	71347.046657	3.720209	0.028303	24.371011	357378.923947	0.011033	0.542173	0.497942	5.224637	268.794745	0.006489	0.506624	3.586117	154.838204	81.584330	37.601402	0.076328	0.531319	0.288226	277.941538	21.597951	0.602719	0.007644	0.040013	0.020025	0.022850
0.9300	0.005068	0.615324	0.017018	0.008300	0.005713	0.465132	0.077265	0.004554	0.044579	0.020833	0.006817	3526375.864094	770.236800	0.005777	171.103051	184.561159	85.536383	0.005736	0.103068	0.002919	0.312205	0.816715	0.868072	117211.117727	0.003549	4.342880	0.021665	0.343116	0.080901	179.854707	0.007643	2.229890	20.865845	0.067690	0.349538	3.064527	221.911211	789494361.378009	0.122001	0.894868	0.158432	0.007399	0.054857	0.013845	29735.596224	223.124487	289.193903	0.040640	302887.959461	1470447538.836908	1.317861	0.255558	25.311300	0.041676	4.994080	58.228963	0.506379	13.503226	23.583769	19731.219917	0.005541	19512.402334	24.662852	13.071871	0.539850	69.021906	6.185451	0.052522	23.335744	0.404573	1.212736	1329955121.539237	273110.536264	0.052212	903.861410	813.391544	26919.712782	0.023687	0.299735	0.010732	0.793572	2.348592	1.629304	770376874.068329	220.926092	9.537251	0.392604	0.530711	23.060898	222.062243	0.018590
0.9400	0.005455	0.005417	0.556395	1.370087	0.005047	36.418538	0.004337	0.004567	0.023268	195038.257014	0.027972	0.020478	0.008065	0.061073	0.003744	756792.034716	0.010501	0.017713	0.002780	0.002576	0.056347	0.003075	0.877131	0.085280	0.056218	0.006379	26.825973	0.046420	0.012406	9.717471	0.003481	0.046727	21.972965	0.003953	0.519328	1.525203	0.004931	0.019992	0.768067	0.300573	13.549839	0.040564	0.031898	0.010531	0.011872	151387748.051961	0.033134	0.104374	0.104708	3.744104	0.156867	1684196.141682	6.484942	0.064208	0.006490	26168.984104	0.041749	2375.452107	710.961821	0.010013	5.610626	0.009665	748.199933	2271.783134	0.044055	24255.831872	0.006581	0.070832	5.820858	3025500.434263	0.300221	3.270363	0.118017	0.314569	0.035872	130737150.583733	0.033857	0.048093	0.031711	0.039851	12.045348	0.277752	2.070364	0.143484	0.082382	1.462508	34.789016	0.063335	22.560720	11.064773	0.008339
0.9500	0.005959	0.010049	0.035585	1.130430	0.090170	0.012506	0.163496	2.864873	2.601089	23.399839	3513.202285	5.454745	0.020480	0.303853	343.516130	1.017430	172.567128	0.003045	0.002655	0.459542	0.165856	0.031401	0.002497	0.237698	0.002500	0.097024	221168.148521	0.040420	1.110131	2.443122	224.347509	1176.604496	0.019730	5.178782	1537.055217	31.096668	0.003066	0.011800	0.003223	4.272407	0.022801	0.069386	0.029684	0.067455	20019.773394	119.362042	267.123610	39.597115	0.037470	13.176164	12851.989826	134.645780	24.641798	223.667053	4.947830	1.154095	57.837749	352.563077	32.533801	40.096925	1640.899579	39.286140	34.273529	393.506744	53.488134	1.206194	6.879867	218.081965	43.205411	270.293419	29804.176208	35.576367	0.103575	32.996392	1216.237809	98.887875	16578.286695	0.060188	0.029198	0.875166	0.292611	3.603900	0.006111	0.333988	0.006155	27.765542	259577.215601	4.875191	1.208586	1152.069000	445.318826
0.9600	0.006685	0.015875	0.060668	0.006146	0.005641	16317.025588	1.468358	0.006080	0.073157	0.003774	1.703732	0.004514	0.077693	0.302713	0.003990	0.004319	1.159097	0.008766	0.663519	53.076008	0.002671	17.788059	0.004251	0.223794	0.062141	9.895390	0.002518	0.004269	1.683972	21.955755	0.007010	0.086232	429.225234	0.058735	0.002894	0.031013	6.291075	0.058057	0.028351	1570.254564	0.003519	7.228650	0.351089	0.005601	90.003102	0.131989	0.066645	26.568011	5.531690	0.089995	4.200308	0.029322	3.886124	0.076526	333.946839	596690.834675	0.008150	0.117808	37.018907	32.985009	0.031352	34.103521	39.907151	0.110137	0.007046	810351.664186	292.180008	0.081359	3.654781	0.027171	10.904473	0.081739	4.520071	21.226144	0.057751	0.109484	71.116723	0.020768	1.378084	88.355212	0.006807	1255.024556	0.028538	0.321234	5.197314	10.921296	0.006075	0.058014	377.190455	20.937377	0.013293
0.9700	0.007832	0.038417	4.749629	0.009142	0.007412	0.005530	19.496069	0.888757	0.309029	4.485202	385.230825	0.006653	0.234801	0.622577	0.009284	0.734239	0.218097	6.907542	240.147895	0.085157	229.105010	2880326295.579487	0.003093	0.351621	427.015795	0.003323	0.011738	0.029520	0.015774	3315.555879	0.035551	16.777336	1.240053	0.076507	0.029502	0.074705	28172.689822	0.004077	0.003296	21858371.166528	4.760149	0.004932	10.270784	0.648298	0.036365	1.952469	0.149857	0.227822	0.134896	0.236940	482.803398	435.503747	34.274984	4.783959	3383.163444	0.044357	0.074115	1.124663	1888.473060	71.013429	0.180370	73.999874	2081.988710	1.051624	0.091420	0.039093	2890.004681	9.777984	28.177284	351.631718	1683.095654	0.186399	0.709563	1.587587	0.128354	2.723563	0.399385	11.013808	348.858348	0.111745	288.261159	3404018270.686335	0.007427	0.388242	21663.282654	0.064880	0.037552	0.088938	1.000401	2862.974969	0.062076
0.9800	0.009964	43.242930	0.008948	0.007932	0.006780	0.005750	0.037856	1.495418	0.008036	1472.966034	0.008179	0.123546	6442.558921	3.693896	0.009290	33.692486	0.015321	0.003273	119.038291	0.028971	0.008215	87.387754	0.045829	0.174946	48409.407807	36.447248	0.311802	0.021058	0.022453	0.004783	0.151569	0.024111	0.002708	0.892534	13.951251	1612.455518	160.532672	0.470818	0.003302	0.003311	0.008101	1.088174	0.908426	0.004745	0.048747	1513.917741	0.006639	179.164601	1206.580407	0.037818	0.292585	45671.960338	0.074611	158.661546	4.548750	0.093796	0.142724	0.213298	0.012566	52963.281310	6.349400	55705.360035	0.008440	0.200916	0.135224	0.081172	3.809904	129.392499	0.079103	38508.116367	0.226163	0.283278	13225.304150	132.579507	0.017887	1096.001130	0.054890	0.007644	140.137166	0.780328	0.015068	87.253922	0.044456	0.498298	43018.574571	1164.075586	10.142005	0.657625	0.023366	0.024296	0.232773
0.9900	0.017187	0.014638	0.018820	0.012726	1.561882	33041.134492	0.231653	6455.007724	7.640894	846.616253	0.646199	0.003432	0.033303	0.007673	0.719503	0.015278	0.018341	0.022582	73.806163	0.133321	0.021424	0.013615	1.228549	0.031158	167.548976	0.021687	0.037465	6.930457	0.074131	22.197321	0.188896	7.647825	0.015464	0.241773	0.003118	0.003524	2.753694	0.798497	36.171226	0.180429	0.614736	0.770071	0.093503	0.009736	0.314176	0.413429	0.077221	0.222700	0.184608	0.016844	0.173330	117.111789	316.433192	543231.952160	0.199666	38724.771738	16.993627	1.509294	7.276117	0.055196	0.174572	0.034859	6.776245	1.353653	21.259912	143306.332373	0.754859	431267.914952	253.053822	1594.258037	1.163984	0.017292	0.174206	0.165766	0.899283	0.286395	0.225434	0.030502	68.778023	0.618342	0.421964	0.132166	24.153087	0.528013	128.617547	0.018694	0.034365	5.074812	0.067586	19.755367	0.259613


==> figures/Al/drag_semi_iso_fit.txt <==
Fitting functions for B[$\mu$Pas] at room temperature:
Edge dislocations:
fAlT800P47(x) = 17.71 - 19.70*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 4.07*(1/(1-x**2)**(3/2) - 1)
fAlT300P45(x) = 3.14 - 4.02*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 0.84*(1/(1-x**2)**(3/2) - 1)
fAlT800P2(x) = 57.91 - 55.58*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 13.88*(1/(1-x**2)**(3/2) - 1)
fAlT300P0(x) = 12.79 - 13.03*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 2.91*(1/(1-x**2)**(3/2) - 1)

Screw dislocations:
fAlT800P47(x) = 16.84 - 6.99*x + 4.94*(1/(1-x**2)**(1/2) - 1) + 0.05*(1/(1-x**2)**(3/2) - 1)
fAlT300P45(x) = 3.00 - 1.50*x + 0.77*(1/(1-x**2)**(1/2) - 1) + 0.01*(1/(1-x**2)**(3/2) - 1)
fAlT800P2(x) = 52.58 - 23.94*x + 16.95*(1/(1-x**2)**(1/2) - 1) + 0.08*(1/(1-x**2)**(3/2) - 1)
fAlT300P0(x) = 12.25 - 7.07*x + 4.49*(1/(1-x**2)**(1/2) - 1) + 0.00*(1/(1-x**2)**(3/2) - 1)

Averaged over all characters:
fAlT800P47(x) = 17.88 - 13.30*x + 8.11*(1/(1-x**2)**(1/2) - 1) + 0.44*(1/(1-x**2)**(3/2) - 1)
fAlT300P45(x) = 3.41 - 3.52*x + 2.44*(1/(1-x**2)**(1/2) - 1) + 0.09*(1/(1-x**2)**(3/2) - 1)
fAlT800P2(x) = 57.30 - 45.90*x + 29.56*(1/(1-x**2)**(1/2) - 1) + 3.19*(1/(1-x**2)**(3/2) - 1)
fAlT300P0(x) = 13.13 - 12.08*x + 8.38*(1/(1-x**2)**(1/2) - 1) + 0.46*(1/(1-x**2)**(3/2) - 1)


where $x=v/v_c$ with:

 & AlT800P47 & AlT300P45 & AlT800P2 & AlT300P0 \\\hline\hline
 $c_{\mathrm{t}}$ & 5457 & 5666 & 3381 & 3336 \\
 $v_c^{\mathrm{e}}/c_{\mathrm{t}}$ & 0.821 & 0.877 & 0.910 & 0.895
\\\hline\hline
 $v_c^{\mathrm{s}}/c_{\mathrm{t}}$ & 0.995 & 1.003 & 1.005 & 1.005
\\\hline\hline
 $v_c^{\mathrm{av}}/c_{\mathrm{t}}$ & 0.821 & 0.877 & 0.910 & 0.895

==> figures/Al/drag_semi_iso_fit_bak.txt <==
Fitting functions for B[$\mu$Pas] at room temperature:
Edge dislocations:
fAlT300P0(x) = 12.79 - 13.03*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 2.91*(1/(1-x**2)**(3/2) - 1)
fAlT300P9(x) = 6.05 - 7.67*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 1.64*(1/(1-x**2)**(3/2) - 1)
fAlT300P9NT(x) = 4.92 - 5.47*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 1.22*(1/(1-x**2)**(3/2) - 1)
fAlT300P201(x) = 3.00 - 3.17*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 0.49*(1/(1-x**2)**(3/2) - 1)
fAlT300P201NT(x) = 0.88 - 0.49*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 0.13*(1/(1-x**2)**(3/2) - 1)
fAlT300P45NT(x) = 1.36 - 1.31*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 0.29*(1/(1-x**2)**(3/2) - 1)
fAlT600P1(x) = 34.71 - 35.50*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 8.37*(1/(1-x**2)**(3/2) - 1)
fAlT600P1NT(x) = 26.21 - 26.99*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 6.08*(1/(1-x**2)**(3/2) - 1)
fAlT600P11(x) = 13.12 - 15.83*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 3.33*(1/(1-x**2)**(3/2) - 1)
fAlT600P11NT(x) = 10.38 - 11.26*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 2.54*(1/(1-x**2)**(3/2) - 1)
fAlT600P46(x) = 9.47 - 12.10*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 2.61*(1/(1-x**2)**(3/2) - 1)
fAlT600P46NT(x) = 3.21 - 3.07*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 0.66*(1/(1-x**2)**(3/2) - 1)
fAlT800P11(x) = 16.93 - 20.68*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 4.35*(1/(1-x**2)**(3/2) - 1)
fAlT800P11NT(x) = 13.76 - 14.99*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 3.37*(1/(1-x**2)**(3/2) - 1)
fAlT800P2(x) = 57.91 - 55.58*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 13.88*(1/(1-x**2)**(3/2) - 1)
fAlT800P2NT(x) = 34.22 - 36.02*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 8.05*(1/(1-x**2)**(3/2) - 1)
fAlT800P47(x) = 17.71 - 19.70*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 4.07*(1/(1-x**2)**(3/2) - 1)
fAlT800P47NT(x) = 4.83 - 4.46*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 0.95*(1/(1-x**2)**(3/2) - 1)

Screw dislocations:
fAlT300P0(x) = 12.25 - 7.07*x + 4.49*(1/(1-x**2)**(1/2) - 1) + 0.00*(1/(1-x**2)**(3/2) - 1)
fAlT300P9(x) = 6.34 - 3.74*x + 1.77*(1/(1-x**2)**(1/2) - 1) + 0.01*(1/(1-x**2)**(3/2) - 1)
fAlT300P9NT(x) = 4.52 - 2.55*x + 1.54*(1/(1-x**2)**(1/2) - 1) + 0.00*(1/(1-x**2)**(3/2) - 1)
fAlT300P201(x) = 3.55 - 2.45*x + 1.14*(1/(1-x**2)**(1/2) - 1) + 0.00*(1/(1-x**2)**(3/2) - 1)
fAlT300P201NT(x) = 0.60 - 0.33*x + 0.30*(1/(1-x**2)**(1/2) - 1) + 0.00*(1/(1-x**2)**(3/2) - 1)
fAlT300P45NT(x) = 1.11 - 0.63*x + 0.40*(1/(1-x**2)**(1/2) - 1) + 0.00*(1/(1-x**2)**(3/2) - 1)
fAlT600P1(x) = 30.66 - 14.58*x + 10.61*(1/(1-x**2)**(1/2) - 1) + 0.04*(1/(1-x**2)**(3/2) - 1)
fAlT600P1NT(x) = 25.00 - 14.14*x + 8.96*(1/(1-x**2)**(1/2) - 1) + 0.01*(1/(1-x**2)**(3/2) - 1)
fAlT600P11(x) = 13.78 - 8.46*x + 4.20*(1/(1-x**2)**(1/2) - 1) + 0.01*(1/(1-x**2)**(3/2) - 1)
fAlT600P11NT(x) = 9.61 - 5.44*x + 3.36*(1/(1-x**2)**(1/2) - 1) + 0.00*(1/(1-x**2)**(3/2) - 1)
fAlT600P46(x) = 9.82 - 4.95*x + 2.67*(1/(1-x**2)**(1/2) - 1) + 0.02*(1/(1-x**2)**(3/2) - 1)
fAlT600P46NT(x) = 2.67 - 1.54*x + 1.02*(1/(1-x**2)**(1/2) - 1) + 0.00*(1/(1-x**2)**(3/2) - 1)
fAlT800P11(x) = 17.96 - 11.04*x + 5.42*(1/(1-x**2)**(1/2) - 1) + 0.01*(1/(1-x**2)**(3/2) - 1)
fAlT800P11NT(x) = 12.79 - 7.22*x + 4.48*(1/(1-x**2)**(1/2) - 1) + 0.00*(1/(1-x**2)**(3/2) - 1)
fAlT800P2(x) = 52.58 - 23.94*x + 16.95*(1/(1-x**2)**(1/2) - 1) + 0.08*(1/(1-x**2)**(3/2) - 1)
fAlT800P2NT(x) = 32.32 - 17.97*x + 11.38*(1/(1-x**2)**(1/2) - 1) + 0.02*(1/(1-x**2)**(3/2) - 1)
fAlT800P47(x) = 16.84 - 6.99*x + 4.94*(1/(1-x**2)**(1/2) - 1) + 0.05*(1/(1-x**2)**(3/2) - 1)
fAlT800P47NT(x) = 4.14 - 2.48*x + 1.76*(1/(1-x**2)**(1/2) - 1) + 0.00*(1/(1-x**2)**(3/2) - 1)

Averaged over all characters:
fAlT300P0(x) = 13.13 - 12.08*x + 8.38*(1/(1-x**2)**(1/2) - 1) + 0.46*(1/(1-x**2)**(3/2) - 1)
fAlT300P9(x) = 6.96 - 8.33*x + 5.88*(1/(1-x**2)**(1/2) - 1) + 0.22*(1/(1-x**2)**(3/2) - 1)
fAlT300P9NT(x) = 5.16 - 5.86*x + 4.80*(1/(1-x**2)**(1/2) - 1) + 0.16*(1/(1-x**2)**(3/2) - 1)
fAlT300P201(x) = 3.31 - 2.38*x + 0.96*(1/(1-x**2)**(1/2) - 1) + 0.03*(1/(1-x**2)**(3/2) - 1)
fAlT300P201NT(x) = 0.75 - 0.43*x + 0.34*(1/(1-x**2)**(1/2) - 1) + 0.01*(1/(1-x**2)**(3/2) - 1)
fAlT300P45NT(x) = 1.26 - 1.08*x + 0.88*(1/(1-x**2)**(1/2) - 1) + 0.03*(1/(1-x**2)**(3/2) - 1)
fAlT600P1(x) = 34.23 - 30.70*x + 23.30*(1/(1-x**2)**(1/2) - 1) + 1.45*(1/(1-x**2)**(3/2) - 1)
fAlT600P1NT(x) = 27.08 - 25.77*x + 18.47*(1/(1-x**2)**(1/2) - 1) + 0.99*(1/(1-x**2)**(3/2) - 1)
fAlT600P11(x) = 14.44 - 15.13*x + 9.51*(1/(1-x**2)**(1/2) - 1) + 0.54*(1/(1-x**2)**(3/2) - 1)
fAlT600P11NT(x) = 10.45 - 10.10*x + 7.42*(1/(1-x**2)**(1/2) - 1) + 0.43*(1/(1-x**2)**(3/2) - 1)
fAlT600P46(x) = 10.28 - 9.19*x + 5.50*(1/(1-x**2)**(1/2) - 1) + 0.33*(1/(1-x**2)**(3/2) - 1)
fAlT600P46NT(x) = 2.95 - 2.40*x + 1.89*(1/(1-x**2)**(1/2) - 1) + 0.07*(1/(1-x**2)**(3/2) - 1)
fAlT800P11(x) = 18.79 - 19.95*x + 12.66*(1/(1-x**2)**(1/2) - 1) + 0.68*(1/(1-x**2)**(3/2) - 1)
fAlT800P11NT(x) = 13.93 - 13.60*x + 10.15*(1/(1-x**2)**(1/2) - 1) + 0.55*(1/(1-x**2)**(3/2) - 1)
fAlT800P2(x) = 57.30 - 45.90*x + 29.56*(1/(1-x**2)**(1/2) - 1) + 3.19*(1/(1-x**2)**(3/2) - 1)
fAlT800P2NT(x) = 36.06 - 38.13*x + 29.85*(1/(1-x**2)**(1/2) - 1) + 1.14*(1/(1-x**2)**(3/2) - 1)
fAlT800P47(x) = 17.88 - 13.30*x + 8.11*(1/(1-x**2)**(1/2) - 1) + 0.44*(1/(1-x**2)**(3/2) - 1)
fAlT800P47NT(x) = 4.42 - 3.32*x + 2.50*(1/(1-x**2)**(1/2) - 1) + 0.08*(1/(1-x**2)**(3/2) - 1)


where $x=v/v_c$ with:

 & AlT300P0 & AlT300P9 & AlT300P9NT & AlT300P201 & AlT300P201NT & AlT300P45NT & AlT600P1 & AlT600P1NT & AlT600P11 & AlT600P11NT & AlT600P46 & AlT600P46NT & AlT800P11 & AlT800P11NT & AlT800P2 & AlT800P2NT & AlT800P47 & AlT800P47NT \\\hline\hline
 $c_{\mathrm{t}}$ & 3336 & 4057 & 4057 & 7413 & 7413 & 5688 & 3348 & 3348 & 4061 & 4061 & 5605 & 5605 & 4078 & 4078 & 3381 & 3381 & 5457 & 5457 \\
 $v_c^{\mathrm{e}}/c_{\mathrm{t}}$ & 0.895 & 0.919 & 0.919 & 0.739 & 0.739 & 0.881 & 0.904 & 0.904 & 0.914 & 0.914 & 0.861 & 0.861 & 0.913 & 0.913 & 0.910 & 0.910 & 0.821 & 0.821
\\\hline\hline
 $v_c^{\mathrm{s}}/c_{\mathrm{t}}$ & 1.005 & 1.005 & 1.005 & 0.969 & 0.969 & 1.003 & 1.005 & 1.005 & 1.005 & 1.005 & 1.002 & 1.002 & 1.004 & 1.004 & 1.005 & 1.005 & 0.995 & 0.995
\\\hline\hline
 $v_c^{\mathrm{av}}/c_{\mathrm{t}}$ & 0.895 & 0.919 & 0.919 & 0.739 & 0.739 & 0.881 & 0.904 & 0.904 & 0.914 & 0.914 & 0.861 & 0.861 & 0.913 & 0.913 & 0.910 & 0.910 & 0.821 & 0.821

==> figures/Al/theta.dat <==
0.000000
0.017453
0.034907
0.052360
0.069813
0.087266
0.104720
0.122173
0.139626
0.157080
0.174533
0.191986
0.209440
0.226893
0.244346
0.261799
0.279253
0.296706
0.314159
0.331613
0.349066
0.366519
0.383972
0.401426
0.418879
0.436332
0.453786
0.471239
0.488692
0.506145
0.523599
0.541052
0.558505
0.575959
0.593412
0.610865
0.628319
0.645772
0.663225
0.680678
0.698132
0.715585
0.733038
0.750492
0.767945
0.785398
0.802851
0.820305
0.837758
0.855211
0.872665
0.890118
0.907571
0.925025
0.942478
0.959931
0.977384
0.994838
1.012291
1.029744
1.047198
1.064651
1.082104
1.099557
1.117011
1.134464
1.151917
1.169371
1.186824
1.204277
1.221730
1.239184
1.256637
1.274090
1.291544
1.308997
1.326450
1.343904
1.361357
1.378810
1.396263
1.413717
1.431170
1.448623
1.466077
1.483530
1.500983
1.518436
1.535890
1.553343
1.570796

==> figures/Cu/Cu_T300.0_P0.13.txt <==
# input parameters for Cu at T=300.0K and P=0.1304 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT300P0
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.578818430987339e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.647e-10
rho = 8701.417568354836

#soec
c11 = 1.552275e+11
c12 = 1.184040e+11
c44 = 7.504347e+10

#toec
c111 = -1.574218e+12
c112 = -9.263356e+11
c123 = -1.417809e+11
c144 = -7.607493e+10
c166 = -6.182506e+11
c456 = 4.722777e+10

#vcrit (determined analytically)
vcrit_screw = 2064
vcrit_edge = 1455
vcrit_smallest = 1455


==> figures/Cu/Cu_T300.0_P1.47.txt <==
# input parameters for Cu at T=300.0K and P=1.4696 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT300P1
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.5703331496131e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.635e-10
rho = 8787.878720106148

#soec
c11 = 1.626138e+11
c12 = 1.252463e+11
c44 = 7.780191e+10

#toec
c111 = -1.697745e+12
c112 = -9.960323e+11
c123 = -1.854297e+11
c144 = -6.546328e+10
c166 = -6.298083e+11
c456 = 4.790343e+10

#vcrit (determined analytically)
vcrit_screw = 2076
vcrit_edge = 1458
vcrit_smallest = 1458


==> figures/Cu/Cu_T300.0_P1.47NoToec.txt <==
# input parameters for Cu at T=300.0K and P=1.4696 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT300P1NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.5703331496131e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.635e-10
rho = 8787.878720106148

#soec
c11 = 1.626138e+11
c12 = 1.252463e+11
c44 = 7.780191e+10

#toec
c111 = -1.574218e+12
c112 = -9.263356e+11
c123 = -1.417809e+11
c144 = -7.607493e+10
c166 = -6.182506e+11
c456 = 4.722777e+10

#vcrit (determined analytically)
vcrit_screw = 2076
vcrit_edge = 1458
vcrit_smallest = 1458


==> figures/Cu/Cu_T300.0_P11.08.txt <==
# input parameters for Cu at T=300.0K and P=11.0767 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT300P11
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.519421461367669e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.5630000000000005e-10
rho = 9331.4650372332

#soec
c11 = 2.168137e+11
c12 = 1.698678e+11
c44 = 9.879037e+10

#toec
c111 = -2.699577e+12
c112 = -1.241420e+12
c123 = 6.669047e+10
c144 = -6.272830e+10
c166 = -7.810916e+11
c456 = 5.131539e+10

#vcrit (determined analytically)
vcrit_screw = 2262
vcrit_edge = 1586
vcrit_smallest = 1586


==> figures/Cu/Cu_T300.0_P11.08NoToec.txt <==
# input parameters for Cu at T=300.0K and P=11.0767 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT300P11NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.519421461367669e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.5630000000000005e-10
rho = 9331.4650372332

#soec
c11 = 2.168137e+11
c12 = 1.698678e+11
c44 = 9.879037e+10

#toec
c111 = -1.574218e+12
c112 = -9.263356e+11
c123 = -1.417809e+11
c144 = -7.607493e+10
c166 = -6.182506e+11
c456 = 4.722777e+10

#vcrit (determined analytically)
vcrit_screw = 2262
vcrit_edge = 1586
vcrit_smallest = 1586


==> figures/Cu/Cu_T300.0_P2.88.txt <==
# input parameters for Cu at T=300.0K and P=2.8772 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT300P3
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.5618478682388616e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.6230000000000003e-10
rho = 8875.489164946088

#soec
c11 = 1.709602e+11
c12 = 1.318864e+11
c44 = 8.044436e+10

#toec
c111 = -1.862422e+12
c112 = -9.573249e+11
c123 = -1.741576e+10
c144 = -7.140456e+10
c166 = -6.766412e+11
c456 = 4.905852e+10

#vcrit (determined analytically)
vcrit_screw = 2108
vcrit_edge = 1484
vcrit_smallest = 1484


==> figures/Cu/Cu_T300.0_P2.88NoToec.txt <==
# input parameters for Cu at T=300.0K and P=2.8772 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT300P3NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.5618478682388616e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.6230000000000003e-10
rho = 8875.489164946088

#soec
c11 = 1.709602e+11
c12 = 1.318864e+11
c44 = 8.044436e+10

#toec
c111 = -1.574218e+12
c112 = -9.263356e+11
c123 = -1.417809e+11
c144 = -7.607493e+10
c166 = -6.182506e+11
c456 = 4.722777e+10

#vcrit (determined analytically)
vcrit_screw = 2108
vcrit_edge = 1484
vcrit_smallest = 1484


==> figures/Cu/Cu_T300.0_P26.87.txt <==
# input parameters for Cu at T=300.0K and P=26.8715 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT300P27
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.4600244917479985e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.479e-10
rho = 10023.837418606674

#soec
c11 = 2.968699e+11
c12 = 2.375358e+11
c44 = 1.299932e+11

#toec
c111 = -3.417367e+12
c112 = -1.575072e+12
c123 = 6.426287e+10
c144 = -9.117056e+10
c166 = -1.027090e+12
c456 = 5.065364e+10

#vcrit (determined analytically)
vcrit_screw = 2469
vcrit_edge = 1720
vcrit_smallest = 1720


==> figures/Cu/Cu_T300.0_P26.87NoToec.txt <==
# input parameters for Cu at T=300.0K and P=26.8715 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT300P27NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.4600244917479985e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 300.0
a = 3.479e-10
rho = 10023.837418606674

#soec
c11 = 2.968699e+11
c12 = 2.375358e+11
c44 = 1.299932e+11

#toec
c111 = -1.574218e+12
c112 = -9.263356e+11
c123 = -1.417809e+11
c144 = -7.607493e+10
c166 = -6.182506e+11
c456 = 4.722777e+10

#vcrit (determined analytically)
vcrit_screw = 2469
vcrit_edge = 1720
vcrit_smallest = 1720


==> figures/Cu/Cu_T600.0_P1.90.txt <==
# input parameters for Cu at T=600.0K and P=1.8984 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT600P2
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.578818430987339e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 600.0
a = 3.647e-10
rho = 8701.417568354836

#soec
c11 = 1.551184e+11
c12 = 1.175122e+11
c44 = 7.593938e+10

#toec
c111 = -8.849738e+11
c112 = -9.279334e+11
c123 = -4.702030e+11
c144 = -7.927496e+10
c166 = -6.355713e+11
c456 = 4.711606e+10

#vcrit (determined analytically)
vcrit_screw = 2082
vcrit_edge = 1470
vcrit_smallest = 1470


==> figures/Cu/Cu_T600.0_P1.90NoToec.txt <==
# input parameters for Cu at T=600.0K and P=1.8984 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT600P2NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.578818430987339e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 600.0
a = 3.647e-10
rho = 8701.417568354836

#soec
c11 = 1.551184e+11
c12 = 1.175122e+11
c44 = 7.593938e+10

#toec
c111 = -1.574218e+12
c112 = -9.263356e+11
c123 = -1.417809e+11
c144 = -7.607493e+10
c166 = -6.182506e+11
c456 = 4.722777e+10

#vcrit (determined analytically)
vcrit_screw = 2082
vcrit_edge = 1470
vcrit_smallest = 1470


==> figures/Cu/Cu_T600.0_P12.82.txt <==
# input parameters for Cu at T=600.0K and P=12.8203 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT600P13
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.519421461367669e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 600.0
a = 3.5630000000000005e-10
rho = 9331.4650372332

#soec
c11 = 2.163784e+11
c12 = 1.693825e+11
c44 = 9.660375e+10

#toec
c111 = -2.563703e+12
c112 = -1.212320e+12
c123 = 4.365971e+10
c144 = -5.235135e+10
c166 = -7.937486e+11
c456 = 4.300690e+10

#vcrit (determined analytically)
vcrit_screw = 2254
vcrit_edge = 1587
vcrit_smallest = 1587


==> figures/Cu/Cu_T600.0_P12.82NoToec.txt <==
# input parameters for Cu at T=600.0K and P=12.8203 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT600P13NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.519421461367669e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 600.0
a = 3.5630000000000005e-10
rho = 9331.4650372332

#soec
c11 = 2.163784e+11
c12 = 1.693825e+11
c44 = 9.660375e+10

#toec
c111 = -1.574218e+12
c112 = -9.263356e+11
c123 = -1.417809e+11
c144 = -7.607493e+10
c166 = -6.182506e+11
c456 = 4.722777e+10

#vcrit (determined analytically)
vcrit_screw = 2254
vcrit_edge = 1587
vcrit_smallest = 1587


==> figures/Cu/Cu_T600.0_P28.57.txt <==
# input parameters for Cu at T=600.0K and P=28.5657 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT600P29
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.4600244917479985e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 600.0
a = 3.479e-10
rho = 10023.837418606674

#soec
c11 = 2.969153e+11
c12 = 2.375141e+11
c44 = 1.294167e+11

#toec
c111 = -3.825967e+12
c112 = -1.600953e+12
c123 = 2.383218e+11
c144 = -6.533613e+10
c166 = -1.022271e+12
c456 = 7.293222e+10

#vcrit (determined analytically)
vcrit_screw = 2468
vcrit_edge = 1721
vcrit_smallest = 1721


==> figures/Cu/Cu_T600.0_P28.57NoToec.txt <==
# input parameters for Cu at T=600.0K and P=28.5657 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT600P29NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.4600244917479985e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 600.0
a = 3.479e-10
rho = 10023.837418606674

#soec
c11 = 2.969153e+11
c12 = 2.375141e+11
c44 = 1.294167e+11

#toec
c111 = -1.574218e+12
c112 = -9.263356e+11
c123 = -1.417809e+11
c144 = -7.607493e+10
c166 = -6.182506e+11
c456 = 4.722777e+10

#vcrit (determined analytically)
vcrit_screw = 2468
vcrit_edge = 1721
vcrit_smallest = 1721


==> figures/Cu/Cu_T900.0_P14.51.txt <==
# input parameters for Cu at T=900.0K and P=14.5124 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT900P15
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.519421461367669e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 900.0
a = 3.5630000000000005e-10
rho = 9331.4650372332

#soec
c11 = 2.176323e+11
c12 = 1.684146e+11
c44 = 9.954717e+10

#toec
c111 = -2.329897e+12
c112 = -1.230272e+12
c123 = -9.511303e+10
c144 = -7.398842e+10
c166 = -7.887169e+11
c456 = 3.805746e+10

#vcrit (determined analytically)
vcrit_screw = 2301
vcrit_edge = 1624
vcrit_smallest = 1624


==> figures/Cu/Cu_T900.0_P14.51NoToec.txt <==
# input parameters for Cu at T=900.0K and P=14.5124 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT900P15NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.519421461367669e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 900.0
a = 3.5630000000000005e-10
rho = 9331.4650372332

#soec
c11 = 2.176323e+11
c12 = 1.684146e+11
c44 = 9.954717e+10

#toec
c111 = -1.574218e+12
c112 = -9.263356e+11
c123 = -1.417809e+11
c144 = -7.607493e+10
c166 = -6.182506e+11
c456 = 4.722777e+10

#vcrit (determined analytically)
vcrit_screw = 2301
vcrit_edge = 1624
vcrit_smallest = 1624


==> figures/Cu/Cu_T900.0_P3.68.txt <==
# input parameters for Cu at T=900.0K and P=3.6764 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT900P4
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.578818430987339e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 900.0
a = 3.647e-10
rho = 8701.417568354836

#soec
c11 = 1.545198e+11
c12 = 1.165223e+11
c44 = 7.475246e+10

#toec
c111 = -1.610974e+11
c112 = -9.662884e+11
c123 = -8.827980e+11
c144 = -6.311742e+10
c166 = -6.350637e+11
c456 = 3.706362e+10

#vcrit (determined analytically)
vcrit_screw = 2084
vcrit_edge = 1478
vcrit_smallest = 1478


==> figures/Cu/Cu_T900.0_P3.68NoToec.txt <==
# input parameters for Cu at T=900.0K and P=3.6764 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT900P4NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.578818430987339e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 900.0
a = 3.647e-10
rho = 8701.417568354836

#soec
c11 = 1.545198e+11
c12 = 1.165223e+11
c44 = 7.475246e+10

#toec
c111 = -1.574218e+12
c112 = -9.263356e+11
c123 = -1.417809e+11
c144 = -7.607493e+10
c166 = -6.182506e+11
c456 = 4.722777e+10

#vcrit (determined analytically)
vcrit_screw = 2084
vcrit_edge = 1478
vcrit_smallest = 1478


==> figures/Cu/Cu_T900.0_P30.30.txt <==
# input parameters for Cu at T=900.0K and P=30.2964 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT900P30
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.4600244917479985e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 900.0
a = 3.479e-10
rho = 10023.837418606674

#soec
c11 = 2.979590e+11
c12 = 2.369028e+11
c44 = 1.314663e+11

#toec
c111 = -3.911794e+12
c112 = -1.554342e+12
c123 = 3.487925e+11
c144 = -8.030886e+10
c166 = -1.033632e+12
c456 = 5.934020e+10

#vcrit (determined analytically)
vcrit_screw = 2498
vcrit_edge = 1745
vcrit_smallest = 1745


==> figures/Cu/Cu_T900.0_P30.30NoToec.txt <==
# input parameters for Cu at T=900.0K and P=30.2964 GPa

# this file is formatted so that it can be read by PyDislocDyn to calculate a drag coefficient
# all values below are in SI units

name = CuT900P30NT
sym = fcc

# example slip system:
b = 1, 1, 0	# normalization 1/sqrt(2) applied automatically upon reading
burgers = 2.4600244917479985e-10 	# a/sqrt(2)
n0 = -1, 1, -1	# normalization 1/sqrt(3) applied automatically upon reading

# temperature, lattice constant(s), and density:
T = 900.0
a = 3.479e-10
rho = 10023.837418606674

#soec
c11 = 2.979590e+11
c12 = 2.369028e+11
c44 = 1.314663e+11

#toec
c111 = -1.574218e+12
c112 = -9.263356e+11
c123 = -1.417809e+11
c144 = -7.607493e+10
c166 = -6.182506e+11
c456 = 4.722777e+10

#vcrit (determined analytically)
vcrit_screw = 2498
vcrit_edge = 1745
vcrit_smallest = 1745


==> figures/Cu/beta.dat <==
0.01000
0.02000
0.03000
0.04000
0.05000
0.06000
0.07000
0.08000
0.09000
0.10000
0.11000
0.12000
0.13000
0.14000
0.15000
0.16000
0.17000
0.18000
0.19000
0.20000
0.21000
0.22000
0.23000
0.24000
0.25000
0.26000
0.27000
0.28000
0.29000
0.30000
0.31000
0.32000
0.33000
0.34000
0.35000
0.36000
0.37000
0.38000
0.39000
0.40000
0.41000
0.42000
0.43000
0.44000
0.45000
0.46000
0.47000
0.48000
0.49000
0.50000
0.51000
0.52000
0.53000
0.54000
0.55000
0.56000
0.57000
0.58000
0.59000
0.60000
0.61000
0.62000
0.63000
0.64000
0.65000
0.66000
0.67000
0.68000
0.69000
0.70000
0.71000
0.72000
0.73000
0.74000
0.75000
0.76000
0.77000
0.78000
0.79000
0.80000
0.81000
0.82000
0.83000
0.84000
0.85000
0.86000
0.87000
0.88000
0.89000
0.90000
0.91000
0.92000
0.93000
0.94000
0.95000
0.96000
0.97000
0.98000
0.99000

==> figures/Cu/drag_anis_CuT300P0.dat <==
### B(beta,theta) for CuT300P0 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.020605	0.020619	0.020659	0.020725	0.020812	0.020916	0.021032	0.021156	0.021279	0.021398	0.021505	0.021595	0.021665	0.021711	0.021729	0.021720	0.021683	0.021620	0.021532	0.021424	0.021299	0.021163	0.021019	0.020874	0.020731	0.020596	0.020471	0.020361	0.020267	0.020192	0.020136	0.020099	0.020080	0.020077	0.020088	0.020110	0.020140	0.020175	0.020210	0.020241	0.020267	0.020282	0.020286	0.020275	0.020249	0.020207	0.020149	0.020077	0.019991	0.019894	0.019787	0.019673	0.019556	0.019437	0.019319	0.019204	0.019095	0.018992	0.018896	0.018809	0.018730	0.018658	0.018594	0.018536	0.018483	0.018434	0.018386	0.018339	0.018291	0.018241	0.018187	0.018130	0.018069	0.018003	0.017933	0.017859	0.017781	0.017702	0.017622	0.017541	0.017463	0.017386	0.017314	0.017247	0.017187	0.017134	0.017089	0.017053	0.017028	0.017012	0.017007
0.0200	0.020323	0.020336	0.020376	0.020440	0.020525	0.020628	0.020740	0.020861	0.020982	0.021098	0.021204	0.021293	0.021362	0.021407	0.021426	0.021417	0.021382	0.021320	0.021235	0.021130	0.021008	0.020874	0.020734	0.020592	0.020452	0.020319	0.020199	0.020091	0.019999	0.019926	0.019870	0.019834	0.019815	0.019812	0.019823	0.019845	0.019874	0.019908	0.019942	0.019973	0.019998	0.020013	0.020016	0.020006	0.019981	0.019940	0.019883	0.019812	0.019728	0.019633	0.019528	0.019417	0.019302	0.019185	0.019070	0.018958	0.018851	0.018750	0.018657	0.018571	0.018494	0.018424	0.018361	0.018305	0.018253	0.018204	0.018158	0.018112	0.018065	0.018016	0.017964	0.017908	0.017848	0.017784	0.017715	0.017643	0.017568	0.017490	0.017412	0.017333	0.017257	0.017182	0.017112	0.017047	0.016987	0.016936	0.016892	0.016857	0.016832	0.016817	0.016812
0.0300	0.020046	0.020060	0.020098	0.020161	0.020244	0.020343	0.020455	0.020573	0.020691	0.020805	0.020908	0.020995	0.021062	0.021106	0.021125	0.021117	0.021082	0.021022	0.020939	0.020837	0.020718	0.020588	0.020451	0.020312	0.020175	0.020045	0.019926	0.019820	0.019731	0.019658	0.019604	0.019569	0.019550	0.019547	0.019558	0.019579	0.019608	0.019641	0.019674	0.019704	0.019728	0.019743	0.019747	0.019737	0.019712	0.019672	0.019617	0.019548	0.019466	0.019373	0.019272	0.019164	0.019052	0.018938	0.018826	0.018716	0.018611	0.018513	0.018422	0.018338	0.018263	0.018195	0.018133	0.018078	0.018027	0.017980	0.017934	0.017889	0.017844	0.017796	0.017745	0.017690	0.017632	0.017569	0.017502	0.017432	0.017358	0.017283	0.017207	0.017130	0.017055	0.016983	0.016914	0.016850	0.016793	0.016742	0.016700	0.016666	0.016642	0.016627	0.016622
0.0400	0.019782	0.019795	0.019832	0.019893	0.019974	0.020070	0.020179	0.020293	0.020408	0.020518	0.020618	0.020703	0.020768	0.020811	0.020829	0.020821	0.020787	0.020728	0.020648	0.020547	0.020431	0.020304	0.020171	0.020035	0.019901	0.019775	0.019658	0.019555	0.019467	0.019396	0.019343	0.019308	0.019290	0.019286	0.019296	0.019317	0.019345	0.019377	0.019409	0.019438	0.019461	0.019476	0.019479	0.019469	0.019445	0.019406	0.019352	0.019285	0.019205	0.019114	0.019017	0.018912	0.018803	0.018692	0.018583	0.018476	0.018374	0.018278	0.018189	0.018108	0.018034	0.017967	0.017908	0.017852	0.017803	0.017756	0.017712	0.017668	0.017623	0.017577	0.017527	0.017474	0.017417	0.017356	0.017291	0.017222	0.017151	0.017077	0.017003	0.016928	0.016855	0.016785	0.016718	0.016656	0.016600	0.016551	0.016510	0.016477	0.016453	0.016439	0.016434
0.0500	0.019526	0.019538	0.019574	0.019633	0.019711	0.019804	0.019909	0.020019	0.020130	0.020236	0.020333	0.020414	0.020477	0.020518	0.020535	0.020526	0.020493	0.020436	0.020357	0.020259	0.020146	0.020023	0.019892	0.019760	0.019630	0.019507	0.019393	0.019292	0.019207	0.019137	0.019086	0.019051	0.019033	0.019029	0.019039	0.019058	0.019085	0.019116	0.019147	0.019175	0.019197	0.019211	0.019214	0.019204	0.019180	0.019142	0.019090	0.019024	0.018946	0.018858	0.018762	0.018660	0.018554	0.018446	0.018340	0.018236	0.018137	0.018044	0.017958	0.017879	0.017807	0.017743	0.017684	0.017632	0.017583	0.017538	0.017495	0.017452	0.017408	0.017363	0.017315	0.017263	0.017207	0.017148	0.017084	0.017018	0.016948	0.016877	0.016805	0.016732	0.016661	0.016593	0.016528	0.016468	0.016414	0.016366	0.016326	0.016294	0.016271	0.016257	0.016252
0.0600	0.019284	0.019296	0.019331	0.019387	0.019462	0.019552	0.019652	0.019758	0.019865	0.019967	0.020059	0.020137	0.020197	0.020236	0.020251	0.020243	0.020210	0.020154	0.020076	0.019981	0.019871	0.019751	0.019624	0.019495	0.019368	0.019248	0.019137	0.019039	0.018955	0.018888	0.018837	0.018803	0.018785	0.018781	0.018790	0.018808	0.018834	0.018863	0.018893	0.018920	0.018941	0.018954	0.018955	0.018945	0.018922	0.018885	0.018834	0.018770	0.018694	0.018609	0.018515	0.018416	0.018313	0.018209	0.018104	0.018003	0.017908	0.017813	0.017730	0.017653	0.017583	0.017520	0.017464	0.017413	0.017366	0.017322	0.017279	0.017237	0.017195	0.017150	0.017103	0.017053	0.016999	0.016941	0.016879	0.016814	0.016747	0.016677	0.016607	0.016537	0.016468	0.016402	0.016339	0.016281	0.016228	0.016182	0.016143	0.016112	0.016090	0.016076	0.016072
0.0700	0.019049	0.019060	0.019093	0.019147	0.019218	0.019304	0.019400	0.019501	0.019603	0.019700	0.019788	0.019862	0.019919	0.019955	0.019969	0.019959	0.019926	0.019871	0.019795	0.019702	0.019595	0.019478	0.019354	0.019229	0.019106	0.018989	0.018881	0.018785	0.018704	0.018638	0.018588	0.018555	0.018536	0.018532	0.018540	0.018557	0.018581	0.018609	0.018637	0.018663	0.018682	0.018694	0.018696	0.018685	0.018662	0.018626	0.018576	0.018514	0.018440	0.018357	0.018267	0.018171	0.018071	0.017970	0.017870	0.017773	0.017680	0.017593	0.017512	0.017437	0.017370	0.017309	0.017253	0.017203	0.017158	0.017115	0.017073	0.017032	0.016991	0.016948	0.016902	0.016853	0.016800	0.016744	0.016684	0.016621	0.016555	0.016488	0.016420	0.016352	0.016285	0.016221	0.016160	0.016104	0.016053	0.016008	0.015971	0.015941	0.015919	0.015906	0.015902
0.0800	0.018832	0.018843	0.018875	0.018926	0.018993	0.019075	0.019166	0.019262	0.019358	0.019450	0.019533	0.019603	0.019655	0.019689	0.019700	0.019690	0.019657	0.019602	0.019528	0.019437	0.019333	0.019219	0.019099	0.018977	0.018858	0.018744	0.018639	0.018546	0.018467	0.018403	0.018352	0.018319	0.018301	0.018296	0.018303	0.018319	0.018342	0.018368	0.018394	0.018418	0.018437	0.018448	0.018449	0.018438	0.018415	0.018380	0.018331	0.018271	0.018200	0.018120	0.018032	0.017939	0.017843	0.017746	0.017649	0.017555	0.017466	0.017381	0.017303	0.017231	0.017165	0.017106	0.017053	0.017004	0.016960	0.016918	0.016877	0.016838	0.016797	0.016755	0.016710	0.016662	0.016611	0.016556	0.016498	0.016437	0.016373	0.016308	0.016242	0.016177	0.016112	0.016050	0.015991	0.015937	0.015888	0.015845	0.015808	0.015779	0.015758	0.015746	0.015741
0.0900	0.018619	0.018629	0.018659	0.018707	0.018771	0.018848	0.018934	0.019024	0.019115	0.019201	0.019279	0.019343	0.019392	0.019422	0.019432	0.019420	0.019386	0.019332	0.019260	0.019171	0.019070	0.018959	0.018842	0.018724	0.018608	0.018498	0.018397	0.018306	0.018229	0.018166	0.018119	0.018086	0.018068	0.018063	0.018069	0.018083	0.018104	0.018129	0.018153	0.018175	0.018192	0.018202	0.018202	0.018191	0.018168	0.018133	0.018086	0.018028	0.017959	0.017881	0.017797	0.017707	0.017614	0.017520	0.017427	0.017336	0.017250	0.017168	0.017092	0.017023	0.016959	0.016902	0.016850	0.016803	0.016759	0.016718	0.016679	0.016640	0.016601	0.016559	0.016516	0.016469	0.016419	0.016366	0.016310	0.016250	0.016189	0.016126	0.016062	0.015999	0.015937	0.015877	0.015820	0.015768	0.015720	0.015679	0.015644	0.015616	0.015596	0.015584	0.015579
0.1000	0.018413	0.018423	0.018451	0.018496	0.018556	0.018628	0.018708	0.018793	0.018877	0.018958	0.019029	0.019089	0.019133	0.019160	0.019167	0.019153	0.019119	0.019065	0.018994	0.018908	0.018809	0.018701	0.018589	0.018474	0.018362	0.018255	0.018157	0.018069	0.017994	0.017933	0.017887	0.017855	0.017836	0.017830	0.017834	0.017847	0.017866	0.017889	0.017911	0.017932	0.017947	0.017955	0.017954	0.017943	0.017920	0.017886	0.017840	0.017783	0.017717	0.017642	0.017560	0.017474	0.017384	0.017294	0.017205	0.017118	0.017034	0.016956	0.016883	0.016816	0.016753	0.016698	0.016648	0.016602	0.016560	0.016520	0.016482	0.016444	0.016405	0.016365	0.016322	0.016277	0.016229	0.016177	0.016122	0.016065	0.016005	0.015945	0.015883	0.015822	0.015762	0.015704	0.015650	0.015599	0.015554	0.015514	0.015480	0.015453	0.015434	0.015422	0.015418
0.1100	0.018217	0.018226	0.018252	0.018294	0.018350	0.018418	0.018492	0.018570	0.018648	0.018722	0.018788	0.018842	0.018882	0.018904	0.018908	0.018893	0.018858	0.018805	0.018735	0.018650	0.018555	0.018450	0.018341	0.018230	0.018121	0.018018	0.017923	0.017838	0.017766	0.017706	0.017661	0.017628	0.017610	0.017603	0.017607	0.017619	0.017636	0.017656	0.017677	0.017695	0.017709	0.017716	0.017714	0.017702	0.017680	0.017646	0.017601	0.017546	0.017482	0.017410	0.017332	0.017249	0.017163	0.017077	0.016991	0.016905	0.016825	0.016750	0.016680	0.016615	0.016556	0.016503	0.016455	0.016410	0.016370	0.016331	0.016294	0.016257	0.016219	0.016180	0.016138	0.016094	0.016047	0.015997	0.015945	0.015889	0.015832	0.015773	0.015714	0.015655	0.015598	0.015542	0.015490	0.015442	0.015398	0.015360	0.015328	0.015302	0.015283	0.015272	0.015268
0.1200	0.018033	0.018041	0.018065	0.018104	0.018155	0.018217	0.018285	0.018357	0.018428	0.018495	0.018555	0.018603	0.018637	0.018656	0.018657	0.018639	0.018603	0.018550	0.018482	0.018399	0.018306	0.018205	0.018099	0.017992	0.017888	0.017788	0.017696	0.017614	0.017544	0.017486	0.017442	0.017411	0.017392	0.017385	0.017387	0.017397	0.017412	0.017430	0.017449	0.017465	0.017477	0.017482	0.017479	0.017467	0.017444	0.017410	0.017367	0.017314	0.017252	0.017182	0.017107	0.017028	0.016946	0.016863	0.016781	0.016699	0.016623	0.016551	0.016484	0.016422	0.016365	0.016314	0.016267	0.016224	0.016184	0.016146	0.016110	0.016074	0.016037	0.015999	0.015959	0.015916	0.015870	0.015821	0.015770	0.015717	0.015661	0.015605	0.015548	0.015492	0.015436	0.015383	0.015333	0.015287	0.015245	0.015208	0.015178	0.015153	0.015135	0.015125	0.015121
0.1300	0.017857	0.017865	0.017886	0.017922	0.017968	0.018024	0.018086	0.018151	0.018215	0.018275	0.018328	0.018370	0.018399	0.018413	0.018411	0.018391	0.018354	0.018301	0.018233	0.018153	0.018062	0.017964	0.017862	0.017759	0.017657	0.017561	0.017473	0.017394	0.017326	0.017270	0.017226	0.017196	0.017177	0.017169	0.017170	0.017178	0.017191	0.017207	0.017223	0.017238	0.017247	0.017251	0.017247	0.017234	0.017212	0.017179	0.017134	0.017083	0.017023	0.016957	0.016885	0.016809	0.016731	0.016652	0.016573	0.016497	0.016424	0.016355	0.016291	0.016231	0.016177	0.016127	0.016082	0.016041	0.016002	0.015965	0.015930	0.015895	0.015859	0.015822	0.015782	0.015741	0.015697	0.015650	0.015601	0.015549	0.015496	0.015442	0.015387	0.015333	0.015280	0.015229	0.015182	0.015137	0.015098	0.015063	0.015033	0.015010	0.014993	0.014983	0.014980
0.1400	0.017687	0.017693	0.017713	0.017745	0.017787	0.017837	0.017892	0.017950	0.018007	0.018060	0.018106	0.018142	0.018165	0.018175	0.018169	0.018147	0.018109	0.018055	0.017989	0.017910	0.017822	0.017727	0.017629	0.017530	0.017433	0.017340	0.017255	0.017179	0.017113	0.017059	0.017017	0.016986	0.016967	0.016958	0.016958	0.016964	0.016975	0.016989	0.017003	0.017015	0.017022	0.017024	0.017019	0.017004	0.016981	0.016949	0.016908	0.016858	0.016801	0.016737	0.016669	0.016596	0.016521	0.016446	0.016372	0.016299	0.016229	0.016164	0.016102	0.016046	0.015993	0.015946	0.015902	0.015862	0.015825	0.015789	0.015754	0.015720	0.015685	0.015649	0.015611	0.015570	0.015528	0.015482	0.015434	0.015385	0.015334	0.015282	0.015229	0.015178	0.015127	0.015079	0.015033	0.014991	0.014953	0.014920	0.014892	0.014870	0.014854	0.014845	0.014841
0.1500	0.017520	0.017526	0.017543	0.017572	0.017609	0.017653	0.017701	0.017752	0.017801	0.017847	0.017885	0.017914	0.017932	0.017937	0.017927	0.017902	0.017863	0.017810	0.017744	0.017667	0.017581	0.017490	0.017395	0.017300	0.017206	0.017117	0.017035	0.016962	0.016899	0.016846	0.016805	0.016775	0.016756	0.016746	0.016744	0.016749	0.016758	0.016769	0.016780	0.016790	0.016796	0.016796	0.016790	0.016775	0.016752	0.016721	0.016681	0.016634	0.016579	0.016518	0.016453	0.016384	0.016313	0.016241	0.016171	0.016102	0.016036	0.015973	0.015915	0.015861	0.015811	0.015765	0.015724	0.015685	0.015649	0.015614	0.015580	0.015546	0.015512	0.015476	0.015439	0.015400	0.015359	0.015315	0.015270	0.015222	0.015174	0.015124	0.015074	0.015025	0.014977	0.014931	0.014888	0.014848	0.014812	0.014781	0.014754	0.014733	0.014718	0.014709	0.014706
0.1600	0.017361	0.017366	0.017381	0.017406	0.017438	0.017476	0.017518	0.017561	0.017602	0.017640	0.017671	0.017694	0.017705	0.017705	0.017691	0.017664	0.017623	0.017569	0.017504	0.017429	0.017346	0.017258	0.017167	0.017075	0.016986	0.016901	0.016823	0.016752	0.016692	0.016641	0.016601	0.016571	0.016552	0.016540	0.016537	0.016540	0.016547	0.016555	0.016564	0.016572	0.016575	0.016571	0.016563	0.016548	0.016525	0.016494	0.016456	0.016410	0.016358	0.016300	0.016238	0.016172	0.016105	0.016038	0.015971	0.015906	0.015843	0.015783	0.015727	0.015676	0.015628	0.015585	0.015545	0.015507	0.015472	0.015439	0.015406	0.015374	0.015341	0.015306	0.015270	0.015233	0.015193	0.015150	0.015105	0.015060	0.015013	0.014966	0.014919	0.014872	0.014826	0.014783	0.014742	0.014705	0.014671	0.014641	0.014617	0.014597	0.014583	0.014574	0.014571
0.1700	0.017212	0.017217	0.017229	0.017250	0.017277	0.017309	0.017343	0.017379	0.017413	0.017442	0.017466	0.017481	0.017487	0.017481	0.017463	0.017433	0.017391	0.017337	0.017272	0.017199	0.017118	0.017017	0.016930	0.016842	0.016757	0.016675	0.016600	0.016533	0.016474	0.016426	0.016387	0.016357	0.016338	0.016326	0.016321	0.016322	0.016326	0.016333	0.016339	0.016344	0.016346	0.016342	0.016333	0.016317	0.016294	0.016264	0.016227	0.016182	0.016132	0.016077	0.016018	0.015957	0.015893	0.015830	0.015767	0.015705	0.015646	0.015590	0.015537	0.015489	0.015443	0.015401	0.015362	0.015326	0.015292	0.015260	0.015228	0.015196	0.015164	0.015130	0.015095	0.015057	0.015019	0.014978	0.014936	0.014893	0.014848	0.014803	0.014758	0.014714	0.014671	0.014630	0.014592	0.014556	0.014524	0.014497	0.014473	0.014455	0.014442	0.014434	0.014431
0.1800	0.017067	0.017071	0.017081	0.017098	0.017119	0.017145	0.017172	0.017200	0.017226	0.017248	0.017263	0.017272	0.017271	0.017260	0.017238	0.017204	0.017160	0.017105	0.017041	0.016969	0.016891	0.016809	0.016725	0.016641	0.016559	0.016481	0.016409	0.016345	0.016289	0.016241	0.016203	0.016174	0.016154	0.016141	0.016135	0.016134	0.016136	0.016139	0.016143	0.016145	0.016144	0.016139	0.016128	0.016111	0.016088	0.016058	0.016022	0.015979	0.015931	0.015879	0.015823	0.015765	0.015705	0.015645	0.015585	0.015527	0.015472	0.015419	0.015369	0.015323	0.015280	0.015240	0.015203	0.015168	0.015135	0.015103	0.015072	0.015042	0.015010	0.014978	0.014944	0.014909	0.014872	0.014833	0.014793	0.014751	0.014709	0.014666	0.014624	0.014582	0.014542	0.014503	0.014467	0.014434	0.014404	0.014378	0.014357	0.014339	0.014327	0.014319	0.014317
0.1900	0.016933	0.016936	0.016944	0.016957	0.016973	0.016993	0.017013	0.017033	0.017051	0.017064	0.017072	0.017073	0.017066	0.017050	0.017023	0.016987	0.016941	0.016885	0.016822	0.016751	0.016676	0.016597	0.016516	0.016436	0.016358	0.016284	0.016216	0.016154	0.016100	0.016055	0.016018	0.015990	0.015969	0.015956	0.015948	0.015944	0.015944	0.015946	0.015947	0.015946	0.015943	0.015936	0.015924	0.015905	0.015876	0.015847	0.015812	0.015771	0.015726	0.015676	0.015624	0.015569	0.015514	0.015458	0.015402	0.015348	0.015296	0.015246	0.015200	0.015156	0.015115	0.015078	0.015042	0.015009	0.014977	0.014947	0.014917	0.014887	0.014856	0.014825	0.014793	0.014759	0.014723	0.014686	0.014648	0.014609	0.014569	0.014529	0.014489	0.014450	0.014412	0.014376	0.014342	0.014311	0.014284	0.014260	0.014240	0.014224	0.014212	0.014205	0.014203
0.2000	0.016796	0.016798	0.016804	0.016813	0.016824	0.016837	0.016850	0.016862	0.016871	0.016876	0.016876	0.016870	0.016856	0.016834	0.016803	0.016764	0.016716	0.016660	0.016597	0.016528	0.016454	0.016378	0.016301	0.016225	0.016151	0.016080	0.016016	0.015957	0.015906	0.015864	0.015828	0.015800	0.015779	0.015765	0.015755	0.015741	0.015738	0.015737	0.015735	0.015732	0.015727	0.015717	0.015704	0.015685	0.015662	0.015633	0.015598	0.015559	0.015516	0.015470	0.015421	0.015369	0.015317	0.015265	0.015213	0.015163	0.015112	0.015066	0.015022	0.014981	0.014942	0.014906	0.014873	0.014841	0.014810	0.014781	0.014751	0.014722	0.014693	0.014663	0.014631	0.014598	0.014565	0.014529	0.014493	0.014456	0.014418	0.014380	0.014343	0.014306	0.014271	0.014238	0.014207	0.014178	0.014153	0.014131	0.014112	0.014098	0.014087	0.014081	0.014079
0.2100	0.016669	0.016670	0.016673	0.016678	0.016684	0.016690	0.016696	0.016700	0.016701	0.016698	0.016690	0.016676	0.016656	0.016628	0.016593	0.016550	0.016500	0.016443	0.016380	0.016313	0.016242	0.016157	0.016084	0.016011	0.015941	0.015875	0.015813	0.015757	0.015709	0.015667	0.015632	0.015605	0.015583	0.015568	0.015557	0.015550	0.015545	0.015541	0.015537	0.015531	0.015523	0.015512	0.015498	0.015478	0.015454	0.015426	0.015393	0.015356	0.015315	0.015271	0.015225	0.015177	0.015129	0.015081	0.015033	0.014986	0.014941	0.014898	0.014857	0.014819	0.014782	0.014748	0.014716	0.014686	0.014657	0.014628	0.014600	0.014571	0.014542	0.014513	0.014483	0.014452	0.014419	0.014386	0.014352	0.014317	0.014282	0.014247	0.014212	0.014178	0.014145	0.014114	0.014086	0.014060	0.014036	0.014016	0.014000	0.013986	0.013977	0.013971	0.013969
0.2200	0.016545	0.016545	0.016546	0.016547	0.016547	0.016547	0.016546	0.016542	0.016534	0.016523	0.016507	0.016486	0.016459	0.016425	0.016385	0.016338	0.016286	0.016228	0.016165	0.016099	0.016030	0.015960	0.015889	0.015820	0.015754	0.015691	0.015633	0.015580	0.015534	0.015494	0.015460	0.015433	0.015412	0.015395	0.015383	0.015373	0.015366	0.015360	0.015353	0.015345	0.015335	0.015322	0.015305	0.015285	0.015261	0.015233	0.015201	0.015166	0.015127	0.015086	0.015043	0.014999	0.014954	0.014909	0.014865	0.014822	0.014780	0.014740	0.014702	0.014665	0.014631	0.014599	0.014568	0.014538	0.014510	0.014482	0.014455	0.014427	0.014399	0.014371	0.014342	0.014312	0.014281	0.014249	0.014217	0.014184	0.014151	0.014118	0.014086	0.014055	0.014025	0.013997	0.013968	0.013944	0.013923	0.013905	0.013890	0.013878	0.013869	0.013864	0.013862
0.2300	0.016435	0.016435	0.016433	0.016430	0.016425	0.016419	0.016410	0.016398	0.016382	0.016363	0.016338	0.016309	0.016276	0.016236	0.016191	0.016142	0.016087	0.016028	0.015966	0.015901	0.015834	0.015766	0.015699	0.015633	0.015570	0.015511	0.015456	0.015407	0.015363	0.015324	0.015292	0.015265	0.015243	0.015225	0.015211	0.015200	0.015190	0.015181	0.015172	0.015161	0.015149	0.015134	0.015115	0.015094	0.015069	0.015042	0.015011	0.014977	0.014941	0.014902	0.014863	0.014822	0.014781	0.014740	0.014699	0.014659	0.014620	0.014583	0.014548	0.014514	0.014482	0.014451	0.014422	0.014394	0.014366	0.014340	0.014313	0.014287	0.014260	0.014233	0.014205	0.014177	0.014147	0.014117	0.014087	0.014056	0.014026	0.013996	0.013966	0.013937	0.013910	0.013884	0.013861	0.013839	0.013821	0.013804	0.013791	0.013780	0.013773	0.013768	0.013767
0.2400	0.016308	0.016306	0.016302	0.016295	0.016285	0.016272	0.016256	0.016236	0.016212	0.016184	0.016152	0.016115	0.016075	0.016029	0.015980	0.015927	0.015870	0.015810	0.015747	0.015683	0.015618	0.015554	0.015490	0.015428	0.015368	0.015312	0.015261	0.015214	0.015172	0.015136	0.015105	0.015078	0.015056	0.015038	0.015022	0.015009	0.014997	0.014985	0.014973	0.014960	0.014945	0.014928	0.014909	0.014886	0.014861	0.014833	0.014803	0.014771	0.014737	0.014702	0.014665	0.014627	0.014590	0.014552	0.014515	0.014478	0.014443	0.014408	0.014375	0.014344	0.014314	0.014285	0.014257	0.014230	0.014203	0.014178	0.014152	0.014127	0.014101	0.014075	0.014048	0.014021	0.013993	0.013965	0.013937	0.013908	0.013880	0.013852	0.013825	0.013799	0.013775	0.013752	0.013731	0.013712	0.013695	0.013681	0.013669	0.013660	0.013654	0.013650	0.013648
0.2500	0.016210	0.016208	0.016202	0.016191	0.016176	0.016156	0.016133	0.016105	0.016073	0.016036	0.015996	0.015952	0.015905	0.015854	0.015800	0.015743	0.015684	0.015623	0.015560	0.015497	0.015434	0.015372	0.015312	0.015253	0.015197	0.015143	0.015095	0.015051	0.015012	0.014978	0.014947	0.014922	0.014899	0.014880	0.014863	0.014848	0.014834	0.014820	0.014805	0.014790	0.014773	0.014754	0.014733	0.014710	0.014685	0.014658	0.014630	0.014599	0.014567	0.014534	0.014501	0.014467	0.014432	0.014398	0.014364	0.014331	0.014299	0.014268	0.014237	0.014208	0.014178	0.014151	0.014125	0.014100	0.014075	0.014050	0.014025	0.014001	0.013976	0.013951	0.013926	0.013901	0.013875	0.013849	0.013823	0.013797	0.013771	0.013746	0.013722	0.013699	0.013677	0.013657	0.013639	0.013622	0.013608	0.013596	0.013586	0.013578	0.013573	0.013569	0.013568
0.2600	0.016104	0.016102	0.016093	0.016078	0.016058	0.016032	0.016001	0.015965	0.015923	0.015879	0.015831	0.015779	0.015725	0.015668	0.015609	0.015549	0.015487	0.015425	0.015363	0.015300	0.015239	0.015180	0.015122	0.015067	0.015014	0.014966	0.014920	0.014879	0.014842	0.014809	0.014780	0.014755	0.014732	0.014712	0.014691	0.014674	0.014657	0.014641	0.014624	0.014606	0.014587	0.014566	0.014544	0.014520	0.014495	0.014469	0.014441	0.014412	0.014382	0.014352	0.014321	0.014290	0.014259	0.014229	0.014198	0.014168	0.014139	0.014110	0.014083	0.014056	0.014029	0.014004	0.013976	0.013952	0.013928	0.013905	0.013881	0.013858	0.013834	0.013810	0.013786	0.013762	0.013738	0.013714	0.013690	0.013667	0.013644	0.013621	0.013600	0.013580	0.013561	0.013544	0.013528	0.013514	0.013502	0.013492	0.013484	0.013478	0.013473	0.013470	0.013470
0.2700	0.015992	0.015988	0.015977	0.015959	0.015933	0.015901	0.015863	0.015820	0.015772	0.015718	0.015663	0.015604	0.015543	0.015481	0.015417	0.015353	0.015289	0.015226	0.015163	0.015102	0.015042	0.014985	0.014930	0.014879	0.014828	0.014783	0.014741	0.014703	0.014669	0.014638	0.014610	0.014585	0.014563	0.014542	0.014523	0.014504	0.014486	0.014467	0.014447	0.014427	0.014406	0.014383	0.014360	0.014335	0.014306	0.014280	0.014253	0.014226	0.014198	0.014171	0.014143	0.014115	0.014087	0.014060	0.014032	0.014006	0.013979	0.013953	0.013928	0.013903	0.013878	0.013854	0.013831	0.013805	0.013782	0.013759	0.013737	0.013714	0.013692	0.013669	0.013647	0.013624	0.013602	0.013579	0.013558	0.013536	0.013516	0.013498	0.013479	0.013462	0.013446	0.013431	0.013418	0.013407	0.013398	0.013390	0.013383	0.013376	0.013373	0.013371	0.013370
0.2800	0.015907	0.015903	0.015889	0.015867	0.015837	0.015799	0.015754	0.015703	0.015647	0.015587	0.015523	0.015457	0.015389	0.015321	0.015252	0.015185	0.015118	0.015053	0.014990	0.014930	0.014872	0.014817	0.014765	0.014716	0.014671	0.014629	0.014590	0.014555	0.014523	0.014494	0.014467	0.014443	0.014420	0.014399	0.014378	0.014357	0.014337	0.014315	0.014293	0.014271	0.014247	0.014223	0.014198	0.014172	0.014145	0.014119	0.014093	0.014067	0.014041	0.014016	0.013990	0.013965	0.013940	0.013916	0.013892	0.013868	0.013844	0.013820	0.013797	0.013774	0.013748	0.013726	0.013703	0.013681	0.013659	0.013637	0.013615	0.013594	0.013572	0.013551	0.013530	0.013509	0.013488	0.013468	0.013448	0.013429	0.013411	0.013394	0.013378	0.013364	0.013351	0.013339	0.013329	0.013320	0.013313	0.013307	0.013303	0.013299	0.013297	0.013296	0.013295
0.2900	0.015815	0.015810	0.015794	0.015768	0.015733	0.015689	0.015637	0.015579	0.015515	0.015447	0.015376	0.015302	0.015228	0.015154	0.015081	0.015009	0.014940	0.014874	0.014811	0.014751	0.014693	0.014640	0.014591	0.014546	0.014503	0.014465	0.014429	0.014397	0.014367	0.014340	0.014315	0.014291	0.014269	0.014247	0.014225	0.014203	0.014180	0.014157	0.014132	0.014107	0.014082	0.014056	0.014030	0.014003	0.013977	0.013951	0.013926	0.013902	0.013878	0.013855	0.013832	0.013810	0.013788	0.013767	0.013745	0.013724	0.013703	0.013682	0.013661	0.013640	0.013619	0.013598	0.013576	0.013552	0.013531	0.013510	0.013490	0.013469	0.013449	0.013428	0.013409	0.013389	0.013368	0.013350	0.013332	0.013316	0.013301	0.013287	0.013274	0.013262	0.013252	0.013244	0.013236	0.013230	0.013226	0.013222	0.013219	0.013218	0.013216	0.013216	0.013215
0.3000	0.015717	0.015711	0.015693	0.015664	0.015624	0.015574	0.015516	0.015451	0.015379	0.015302	0.015223	0.015143	0.015063	0.014983	0.014905	0.014831	0.014759	0.014691	0.014628	0.014569	0.014514	0.014463	0.014417	0.014374	0.014335	0.014300	0.014267	0.014238	0.014211	0.014185	0.014162	0.014139	0.014116	0.014094	0.014071	0.014047	0.014023	0.013997	0.013971	0.013944	0.013916	0.013888	0.013860	0.013832	0.013805	0.013780	0.013756	0.013733	0.013711	0.013690	0.013670	0.013650	0.013631	0.013612	0.013594	0.013575	0.013557	0.013538	0.013519	0.013499	0.013479	0.013459	0.013439	0.013419	0.013399	0.013378	0.013358	0.013339	0.013319	0.013300	0.013282	0.013265	0.013248	0.013232	0.013217	0.013203	0.013190	0.013179	0.013169	0.013161	0.013153	0.013148	0.013143	0.013140	0.013138	0.013137	0.013136	0.013135	0.013135	0.013135	0.013135
0.3100	0.015625	0.015618	0.015599	0.015566	0.015522	0.015466	0.015402	0.015329	0.015251	0.015167	0.015081	0.014994	0.014907	0.014822	0.014740	0.014661	0.014587	0.014518	0.014454	0.014395	0.014341	0.014292	0.014248	0.014208	0.014172	0.014140	0.014110	0.014083	0.014059	0.014035	0.014012	0.013990	0.013968	0.013945	0.013921	0.013897	0.013870	0.013843	0.013814	0.013785	0.013756	0.013727	0.013698	0.013670	0.013643	0.013618	0.013595	0.013573	0.013553	0.013534	0.013516	0.013499	0.013478	0.013462	0.013446	0.013430	0.013414	0.013397	0.013379	0.013362	0.013343	0.013325	0.013303	0.013286	0.013267	0.013251	0.013232	0.013213	0.013195	0.013178	0.013161	0.013145	0.013130	0.013116	0.013104	0.013093	0.013083	0.013075	0.013068	0.013062	0.013059	0.013056	0.013054	0.013054	0.013054	0.013055	0.013057	0.013058	0.013059	0.013060	0.013060
0.3200	0.015531	0.015524	0.015502	0.015466	0.015417	0.015357	0.015286	0.015207	0.015121	0.015031	0.014938	0.014844	0.014751	0.014660	0.014573	0.014491	0.014415	0.014344	0.014279	0.014220	0.014168	0.014120	0.014079	0.014042	0.014009	0.013979	0.013953	0.013929	0.013906	0.013885	0.013864	0.013843	0.013821	0.013798	0.013773	0.013747	0.013719	0.013690	0.013659	0.013627	0.013595	0.013564	0.013534	0.013506	0.013479	0.013454	0.013431	0.013411	0.013391	0.013374	0.013359	0.013344	0.013330	0.013316	0.013302	0.013288	0.013274	0.013259	0.013243	0.013227	0.013210	0.013193	0.013172	0.013153	0.013135	0.013117	0.013099	0.013078	0.013061	0.013045	0.013030	0.013016	0.013003	0.012992	0.012982	0.012974	0.012967	0.012961	0.012958	0.012956	0.012955	0.012955	0.012957	0.012960	0.012963	0.012966	0.012969	0.012972	0.012975	0.012976	0.012977
0.3300	0.015452	0.015444	0.015420	0.015381	0.015328	0.015263	0.015186	0.015100	0.015008	0.014911	0.014811	0.014711	0.014612	0.014516	0.014425	0.014339	0.014260	0.014187	0.014122	0.014064	0.014012	0.013967	0.013927	0.013892	0.013862	0.013836	0.013813	0.013791	0.013771	0.013752	0.013733	0.013713	0.013691	0.013668	0.013643	0.013616	0.013587	0.013556	0.013524	0.013491	0.013459	0.013427	0.013396	0.013367	0.013340	0.013315	0.013293	0.013274	0.013256	0.013241	0.013227	0.013214	0.013203	0.013191	0.013180	0.013168	0.013155	0.013142	0.013125	0.013110	0.013094	0.013078	0.013061	0.013044	0.013026	0.013009	0.012992	0.012976	0.012960	0.012946	0.012932	0.012920	0.012909	0.012900	0.012893	0.012887	0.012883	0.012881	0.012880	0.012881	0.012884	0.012887	0.012892	0.012898	0.012901	0.012907	0.012913	0.012917	0.012921	0.012923	0.012924
0.3400	0.015365	0.015356	0.015330	0.015288	0.015231	0.015162	0.015080	0.014988	0.014889	0.014785	0.014679	0.014573	0.014466	0.014365	0.014270	0.014179	0.014097	0.014023	0.013953	0.013896	0.013846	0.013802	0.013764	0.013732	0.013705	0.013682	0.013661	0.013642	0.013625	0.013608	0.013590	0.013570	0.013549	0.013526	0.013501	0.013473	0.013443	0.013410	0.013376	0.013341	0.013307	0.013274	0.013242	0.013212	0.013185	0.013161	0.013140	0.013123	0.013107	0.013093	0.013082	0.013071	0.013061	0.013052	0.013042	0.013032	0.013021	0.013009	0.012997	0.012983	0.012968	0.012952	0.012936	0.012920	0.012903	0.012886	0.012870	0.012855	0.012840	0.012827	0.012815	0.012803	0.012795	0.012788	0.012783	0.012780	0.012779	0.012780	0.012783	0.012787	0.012793	0.012800	0.012808	0.012816	0.012825	0.012833	0.012841	0.012847	0.012852	0.012855	0.012857
0.3500	0.015278	0.015269	0.015242	0.015197	0.015137	0.015062	0.014974	0.014879	0.014774	0.014657	0.014545	0.014433	0.014323	0.014218	0.014118	0.014025	0.013941	0.013865	0.013798	0.013740	0.013690	0.013648	0.013612	0.013582	0.013558	0.013537	0.013519	0.013503	0.013488	0.013473	0.013458	0.013440	0.013420	0.013398	0.013373	0.013344	0.013313	0.013280	0.013245	0.013208	0.013172	0.013138	0.013105	0.013075	0.013047	0.013023	0.012999	0.012982	0.012967	0.012955	0.012944	0.012935	0.012927	0.012919	0.012911	0.012903	0.012894	0.012883	0.012872	0.012859	0.012845	0.012830	0.012815	0.012800	0.012784	0.012766	0.012751	0.012737	0.012724	0.012712	0.012703	0.012695	0.012688	0.012684	0.012682	0.012683	0.012685	0.012689	0.012695	0.012703	0.012713	0.012723	0.012734	0.012746	0.012758	0.012769	0.012779	0.012787	0.012794	0.012798	0.012799
0.3600	0.015204	0.015194	0.015165	0.015107	0.015043	0.014964	0.014871	0.014769	0.014657	0.014541	0.014423	0.014305	0.014190	0.014080	0.013976	0.013880	0.013793	0.013716	0.013648	0.013589	0.013540	0.013499	0.013465	0.013437	0.013415	0.013397	0.013384	0.013371	0.013359	0.013346	0.013331	0.013315	0.013297	0.013275	0.013250	0.013221	0.013189	0.013155	0.013119	0.013082	0.013045	0.013010	0.012976	0.012945	0.012918	0.012893	0.012872	0.012855	0.012841	0.012830	0.012821	0.012813	0.012807	0.012800	0.012794	0.012786	0.012778	0.012769	0.012758	0.012746	0.012733	0.012719	0.012704	0.012687	0.012672	0.012657	0.012644	0.012631	0.012619	0.012609	0.012601	0.012596	0.012591	0.012590	0.012591	0.012594	0.012600	0.012608	0.012617	0.012629	0.012642	0.012656	0.012671	0.012687	0.012701	0.012715	0.012728	0.012738	0.012746	0.012751	0.012753
0.3700	0.015106	0.015094	0.015064	0.015014	0.014946	0.014863	0.014766	0.014658	0.014542	0.014420	0.014296	0.014173	0.014053	0.013938	0.013830	0.013734	0.013644	0.013565	0.013496	0.013437	0.013388	0.013348	0.013316	0.013290	0.013271	0.013254	0.013242	0.013232	0.013222	0.013212	0.013201	0.013188	0.013171	0.013150	0.013125	0.013096	0.013064	0.013029	0.012992	0.012955	0.012917	0.012881	0.012842	0.012811	0.012783	0.012759	0.012739	0.012722	0.012709	0.012699	0.012691	0.012684	0.012679	0.012673	0.012668	0.012661	0.012654	0.012645	0.012635	0.012624	0.012611	0.012598	0.012584	0.012569	0.012555	0.012541	0.012528	0.012517	0.012507	0.012497	0.012491	0.012487	0.012486	0.012487	0.012491	0.012497	0.012506	0.012517	0.012530	0.012546	0.012563	0.012581	0.012599	0.012618	0.012636	0.012653	0.012668	0.012681	0.012690	0.012696	0.012698
0.3800	0.015049	0.015039	0.015007	0.014955	0.014884	0.014797	0.014696	0.014583	0.014461	0.014334	0.014205	0.014077	0.013952	0.013832	0.013721	0.013618	0.013526	0.013445	0.013374	0.013315	0.013264	0.013224	0.013194	0.013170	0.013153	0.013140	0.013131	0.013123	0.013117	0.013109	0.013100	0.013088	0.013073	0.013053	0.013029	0.012998	0.012966	0.012930	0.012893	0.012854	0.012816	0.012778	0.012743	0.012711	0.012683	0.012659	0.012639	0.012623	0.012610	0.012601	0.012593	0.012588	0.012583	0.012578	0.012573	0.012568	0.012561	0.012553	0.012543	0.012532	0.012518	0.012505	0.012492	0.012478	0.012464	0.012452	0.012440	0.012430	0.012421	0.012415	0.012411	0.012409	0.012411	0.012415	0.012422	0.012429	0.012442	0.012457	0.012474	0.012493	0.012514	0.012537	0.012559	0.012582	0.012604	0.012624	0.012642	0.012657	0.012668	0.012675	0.012677
0.3900	0.014963	0.014952	0.014919	0.014865	0.014791	0.014701	0.014595	0.014482	0.014356	0.014224	0.014090	0.013957	0.013828	0.013704	0.013589	0.013483	0.013388	0.013305	0.013228	0.013168	0.013119	0.013081	0.013051	0.013030	0.013014	0.013004	0.012998	0.012993	0.012989	0.012985	0.012978	0.012967	0.012953	0.012935	0.012912	0.012884	0.012852	0.012811	0.012773	0.012734	0.012695	0.012657	0.012621	0.012588	0.012560	0.012535	0.012515	0.012499	0.012486	0.012477	0.012470	0.012464	0.012460	0.012456	0.012451	0.012445	0.012439	0.012430	0.012421	0.012410	0.012398	0.012385	0.012372	0.012359	0.012346	0.012334	0.012323	0.012314	0.012307	0.012302	0.012298	0.012299	0.012303	0.012310	0.012320	0.012333	0.012349	0.012368	0.012389	0.012412	0.012437	0.012464	0.012490	0.012517	0.012542	0.012566	0.012587	0.012604	0.012617	0.012625	0.012628
0.4000	0.014852	0.014840	0.014806	0.014751	0.014676	0.014583	0.014474	0.014354	0.014224	0.014089	0.013952	0.013815	0.013682	0.013556	0.013438	0.013330	0.013233	0.013149	0.013077	0.013017	0.012968	0.012931	0.012903	0.012883	0.012871	0.012863	0.012860	0.012858	0.012858	0.012857	0.012853	0.012847	0.012836	0.012820	0.012798	0.012772	0.012741	0.012706	0.012668	0.012629	0.012589	0.012551	0.012515	0.012482	0.012454	0.012429	0.012409	0.012393	0.012381	0.012371	0.012365	0.012360	0.012355	0.012351	0.012347	0.012342	0.012335	0.012327	0.012318	0.012308	0.012297	0.012284	0.012272	0.012260	0.012248	0.012238	0.012228	0.012221	0.012216	0.012214	0.012215	0.012219	0.012226	0.012237	0.012251	0.012268	0.012288	0.012312	0.012338	0.012366	0.012396	0.012427	0.012458	0.012489	0.012519	0.012547	0.012571	0.012591	0.012606	0.012615	0.012618
0.4100	0.014812	0.014800	0.014765	0.014708	0.014630	0.014534	0.014422	0.014297	0.014164	0.014024	0.013882	0.013740	0.013603	0.013472	0.013350	0.013239	0.013139	0.013052	0.012978	0.012917	0.012868	0.012831	0.012803	0.012785	0.012774	0.012769	0.012768	0.012770	0.012771	0.012774	0.012773	0.012770	0.012761	0.012748	0.012728	0.012703	0.012673	0.012638	0.012600	0.012561	0.012521	0.012482	0.012444	0.012411	0.012381	0.012356	0.012335	0.012319	0.012306	0.012296	0.012289	0.012283	0.012278	0.012273	0.012268	0.012262	0.012255	0.012247	0.012237	0.012226	0.012214	0.012202	0.012189	0.012177	0.012165	0.012155	0.012147	0.012141	0.012138	0.012137	0.012138	0.012145	0.012155	0.012167	0.012185	0.012206	0.012230	0.012258	0.012289	0.012321	0.012356	0.012392	0.012429	0.012465	0.012499	0.012531	0.012555	0.012579	0.012596	0.012606	0.012610
0.4200	0.014739	0.014727	0.014691	0.014632	0.014552	0.014454	0.014339	0.014211	0.014074	0.013931	0.013785	0.013640	0.013499	0.013365	0.013239	0.013125	0.013023	0.012934	0.012858	0.012796	0.012747	0.012709	0.012683	0.012666	0.012657	0.012654	0.012656	0.012662	0.012668	0.012674	0.012677	0.012677	0.012672	0.012662	0.012645	0.012622	0.012593	0.012558	0.012518	0.012479	0.012439	0.012400	0.012362	0.012328	0.012298	0.012272	0.012251	0.012233	0.012219	0.012209	0.012200	0.012194	0.012188	0.012182	0.012176	0.012169	0.012161	0.012152	0.012141	0.012130	0.012118	0.012105	0.012092	0.012080	0.012068	0.012059	0.012052	0.012047	0.012048	0.012047	0.012053	0.012062	0.012072	0.012090	0.012111	0.012136	0.012165	0.012197	0.012233	0.012271	0.012311	0.012352	0.012394	0.012435	0.012474	0.012510	0.012542	0.012574	0.012594	0.012606	0.012610
0.4300	0.014652	0.014639	0.014603	0.014543	0.014462	0.014361	0.014244	0.014114	0.013973	0.013827	0.013678	0.013530	0.013386	0.013248	0.013120	0.013003	0.012898	0.012807	0.012730	0.012667	0.012617	0.012576	0.012550	0.012535	0.012528	0.012528	0.012533	0.012542	0.012552	0.012562	0.012570	0.012574	0.012573	0.012566	0.012552	0.012532	0.012505	0.012473	0.012436	0.012397	0.012357	0.012317	0.012280	0.012245	0.012213	0.012186	0.012163	0.012144	0.012129	0.012117	0.012107	0.012099	0.012091	0.012084	0.012077	0.012068	0.012059	0.012048	0.012037	0.012025	0.012012	0.011999	0.011986	0.011974	0.011964	0.011955	0.011949	0.011946	0.011945	0.011949	0.011957	0.011969	0.011982	0.012003	0.012029	0.012058	0.012092	0.012130	0.012171	0.012214	0.012260	0.012308	0.012355	0.012402	0.012447	0.012489	0.012525	0.012555	0.012577	0.012591	0.012596
0.4400	0.014579	0.014566	0.014529	0.014468	0.014386	0.014284	0.014165	0.014033	0.013890	0.013742	0.013590	0.013439	0.013292	0.013151	0.013020	0.012900	0.012793	0.012700	0.012621	0.012557	0.012506	0.012468	0.012443	0.012428	0.012423	0.012426	0.012425	0.012438	0.012453	0.012468	0.012481	0.012490	0.012494	0.012491	0.012481	0.012464	0.012432	0.012402	0.012367	0.012329	0.012289	0.012249	0.012211	0.012176	0.012143	0.012115	0.012091	0.012070	0.012054	0.012040	0.012028	0.012018	0.012009	0.012000	0.011990	0.011980	0.011969	0.011957	0.011944	0.011931	0.011917	0.011904	0.011891	0.011879	0.011870	0.011862	0.011857	0.011856	0.011859	0.011865	0.011876	0.011892	0.011912	0.011936	0.011966	0.012001	0.012040	0.012083	0.012130	0.012180	0.012232	0.012286	0.012341	0.012394	0.012445	0.012493	0.012534	0.012569	0.012594	0.012610	0.012616
0.4500	0.014458	0.014445	0.014408	0.014347	0.014264	0.014162	0.014036	0.013903	0.013760	0.013610	0.013458	0.013305	0.013157	0.013015	0.012883	0.012761	0.012653	0.012559	0.012479	0.012414	0.012363	0.012326	0.012302	0.012289	0.012286	0.012292	0.012305	0.012322	0.012343	0.012363	0.012382	0.012398	0.012407	0.012410	0.012405	0.012392	0.012372	0.012344	0.012311	0.012275	0.012235	0.012195	0.012157	0.012120	0.012086	0.012056	0.012030	0.012007	0.011988	0.011972	0.011958	0.011945	0.011933	0.011922	0.011910	0.011898	0.011884	0.011871	0.011856	0.011842	0.011827	0.011813	0.011801	0.011790	0.011781	0.011775	0.011772	0.011772	0.011778	0.011787	0.011802	0.011821	0.011846	0.011875	0.011910	0.011950	0.011995	0.012045	0.012098	0.012156	0.012215	0.012277	0.012339	0.012400	0.012459	0.012513	0.012560	0.012600	0.012629	0.012647	0.012653
0.4600	0.014437	0.014425	0.014387	0.014325	0.014241	0.014137	0.014016	0.013881	0.013735	0.013583	0.013427	0.013272	0.013120	0.012974	0.012838	0.012714	0.012601	0.012504	0.012421	0.012353	0.012301	0.012262	0.012238	0.012226	0.012225	0.012234	0.012250	0.012272	0.012298	0.012325	0.012350	0.012372	0.012388	0.012397	0.012398	0.012390	0.012373	0.012348	0.012317	0.012279	0.012240	0.012199	0.012159	0.012121	0.012085	0.012052	0.012023	0.011997	0.011975	0.011955	0.011937	0.011921	0.011905	0.011890	0.011875	0.011859	0.011843	0.011826	0.011810	0.011793	0.011777	0.011762	0.011748	0.011737	0.011728	0.011723	0.011721	0.011722	0.011729	0.011741	0.011759	0.011782	0.011811	0.011847	0.011887	0.011933	0.011984	0.012041	0.012102	0.012167	0.012236	0.012306	0.012377	0.012447	0.012514	0.012576	0.012631	0.012676	0.012710	0.012731	0.012738
0.4700	0.014340	0.014328	0.014290	0.014228	0.014144	0.014040	0.013919	0.013782	0.013636	0.013483	0.013326	0.013169	0.013016	0.012869	0.012731	0.012604	0.012491	0.012391	0.012307	0.012238	0.012184	0.012146	0.012121	0.012111	0.012113	0.012125	0.012146	0.012174	0.012207	0.012242	0.012275	0.012305	0.012330	0.012346	0.012354	0.012352	0.012339	0.012318	0.012290	0.012255	0.012217	0.012176	0.012134	0.012094	0.012056	0.012019	0.011986	0.011957	0.011931	0.011908	0.011886	0.011865	0.011845	0.011826	0.011807	0.011788	0.011768	0.011749	0.011730	0.011711	0.011693	0.011677	0.011663	0.011645	0.011637	0.011633	0.011633	0.011638	0.011648	0.011663	0.011684	0.011712	0.011745	0.011785	0.011832	0.011884	0.011943	0.012007	0.012076	0.012151	0.012228	0.012309	0.012390	0.012474	0.012551	0.012622	0.012685	0.012738	0.012779	0.012803	0.012811
0.4800	0.014276	0.014263	0.014225	0.014164	0.014079	0.013975	0.013853	0.013718	0.013571	0.013417	0.013259	0.013101	0.012946	0.012797	0.012657	0.012528	0.012412	0.012310	0.012223	0.012152	0.012097	0.012056	0.012032	0.012022	0.012026	0.012043	0.012069	0.012104	0.012144	0.012188	0.012231	0.012270	0.012304	0.012329	0.012345	0.012349	0.012342	0.012325	0.012299	0.012266	0.012227	0.012185	0.012141	0.012098	0.012056	0.012017	0.011980	0.011945	0.011914	0.011884	0.011857	0.011831	0.011806	0.011782	0.011756	0.011733	0.011709	0.011686	0.011664	0.011643	0.011623	0.011606	0.011591	0.011579	0.011571	0.011568	0.011570	0.011576	0.011589	0.011608	0.011633	0.011665	0.011703	0.011749	0.011802	0.011861	0.011928	0.012001	0.012081	0.012165	0.012254	0.012346	0.012440	0.012532	0.012621	0.012703	0.012776	0.012837	0.012882	0.012909	0.012919
0.4900	0.014191	0.014179	0.014142	0.014080	0.013997	0.013894	0.013773	0.013638	0.013484	0.013330	0.013172	0.013014	0.012858	0.012708	0.012566	0.012435	0.012316	0.012212	0.012123	0.012050	0.011994	0.011954	0.011931	0.011923	0.011930	0.011951	0.011984	0.012027	0.012077	0.012131	0.012185	0.012237	0.012282	0.012318	0.012343	0.012356	0.012356	0.012344	0.012321	0.012289	0.012251	0.012208	0.012162	0.012115	0.012069	0.012024	0.011981	0.011941	0.011903	0.011867	0.011833	0.011801	0.011770	0.011739	0.011710	0.011681	0.011653	0.011624	0.011598	0.011573	0.011551	0.011532	0.011517	0.011505	0.011498	0.011495	0.011499	0.011508	0.011524	0.011546	0.011576	0.011613	0.011657	0.011710	0.011770	0.011838	0.011914	0.011997	0.012088	0.012185	0.012287	0.012394	0.012501	0.012608	0.012712	0.012808	0.012893	0.012964	0.013017	0.013051	0.013062
0.5000	0.014141	0.014128	0.014091	0.014031	0.013948	0.013845	0.013725	0.013591	0.013445	0.013292	0.013134	0.012975	0.012818	0.012666	0.012522	0.012389	0.012268	0.012161	0.012069	0.011994	0.011936	0.011895	0.011870	0.011864	0.011874	0.011901	0.011941	0.011994	0.012055	0.012121	0.012189	0.012256	0.012315	0.012363	0.012400	0.012422	0.012429	0.012422	0.012402	0.012372	0.012332	0.012287	0.012237	0.012186	0.012134	0.012082	0.012032	0.011984	0.011939	0.011895	0.011854	0.011814	0.011775	0.011735	0.011699	0.011665	0.011631	0.011599	0.011570	0.011543	0.011518	0.011497	0.011481	0.011469	0.011463	0.011462	0.011468	0.011480	0.011500	0.011524	0.011559	0.011602	0.011654	0.011714	0.011782	0.011860	0.011948	0.012043	0.012148	0.012260	0.012378	0.012501	0.012626	0.012751	0.012872	0.012985	0.013085	0.013169	0.013232	0.013271	0.013284
0.5100	0.014039	0.014027	0.013991	0.013931	0.013850	0.013749	0.013631	0.013498	0.013354	0.013202	0.013044	0.012886	0.012729	0.012577	0.012433	0.012298	0.012175	0.012066	0.011972	0.011895	0.011836	0.011795	0.011773	0.011769	0.011785	0.011819	0.011869	0.011933	0.012009	0.012091	0.012176	0.012259	0.012335	0.012399	0.012449	0.012482	0.012498	0.012498	0.012481	0.012451	0.012410	0.012361	0.012307	0.012249	0.012189	0.012130	0.012072	0.012015	0.011960	0.011907	0.011856	0.011807	0.011760	0.011715	0.011671	0.011630	0.011590	0.011551	0.011517	0.011486	0.011459	0.011435	0.011417	0.011405	0.011399	0.011400	0.011407	0.011423	0.011446	0.011477	0.011516	0.011565	0.011624	0.011693	0.011772	0.011861	0.011963	0.012073	0.012194	0.012324	0.012461	0.012605	0.012753	0.012900	0.013043	0.013179	0.013299	0.013399	0.013475	0.013522	0.013538
0.5200	0.013983	0.013971	0.013935	0.013877	0.013797	0.013697	0.013581	0.013450	0.013307	0.013156	0.013000	0.012842	0.012685	0.012532	0.012380	0.012244	0.012123	0.012010	0.011914	0.011834	0.011771	0.011729	0.011708	0.011708	0.011729	0.011771	0.011832	0.011911	0.012004	0.012107	0.012213	0.012316	0.012412	0.012495	0.012555	0.012601	0.012627	0.012632	0.012618	0.012587	0.012544	0.012489	0.012427	0.012360	0.012291	0.012227	0.012157	0.012089	0.012023	0.011958	0.011895	0.011835	0.011778	0.011723	0.011670	0.011620	0.011573	0.011529	0.011489	0.011454	0.011423	0.011398	0.011378	0.011366	0.011360	0.011362	0.011372	0.011388	0.011414	0.011451	0.011497	0.011554	0.011621	0.011700	0.011791	0.011893	0.012010	0.012138	0.012278	0.012429	0.012591	0.012761	0.012936	0.013112	0.013283	0.013445	0.013590	0.013712	0.013804	0.013862	0.013881
0.5300	0.013889	0.013877	0.013843	0.013786	0.013708	0.013611	0.013497	0.013368	0.013228	0.013080	0.012926	0.012769	0.012613	0.012460	0.012313	0.012174	0.012047	0.011932	0.011831	0.011749	0.011686	0.011644	0.011624	0.011628	0.011657	0.011710	0.011787	0.011885	0.012000	0.012127	0.012259	0.012389	0.012510	0.012616	0.012701	0.012762	0.012798	0.012809	0.012797	0.012764	0.012715	0.012652	0.012580	0.012502	0.012420	0.012336	0.012252	0.012170	0.012089	0.012011	0.011935	0.011862	0.011793	0.011726	0.011663	0.011604	0.011549	0.011498	0.011452	0.011412	0.011378	0.011350	0.011330	0.011317	0.011312	0.011316	0.011328	0.011351	0.011383	0.011425	0.011479	0.011544	0.011622	0.011713	0.011817	0.011936	0.012070	0.012219	0.012383	0.012561	0.012753	0.012956	0.013166	0.013378	0.013587	0.013784	0.013963	0.014113	0.014227	0.014298	0.014323
0.5400	0.013849	0.013838	0.013804	0.013749	0.013673	0.013578	0.013467	0.013341	0.013204	0.013057	0.012905	0.012750	0.012594	0.012440	0.012292	0.012151	0.012021	0.011903	0.011801	0.011716	0.011651	0.011609	0.011590	0.011600	0.011638	0.011705	0.011801	0.011923	0.012066	0.012225	0.012391	0.012555	0.012708	0.012841	0.012949	0.013027	0.013073	0.013089	0.013075	0.013037	0.012979	0.012904	0.012818	0.012724	0.012624	0.012523	0.012421	0.012321	0.012223	0.012128	0.012036	0.011948	0.011864	0.011785	0.011710	0.011640	0.011575	0.011517	0.011464	0.011418	0.011380	0.011350	0.011327	0.011314	0.011310	0.011316	0.011331	0.011358	0.011396	0.011445	0.011507	0.011583	0.011673	0.011778	0.011899	0.012037	0.012194	0.012369	0.012563	0.012776	0.013006	0.013251	0.013507	0.013768	0.014027	0.014273	0.014496	0.014685	0.014830	0.014920	0.014951
0.5500	0.013744	0.013733	0.013701	0.013647	0.013574	0.013483	0.013375	0.013253	0.013119	0.012976	0.012825	0.012672	0.012517	0.012364	0.012215	0.012073	0.011939	0.011819	0.011714	0.011629	0.011563	0.011522	0.011504	0.011522	0.011573	0.011659	0.011784	0.011938	0.012120	0.012321	0.012530	0.012737	0.012932	0.013100	0.013235	0.013331	0.013388	0.013406	0.013389	0.013341	0.013268	0.013175	0.013068	0.012952	0.012827	0.012703	0.012578	0.012455	0.012336	0.012221	0.012108	0.012003	0.011899	0.011804	0.011716	0.011634	0.011559	0.011491	0.011431	0.011379	0.011336	0.011302	0.011278	0.011264	0.011260	0.011268	0.011287	0.011318	0.011361	0.011418	0.011490	0.011577	0.011680	0.011801	0.011942	0.012104	0.012280	0.012488	0.012719	0.012975	0.013254	0.013553	0.013872	0.014197	0.014522	0.014834	0.015119	0.015361	0.015548	0.015665	0.015705
0.5600	0.013708	0.013698	0.013666	0.013615	0.013544	0.013456	0.013352	0.013234	0.013104	0.012964	0.012817	0.012666	0.012513	0.012360	0.012211	0.012066	0.011931	0.011808	0.011700	0.011609	0.011542	0.011502	0.011494	0.011522	0.011590	0.011703	0.011859	0.012056	0.012289	0.012546	0.012814	0.013078	0.013322	0.013533	0.013699	0.013816	0.013881	0.013897	0.013868	0.013801	0.013705	0.013585	0.013449	0.013302	0.013150	0.012995	0.012841	0.012691	0.012543	0.012402	0.012269	0.012141	0.012021	0.011909	0.011805	0.011709	0.011622	0.011543	0.011474	0.011415	0.011367	0.011330	0.011304	0.011290	0.011288	0.011298	0.011322	0.011359	0.011411	0.011478	0.011560	0.011662	0.011783	0.011925	0.012090	0.012284	0.012504	0.012754	0.013036	0.013341	0.013688	0.014064	0.014465	0.014881	0.015301	0.015709	0.016085	0.016407	0.016656	0.016814	0.016867
0.5700	0.013605	0.013595	0.013566	0.013517	0.013450	0.013366	0.013267	0.013153	0.013028	0.012894	0.012751	0.012604	0.012453	0.012302	0.012153	0.012009	0.011872	0.011746	0.011635	0.011543	0.011476	0.011438	0.011439	0.011483	0.011577	0.011726	0.011931	0.012190	0.012495	0.012832	0.013182	0.013524	0.013837	0.014096	0.014300	0.014436	0.014504	0.014511	0.014459	0.014361	0.014223	0.014063	0.013885	0.013696	0.013502	0.013307	0.013116	0.012930	0.012750	0.012579	0.012417	0.012264	0.012121	0.011988	0.011865	0.011758	0.011657	0.011567	0.011488	0.011422	0.011368	0.011327	0.011299	0.011285	0.011284	0.011298	0.011326	0.011370	0.011430	0.011508	0.011606	0.011724	0.011866	0.012033	0.012230	0.012460	0.012725	0.013030	0.013378	0.013763	0.014200	0.014681	0.015199	0.015744	0.016302	0.016849	0.017360	0.017806	0.018151	0.018370	0.018445
0.5800	0.013570	0.013561	0.013532	0.013486	0.013422	0.013342	0.013247	0.013139	0.013018	0.012887	0.012749	0.012604	0.012455	0.012304	0.012154	0.012007	0.011867	0.011738	0.011623	0.011527	0.011460	0.011428	0.011440	0.011505	0.011635	0.011836	0.012111	0.012459	0.012869	0.013321	0.013789	0.014240	0.014645	0.014979	0.015225	0.015374	0.015432	0.015405	0.015308	0.015155	0.014960	0.014737	0.014496	0.014247	0.013995	0.013747	0.013505	0.013273	0.013052	0.012842	0.012647	0.012462	0.012291	0.012133	0.011989	0.011857	0.011740	0.011636	0.011546	0.011471	0.011411	0.011365	0.011335	0.011320	0.011319	0.011336	0.011370	0.011422	0.011492	0.011584	0.011698	0.011837	0.012004	0.012204	0.012440	0.012718	0.013034	0.013411	0.013847	0.014345	0.014908	0.015536	0.016225	0.016962	0.017727	0.018490	0.019214	0.019849	0.020347	0.020666	0.020776
0.5900	0.013485	0.013476	0.013450	0.013407	0.013347	0.013272	0.013182	0.013079	0.012964	0.012839	0.012705	0.012564	0.012418	0.012269	0.012119	0.011971	0.011829	0.011696	0.011579	0.011483	0.011417	0.011393	0.011424	0.011523	0.011706	0.011984	0.012359	0.012845	0.013417	0.014047	0.014692	0.015305	0.015839	0.016258	0.016543	0.016690	0.016707	0.016613	0.016430	0.016183	0.015890	0.015570	0.015236	0.014900	0.014569	0.014248	0.013941	0.013650	0.013375	0.013118	0.012879	0.012657	0.012453	0.012266	0.012095	0.011942	0.011806	0.011687	0.011585	0.011500	0.011433	0.011382	0.011349	0.011334	0.011337	0.011358	0.011399	0.011460	0.011543	0.011650	0.011785	0.011950	0.012149	0.012389	0.012676	0.013016	0.013419	0.013894	0.014450	0.015096	0.015839	0.016684	0.017629	0.018660	0.019753	0.020865	0.021937	0.022895	0.023658	0.024152	0.024323
0.6000	0.013432	0.013424	0.013400	0.013359	0.013304	0.013233	0.013149	0.013052	0.012943	0.012823	0.012695	0.012558	0.012415	0.012267	0.012118	0.011969	0.011824	0.011688	0.011567	0.011470	0.011409	0.011399	0.011458	0.011609	0.011875	0.012281	0.012842	0.013553	0.014394	0.015317	0.016255	0.017120	0.017841	0.018364	0.018668	0.018760	0.018667	0.018428	0.018082	0.017666	0.017204	0.016731	0.016255	0.015793	0.015349	0.014928	0.014533	0.014164	0.013822	0.013505	0.013211	0.012944	0.012701	0.012479	0.012280	0.012103	0.011946	0.011810	0.011692	0.011597	0.011521	0.011466	0.011431	0.011416	0.011422	0.011449	0.011498	0.011571	0.011670	0.011797	0.011956	0.012153	0.012393	0.012684	0.013036	0.013459	0.013970	0.014578	0.015302	0.016161	0.017183	0.018359	0.019711	0.021224	0.022869	0.024588	0.026291	0.027849	0.029115	0.029945	0.030235
0.6100	0.013358	0.013350	0.013328	0.013291	0.013240	0.013175	0.013097	0.013006	0.012904	0.012791	0.012669	0.012536	0.012397	0.012252	0.012103	0.011953	0.011806	0.011664	0.011540	0.011444	0.011392	0.011402	0.011507	0.011742	0.012149	0.012770	0.013638	0.014766	0.016116	0.017595	0.019059	0.020355	0.021350	0.021965	0.022198	0.022089	0.021715	0.021154	0.020481	0.019752	0.019009	0.018284	0.017587	0.016910	0.016302	0.015741	0.015226	0.014756	0.014326	0.013934	0.013578	0.013259	0.012967	0.012706	0.012472	0.012265	0.012084	0.011928	0.011800	0.011692	0.011608	0.011547	0.011510	0.011495	0.011505	0.011537	0.011597	0.011684	0.011802	0.011947	0.012139	0.012377	0.012671	0.013030	0.013470	0.014006	0.014662	0.015461	0.016433	0.017619	0.019063	0.020774	0.022800	0.025150	0.027804	0.030687	0.033650	0.036459	0.038812	0.040392	0.040950
0.6200	0.013288	0.013281	0.013261	0.013228	0.013181	0.013122	0.013050	0.012967	0.012872	0.012766	0.012649	0.012523	0.012388	0.012246	0.012098	0.011946	0.011796	0.011653	0.011528	0.011435	0.011397	0.011446	0.011631	0.012015	0.012681	0.013725	0.015232	0.017245	0.019703	0.022407	0.025020	0.027162	0.028548	0.029087	0.028870	0.028085	0.026942	0.025618	0.024243	0.022899	0.021633	0.020467	0.019409	0.018454	0.017598	0.016827	0.016141	0.015528	0.014978	0.014486	0.014046	0.013653	0.013302	0.012990	0.012713	0.012471	0.012261	0.012081	0.011930	0.011808	0.011713	0.011645	0.011605	0.011591	0.011604	0.011646	0.011717	0.011822	0.011963	0.012146	0.012378	0.012669	0.013032	0.013482	0.014041	0.014737	0.015603	0.016683	0.018036	0.019725	0.021835	0.024462	0.027707	0.031662	0.036374	0.041791	0.047696	0.053625	0.058858	0.062516	0.063838
0.6300	0.013213	0.013207	0.013189	0.013159	0.013117	0.013064	0.012999	0.012923	0.012836	0.012738	0.012628	0.012509	0.012379	0.012240	0.012093	0.011941	0.011789	0.011643	0.011518	0.011433	0.011422	0.011539	0.011868	0.012544	0.013758	0.015775	0.018901	0.023392	0.029244	0.035867	0.042048	0.046238	0.047667	0.046634	0.043974	0.040553	0.036959	0.033565	0.030525	0.027861	0.025569	0.023610	0.021935	0.020492	0.019259	0.018193	0.017269	0.016462	0.015756	0.015137	0.014593	0.014113	0.013691	0.013320	0.012996	0.012714	0.012471	0.012274	0.012103	0.011965	0.011860	0.011786	0.011743	0.011731	0.011751	0.011804	0.011887	0.012014	0.012186	0.012409	0.012693	0.013053	0.013507	0.014083	0.014806	0.015723	0.016892	0.018394	0.020332	0.022848	0.026137	0.030452	0.036124	0.043557	0.053178	0.065337	0.080040	0.096541	0.112764	0.125244	0.130009
0.6400	0.013176	0.013171	0.013156	0.013130	0.013094	0.013048	0.012991	0.012923	0.012845	0.012764	0.012662	0.012551	0.012426	0.012290	0.012143	0.011987	0.011831	0.011682	0.011556	0.011485	0.011523	0.011770	0.012413	0.013789	0.016533	0.021801	0.031607	0.049378	0.079888	0.124444	0.165577	0.174490	0.152339	0.122008	0.096055	0.076432	0.061783	0.050956	0.042910	0.036863	0.032244	0.028655	0.025817	0.023535	0.021671	0.020122	0.018833	0.017744	0.016816	0.016019	0.015332	0.014737	0.014220	0.013772	0.013385	0.013052	0.012766	0.012527	0.012330	0.012173	0.012055	0.011973	0.011923	0.011911	0.011939	0.012005	0.012114	0.012269	0.012479	0.012754	0.013111	0.013564	0.014149	0.014894	0.015856	0.017111	0.018756	0.020943	0.023888	0.027919	0.033525	0.041473	0.052986	0.069961	0.095443	0.134141	0.192903	0.282055	0.408716	0.549742	0.618526
0.6500	0.013119	0.013115	0.013101	0.013079	0.013048	0.013008	0.012958	0.012898	0.012828	0.012746	0.012653	0.012548	0.012429	0.012297	0.012153	0.012000	0.011841	0.011690	0.011571	0.011531	0.011672	0.012217	0.013695	0.017468	0.027506	0.057747	0.192365	34.962819	7.396703	0.525441	6.373564	1.239238	22.644260	114.431222	0.829197	0.291792	0.157660	0.101238	0.072054	0.055020	0.044235	0.036942	0.031756	0.027920	0.024991	0.022694	0.020849	0.019350	0.018117	0.017082	0.016210	0.015468	0.014835	0.014293	0.013828	0.013434	0.013098	0.012821	0.012595	0.012416	0.012281	0.012190	0.012142	0.012135	0.012172	0.012254	0.012387	0.012578	0.012837	0.013179	0.013628	0.014208	0.014962	0.015951	0.017263	0.019020	0.021416	0.024761	0.029517	0.036507	0.047184	0.064317	0.093627	0.148262	0.262546	0.552851	1.755107	275.868398	55.893735	3.350383	24.856308
0.6600	0.013083	0.013080	0.013069	0.013051	0.013025	0.012992	0.012944	0.012895	0.012834	0.012763	0.012679	0.012583	0.012476	0.012350	0.012209	0.012056	0.011895	0.011744	0.011637	0.011663	0.012055	0.013522	0.018848	0.045027	0.441912	89.450355	0.010565	1.382811	528.318972	26.374077	0.010848	84.823430	3133.079788	10.721951	0.011357	368.601591	3.342611	0.448324	0.182416	0.104194	0.070504	0.052625	0.041893	0.034850	0.029935	0.026342	0.023620	0.021500	0.019811	0.018441	0.017313	0.016377	0.015592	0.014932	0.014376	0.013908	0.013517	0.013194	0.012933	0.012729	0.012578	0.012479	0.012429	0.012428	0.012479	0.012585	0.012751	0.012991	0.013316	0.013749	0.014321	0.015075	0.016079	0.017427	0.019270	0.021841	0.025517	0.030957	0.039365	0.053157	0.077755	0.127730	0.251978	0.707930	6.093144	813.588369	0.017488	19.747701	6234.498863	201.324797	0.017446
0.6700	0.013047	0.013044	0.013036	0.013022	0.013005	0.012979	0.012946	0.012904	0.012853	0.012793	0.012720	0.012634	0.012532	0.012414	0.012278	0.012120	0.011959	0.011810	0.011737	0.011936	0.013225	0.021223	0.310609	18.865248	2.168775	0.010654	0.122961	10.779165	0.715983	2.602240	5332.361845	0.863992	0.361699	145.546452	2.029135	0.012897	10.099764	669.855853	5.188640	0.380616	0.152848	0.089344	0.061759	0.046913	0.037848	0.031826	0.027583	0.024458	0.022078	0.020218	0.018733	0.017529	0.016542	0.015726	0.015049	0.014487	0.014020	0.013641	0.013334	0.013098	0.012927	0.012816	0.012763	0.012770	0.012838	0.012974	0.013187	0.013489	0.013903	0.014461	0.015208	0.016214	0.017586	0.019489	0.022192	0.026154	0.032198	0.041978	0.059109	0.093062	0.176309	0.495764	7.934930	913.480987	20.945820	0.020144	3.084618	235.300338	2.068024	6.436116	18852.951985
0.6800	0.013001	0.012999	0.012994	0.012984	0.012971	0.012952	0.012928	0.012897	0.012862	0.012814	0.012754	0.012681	0.012593	0.012486	0.012359	0.012213	0.012056	0.011921	0.011942	0.012849	0.026371	0.117551	45.056971	5.271758	65.732115	131.760620	24396.005486	1.381966	8187.572553	5.362662	0.482806	41.971630	2875.046853	0.755748	851186.410773	5364.864695	159.830503	306.107794	5706.662230	10.934475	1.057037	0.222894	0.110121	0.070559	0.051362	0.040335	0.033310	0.028630	0.025151	0.022550	0.020548	0.018972	0.017709	0.016688	0.015856	0.015175	0.014619	0.014170	0.013814	0.013542	0.013346	0.013222	0.013145	0.013162	0.013254	0.013429	0.013698	0.014083	0.014615	0.015341	0.016332	0.017700	0.019623	0.022396	0.026541	0.033044	0.043950	0.064189	0.108448	0.242077	1.297238	13.210001	6765.650926	374.652768	421.064356	7050.107912	1163750.365532	4.154137	20766.114842	74.233127	1.577534
0.6900	0.012995	0.012994	0.012991	0.012986	0.012978	0.012967	0.012952	0.012933	0.012907	0.012889	0.012845	0.012789	0.012718	0.012627	0.012518	0.012387	0.012245	0.012155	0.012568	0.048290	0.011652	11193.739599	85.310039	0.235371	0.588922	0.011327	0.010924	1686.394499	0.649530	0.633533	164.328016	3.117450	0.170621	61549.279219	0.038961	0.136550	1.145391	10.432788	421.447034	11108668.644773	0.039850	6.530844	0.324475	0.133517	0.079714	0.055939	0.042923	0.034908	0.029561	0.025785	0.023005	0.020893	0.019252	0.017953	0.016915	0.016080	0.015408	0.014872	0.014453	0.014134	0.013909	0.013772	0.013713	0.013747	0.013872	0.014101	0.014452	0.014955	0.015658	0.016634	0.017997	0.019935	0.022767	0.027070	0.033963	0.045894	0.069129	0.124604	0.332180	7.502523	0.057440	11825116.676852	885.952718	12.252065	3.267957	0.165176	0.053438	82825.464966	1.455229	5.737157	527.014393
0.7000	0.012980	0.012980	0.012980	0.012980	0.012979	0.012977	0.012973	0.012966	0.012955	0.012940	0.012917	0.012885	0.012841	0.012789	0.012716	0.012631	0.012556	0.012662	0.010716	3.643956	0.014098	0.010426	0.013836	0.010340	0.094242	0.014926	0.041878	0.125646	59255.415611	0.052392	0.013069	1.081245	2500527.395559	0.315158	0.026365	1.477386	0.116405	0.011527	2.896759	0.018247	0.286771	1202.032362	0.110284	0.450833	0.155576	0.087505	0.059503	0.044853	0.036061	0.030300	0.026286	0.023377	0.021192	0.019511	0.018196	0.017158	0.016336	0.015690	0.015189	0.014816	0.014556	0.014402	0.014352	0.014406	0.014576	0.014877	0.015339	0.016005	0.016949	0.018286	0.020209	0.023049	0.027426	0.034553	0.047168	0.072688	0.138118	0.436115	0.121278	1219.650187	0.326713	0.025033	2.910175	0.017390	0.394148	1.652646	0.108165	0.628892	3329639.100044	1.553610	0.024733
0.7100	0.012976	0.012977	0.012979	0.012983	0.012994	0.013001	0.013010	0.013018	0.013027	0.013035	0.013042	0.013048	0.013053	0.013063	0.013089	0.013179	0.013597	0.011568	525.580692	0.018395	0.016369	0.019315	0.011002	0.010293	3.351614	3.506015	0.018603	0.013838	4930.620165	0.027456	0.010529	0.018964	649.481383	0.042735	0.205055	2.037354	3.181363	0.040567	0.268676	0.196784	3.333465	0.561721	276082.193701	1.207558	0.586124	0.174661	0.093837	0.062383	0.046405	0.037009	0.030946	0.026775	0.023773	0.021541	0.019836	0.018526	0.017507	0.016717	0.016115	0.015672	0.015370	0.015199	0.015155	0.015243	0.015477	0.015881	0.016499	0.017400	0.018707	0.020600	0.023421	0.027799	0.035014	0.048018	0.075062	0.148187	0.537647	1.150324	252516.275094	0.623840	3.064604	0.237314	0.255040	0.045775	13.038002	10.862052	0.250622	0.058494	9158.982360	0.054653	0.017330
0.7200	0.012985	0.012987	0.012993	0.013003	0.013017	0.013036	0.013059	0.013087	0.013121	0.013162	0.013215	0.013284	0.013386	0.013558	0.013935	0.015498	0.102031	0.596921	0.088369	0.068101	0.057587	0.240936	6.367293	9334.881536	0.561087	0.987829	0.048544	1225.529041	0.014427	221160.668070	0.036842	11315.074604	0.012277	192.397340	1.265026	0.538170	109.298239	11415.373126	28.253641	15.231756	0.776023	0.842985	13.513190	116.714217	45.829891	0.700641	0.189324	0.098661	0.064641	0.047701	0.037849	0.031570	0.027288	0.024231	0.021979	0.020283	0.018993	0.018012	0.017275	0.016741	0.016385	0.016193	0.016161	0.016298	0.016622	0.017174	0.018019	0.019270	0.021117	0.023894	0.028241	0.035457	0.048630	0.076462	0.154333	0.611724	43.159550	100.958987	11.545951	1.343654	0.978386	13.877525	49.935515	41395.924309	103.697796	2.830510	1.377169	2387.907657	0.026228	332524.658113	0.088130
0.7300	0.013028	0.013031	0.013040	0.013056	0.013078	0.013109	0.013149	0.013201	0.013269	0.013359	0.013485	0.013674	0.014002	0.014728	0.017996	0.011126	10.824805	3510.243287	363.499365	11.396024	7.854223	0.071977	43.707061	0.014762	0.014182	0.019428	0.014735	0.462312	41.465837	0.124485	1.905194	3.402190	2.591526	0.058608	0.970964	4.419400	0.829809	0.045514	71.730741	0.196666	67.861213	1129.761331	31702.462913	362414.741972	1267.028888	1.539109	0.765771	0.197778	0.101454	0.066015	0.048564	0.038516	0.032140	0.027817	0.024754	0.022535	0.020873	0.019633	0.018718	0.018068	0.017644	0.017429	0.017418	0.017622	0.018076	0.018839	0.020018	0.021793	0.024501	0.028764	0.035877	0.048903	0.076707	0.155855	0.641827	1.505985	1043.738030	294603.650134	25908.141503	915.305787	108.849322	0.478116	227.330656	0.060162	0.723859	4.028623	0.946012	0.810396	64.481170	4.098037	4.698261
0.7400	0.013104	0.013109	0.013122	0.013146	0.013180	0.013229	0.013295	0.013384	0.013508	0.013685	0.013950	0.014435	0.015537	0.020692	0.277731	21.607757	0.312900	45.883955	0.145949	0.010346	0.010315	495.013866	52.069140	116144.352377	0.010214	0.026781	8.615395	137.174045	0.216700	0.033548	1.071552	16.506332	0.240621	10.329697	1.190465	0.015032	0.014844	11898619.139151	66.753082	37290.784012	0.014551	0.012248	8.949334	2151.680092	56.800646	1786.773158	148.661874	0.798829	0.204950	0.104601	0.067943	0.049981	0.039680	0.033169	0.028785	0.025702	0.023478	0.021857	0.020685	0.019869	0.019352	0.019109	0.019133	0.019447	0.020102	0.021197	0.022912	0.025571	0.029793	0.036867	0.049850	0.077623	0.157041	0.645699	136.372387	1415.603120	65.341679	2825.893592	6.888826	0.017497	0.019881	29223.139782	236.686359	9663630.420816	0.019655	0.054376	16.174463	222.348528	0.536628	17.766307	2.480543
0.7500	0.013203	0.013209	0.013228	0.013260	0.013309	0.013380	0.013480	0.013624	0.013842	0.014188	0.014801	0.016233	0.022981	1435.151631	0.016608	1017.708387	248.415212	0.012379	0.897672	0.161008	7702.052791	0.015369	0.047926	0.010159	14.095332	0.010302	1237.652874	0.048419	0.121023	2.560350	0.024398	0.030897	20.141225	0.199198	116.363128	0.011907	6.153570	0.011369	0.050888	0.028979	25502.623008	1.002319	12.433107	0.091904	28505.805780	59102.277522	11.333929	140582.385522	0.793806	0.208259	0.106867	0.069670	0.051437	0.040993	0.034414	0.030008	0.026946	0.024775	0.023243	0.022200	0.021562	0.021289	0.021375	0.021857	0.022823	0.024442	0.027028	0.031188	0.038192	0.051044	0.078416	0.156304	0.622831	113850.219502	10.864191	44610.123581	34076.177993	0.099490	19.928633	1.930787	61234.810661	0.053586	0.171804	0.017430	35.719070	0.018987	2112.255022	0.240070	18.964401	3.014044	0.043376
0.7600	0.013307	0.013316	0.013341	0.013386	0.013456	0.013560	0.013721	0.013959	0.014348	0.015065	0.016759	0.024659	13428.324965	0.064259	0.017019	3.837554	0.018003	0.041916	0.026585	0.013093	0.539832	0.156886	0.202636	0.141508	0.786181	41.321999	0.012193	5.956881	268989686.349098	0.058362	0.089008	0.024633	2517266.885763	0.183228	0.126498	32.720483	0.195872	0.069695	0.450308	0.522311	21.335758	0.027729	0.655182	0.854587	0.424341	1863.159213	8.198124	18.356987	935098.358524	0.772435	0.210455	0.109227	0.071749	0.053306	0.042740	0.036107	0.031702	0.028691	0.026624	0.025256	0.024449	0.024143	0.024337	0.025092	0.026562	0.029047	0.033142	0.040098	0.052859	0.079918	0.155824	0.592029	724412.446968	16.542644	8.080431	2035.787207	0.368645	1.214059	0.473277	0.049062	15.183934	0.900476	0.870566	0.382733	1.735651	93.557567	0.103032	8.105701	323537435.867773	0.083315	0.175533
0.7700	0.013433	0.013444	0.013478	0.013541	0.013642	0.013799	0.014048	0.014465	0.015249	0.017127	0.025752	0.016021	8.583310	0.035803	0.011000	38002.726270	0.017981	0.030898	3.743468	14.301569	0.022501	0.117173	7.950549	2.982950	0.242979	1049034.682697	0.009970	859.689778	0.639367	6039262.055889	0.010156	24.113693	0.043017	10.757901	0.010603	48178254.304964	3.218398	108.113154	4.696736	0.131986	0.039118	57.610498	118.497433	0.403692	0.441611	1403429.240628	0.409011	1.079100	527.386959	0.273058	0.748921	0.213303	0.112479	0.074651	0.055945	0.045197	0.038521	0.034180	0.031285	0.029428	0.028373	0.028038	0.028419	0.029633	0.031959	0.035977	0.042920	0.055709	0.082613	0.157032	0.564764	0.213597	406.254465	0.792790	0.404517	979548.218395	0.565530	0.603205	80.705335	129.150889	0.093871	0.471587	24.841699	75.548775	2.585431	35008899.049148	0.017199	1062.688121	0.745751	6063415.678649	0.017132
0.7800	0.013615	0.013630	0.013678	0.013768	0.013919	0.014168	0.014597	0.015449	0.017457	0.026549	1722.672384	0.059049	3.920612	0.011356	0.058715	77.246616	0.100024	0.102038	2.063589	29.001706	0.055855	1.193674	1.740078	119742.796657	0.130082	0.101736	0.084972	1.536991	0.061576	0.021892	532.634751	1.185906	0.140810	62.049395	1.805681	0.124311	3.482023	26655.033315	47.817079	31.588172	0.088237	95.102754	56.369766	2.741713	2.651550	11101.562925	1.741757	0.019905	209.379556	5.469045	135599.477206	0.740977	0.220261	0.118178	0.079385	0.060129	0.049143	0.042348	0.038072	0.035454	0.034038	0.033685	0.034416	0.036458	0.040372	0.047367	0.060446	0.087895	0.162538	0.554049	106754.735581	4.504687	158.276295	0.022086	1.219680	12313.681641	2.112100	1.900444	36.929602	227.566734	0.257912	20.549919	31.375424	259378.056957	2.316049	0.217867	1.296103	45.839797	0.166889	0.969223	887.676192
0.7900	0.013898	0.013919	0.013989	0.014123	0.014361	0.014790	0.015633	0.017727	0.027194	3.847749	0.059835	108578122599.080704	0.020306	0.012502	0.078567	0.011523	1.347140	0.273652	0.011604	0.046305	1.269723	0.693522	11620805.926828	9.252637	0.012140	3.842141	0.162504	1398.231175	0.142388	9.849495	9.902643	526.510949	0.012280	0.464688	0.010957	1.050681	0.040473	58.456901	3634730.452054	0.475705	28.056720	0.779852	0.029705	6.565781	34.981512	0.045538	1.855067	0.647677	1.610188	4318496323589.628906	4.116607	224.260140	0.760593	0.233708	0.127468	0.086772	0.066596	0.055220	0.048403	0.044416	0.042411	0.042087	0.043505	0.047152	0.054266	0.067921	0.096719	0.174314	0.568603	169.474436	3.282137	3057557076074.762695	1.385745	0.606053	1.221552	0.042790	23.049187	4.205786	0.026505	0.488059	17.445355	2.236211	28253724.198957	50.767620	0.033930	5.822134	0.186638	1436.153179	0.134473	395.240860	15.438639
0.8000	0.014102	0.014134	0.014239	0.014458	0.014933	0.015782	0.017945	0.027995	2645.207546	2.568238	0.914536	10.222620	342.759173	0.015508	13327.042828	0.011850	4.042390	0.017271	0.106041	0.010590	1676.678231	0.149096	11.320278	0.169550	2.675576	0.013206	144.098437	0.339294	0.022388	59.218416	72.903565	2150.528904	0.032580	0.532578	0.078924	0.023033	0.102081	0.045258	2.448940	2.790464	1576.395793	0.021675	0.439127	0.127264	90.229689	0.267436	339230.654607	5.271480	70174.907271	1099.528385	35.286819	162.833485	152147.673293	0.832718	0.259217	0.143227	0.098861	0.077125	0.065244	0.058689	0.055636	0.055464	0.058358	0.065495	0.080132	0.111659	0.197047	0.627884	114670.078582	124.756268	24.908468	897.830523	60709.032882	4.982998	218083.165963	0.309313	56.121782	0.082617	0.944804	0.022992	6504.173519	1.691269	24.236929	0.301649	3.760046	0.027514	150.453234	0.647463	0.042176	1496.119413	107.065525
0.8100	0.014561	0.014614	0.014793	0.015184	0.016036	0.018311	0.029680	187.181301	0.015260	1162428806.959682	44.267553	0.257775	0.119272	0.072541	20.205898	0.010884	0.158029	0.012171	0.518055	0.015400	745452.740339	0.108724	0.296965	0.009859	0.016367	0.020649	9.464916	10.050129	33.525494	0.017978	0.333560	0.170881	744.422294	48.869966	0.037802	0.206799	0.011254	0.011209	2.923920	1.530365	12479737.697855	0.107616	8.890190	0.032809	3.039402	0.072228	32168.135571	33.472889	12.419136	24.162184	1546.946733	72233633822.791412	0.175127	12265.614673	1.021095	0.309938	0.172099	0.120603	0.096246	0.083998	0.078827	0.079223	0.085789	0.102029	0.139179	0.242249	0.783637	9422.469592	0.141541	55069416017.604507	1067.908604	19.540601	10.430571	30.989696	33799.579260	0.084010	3.166514	0.051644	5.177568	0.075674	7125007.676793	0.859554	1.864722	0.017895	0.026292	0.131825	8.903620	35.506237	462.036286	0.113022	0.433379
0.8200	0.015035	0.015130	0.015476	0.016346	0.018866	0.033891	0.259720	8.027748	0.023625	32.832668	0.176679	0.846489	0.011854	3.752616	0.123126	0.302320	0.167724	0.114953	12.709042	0.272265	0.010391	26.026314	0.804203	0.028132	0.009992	0.218427	5.186517	0.055932	0.267132	530986.916953	0.011451	19061.055487	0.017787	0.020285	52.510765	3.139559	0.012775	0.012528	11.103461	373.540933	0.029757	0.307081	201.096456	1.714337	2.746909	5.377945	2.397493	83.402590	0.018411	22.805871	5.298204	1754.307743	0.513005	474.403460	16.761967	1.542547	0.420542	0.231325	0.165042	0.136576	0.126075	0.128651	0.146853	0.195570	0.340968	1.216349	12.951888	359.141949	0.381637	1307.434525	3.602264	14.923392	0.019818	51.846333	1.483855	3.182799	1.684536	0.981008	112.794814	1.131102	0.029490	202.409490	5.970361	0.044315	0.019066	1.738623	30.211313	0.058420	0.195919	348841.058004	0.017873
0.8300	0.015581	0.015797	0.016691	0.019912	0.050922	5.362126	1.796983	0.177434	0.013559	1.081605	0.016621	6.704340	0.012356	0.166080	0.588349	0.112112	0.010606	0.348475	3.405838	14.082591	0.016821	214.212277	0.073192	25.989909	7.871042	0.050230	0.039143	0.241149	1.560768	0.009953	0.018187	0.009988	21.161615	2.886010	0.437333	0.036157	97.032791	17.954811	0.053730	115.603324	0.083618	181.923262	6.434752	5.085690	0.014914	6.010116	39.759409	3.210897	0.043952	424.078126	0.151165	35.580655	0.017456	8.040638	110.631894	439.007345	3.835049	0.735221	0.386410	0.283237	0.252741	0.266820	0.344149	0.623760	3.136075	347.455785	84.330846	5.915275	0.019256	24.321999	0.110082	324.743672	0.039091	1.964028	37.470864	7.483131	0.020153	2.815048	19.153580	98.820371	0.050995	416.644929	0.119585	36.362335	49.692951	0.068601	0.248786	1.496968	11.265625	0.017295	0.024837
0.8400	0.016351	0.017277	0.024329	60.756472	0.017381	0.048048	0.028406	0.948751	250.529840	0.014282	0.447074	0.063172	0.011847	0.012690	1.114229	0.190168	0.101660	0.010213	49.227917	17.286620	0.012915	0.011835	71.153659	83.660495	0.020073	2.277311	38.946639	2.191874	97.364631	0.014186	9.633940	0.030607	6.903573	22.385799	1.321507	0.977351	0.071909	0.024694	0.563577	0.032542	0.014398	210.448657	633.024856	0.015922	1.124929	3.968229	18.215998	0.420060	0.015943	1.157163	17.027520	0.031693	9439.158510	40.883033	0.801075	2.636933	0.157971	10772.099238	2.755808	1.174960	0.929485	1.108716	2.464883	9215.227820	0.129602	2.085136	0.611067	29.463630	6614.189047	0.027102	12.031072	0.729232	0.019317	0.383702	10.360512	3.286572	1.856603	0.021200	329.228492	107.149395	0.023236	0.027142	84.223706	81.570332	0.053317	2.082654	25.976003	10.938369	56.328830	0.028382	9.412036
0.8500	0.017265	0.516224	0.198822	0.017640	0.711771	0.016200	18.319548	0.096069	134.472727	0.017903	0.133405	1285.241874	1230.536411	0.016686	0.011036	0.040924	858.088140	96860.016814	0.097006	13652455.472055	3.164356	0.316331	0.146258	1.519406	3.106427	0.111416	0.011016	94.115537	6.940527	0.164409	27987.482317	0.124805	0.764607	7.359119	0.016787	0.890687	0.146519	13.268356	0.230216	0.036960	0.274455	151154263.316682	0.947848	1195405.471067	7699.325717	0.440695	0.305402	0.514070	23004.309086	26838.759599	3.684957	0.099089	4042.471747	2.950405	943.278661	0.019024	67.246243	0.136413	65.115343	682.128770	277.011341	645.730989	58.418873	0.118065	54.288646	0.018938	698.788781	2.057242	2702.452785	0.068034	2.480346	16377.695563	13603.798250	0.429354	0.307143	0.248138	13698.049725	611715.718236	0.487152	73952396.579079	5.241380	0.403844	0.233960	6.232510	2.225976	0.399743	0.019466	51.385758	3.667026	0.139611	23905.516199
0.8600	0.018401	0.243910	0.018521	592.864680	0.042418	0.021085	14.704395	0.167694	25327.072314	0.015354	0.033376	0.027233	227398.337594	34.490028	0.012627	1.358422	0.034955	1.614065	92.100543	0.066633	0.243850	0.095417	100.434917	78.458966	0.010272	0.594734	0.089733	3.005744	0.577596	0.051688	1207.588456	0.044766	4.569607	22.500641	0.020207	0.364341	0.013735	671.864818	890.615145	0.018751	2.256810	0.040660	55.675962	4.774925	0.274494	17.799326	6.138703	532.775152	3902220.755258	0.333229	0.472581	0.043051	591487.913246	3.926623	701.957101	0.194303	2.252032	94132.928316	0.151308	293.161068	0.079184	277.123440	0.138229	79785.110118	1.805349	0.145278	513.568656	2.541377	372024.069763	0.035529	0.304564	0.214927	2245624.881891	296.194907	6.218886	9.469202	0.280717	9.155302	276.540976	0.133573	1.046519	0.106621	393.092200	291.161552	0.017875	0.444622	0.052598	9.591446	1.946315	0.049131	912.379172
0.8700	0.020074	0.169487	0.019794	0.269821	1.106732	11.340488	0.131737	0.120366	0.016141	10.680300	15.701275	0.073909	0.012820	0.116596	0.011106	0.013926	1.587935	216.671924	0.057401	7.643318	29.288438	0.577577	3.409024	552.580919	406.350973	0.055304	39.249773	0.116875	0.673410	0.229492	1.488733	0.045921	3.677341	0.708403	4.611234	0.021219	34.032632	4259.505565	14.280005	4.851156	0.141491	0.479272	0.408793	2246.556247	17.353473	0.067035	2.457632	2.041710	0.020592	1.026760	264.853207	252.771912	0.029486	3.355408	3.501376	391.216744	95.867059	21.865832	0.021108	178.807190	253.164180	168.617520	0.020664	17.442927	76.531107	269.437763	2.374603	2.285867	0.027587	159.598717	151.630220	0.594624	0.021106	1.265134	2.426042	0.049086	8.486735	1067.888014	0.210454	11.067182	30.201896	2.110372	6.952327	1743.750694	205.226375	0.037644	16.985906	0.293284	1.499906	0.095261	0.988450
0.8800	0.022393	0.036533	25.372110	0.021560	8.323647	0.171733	0.114335	3.227059	3.635751	0.015688	0.017270	0.122234	0.046515	3.905586	0.635588	0.010620	0.087099	0.016342	0.011463	0.013574	0.009766	1.890731	11.003864	1.355908	0.010027	0.009287	18.531604	0.021263	8.483607	0.131226	0.010088	0.789548	1.450923	0.013234	3.233540	0.010890	0.014064	3.471747	54.765323	14.468929	0.015850	0.012948	0.027098	0.056101	0.757441	0.016999	7.675420	57.669703	0.579452	1.741733	0.089573	0.025035	46.752385	49.913511	2.245182	8.218092	328.067214	0.034875	7474.027925	15.567132	3.077522	14.650210	6628.821000	0.032772	232.015025	6.184085	1.435070	27.890692	24.363600	0.025914	0.067733	0.987564	0.339946	32.007303	3.930373	0.021389	0.363609	0.041352	0.025215	0.024440	0.020825	5.925752	23.586474	1.719590	0.018562	0.017906	6.928752	0.020575	2.944436	0.302747	0.017173
0.8900	0.026075	0.060756	0.035836	1.611687	0.403910	4.482664	0.068435	0.223561	0.019374	0.610150	9.841109	0.233967	0.333509	0.778222	145.421218	0.028306	0.010596	58088.281840	0.020028	0.012613	0.252902	0.909093	1.088129	0.009496	14761.306184	7.422840	4.578592	3.000551	0.354587	0.556686	0.152612	2.511424	0.305247	15.374541	1.007334	43.273555	89422.361637	0.011888	6.877733	6.139261	0.094388	0.036357	0.015398	7067.726041	0.015062	0.314121	1637.268716	16.085307	3.532796	1.838307	172.774811	4.519271	0.060063	6.153671	0.726271	215.459138	26.539484	206.262225	1.565786	37.214096	0.032297	34.971547	1.328197	171.669305	20.620566	158.339853	0.412720	4.124123	0.049902	1.852206	100.202996	0.797272	1.733636	9.837117	806.838055	0.480295	0.020637	105679.640170	0.026875	0.029146	0.182881	2.348526	2.566375	0.018127	31520.365788	14.876209	1.439615	5.104619	0.183040	0.788761	0.080578
0.9000	0.032839	32.351189	9.095735	0.093090	0.053249	8.151815	0.026795	1.496268	2.334433	0.104922	0.026011	0.077324	1928.463574	0.017462	896087.224156	0.468233	41117721.246823	0.042528	5.794527	0.015333	0.025258	0.061829	0.013911	3800330.433154	51.427803	0.020460	177.367900	1012.601110	0.012958	0.228556	0.072213	0.065916	0.019125	250.738369	45.306268	0.012921	12.842312	936072.169647	0.014447	0.029611	0.034287	0.066135	0.636795	0.014981	10894682.836484	4.331162	9393631.974195	0.059408	24763.076154	0.516327	0.100630	0.515737	13.097337	10.722285	0.040757	395.909399	0.467657	4.431019	2348.368289	31949.904566	615.310821	29950.208223	2065.638416	3.485392	0.282744	290.607380	0.032788	4.414896	4.415300	0.196529	0.059210	0.237542	12870.634061	0.040033	4487128.673130	1.981847	94335360.430166	0.044852	3.237723	0.041754	0.024996	0.028698	0.018019	964197.060635	12.895818	0.021969	44.331085	255.859175	0.018906	0.071682	0.039747
0.9100	0.052006	0.057215	0.965711	0.043793	406.582361	5.848396	0.370457	7.571885	78759.442959	33.131860	0.069844	0.034429	0.040351	1437.110932	0.386592	0.011196	0.011730	0.070573	0.157764	0.022858	4.306880	0.040439	0.071228	0.016019	268.564150	885441383115978.750000	60.785058	441.790920	2.086757	0.066701	0.020568	0.213984	8.331882	1906.151354	19.213506	4210352621860497.500000	1343.347621	0.050646	0.346247	0.046970	26.603702	0.091990	1.115778	0.049665	0.030876	0.021326	2.718069	4088.622318	0.344954	0.235805	0.639166	94.434542	271951.812391	200.485285	11.648361	171.493813	27438.906245	0.057554	50.240666	5.747410	0.026500	5.365720	37.590115	0.048984	21165.584997	118.158347	8.021816	130.259104	58028.959888	15.727996	0.357200	0.138767	0.193498	677.807356	1.085158	0.022802	0.026806	0.041994	0.460628	0.044888	9.546939	0.026815	0.127032	0.030811	410.799386	1234177578384379.000000	12.180348	512.660076	2.133530	0.063153	0.020856
0.9200	0.001410	10191243060.979422	2783.433080	0.360388	8.559133	0.061191	29.610045	0.040806	0.106988	0.076286	0.034087	71.159382	0.544035	0.014052	0.019854	14955.850628	0.015342	0.017686	1.156572	0.011176	0.013793	13.569992	0.074201	24.513628	0.011722	10.663001	5391.251069	0.010688	0.420561	4.900816	0.018363	1.610551	0.141601	0.012412	22068.830071	4.539592	0.029912	12.169856	0.052584	7.492454	0.035959	0.021885	1.485181	0.076806	0.024836	125297.931592	0.054644	0.026922	6.110385	903.097452	0.228158	0.085061	0.140051	0.082168	120.913875	0.076188	344.664872	1.047859	33.276845	5906972206.487975	0.068745	580562461.478981	3226.537346	0.697890	253.430690	0.081692	35.506970	0.071753	0.047414	0.039851	0.143712	467.765508	3.055114	0.027959	0.040396	53675.822530	0.022271	0.046428	0.291802	0.021442	0.025564	1.064017	0.022321	2.817949	0.024616	1.462187	5645.224919	0.018257	0.095738	0.962908	0.020897
0.9300	234.290497	3.339529	245.676321	1344.330016	0.663945	12.652299	2.450887	4.045835	0.060667	0.765930	12.678193	71.727302	86.277914	3.038701	0.012763	0.098352	0.010329	59.195142	737.593633	10.673742	0.158350	0.021276	60071.429306	0.008703	1.069873	5.704968	0.050615	0.256211	0.040219	0.012710	9.938081	0.010427	0.022241	0.106266	0.095670	2.876145	1.175628	0.012522	284111.133635	0.047250	0.183924	61.159142	1089.414580	136.088082	0.017752	0.714988	0.024862	28.550777	857.095064	855.033010	172.965153	11.247063	0.129786	5.452914	33.441371	0.664843	0.471369	13192.443947	202.676864	300.582506	58.642016	240.691655	54.281872	6142.849199	0.746671	16.785401	29.475553	1.226142	0.120323	6.335592	92.193435	432.421029	414.881435	13.002285	0.027836	0.315434	0.023078	15.803078	34.214516	20.758180	0.032333	0.027956	82907.408019	0.018844	0.239182	0.499102	0.032225	0.053150	0.024935	0.019412	2.562831
0.9400	172359.167983	0.103808	997311.799023	436189.366537	446.841304	13.349140	124.801311	8.780349	1.451760	35.389083	9.425354	11.501353	0.019693	0.018531	0.120280	0.107238	1.196743	0.062673	11933779.004102	0.014913	26.143928	0.008834	689.597703	0.287687	1.021153	83.267841	0.009255	0.570648	172.754419	0.055992	0.010914	0.093791	80.227917	0.340456	0.011045	49.770751	3.716628	1.048783	605.563749	0.014350	34.118290	0.021514	68914070.404476	0.256294	15.959131	1.572469	0.895409	0.043076	0.039825	127.623930	102.904090	4.241696	16.131362	43.749403	3329.787709	468.635404	726.750949	2185290.637217	228476.313871	0.155077	43090.720688	0.127949	271209.291514	673354.151556	147.338637	329.039845	2185.214969	13.838796	10.290982	63.703907	56.488189	62.786335	0.044461	0.048338	0.396643	1.133354	8.475866	0.089989	23492633.718377	0.020567	0.550677	0.020183	2.775457	0.268456	0.880357	4.327676	0.018431	0.066165	18.912318	0.034845	0.019368
0.9500	3.283363	2498.477344	918309458.364129	63.416092	0.165202	0.079864	1.896698	0.232847	0.481146	6.146133	1655.718147	1.307160	10.240450	0.027522	2.945983	26.044962	7.829216	5.014034	0.063478	1.140611	1835.960868	0.535107	1.084679	1.779019	2155.885274	78.449557	0.009254	0.753602	16.680320	4361.432616	0.173098	10831.299620	44.799845	2.161921	0.011950	56.541757	7630.673883	5.301759	1.224406	2.087147	8564.216720	3.316155	0.291503	29.074919	49.315137	180.737857	60.502921	0.068269	95.565358	5.773913	20078.853047	108.321838	2.028223	0.401501	26.061017	0.436993	0.170931	59.138536	399680584.818203	762.797144	3.760889	507.799823	106329272.332411	1.625892	0.053236	0.298290	16.231494	0.085000	0.650244	63.052277	10203.145092	12.460711	43.308301	0.130127	77.572972	69.597632	17.876362	9.969786	0.106718	0.627250	2469.670568	0.564950	0.026264	1.144943	1674.648555	2.037786	0.018592	0.383040	6.827492	1447.375516	0.035223
0.9600	0.661741	0.095980	10129.719995	0.070040	0.460595	4.219067	0.303795	4.060832	0.027403	0.284370	0.279495	13.987832	0.031481	1.108611	0.267815	6.544518	0.038924	0.010512	1.608172	0.076797	0.131911	5934.532533	0.020201	9.098843	104.937213	1.099748	0.037730	85.039182	4.299783	5.263876	247.577508	11.910652	3.489416	222.695299	0.035190	2.852522	309.578271	31.678429	0.029300	21902.596962	0.486013	0.332428	8.091078	0.054356	0.166465	42.297410	1.800855	37.873492	0.125292	147.918354	2.103832	1.408916	0.142512	5.812974	0.351114	88.294321	0.318450	0.086363	4123.237670	28.617245	45.289882	26.459519	1328.606686	0.053779	0.066432	59.828789	0.040204	0.203967	0.107672	0.518926	0.932409	72.945341	0.163332	51.818446	0.746202	15.608074	0.078079	0.050276	2.509604	0.115900	0.135736	5213.153888	0.020603	6.843516	58.969000	0.500002	0.018942	32.622053	0.363491	1.357437	30.200569
0.9700	0.000000	1.669807	0.070075	0.045096	0.027260	0.073409	0.046468	0.373254	14480.627339	685.617932	5.740401	0.665807	0.066864	0.016986	0.053343	0.013033	0.018914	0.116005	1.867244	0.009401	0.048602	255.241589	0.533069	7.059187	862.597535	0.473298	1.363436	2358.099643	1.283536	0.384024	1.017526	0.300112	2.894020	5641.370321	1.177718	1.309187	2605.491741	22.815877	1.026215	622.285748	0.195232	0.019947	17.562756	0.552686	0.061443	0.134590	0.271857	59.336535	2.695384	5.158433	61.853821	8653.269452	21981.783092	0.903426	0.702202	0.072710	0.049204	0.079319	0.574362	970.778370	10344044.798535	895.726771	0.498314	0.073715	0.053610	0.043032	0.467687	0.352409	781.516946	4467.479172	29.963362	2.184064	2.062363	59.416265	0.131673	0.136613	0.043226	0.191493	8.013460	0.025106	0.072364	81.122921	0.099145	4.513332	469.783693	0.229802	0.025833	704.870922	0.341810	0.034633	0.092136
0.9800	0.054833	298.274063	3.853234	1.277685	563.789847	3.361997	0.847434	12888.112550	9835.334345	0.111696	0.951086	0.110209	0.017383	1.000901	0.092075	94.454006	0.043980	0.137076	0.009580	0.651939	0.649948	0.732010	0.008773	0.396741	170.367073	0.074623	246.912079	99.030242	0.780200	0.102257	0.011230	0.077753	0.708720	217.157535	246.703159	0.191092	254.442494	1.138659	0.014672	2.499315	2.991122	4.691075	0.022980	0.704305	2.794276	546.131200	0.495458	26.012021	0.063102	0.355517	2.240429	0.212608	12209.719444	12582.362484	16.071603	5.303784	304.695139	35.340569	1.486373	92.059186	1.742595	59.435063	0.664431	27.491309	40.010893	2.260282	9.980667	2.300993	133.225059	0.048765	0.308294	0.110608	0.065199	17.138886	0.213104	186.629614	2.244266	0.262304	0.030047	1.873996	0.876020	0.548136	0.021057	0.211844	10.181656	0.046664	0.018640	22.913736	0.040550	0.019664	0.017721
0.9900	0.292850	0.480890	5.889781	0.108108	60.843223	1.067021	0.309990	0.246520	0.012095	0.214102	0.011705	0.021773	8.419844	13772.222500	0.087739	0.029208	200608229.044981	0.011040	3.521884	0.077186	0.564877	4.588861	0.008318	18.480102	0.703702	3.353182	1575.857749	16.842775	0.036949	0.009268	0.009569	0.009912	0.051048	33.360114	1818.837293	4.747878	1.315440	39.634392	0.015740	14.999357	3.251268	0.261850	57.219999	0.029327	1000563050.710232	0.841196	0.637953	91991.889131	46.515876	0.098966	0.030302	0.641068	0.027852	0.488331	4.620571	28.577535	2495.845960	0.279233	160.003511	0.688916	16420.258826	1.673617	134.757491	0.286033	1785.839747	18.942357	2.809016	0.187296	0.038487	0.238280	0.036776	0.067495	15.772088	34576.166026	0.338698	0.645464	305132919.833693	0.038065	32.392701	0.081234	1.133107	3.018729	0.022409	4.006859	0.118090	0.140150	8.745369	2.827344	0.018961	0.017847	0.017782


==> figures/Cu/drag_anis_CuT300P1.dat <==
### B(beta,theta) for CuT300P1 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.020640	0.020654	0.020694	0.020759	0.020845	0.020949	0.021064	0.021187	0.021309	0.021426	0.021532	0.021620	0.021688	0.021732	0.021748	0.021736	0.021697	0.021631	0.021541	0.021430	0.021302	0.021162	0.021016	0.020867	0.020722	0.020583	0.020456	0.020343	0.020248	0.020170	0.020112	0.020073	0.020053	0.020049	0.020059	0.020081	0.020110	0.020145	0.020180	0.020212	0.020237	0.020253	0.020257	0.020247	0.020222	0.020181	0.020124	0.020052	0.019967	0.019870	0.019765	0.019652	0.019536	0.019418	0.019301	0.019188	0.019080	0.018979	0.018885	0.018800	0.018723	0.018654	0.018592	0.018537	0.018487	0.018440	0.018395	0.018350	0.018305	0.018257	0.018205	0.018150	0.018089	0.018024	0.017955	0.017881	0.017804	0.017724	0.017643	0.017562	0.017483	0.017406	0.017333	0.017265	0.017203	0.017149	0.017104	0.017068	0.017041	0.017025	0.017020
0.0200	0.020356	0.020370	0.020409	0.020473	0.020557	0.020659	0.020772	0.020890	0.021010	0.021125	0.021229	0.021317	0.021384	0.021427	0.021443	0.021432	0.021394	0.021330	0.021242	0.021134	0.021009	0.020872	0.020729	0.020584	0.020441	0.020308	0.020183	0.020072	0.019978	0.019902	0.019845	0.019807	0.019787	0.019783	0.019793	0.019814	0.019843	0.019876	0.019911	0.019942	0.019967	0.019983	0.019987	0.019977	0.019952	0.019912	0.019856	0.019786	0.019703	0.019608	0.019505	0.019394	0.019280	0.019165	0.019051	0.018940	0.018834	0.018735	0.018644	0.018560	0.018485	0.018418	0.018358	0.018304	0.018254	0.018209	0.018165	0.018121	0.018076	0.018030	0.017979	0.017925	0.017866	0.017803	0.017735	0.017663	0.017588	0.017510	0.017431	0.017352	0.017275	0.017200	0.017128	0.017062	0.017002	0.016949	0.016905	0.016870	0.016844	0.016828	0.016823
0.0300	0.020079	0.020092	0.020130	0.020192	0.020275	0.020373	0.020484	0.020601	0.020718	0.020830	0.020932	0.021017	0.021083	0.021125	0.021141	0.021131	0.021094	0.021031	0.020945	0.020840	0.020718	0.020585	0.020445	0.020303	0.020163	0.020031	0.019909	0.019801	0.019709	0.019634	0.019579	0.019541	0.019521	0.019517	0.019527	0.019547	0.019576	0.019609	0.019642	0.019673	0.019697	0.019713	0.019717	0.019707	0.019683	0.019644	0.019590	0.019521	0.019440	0.019348	0.019247	0.019140	0.019029	0.018917	0.018805	0.018697	0.018594	0.018497	0.018408	0.018326	0.018253	0.018187	0.018128	0.018075	0.018027	0.017982	0.017939	0.017897	0.017853	0.017808	0.017759	0.017706	0.017648	0.017587	0.017520	0.017450	0.017377	0.017301	0.017225	0.017148	0.017072	0.016999	0.016929	0.016865	0.016806	0.016755	0.016712	0.016677	0.016652	0.016637	0.016632
0.0400	0.019812	0.019825	0.019862	0.019922	0.020002	0.020099	0.020206	0.020319	0.020433	0.020542	0.020640	0.020723	0.020787	0.020828	0.020843	0.020833	0.020797	0.020736	0.020652	0.020549	0.020430	0.020300	0.020163	0.020025	0.019888	0.019759	0.019640	0.019534	0.019444	0.019371	0.019316	0.019279	0.019259	0.019255	0.019264	0.019284	0.019312	0.019343	0.019376	0.019405	0.019429	0.019444	0.019447	0.019438	0.019414	0.019376	0.019323	0.019256	0.019177	0.019087	0.018991	0.018887	0.018778	0.018669	0.018560	0.018455	0.018354	0.018260	0.018173	0.018094	0.018022	0.017958	0.017901	0.017848	0.017801	0.017757	0.017715	0.017674	0.017631	0.017586	0.017539	0.017487	0.017431	0.017371	0.017307	0.017239	0.017167	0.017094	0.017019	0.016944	0.016870	0.016799	0.016732	0.016669	0.016612	0.016562	0.016520	0.016487	0.016462	0.016448	0.016443
0.0500	0.019554	0.019567	0.019603	0.019661	0.019738	0.019831	0.019934	0.020044	0.020154	0.020259	0.020353	0.020433	0.020494	0.020533	0.020548	0.020537	0.020502	0.020442	0.020360	0.020260	0.020144	0.020017	0.019884	0.019749	0.019616	0.019490	0.019374	0.019271	0.019183	0.019111	0.019058	0.019022	0.019002	0.018997	0.019006	0.019025	0.019051	0.019082	0.019113	0.019141	0.019164	0.019178	0.019181	0.019172	0.019149	0.019111	0.019059	0.018995	0.018918	0.018830	0.018735	0.018633	0.018528	0.018421	0.018316	0.018214	0.018117	0.018025	0.017941	0.017864	0.017794	0.017732	0.017676	0.017626	0.017580	0.017537	0.017497	0.017456	0.017415	0.017371	0.017325	0.017274	0.017220	0.017162	0.017099	0.017033	0.016963	0.016892	0.016819	0.016746	0.016675	0.016606	0.016540	0.016479	0.016424	0.016376	0.016335	0.016303	0.016279	0.016265	0.016260
0.0600	0.019312	0.019324	0.019358	0.019414	0.019488	0.019577	0.019677	0.019782	0.019887	0.019988	0.020079	0.020155	0.020213	0.020250	0.020264	0.020253	0.020217	0.020159	0.020079	0.019981	0.019868	0.019744	0.019615	0.019483	0.019353	0.019230	0.019117	0.019016	0.018930	0.018861	0.018808	0.018773	0.018753	0.018748	0.018756	0.018774	0.018799	0.018828	0.018858	0.018885	0.018907	0.018920	0.018922	0.018912	0.018890	0.018853	0.018802	0.018739	0.018664	0.018579	0.018487	0.018388	0.018286	0.018183	0.018079	0.017980	0.017886	0.017797	0.017711	0.017636	0.017569	0.017508	0.017454	0.017405	0.017360	0.017319	0.017279	0.017239	0.017199	0.017157	0.017111	0.017062	0.017010	0.016953	0.016892	0.016827	0.016760	0.016691	0.016620	0.016550	0.016480	0.016413	0.016350	0.016291	0.016237	0.016190	0.016151	0.016120	0.016097	0.016083	0.016078
0.0700	0.019075	0.019086	0.019119	0.019172	0.019243	0.019328	0.019423	0.019524	0.019624	0.019720	0.019806	0.019879	0.019934	0.019968	0.019980	0.019968	0.019933	0.019875	0.019797	0.019701	0.019591	0.019471	0.019345	0.019216	0.019090	0.018971	0.018860	0.018762	0.018678	0.018610	0.018559	0.018524	0.018504	0.018499	0.018506	0.018522	0.018546	0.018574	0.018602	0.018627	0.018647	0.018660	0.018661	0.018652	0.018629	0.018593	0.018544	0.018482	0.018409	0.018327	0.018237	0.018142	0.018043	0.017943	0.017844	0.017748	0.017657	0.017571	0.017491	0.017419	0.017353	0.017294	0.017242	0.017194	0.017151	0.017110	0.017071	0.017033	0.016994	0.016952	0.016908	0.016861	0.016809	0.016754	0.016695	0.016632	0.016567	0.016500	0.016431	0.016363	0.016296	0.016231	0.016170	0.016113	0.016061	0.016016	0.015978	0.015947	0.015925	0.015912	0.015907
0.0800	0.018856	0.018866	0.018898	0.018948	0.019016	0.019097	0.019187	0.019282	0.019377	0.019468	0.019549	0.019617	0.019668	0.019700	0.019709	0.019696	0.019661	0.019604	0.019528	0.019434	0.019327	0.019210	0.019087	0.018963	0.018841	0.018724	0.018617	0.018521	0.018440	0.018371	0.018321	0.018286	0.018267	0.018261	0.018267	0.018283	0.018305	0.018331	0.018357	0.018381	0.018400	0.018411	0.018412	0.018402	0.018380	0.018345	0.018297	0.018237	0.018167	0.018087	0.018000	0.017908	0.017812	0.017716	0.017621	0.017528	0.017440	0.017357	0.017280	0.017210	0.017146	0.017089	0.017038	0.016992	0.016950	0.016911	0.016873	0.016835	0.016797	0.016756	0.016713	0.016667	0.016617	0.016563	0.016506	0.016446	0.016382	0.016317	0.016251	0.016185	0.016120	0.016058	0.015998	0.015943	0.015893	0.015849	0.015813	0.015783	0.015762	0.015749	0.015745
0.0900	0.018642	0.018652	0.018682	0.018730	0.018793	0.018869	0.018954	0.019044	0.019133	0.019218	0.019295	0.019358	0.019405	0.019433	0.019440	0.019426	0.019390	0.019334	0.019259	0.019168	0.019064	0.018950	0.018831	0.018710	0.018591	0.018479	0.018374	0.018282	0.018202	0.018138	0.018088	0.018054	0.018035	0.018028	0.018033	0.018047	0.018068	0.018092	0.018117	0.018139	0.018156	0.018166	0.018166	0.018156	0.018133	0.018099	0.018052	0.017994	0.017926	0.017849	0.017765	0.017676	0.017584	0.017490	0.017398	0.017309	0.017224	0.017144	0.017070	0.017002	0.016941	0.016885	0.016835	0.016791	0.016749	0.016711	0.016674	0.016637	0.016600	0.016561	0.016519	0.016474	0.016425	0.016373	0.016318	0.016259	0.016198	0.016135	0.016071	0.016007	0.015945	0.015884	0.015827	0.015774	0.015726	0.015684	0.015648	0.015620	0.015600	0.015587	0.015583
0.1000	0.018436	0.018445	0.018473	0.018518	0.018577	0.018649	0.018728	0.018812	0.018895	0.018974	0.019044	0.019102	0.019145	0.019169	0.019174	0.019158	0.019122	0.019066	0.018993	0.018904	0.018802	0.018692	0.018576	0.018459	0.018344	0.018235	0.018134	0.018044	0.017967	0.017904	0.017856	0.017822	0.017802	0.017795	0.017798	0.017811	0.017830	0.017852	0.017874	0.017895	0.017910	0.017918	0.017918	0.017907	0.017885	0.017851	0.017805	0.017749	0.017683	0.017609	0.017528	0.017442	0.017353	0.017264	0.017176	0.017090	0.017008	0.016931	0.016860	0.016794	0.016734	0.016681	0.016633	0.016589	0.016549	0.016512	0.016476	0.016440	0.016404	0.016365	0.016325	0.016281	0.016234	0.016183	0.016129	0.016073	0.016014	0.015953	0.015891	0.015830	0.015770	0.015712	0.015656	0.015605	0.015559	0.015519	0.015485	0.015458	0.015438	0.015426	0.015422
0.1100	0.018240	0.018249	0.018275	0.018316	0.018372	0.018437	0.018510	0.018589	0.018665	0.018738	0.018802	0.018855	0.018893	0.018913	0.018915	0.018898	0.018861	0.018805	0.018733	0.018646	0.018547	0.018440	0.018328	0.018215	0.018103	0.017998	0.017900	0.017813	0.017738	0.017677	0.017629	0.017596	0.017576	0.017568	0.017571	0.017582	0.017599	0.017619	0.017640	0.017658	0.017672	0.017679	0.017678	0.017666	0.017644	0.017611	0.017567	0.017512	0.017448	0.017377	0.017299	0.017217	0.017132	0.017046	0.016962	0.016876	0.016798	0.016724	0.016656	0.016593	0.016536	0.016485	0.016439	0.016397	0.016358	0.016322	0.016287	0.016252	0.016216	0.016179	0.016140	0.016097	0.016051	0.016003	0.015951	0.015896	0.015839	0.015780	0.015721	0.015662	0.015604	0.015549	0.015496	0.015447	0.015403	0.015364	0.015331	0.015305	0.015287	0.015275	0.015271
0.1200	0.018053	0.018061	0.018085	0.018123	0.018174	0.018235	0.018302	0.018373	0.018443	0.018509	0.018567	0.018613	0.018646	0.018663	0.018661	0.018642	0.018604	0.018549	0.018477	0.018392	0.018297	0.018193	0.018085	0.017975	0.017868	0.017766	0.017671	0.017587	0.017514	0.017455	0.017408	0.017376	0.017356	0.017347	0.017349	0.017358	0.017373	0.017391	0.017409	0.017425	0.017437	0.017443	0.017440	0.017428	0.017406	0.017372	0.017329	0.017276	0.017215	0.017146	0.017071	0.016992	0.016911	0.016829	0.016748	0.016668	0.016593	0.016522	0.016456	0.016396	0.016341	0.016292	0.016247	0.016207	0.016169	0.016134	0.016100	0.016066	0.016031	0.015995	0.015956	0.015915	0.015871	0.015823	0.015773	0.015720	0.015665	0.015609	0.015552	0.015496	0.015440	0.015387	0.015336	0.015289	0.015247	0.015210	0.015179	0.015154	0.015136	0.015125	0.015122
0.1300	0.017876	0.017883	0.017905	0.017939	0.017986	0.018041	0.018102	0.018166	0.018229	0.018287	0.018339	0.018379	0.018407	0.018419	0.018414	0.018393	0.018354	0.018298	0.018228	0.018145	0.018052	0.017952	0.017847	0.017741	0.017637	0.017538	0.017447	0.017366	0.017296	0.017238	0.017193	0.017161	0.017141	0.017132	0.017132	0.017139	0.017152	0.017168	0.017184	0.017198	0.017208	0.017212	0.017208	0.017195	0.017173	0.017140	0.017096	0.017045	0.016986	0.016920	0.016848	0.016773	0.016695	0.016617	0.016540	0.016465	0.016393	0.016325	0.016263	0.016205	0.016153	0.016105	0.016062	0.016023	0.015986	0.015952	0.015919	0.015886	0.015852	0.015817	0.015780	0.015739	0.015697	0.015651	0.015603	0.015552	0.015499	0.015445	0.015391	0.015337	0.015284	0.015232	0.015184	0.015140	0.015099	0.015064	0.015035	0.015011	0.014994	0.014984	0.014980
0.1400	0.017704	0.017710	0.017730	0.017761	0.017803	0.017852	0.017906	0.017963	0.018019	0.018071	0.018115	0.018149	0.018171	0.018178	0.018170	0.018146	0.018106	0.018051	0.017982	0.017901	0.017810	0.017713	0.017612	0.017510	0.017410	0.017316	0.017228	0.017149	0.017082	0.017026	0.016982	0.016950	0.016930	0.016919	0.016918	0.016924	0.016934	0.016948	0.016961	0.016973	0.016981	0.016983	0.016978	0.016964	0.016940	0.016909	0.016868	0.016819	0.016762	0.016698	0.016630	0.016558	0.016484	0.016410	0.016336	0.016264	0.016196	0.016131	0.016072	0.016017	0.015966	0.015921	0.015879	0.015841	0.015806	0.015773	0.015740	0.015708	0.015675	0.015641	0.015605	0.015566	0.015525	0.015481	0.015434	0.015385	0.015334	0.015282	0.015230	0.015178	0.015128	0.015079	0.015033	0.014991	0.014953	0.014919	0.014891	0.014869	0.014853	0.014843	0.014839
0.1500	0.017537	0.017543	0.017560	0.017587	0.017624	0.017667	0.017715	0.017764	0.017812	0.017857	0.017894	0.017921	0.017938	0.017940	0.017929	0.017902	0.017860	0.017805	0.017737	0.017657	0.017570	0.017475	0.017378	0.017279	0.017183	0.017092	0.017008	0.016933	0.016867	0.016813	0.016770	0.016739	0.016718	0.016708	0.016705	0.016709	0.016717	0.016728	0.016739	0.016749	0.016755	0.016755	0.016748	0.016734	0.016712	0.016680	0.016641	0.016593	0.016539	0.016479	0.016413	0.016345	0.016275	0.016204	0.016134	0.016067	0.016002	0.015941	0.015884	0.015831	0.015783	0.015740	0.015700	0.015663	0.015629	0.015597	0.015566	0.015533	0.015501	0.015468	0.015433	0.015395	0.015355	0.015313	0.015268	0.015222	0.015173	0.015124	0.015075	0.015025	0.014977	0.014931	0.014888	0.014848	0.014811	0.014780	0.014753	0.014732	0.014717	0.014708	0.014705
0.1600	0.017376	0.017381	0.017396	0.017420	0.017452	0.017489	0.017530	0.017572	0.017612	0.017649	0.017678	0.017699	0.017709	0.017707	0.017691	0.017662	0.017619	0.017563	0.017496	0.017418	0.017333	0.017242	0.017149	0.017055	0.016963	0.016876	0.016795	0.016723	0.016660	0.016607	0.016566	0.016535	0.016514	0.016501	0.016497	0.016499	0.016506	0.016514	0.016523	0.016530	0.016534	0.016529	0.016521	0.016506	0.016483	0.016453	0.016414	0.016369	0.016317	0.016259	0.016197	0.016132	0.016066	0.015999	0.015933	0.015869	0.015808	0.015750	0.015694	0.015645	0.015599	0.015557	0.015519	0.015484	0.015451	0.015420	0.015390	0.015359	0.015328	0.015296	0.015262	0.015226	0.015188	0.015147	0.015103	0.015058	0.015012	0.014966	0.014919	0.014872	0.014827	0.014783	0.014742	0.014704	0.014670	0.014640	0.014615	0.014596	0.014581	0.014573	0.014570
0.1700	0.017227	0.017231	0.017244	0.017264	0.017290	0.017321	0.017355	0.017389	0.017422	0.017450	0.017472	0.017486	0.017490	0.017482	0.017463	0.017430	0.017386	0.017329	0.017263	0.017187	0.017104	0.017001	0.016911	0.016821	0.016733	0.016649	0.016572	0.016502	0.016442	0.016392	0.016351	0.016320	0.016299	0.016287	0.016281	0.016281	0.016285	0.016291	0.016297	0.016302	0.016303	0.016300	0.016291	0.016275	0.016252	0.016222	0.016184	0.016140	0.016091	0.016036	0.015977	0.015916	0.015853	0.015790	0.015728	0.015667	0.015609	0.015555	0.015503	0.015456	0.015413	0.015373	0.015336	0.015302	0.015270	0.015240	0.015210	0.015181	0.015151	0.015119	0.015086	0.015051	0.015012	0.014973	0.014932	0.014890	0.014846	0.014801	0.014757	0.014713	0.014670	0.014629	0.014590	0.014554	0.014522	0.014495	0.014471	0.014453	0.014439	0.014431	0.014428
0.1800	0.017080	0.017084	0.017094	0.017110	0.017131	0.017156	0.017182	0.017209	0.017233	0.017254	0.017268	0.017275	0.017272	0.017259	0.017235	0.017200	0.017154	0.017097	0.017030	0.016956	0.016876	0.016791	0.016705	0.016618	0.016534	0.016454	0.016380	0.016314	0.016256	0.016207	0.016167	0.016137	0.016115	0.016102	0.016094	0.016092	0.016094	0.016097	0.016101	0.016103	0.016101	0.016096	0.016085	0.016068	0.016045	0.016015	0.015978	0.015936	0.015888	0.015836	0.015781	0.015723	0.015663	0.015603	0.015544	0.015488	0.015433	0.015381	0.015333	0.015288	0.015247	0.015209	0.015174	0.015141	0.015111	0.015081	0.015053	0.015024	0.014994	0.014964	0.014932	0.014898	0.014863	0.014826	0.014786	0.014746	0.014704	0.014662	0.014620	0.014579	0.014538	0.014500	0.014463	0.014430	0.014400	0.014374	0.014353	0.014335	0.014323	0.014315	0.014313
0.1900	0.016947	0.016949	0.016957	0.016969	0.016985	0.017003	0.017023	0.017041	0.017058	0.017070	0.017076	0.017076	0.017067	0.017048	0.017020	0.016982	0.016933	0.016876	0.016810	0.016738	0.016660	0.016578	0.016495	0.016413	0.016333	0.016257	0.016186	0.016123	0.016067	0.016020	0.015982	0.015952	0.015930	0.015916	0.015907	0.015903	0.015902	0.015903	0.015904	0.015903	0.015900	0.015893	0.015880	0.015861	0.015832	0.015803	0.015768	0.015727	0.015682	0.015633	0.015581	0.015526	0.015471	0.015415	0.015361	0.015308	0.015257	0.015208	0.015163	0.015121	0.015082	0.015046	0.015013	0.014982	0.014952	0.014924	0.014896	0.014868	0.014840	0.014811	0.014780	0.014748	0.014714	0.014678	0.014641	0.014603	0.014564	0.014524	0.014485	0.014446	0.014408	0.014372	0.014339	0.014308	0.014280	0.014256	0.014236	0.014220	0.014209	0.014202	0.014199
0.2000	0.016808	0.016810	0.016816	0.016824	0.016834	0.016846	0.016858	0.016869	0.016877	0.016881	0.016879	0.016871	0.016856	0.016832	0.016799	0.016757	0.016707	0.016649	0.016584	0.016512	0.016437	0.016358	0.016279	0.016200	0.016124	0.016052	0.015985	0.015924	0.015871	0.015828	0.015790	0.015761	0.015739	0.015724	0.015713	0.015698	0.015695	0.015693	0.015691	0.015688	0.015682	0.015673	0.015659	0.015640	0.015616	0.015587	0.015553	0.015514	0.015471	0.015424	0.015375	0.015324	0.015273	0.015221	0.015170	0.015120	0.015071	0.015026	0.014983	0.014944	0.014907	0.014873	0.014841	0.014811	0.014783	0.014756	0.014729	0.014702	0.014674	0.014646	0.014616	0.014585	0.014553	0.014519	0.014484	0.014448	0.014411	0.014374	0.014337	0.014301	0.014266	0.014232	0.014201	0.014173	0.014147	0.014125	0.014107	0.014092	0.014082	0.014075	0.014073
0.2100	0.016680	0.016681	0.016684	0.016688	0.016693	0.016699	0.016703	0.016706	0.016706	0.016702	0.016692	0.016677	0.016655	0.016625	0.016588	0.016543	0.016491	0.016432	0.016367	0.016297	0.016223	0.016137	0.016061	0.015987	0.015914	0.015846	0.015782	0.015725	0.015674	0.015631	0.015595	0.015566	0.015544	0.015527	0.015516	0.015508	0.015502	0.015498	0.015493	0.015487	0.015479	0.015468	0.015453	0.015433	0.015409	0.015381	0.015348	0.015310	0.015270	0.015226	0.015180	0.015133	0.015085	0.015037	0.014990	0.014944	0.014900	0.014858	0.014819	0.014782	0.014747	0.014715	0.014685	0.014656	0.014629	0.014603	0.014577	0.014551	0.014525	0.014496	0.014468	0.014439	0.014408	0.014376	0.014343	0.014309	0.014275	0.014240	0.014206	0.014173	0.014140	0.014110	0.014081	0.014055	0.014032	0.014012	0.013995	0.013982	0.013973	0.013967	0.013965
0.2200	0.016555	0.016555	0.016556	0.016556	0.016556	0.016555	0.016552	0.016547	0.016538	0.016525	0.016508	0.016485	0.016456	0.016420	0.016378	0.016329	0.016275	0.016215	0.016150	0.016082	0.016011	0.015938	0.015866	0.015795	0.015726	0.015661	0.015601	0.015547	0.015499	0.015457	0.015422	0.015394	0.015371	0.015354	0.015341	0.015331	0.015323	0.015316	0.015309	0.015300	0.015290	0.015277	0.015260	0.015240	0.015215	0.015187	0.015155	0.015119	0.015081	0.015040	0.014997	0.014953	0.014909	0.014864	0.014821	0.014778	0.014737	0.014698	0.014661	0.014627	0.014594	0.014564	0.014535	0.014508	0.014482	0.014456	0.014431	0.014405	0.014380	0.014353	0.014326	0.014298	0.014269	0.014239	0.014208	0.014176	0.014144	0.014112	0.014080	0.014049	0.014020	0.013992	0.013963	0.013940	0.013919	0.013901	0.013885	0.013874	0.013865	0.013860	0.013858
0.2300	0.016446	0.016445	0.016443	0.016439	0.016434	0.016426	0.016416	0.016403	0.016386	0.016365	0.016339	0.016308	0.016273	0.016231	0.016185	0.016133	0.016076	0.016015	0.015950	0.015883	0.015814	0.015744	0.015675	0.015607	0.015542	0.015481	0.015424	0.015373	0.015327	0.015287	0.015254	0.015226	0.015203	0.015184	0.015170	0.015157	0.015147	0.015138	0.015128	0.015117	0.015104	0.015089	0.015069	0.015048	0.015023	0.014995	0.014964	0.014930	0.014893	0.014855	0.014815	0.014775	0.014734	0.014693	0.014653	0.014614	0.014576	0.014540	0.014506	0.014474	0.014443	0.014414	0.014387	0.014361	0.014336	0.014312	0.014287	0.014263	0.014239	0.014213	0.014187	0.014161	0.014133	0.014105	0.014076	0.014046	0.014016	0.013987	0.013958	0.013930	0.013903	0.013878	0.013855	0.013834	0.013815	0.013799	0.013785	0.013775	0.013767	0.013763	0.013761
0.2400	0.016318	0.016316	0.016312	0.016304	0.016293	0.016279	0.016262	0.016240	0.016215	0.016185	0.016152	0.016113	0.016071	0.016023	0.015972	0.015917	0.015858	0.015796	0.015731	0.015665	0.015598	0.015531	0.015465	0.015400	0.015339	0.015281	0.015228	0.015180	0.015136	0.015099	0.015066	0.015038	0.015015	0.014996	0.014980	0.014966	0.014953	0.014941	0.014929	0.014915	0.014900	0.014882	0.014863	0.014839	0.014814	0.014786	0.014756	0.014724	0.014689	0.014654	0.014617	0.014580	0.014542	0.014505	0.014468	0.014432	0.014397	0.014364	0.014332	0.014302	0.014274	0.014246	0.014220	0.014196	0.014171	0.014148	0.014124	0.014101	0.014077	0.014053	0.014028	0.014003	0.013977	0.013950	0.013923	0.013896	0.013869	0.013842	0.013816	0.013790	0.013766	0.013744	0.013723	0.013704	0.013688	0.013674	0.013662	0.013653	0.013647	0.013643	0.013642
0.2500	0.016220	0.016217	0.016210	0.016199	0.016183	0.016163	0.016138	0.016108	0.016075	0.016037	0.015995	0.015950	0.015900	0.015847	0.015791	0.015732	0.015671	0.015608	0.015543	0.015478	0.015413	0.015349	0.015286	0.015225	0.015168	0.015112	0.015062	0.015017	0.014976	0.014940	0.014909	0.014882	0.014859	0.014839	0.014821	0.014805	0.014790	0.014776	0.014761	0.014745	0.014727	0.014708	0.014687	0.014663	0.014638	0.014611	0.014582	0.014551	0.014519	0.014486	0.014452	0.014418	0.014384	0.014350	0.014317	0.014285	0.014253	0.014223	0.014194	0.014166	0.014138	0.014113	0.014088	0.014065	0.014042	0.014020	0.013997	0.013975	0.013952	0.013930	0.013906	0.013883	0.013858	0.013834	0.013809	0.013784	0.013760	0.013736	0.013712	0.013690	0.013669	0.013649	0.013631	0.013615	0.013601	0.013589	0.013579	0.013572	0.013566	0.013563	0.013562
0.2600	0.016114	0.016111	0.016101	0.016086	0.016065	0.016038	0.016006	0.015967	0.015925	0.015879	0.015829	0.015776	0.015720	0.015661	0.015600	0.015538	0.015474	0.015410	0.015345	0.015281	0.015218	0.015156	0.015096	0.015039	0.014985	0.014934	0.014887	0.014844	0.014806	0.014772	0.014742	0.014716	0.014692	0.014671	0.014649	0.014632	0.014615	0.014598	0.014580	0.014562	0.014542	0.014521	0.014498	0.014474	0.014448	0.014421	0.014393	0.014364	0.014334	0.014304	0.014273	0.014242	0.014211	0.014181	0.014151	0.014121	0.014093	0.014066	0.014039	0.014013	0.013989	0.013965	0.013940	0.013917	0.013896	0.013874	0.013853	0.013832	0.013810	0.013789	0.013767	0.013745	0.013722	0.013700	0.013677	0.013655	0.013633	0.013611	0.013591	0.013572	0.013553	0.013537	0.013521	0.013508	0.013496	0.013487	0.013479	0.013473	0.013468	0.013466	0.013465
0.2700	0.016000	0.015996	0.015984	0.015965	0.015939	0.015906	0.015867	0.015822	0.015772	0.015718	0.015660	0.015600	0.015537	0.015472	0.015406	0.015340	0.015274	0.015208	0.015144	0.015080	0.015019	0.014959	0.014903	0.014847	0.014796	0.014749	0.014706	0.014667	0.014631	0.014599	0.014570	0.014544	0.014521	0.014500	0.014480	0.014460	0.014441	0.014422	0.014402	0.014381	0.014359	0.014336	0.014312	0.014287	0.014261	0.014231	0.014204	0.014176	0.014148	0.014120	0.014092	0.014064	0.014037	0.014010	0.013983	0.013957	0.013931	0.013906	0.013882	0.013858	0.013835	0.013813	0.013791	0.013770	0.013749	0.013729	0.013708	0.013688	0.013667	0.013647	0.013626	0.013605	0.013585	0.013564	0.013544	0.013524	0.013504	0.013486	0.013468	0.013451	0.013436	0.013422	0.013410	0.013399	0.013390	0.013382	0.013376	0.013371	0.013368	0.013366	0.013365
0.2800	0.015915	0.015911	0.015897	0.015874	0.015843	0.015804	0.015758	0.015705	0.015647	0.015585	0.015520	0.015451	0.015382	0.015311	0.015241	0.015171	0.015102	0.015035	0.014970	0.014907	0.014847	0.014790	0.014736	0.014686	0.014638	0.014595	0.014554	0.014518	0.014484	0.014454	0.014427	0.014402	0.014378	0.014356	0.014335	0.014314	0.014292	0.014270	0.014248	0.014225	0.014200	0.014176	0.014150	0.014124	0.014096	0.014069	0.014043	0.014016	0.013990	0.013965	0.013939	0.013914	0.013889	0.013865	0.013841	0.013817	0.013794	0.013772	0.013750	0.013728	0.013704	0.013683	0.013663	0.013642	0.013622	0.013603	0.013583	0.013564	0.013544	0.013525	0.013506	0.013487	0.013468	0.013449	0.013431	0.013413	0.013397	0.013381	0.013366	0.013352	0.013340	0.013329	0.013320	0.013312	0.013305	0.013300	0.013295	0.013292	0.013290	0.013289	0.013288
0.2900	0.015822	0.015817	0.015800	0.015774	0.015738	0.015693	0.015640	0.015580	0.015514	0.015444	0.015371	0.015296	0.015219	0.015143	0.015068	0.014994	0.014924	0.014855	0.014790	0.014728	0.014668	0.014613	0.014562	0.014515	0.014471	0.014430	0.014393	0.014360	0.014329	0.014301	0.014274	0.014250	0.014227	0.014204	0.014182	0.014159	0.014136	0.014112	0.014087	0.014062	0.014035	0.014009	0.013982	0.013955	0.013928	0.013901	0.013876	0.013851	0.013827	0.013803	0.013780	0.013758	0.013736	0.013715	0.013694	0.013673	0.013653	0.013633	0.013613	0.013593	0.013573	0.013554	0.013535	0.013513	0.013494	0.013475	0.013456	0.013438	0.013420	0.013402	0.013384	0.013366	0.013350	0.013330	0.013314	0.013300	0.013286	0.013273	0.013261	0.013250	0.013241	0.013233	0.013227	0.013221	0.013217	0.013214	0.013212	0.013210	0.013209	0.013209	0.013208
0.3000	0.015723	0.015717	0.015699	0.015669	0.015628	0.015578	0.015518	0.015451	0.015376	0.015298	0.015218	0.015135	0.015053	0.014971	0.014891	0.014814	0.014740	0.014670	0.014604	0.014543	0.014486	0.014433	0.014385	0.014340	0.014299	0.014262	0.014228	0.014197	0.014169	0.014143	0.014118	0.014095	0.014071	0.014048	0.014025	0.014001	0.013976	0.013950	0.013923	0.013895	0.013866	0.013838	0.013810	0.013780	0.013753	0.013727	0.013702	0.013679	0.013656	0.013635	0.013614	0.013595	0.013576	0.013557	0.013539	0.013520	0.013503	0.013485	0.013467	0.013449	0.013431	0.013412	0.013394	0.013376	0.013358	0.013339	0.013322	0.013304	0.013287	0.013271	0.013254	0.013238	0.013223	0.013209	0.013196	0.013183	0.013172	0.013162	0.013153	0.013146	0.013140	0.013135	0.013131	0.013129	0.013127	0.013126	0.013126	0.013126	0.013126	0.013126	0.013126
0.3100	0.015631	0.015625	0.015604	0.015571	0.015526	0.015469	0.015403	0.015329	0.015249	0.015163	0.015075	0.014986	0.014897	0.014810	0.014725	0.014644	0.014568	0.014496	0.014430	0.014368	0.014312	0.014262	0.014215	0.014174	0.014136	0.014102	0.014071	0.014043	0.014017	0.013993	0.013969	0.013946	0.013924	0.013900	0.013876	0.013851	0.013824	0.013796	0.013767	0.013737	0.013707	0.013677	0.013647	0.013619	0.013591	0.013566	0.013541	0.013519	0.013498	0.013478	0.013460	0.013443	0.013422	0.013406	0.013390	0.013374	0.013358	0.013342	0.013326	0.013310	0.013293	0.013276	0.013258	0.013244	0.013227	0.013210	0.013194	0.013177	0.013162	0.013146	0.013132	0.013118	0.013105	0.013093	0.013082	0.013072	0.013064	0.013057	0.013051	0.013047	0.013044	0.013042	0.013042	0.013042	0.013043	0.013045	0.013046	0.013048	0.013050	0.013050	0.013051
0.3200	0.015544	0.015536	0.015509	0.015472	0.015423	0.015361	0.015289	0.015208	0.015120	0.015028	0.014933	0.014837	0.014742	0.014649	0.014560	0.014476	0.014397	0.014324	0.014257	0.014196	0.014141	0.014092	0.014048	0.014009	0.013974	0.013944	0.013916	0.013891	0.013867	0.013845	0.013823	0.013802	0.013779	0.013756	0.013731	0.013704	0.013676	0.013646	0.013616	0.013583	0.013550	0.013518	0.013488	0.013458	0.013431	0.013405	0.013382	0.013360	0.013341	0.013323	0.013307	0.013292	0.013278	0.013264	0.013250	0.013237	0.013223	0.013209	0.013194	0.013179	0.013163	0.013147	0.013128	0.013112	0.013096	0.013080	0.013064	0.013049	0.013031	0.013017	0.013004	0.012992	0.012981	0.012972	0.012964	0.012957	0.012951	0.012947	0.012945	0.012944	0.012944	0.012946	0.012948	0.012951	0.012955	0.012959	0.012963	0.012966	0.012969	0.012970	0.012971
0.3300	0.015459	0.015450	0.015426	0.015386	0.015332	0.015266	0.015188	0.015100	0.015006	0.014907	0.014805	0.014702	0.014601	0.014503	0.014410	0.014322	0.014240	0.014165	0.014097	0.014037	0.013983	0.013936	0.013894	0.013858	0.013826	0.013798	0.013774	0.013751	0.013730	0.013711	0.013691	0.013670	0.013649	0.013625	0.013600	0.013572	0.013543	0.013512	0.013479	0.013445	0.013412	0.013379	0.013347	0.013317	0.013290	0.013264	0.013241	0.013221	0.013203	0.013187	0.013173	0.013160	0.013148	0.013136	0.013125	0.013113	0.013101	0.013089	0.013076	0.013059	0.013045	0.013030	0.013015	0.013000	0.012984	0.012969	0.012955	0.012941	0.012927	0.012915	0.012904	0.012894	0.012885	0.012878	0.012872	0.012868	0.012865	0.012865	0.012865	0.012868	0.012871	0.012876	0.012882	0.012888	0.012893	0.012899	0.012905	0.012911	0.012914	0.012917	0.012918
0.3400	0.015367	0.015358	0.015332	0.015293	0.015235	0.015163	0.015079	0.014986	0.014885	0.014779	0.014670	0.014562	0.014453	0.014350	0.014251	0.014160	0.014075	0.013999	0.013927	0.013866	0.013813	0.013767	0.013729	0.013696	0.013667	0.013642	0.013620	0.013601	0.013582	0.013565	0.013547	0.013527	0.013507	0.013484	0.013458	0.013430	0.013399	0.013367	0.013331	0.013296	0.013261	0.013227	0.013195	0.013164	0.013136	0.013111	0.013088	0.013069	0.013052	0.013038	0.013025	0.013014	0.013004	0.012994	0.012984	0.012974	0.012964	0.012953	0.012941	0.012928	0.012915	0.012901	0.012887	0.012872	0.012857	0.012843	0.012829	0.012816	0.012804	0.012793	0.012783	0.012773	0.012767	0.012762	0.012758	0.012757	0.012758	0.012760	0.012763	0.012769	0.012773	0.012782	0.012791	0.012800	0.012810	0.012819	0.012827	0.012834	0.012839	0.012843	0.012844
0.3500	0.015289	0.015279	0.015252	0.015206	0.015145	0.015068	0.014979	0.014880	0.014773	0.014654	0.014540	0.014425	0.014313	0.014205	0.014103	0.014008	0.013921	0.013843	0.013773	0.013713	0.013661	0.013616	0.013579	0.013548	0.013522	0.013500	0.013481	0.013464	0.013448	0.013433	0.013417	0.013399	0.013380	0.013357	0.013331	0.013303	0.013271	0.013238	0.013202	0.013164	0.013128	0.013093	0.013059	0.013027	0.012999	0.012974	0.012949	0.012931	0.012915	0.012902	0.012891	0.012881	0.012873	0.012865	0.012857	0.012849	0.012840	0.012830	0.012819	0.012808	0.012795	0.012782	0.012769	0.012755	0.012742	0.012728	0.012713	0.012702	0.012691	0.012682	0.012674	0.012668	0.012664	0.012662	0.012662	0.012663	0.012667	0.012673	0.012681	0.012690	0.012701	0.012712	0.012725	0.012738	0.012750	0.012762	0.012773	0.012782	0.012789	0.012793	0.012794
0.3600	0.015199	0.015189	0.015160	0.015112	0.015047	0.014966	0.014872	0.014768	0.014655	0.014537	0.014416	0.014296	0.014179	0.014066	0.013959	0.013861	0.013772	0.013692	0.013622	0.013561	0.013509	0.013466	0.013431	0.013401	0.013378	0.013359	0.013343	0.013329	0.013316	0.013303	0.013288	0.013272	0.013253	0.013231	0.013206	0.013177	0.013145	0.013111	0.013074	0.013036	0.012999	0.012963	0.012928	0.012896	0.012867	0.012841	0.012820	0.012802	0.012787	0.012775	0.012765	0.012757	0.012750	0.012743	0.012736	0.012729	0.012721	0.012712	0.012703	0.012692	0.012680	0.012668	0.012655	0.012639	0.012626	0.012614	0.012603	0.012592	0.012583	0.012576	0.012570	0.012566	0.012565	0.012565	0.012568	0.012573	0.012580	0.012589	0.012601	0.012614	0.012628	0.012644	0.012660	0.012676	0.012692	0.012707	0.012721	0.012732	0.012740	0.012745	0.012747
0.3700	0.015112	0.015102	0.015071	0.015020	0.014952	0.014867	0.014768	0.014658	0.014540	0.014417	0.014291	0.014165	0.014042	0.013925	0.013817	0.013715	0.013623	0.013542	0.013470	0.013409	0.013358	0.013316	0.013282	0.013255	0.013234	0.013217	0.013203	0.013192	0.013182	0.013172	0.013161	0.013147	0.013130	0.013109	0.013084	0.013056	0.013024	0.012988	0.012951	0.012912	0.012874	0.012837	0.012801	0.012765	0.012735	0.012710	0.012689	0.012671	0.012657	0.012646	0.012637	0.012630	0.012624	0.012618	0.012612	0.012606	0.012599	0.012591	0.012582	0.012571	0.012560	0.012548	0.012536	0.012524	0.012512	0.012500	0.012490	0.012480	0.012472	0.012465	0.012461	0.012459	0.012460	0.012463	0.012469	0.012477	0.012488	0.012501	0.012516	0.012533	0.012551	0.012571	0.012591	0.012611	0.012630	0.012648	0.012664	0.012677	0.012687	0.012693	0.012695
0.3800	0.015056	0.015045	0.015013	0.014960	0.014889	0.014800	0.014697	0.014582	0.014459	0.014329	0.014198	0.014067	0.013939	0.013817	0.013702	0.013597	0.013502	0.013419	0.013346	0.013284	0.013230	0.013189	0.013156	0.013131	0.013112	0.013098	0.013088	0.013080	0.013073	0.013066	0.013057	0.013045	0.013029	0.013010	0.012986	0.012956	0.012924	0.012888	0.012850	0.012811	0.012771	0.012733	0.012697	0.012664	0.012634	0.012609	0.012588	0.012570	0.012557	0.012546	0.012538	0.012531	0.012526	0.012521	0.012516	0.012510	0.012503	0.012496	0.012487	0.012477	0.012464	0.012453	0.012441	0.012429	0.012418	0.012408	0.012398	0.012391	0.012384	0.012381	0.012379	0.012380	0.012383	0.012389	0.012398	0.012408	0.012422	0.012439	0.012458	0.012479	0.012501	0.012525	0.012549	0.012573	0.012596	0.012617	0.012636	0.012652	0.012664	0.012671	0.012674
0.3900	0.014969	0.014958	0.014924	0.014870	0.014795	0.014703	0.014596	0.014481	0.014353	0.014219	0.014083	0.013947	0.013815	0.013689	0.013571	0.013462	0.013365	0.013279	0.013199	0.013137	0.013086	0.013045	0.013014	0.012990	0.012974	0.012962	0.012955	0.012950	0.012946	0.012941	0.012935	0.012926	0.012913	0.012895	0.012872	0.012844	0.012812	0.012771	0.012732	0.012692	0.012652	0.012613	0.012576	0.012542	0.012512	0.012487	0.012465	0.012448	0.012434	0.012423	0.012415	0.012409	0.012404	0.012399	0.012394	0.012388	0.012382	0.012374	0.012365	0.012355	0.012345	0.012333	0.012322	0.012310	0.012300	0.012290	0.012281	0.012275	0.012270	0.012268	0.012268	0.012270	0.012276	0.012285	0.012297	0.012312	0.012330	0.012350	0.012373	0.012398	0.012425	0.012453	0.012481	0.012510	0.012536	0.012561	0.012583	0.012602	0.012615	0.012624	0.012627
0.4000	0.014861	0.014849	0.014815	0.014759	0.014682	0.014588	0.014478	0.014355	0.014224	0.014086	0.013946	0.013807	0.013672	0.013542	0.013421	0.013311	0.013211	0.013124	0.013050	0.012987	0.012937	0.012897	0.012867	0.012846	0.012832	0.012823	0.012819	0.012817	0.012817	0.012816	0.012813	0.012807	0.012797	0.012781	0.012760	0.012734	0.012703	0.012668	0.012629	0.012589	0.012549	0.012509	0.012472	0.012438	0.012408	0.012382	0.012360	0.012343	0.012329	0.012319	0.012311	0.012304	0.012299	0.012295	0.012290	0.012284	0.012278	0.012270	0.012262	0.012252	0.012242	0.012231	0.012221	0.012210	0.012201	0.012193	0.012186	0.012181	0.012179	0.012179	0.012182	0.012188	0.012198	0.012210	0.012226	0.012245	0.012268	0.012293	0.012321	0.012351	0.012382	0.012415	0.012448	0.012481	0.012513	0.012542	0.012567	0.012588	0.012604	0.012614	0.012617
0.4100	0.014818	0.014806	0.014770	0.014712	0.014633	0.014536	0.014422	0.014295	0.014159	0.014017	0.013873	0.013729	0.013588	0.013455	0.013330	0.013215	0.013113	0.013023	0.012946	0.012883	0.012831	0.012792	0.012762	0.012742	0.012730	0.012724	0.012722	0.012724	0.012725	0.012728	0.012728	0.012725	0.012718	0.012705	0.012686	0.012661	0.012631	0.012596	0.012558	0.012518	0.012477	0.012436	0.012398	0.012363	0.012332	0.012305	0.012283	0.012264	0.012250	0.012239	0.012230	0.012223	0.012217	0.012212	0.012206	0.012200	0.012193	0.012184	0.012175	0.012165	0.012154	0.012143	0.012133	0.012122	0.012113	0.012105	0.012099	0.012096	0.012095	0.012097	0.012101	0.012109	0.012122	0.012137	0.012156	0.012179	0.012206	0.012236	0.012268	0.012303	0.012340	0.012378	0.012416	0.012454	0.012490	0.012523	0.012552	0.012574	0.012592	0.012603	0.012607
0.4200	0.014746	0.014734	0.014697	0.014638	0.014557	0.014457	0.014340	0.014211	0.014071	0.013925	0.013777	0.013629	0.013485	0.013345	0.013217	0.013102	0.012997	0.012905	0.012827	0.012762	0.012710	0.012671	0.012642	0.012623	0.012613	0.012609	0.012611	0.012616	0.012623	0.012629	0.012634	0.012635	0.012631	0.012621	0.012605	0.012583	0.012554	0.012520	0.012479	0.012439	0.012398	0.012357	0.012318	0.012283	0.012251	0.012223	0.012196	0.012177	0.012161	0.012149	0.012139	0.012131	0.012124	0.012118	0.012115	0.012108	0.012100	0.012091	0.012081	0.012070	0.012059	0.012048	0.012037	0.012027	0.012017	0.012010	0.012005	0.012006	0.012007	0.012011	0.012019	0.012031	0.012043	0.012063	0.012086	0.012114	0.012145	0.012179	0.012217	0.012257	0.012299	0.012343	0.012387	0.012430	0.012471	0.012509	0.012546	0.012573	0.012594	0.012607	0.012611
0.4300	0.014660	0.014647	0.014610	0.014549	0.014467	0.014365	0.014246	0.014114	0.013971	0.013823	0.013671	0.013520	0.013373	0.013232	0.013101	0.012980	0.012873	0.012779	0.012699	0.012632	0.012580	0.012537	0.012509	0.012492	0.012483	0.012482	0.012487	0.012496	0.012507	0.012518	0.012527	0.012533	0.012533	0.012528	0.012515	0.012495	0.012469	0.012436	0.012400	0.012360	0.012319	0.012278	0.012238	0.012202	0.012169	0.012140	0.012115	0.012095	0.012078	0.012064	0.012053	0.012043	0.012034	0.012026	0.012018	0.012009	0.011999	0.011989	0.011978	0.011966	0.011954	0.011943	0.011932	0.011922	0.011914	0.011908	0.011904	0.011904	0.011904	0.011911	0.011922	0.011936	0.011952	0.011975	0.012003	0.012035	0.012071	0.012111	0.012154	0.012200	0.012248	0.012298	0.012348	0.012397	0.012444	0.012488	0.012526	0.012558	0.012582	0.012596	0.012601
0.4400	0.014587	0.014574	0.014537	0.014475	0.014391	0.014288	0.014167	0.014033	0.013888	0.013737	0.013582	0.013428	0.013278	0.013135	0.013001	0.012878	0.012767	0.012671	0.012589	0.012522	0.012468	0.012428	0.012401	0.012384	0.012378	0.012380	0.012379	0.012392	0.012407	0.012423	0.012438	0.012449	0.012454	0.012453	0.012445	0.012429	0.012397	0.012367	0.012332	0.012293	0.012252	0.012211	0.012171	0.012133	0.012099	0.012069	0.012042	0.012020	0.012001	0.011985	0.011972	0.011960	0.011950	0.011939	0.011929	0.011918	0.011906	0.011894	0.011882	0.011869	0.011857	0.011845	0.011833	0.011824	0.011816	0.011811	0.011809	0.011811	0.011816	0.011825	0.011838	0.011856	0.011879	0.011907	0.011939	0.011975	0.012017	0.012062	0.012111	0.012164	0.012219	0.012276	0.012333	0.012389	0.012443	0.012492	0.012536	0.012573	0.012600	0.012617	0.012622
0.4500	0.014466	0.014453	0.014415	0.014354	0.014270	0.014166	0.014038	0.013903	0.013758	0.013605	0.013450	0.013295	0.013143	0.012998	0.012863	0.012738	0.012627	0.012529	0.012446	0.012378	0.012324	0.012285	0.012258	0.012244	0.012240	0.012245	0.012258	0.012276	0.012297	0.012319	0.012340	0.012358	0.012370	0.012374	0.012371	0.012360	0.012340	0.012313	0.012279	0.012241	0.012201	0.012160	0.012119	0.012080	0.012044	0.012012	0.011984	0.011959	0.011938	0.011919	0.011903	0.011889	0.011875	0.011862	0.011849	0.011836	0.011822	0.011808	0.011794	0.011780	0.011767	0.011754	0.011743	0.011734	0.011727	0.011724	0.011723	0.011727	0.011735	0.011747	0.011764	0.011786	0.011813	0.011846	0.011883	0.011925	0.011973	0.012025	0.012081	0.012141	0.012204	0.012268	0.012333	0.012398	0.012459	0.012516	0.012566	0.012608	0.012639	0.012658	0.012665
0.4600	0.014446	0.014433	0.014395	0.014333	0.014247	0.014142	0.014019	0.013882	0.013734	0.013579	0.013421	0.013262	0.013107	0.012959	0.012819	0.012691	0.012576	0.012475	0.012389	0.012318	0.012263	0.012222	0.012195	0.012181	0.012179	0.012188	0.012204	0.012227	0.012255	0.012283	0.012311	0.012336	0.012355	0.012366	0.012369	0.012362	0.012346	0.012321	0.012288	0.012251	0.012210	0.012168	0.012126	0.012085	0.012047	0.012012	0.011980	0.011952	0.011926	0.011904	0.011884	0.011866	0.011848	0.011831	0.011815	0.011798	0.011781	0.011765	0.011748	0.011732	0.011717	0.011703	0.011691	0.011682	0.011675	0.011673	0.011674	0.011677	0.011686	0.011701	0.011722	0.011748	0.011780	0.011817	0.011860	0.011909	0.011963	0.012022	0.012085	0.012153	0.012225	0.012299	0.012373	0.012447	0.012517	0.012583	0.012641	0.012689	0.012724	0.012747	0.012754
0.4700	0.014348	0.014335	0.014297	0.014235	0.014149	0.014044	0.013919	0.013782	0.013633	0.013478	0.013319	0.013159	0.013002	0.012852	0.012711	0.012580	0.012463	0.012360	0.012272	0.012200	0.012143	0.012102	0.012076	0.012063	0.012064	0.012076	0.012098	0.012127	0.012162	0.012199	0.012235	0.012269	0.012296	0.012316	0.012326	0.012325	0.012314	0.012294	0.012265	0.012229	0.012189	0.012146	0.012102	0.012059	0.012017	0.011979	0.011943	0.011911	0.011882	0.011855	0.011832	0.011809	0.011787	0.011766	0.011746	0.011725	0.011705	0.011685	0.011666	0.011648	0.011631	0.011616	0.011604	0.011588	0.011582	0.011581	0.011583	0.011591	0.011604	0.011623	0.011646	0.011676	0.011712	0.011755	0.011804	0.011859	0.011921	0.011988	0.012061	0.012138	0.012220	0.012304	0.012393	0.012478	0.012559	0.012635	0.012701	0.012759	0.012801	0.012826	0.012835
0.4800	0.014284	0.014271	0.014233	0.014171	0.014084	0.013979	0.013856	0.013718	0.013569	0.013412	0.013251	0.013090	0.012932	0.012780	0.012636	0.012503	0.012383	0.012277	0.012187	0.012112	0.012054	0.012009	0.011983	0.011972	0.011975	0.011991	0.012018	0.012055	0.012097	0.012144	0.012190	0.012234	0.012272	0.012300	0.012319	0.012325	0.012320	0.012303	0.012277	0.012242	0.012202	0.012157	0.012111	0.012065	0.012020	0.011977	0.011937	0.011899	0.011864	0.011832	0.011801	0.011773	0.011745	0.011719	0.011692	0.011666	0.011642	0.011619	0.011596	0.011575	0.011557	0.011540	0.011527	0.011518	0.011512	0.011511	0.011516	0.011525	0.011541	0.011562	0.011590	0.011625	0.011666	0.011715	0.011771	0.011833	0.011903	0.011980	0.012063	0.012151	0.012245	0.012341	0.012440	0.012537	0.012631	0.012718	0.012796	0.012861	0.012909	0.012939	0.012950
0.4900	0.014202	0.014189	0.014151	0.014089	0.014004	0.013900	0.013777	0.013640	0.013483	0.013327	0.013166	0.013004	0.012845	0.012691	0.012546	0.012411	0.012289	0.012180	0.012088	0.012011	0.011951	0.011908	0.011882	0.011873	0.011879	0.011901	0.011935	0.011980	0.012033	0.012091	0.012150	0.012206	0.012256	0.012297	0.012325	0.012341	0.012342	0.012330	0.012307	0.012274	0.012233	0.012187	0.012138	0.012088	0.012038	0.011989	0.011943	0.011899	0.011857	0.011818	0.011781	0.011746	0.011712	0.011679	0.011647	0.011616	0.011587	0.011557	0.011531	0.011507	0.011486	0.011468	0.011454	0.011443	0.011438	0.011438	0.011444	0.011456	0.011475	0.011500	0.011533	0.011573	0.011620	0.011676	0.011739	0.011811	0.011890	0.011978	0.012073	0.012174	0.012282	0.012393	0.012507	0.012620	0.012730	0.012833	0.012924	0.013000	0.013057	0.013093	0.013105
0.5000	0.014151	0.014138	0.014101	0.014039	0.013955	0.013851	0.013729	0.013593	0.013445	0.013288	0.013127	0.012965	0.012805	0.012650	0.012502	0.012365	0.012239	0.012128	0.012033	0.011954	0.011892	0.011848	0.011820	0.011813	0.011823	0.011849	0.011892	0.011947	0.012012	0.012084	0.012158	0.012230	0.012295	0.012349	0.012389	0.012414	0.012423	0.012416	0.012396	0.012363	0.012321	0.012272	0.012219	0.012163	0.012107	0.012051	0.011997	0.011944	0.011894	0.011847	0.011801	0.011758	0.011717	0.011674	0.011635	0.011599	0.011564	0.011532	0.011501	0.011475	0.011451	0.011432	0.011417	0.011407	0.011403	0.011405	0.011413	0.011428	0.011451	0.011478	0.011516	0.011562	0.011616	0.011680	0.011752	0.011834	0.011924	0.012024	0.012133	0.012251	0.012375	0.012505	0.012637	0.012770	0.012898	0.013019	0.013126	0.013216	0.013284	0.013329	0.013343
0.5100	0.014051	0.014039	0.014002	0.013942	0.013859	0.013757	0.013637	0.013502	0.013355	0.013201	0.013040	0.012878	0.012718	0.012563	0.012414	0.012275	0.012148	0.012035	0.011937	0.011855	0.011792	0.011748	0.011723	0.011718	0.011733	0.011768	0.011820	0.011889	0.011969	0.012058	0.012151	0.012241	0.012324	0.012395	0.012449	0.012486	0.012504	0.012503	0.012485	0.012453	0.012409	0.012356	0.012297	0.012234	0.012169	0.012104	0.012041	0.011979	0.011919	0.011862	0.011806	0.011754	0.011703	0.011655	0.011608	0.011564	0.011523	0.011485	0.011448	0.011417	0.011391	0.011369	0.011353	0.011343	0.011339	0.011342	0.011353	0.011371	0.011398	0.011433	0.011474	0.011527	0.011590	0.011662	0.011745	0.011838	0.011945	0.012060	0.012186	0.012323	0.012468	0.012620	0.012776	0.012934	0.013088	0.013232	0.013361	0.013470	0.013552	0.013603	0.013621
0.5200	0.013983	0.013971	0.013935	0.013876	0.013795	0.013695	0.013577	0.013444	0.013300	0.013147	0.012993	0.012832	0.012671	0.012515	0.012364	0.012223	0.012093	0.011977	0.011875	0.011791	0.011725	0.011680	0.011656	0.011654	0.011675	0.011718	0.011784	0.011868	0.011968	0.012078	0.012193	0.012306	0.012411	0.012502	0.012573	0.012623	0.012651	0.012656	0.012640	0.012606	0.012557	0.012498	0.012430	0.012357	0.012281	0.012205	0.012129	0.012055	0.011983	0.011913	0.011846	0.011782	0.011720	0.011656	0.011600	0.011548	0.011499	0.011454	0.011414	0.011379	0.011349	0.011325	0.011308	0.011297	0.011294	0.011299	0.011312	0.011331	0.011361	0.011401	0.011450	0.011511	0.011582	0.011664	0.011759	0.011867	0.011988	0.012122	0.012269	0.012428	0.012599	0.012779	0.012965	0.013153	0.013338	0.013512	0.013669	0.013802	0.013902	0.013965	0.013987
0.5300	0.013903	0.013891	0.013856	0.013798	0.013719	0.013621	0.013505	0.013374	0.013232	0.013081	0.012924	0.012764	0.012604	0.012447	0.012296	0.012153	0.012021	0.011902	0.011798	0.011712	0.011645	0.011599	0.011577	0.011580	0.011609	0.011665	0.011746	0.011851	0.011975	0.012113	0.012257	0.012400	0.012532	0.012647	0.012740	0.012805	0.012843	0.012853	0.012837	0.012799	0.012744	0.012674	0.012595	0.012509	0.012419	0.012328	0.012237	0.012147	0.012060	0.011976	0.011894	0.011817	0.011742	0.011672	0.011606	0.011542	0.011485	0.011433	0.011386	0.011345	0.011312	0.011285	0.011266	0.011255	0.011252	0.011258	0.011274	0.011299	0.011334	0.011380	0.011437	0.011506	0.011588	0.011683	0.011792	0.011916	0.012055	0.012211	0.012384	0.012572	0.012775	0.012991	0.013216	0.013445	0.013671	0.013886	0.014081	0.014246	0.014372	0.014450	0.014477
0.5400	0.013862	0.013850	0.013816	0.013760	0.013683	0.013587	0.013474	0.013346	0.013206	0.013057	0.012902	0.012743	0.012583	0.012426	0.012273	0.012128	0.011993	0.011871	0.011763	0.011674	0.011605	0.011559	0.011537	0.011546	0.011585	0.011656	0.011759	0.011891	0.012046	0.012220	0.012401	0.012580	0.012747	0.012893	0.013009	0.013091	0.013139	0.013152	0.013134	0.013089	0.013022	0.012938	0.012842	0.012737	0.012628	0.012517	0.012407	0.012298	0.012192	0.012090	0.011992	0.011898	0.011809	0.011725	0.011646	0.011573	0.011506	0.011445	0.011392	0.011346	0.011308	0.011278	0.011258	0.011246	0.011245	0.011253	0.011272	0.011302	0.011343	0.011396	0.011462	0.011541	0.011635	0.011745	0.011871	0.012016	0.012180	0.012364	0.012569	0.012794	0.013040	0.013302	0.013578	0.013861	0.014143	0.014413	0.014659	0.014869	0.015029	0.015130	0.015164
0.5500	0.013760	0.013749	0.013716	0.013662	0.013587	0.013494	0.013385	0.013260	0.013124	0.012979	0.012826	0.012669	0.012511	0.012354	0.012201	0.012055	0.011916	0.011791	0.011680	0.011588	0.011518	0.011472	0.011453	0.011469	0.011523	0.011615	0.011749	0.011917	0.012116	0.012336	0.012567	0.012797	0.013008	0.013191	0.013336	0.013437	0.013494	0.013508	0.013483	0.013424	0.013339	0.013233	0.013113	0.012984	0.012849	0.012710	0.012575	0.012442	0.012314	0.012190	0.012071	0.011957	0.011848	0.011748	0.011655	0.011569	0.011491	0.011422	0.011360	0.011308	0.011265	0.011232	0.011209	0.011197	0.011196	0.011207	0.011229	0.011263	0.011311	0.011371	0.011447	0.011538	0.011646	0.011773	0.011920	0.012089	0.012274	0.012493	0.012737	0.013009	0.013307	0.013630	0.013976	0.014331	0.014688	0.015034	0.015352	0.015624	0.015833	0.015966	0.016011
0.5600	0.013724	0.013714	0.013682	0.013630	0.013558	0.013468	0.013364	0.013244	0.013111	0.012969	0.012819	0.012665	0.012508	0.012351	0.012197	0.012048	0.011908	0.011779	0.011665	0.011570	0.011498	0.011454	0.011444	0.011472	0.011545	0.011666	0.011836	0.012053	0.012309	0.012594	0.012892	0.013185	0.013453	0.013682	0.013860	0.013981	0.014044	0.014051	0.014009	0.013927	0.013813	0.013675	0.013521	0.013357	0.013188	0.013019	0.012849	0.012686	0.012529	0.012378	0.012235	0.012100	0.011974	0.011855	0.011746	0.011645	0.011555	0.011474	0.011404	0.011344	0.011296	0.011260	0.011235	0.011223	0.011224	0.011237	0.011264	0.011305	0.011360	0.011431	0.011519	0.011625	0.011751	0.011900	0.012073	0.012276	0.012507	0.012771	0.013071	0.013398	0.013771	0.014179	0.014618	0.015077	0.015544	0.016001	0.016425	0.016792	0.017076	0.017263	0.017325
0.5700	0.013626	0.013616	0.013585	0.013536	0.013468	0.013382	0.013281	0.013165	0.013038	0.012900	0.012755	0.012604	0.012450	0.012295	0.012141	0.011992	0.011850	0.011719	0.011602	0.011505	0.011432	0.011390	0.011389	0.011435	0.011536	0.011698	0.011924	0.012212	0.012552	0.012930	0.013322	0.013704	0.014050	0.014333	0.014549	0.014691	0.014751	0.014739	0.014666	0.014543	0.014383	0.014196	0.013990	0.013777	0.013562	0.013348	0.013139	0.012937	0.012744	0.012562	0.012389	0.012227	0.012075	0.011935	0.011806	0.011695	0.011590	0.011497	0.011417	0.011350	0.011296	0.011255	0.011229	0.011216	0.011218	0.011235	0.011266	0.011313	0.011378	0.011460	0.011563	0.011687	0.011835	0.012011	0.012217	0.012458	0.012738	0.013061	0.013432	0.013847	0.014320	0.014847	0.015419	0.016028	0.016656	0.017279	0.017868	0.018381	0.018781	0.019037	0.019125
0.5800	0.013591	0.013582	0.013553	0.013506	0.013441	0.013359	0.013262	0.013151	0.013028	0.012895	0.012753	0.012605	0.012452	0.012297	0.012143	0.011991	0.011845	0.011710	0.011588	0.011488	0.011415	0.011379	0.011390	0.011461	0.011602	0.011824	0.012132	0.012525	0.012990	0.013505	0.014036	0.014546	0.014998	0.015361	0.015618	0.015763	0.015801	0.015745	0.015611	0.015419	0.015185	0.014923	0.014647	0.014365	0.014085	0.013811	0.013548	0.013296	0.013057	0.012833	0.012623	0.012428	0.012247	0.012081	0.011930	0.011793	0.011671	0.011564	0.011472	0.011396	0.011335	0.011290	0.011261	0.011248	0.011251	0.011271	0.011308	0.011364	0.011439	0.011535	0.011654	0.011800	0.011975	0.012183	0.012431	0.012723	0.013059	0.013461	0.013929	0.014468	0.015085	0.015780	0.016551	0.017385	0.018261	0.019146	0.019992	0.020742	0.021337	0.021720	0.021852
0.5900	0.013511	0.013502	0.013475	0.013431	0.013370	0.013293	0.013201	0.013096	0.012979	0.012851	0.012714	0.012570	0.012421	0.012267	0.012113	0.011960	0.011812	0.011673	0.011549	0.011446	0.011375	0.011348	0.011380	0.011488	0.011691	0.012004	0.012433	0.012992	0.013656	0.014389	0.015137	0.015841	0.016442	0.016898	0.017188	0.017311	0.017284	0.017132	0.016885	0.016572	0.016217	0.015839	0.015455	0.015073	0.014702	0.014347	0.014011	0.013694	0.013399	0.013124	0.012869	0.012634	0.012419	0.012222	0.012043	0.011884	0.011743	0.011620	0.011516	0.011429	0.011361	0.011311	0.011279	0.011266	0.011271	0.011295	0.011339	0.011405	0.011492	0.011605	0.011745	0.011917	0.012126	0.012377	0.012678	0.013038	0.013466	0.013975	0.014576	0.015282	0.016106	0.017052	0.018124	0.019311	0.020588	0.021907	0.023197	0.024365	0.025305	0.025918	0.026131
0.6000	0.013460	0.013452	0.013427	0.013386	0.013329	0.013257	0.013170	0.013071	0.012960	0.012838	0.012706	0.012566	0.012420	0.012268	0.012114	0.011959	0.011808	0.011666	0.011538	0.011434	0.011368	0.011355	0.011419	0.011586	0.011888	0.012355	0.013012	0.013855	0.014863	0.015977	0.017096	0.018115	0.018935	0.019494	0.019774	0.019794	0.019598	0.019241	0.018775	0.018245	0.017680	0.017116	0.016564	0.016033	0.015534	0.015067	0.014633	0.014232	0.013863	0.013524	0.013214	0.012928	0.012671	0.012438	0.012230	0.012045	0.011883	0.011742	0.011624	0.011524	0.011448	0.011393	0.011359	0.011346	0.011354	0.011385	0.011438	0.011515	0.011619	0.011752	0.011919	0.012124	0.012376	0.012680	0.013051	0.013500	0.014046	0.014702	0.015493	0.016441	0.017584	0.018927	0.020489	0.022268	0.024243	0.026348	0.028471	0.030450	0.032082	0.033165	0.033546
0.6100	0.013390	0.013383	0.013360	0.013322	0.013269	0.013203	0.013123	0.013030	0.012926	0.012810	0.012684	0.012550	0.012407	0.012258	0.012105	0.011949	0.011796	0.011649	0.011518	0.011415	0.011357	0.011369	0.011486	0.011753	0.012227	0.012967	0.014027	0.015420	0.017136	0.019007	0.020851	0.022438	0.023580	0.024190	0.024288	0.023962	0.023330	0.022509	0.021594	0.020644	0.019722	0.018844	0.018030	0.017257	0.016569	0.015942	0.015374	0.014859	0.014394	0.013973	0.013594	0.013252	0.012945	0.012671	0.012426	0.012211	0.012023	0.011862	0.011731	0.011621	0.011535	0.011475	0.011438	0.011426	0.011438	0.011475	0.011539	0.011632	0.011755	0.011914	0.012110	0.012358	0.012666	0.013044	0.013508	0.014081	0.014787	0.015653	0.016725	0.018046	0.019687	0.021677	0.024077	0.026928	0.030234	0.033924	0.037821	0.041617	0.044873	0.047099	0.047893
0.6200	0.013323	0.013316	0.013296	0.013261	0.013213	0.013153	0.013079	0.012994	0.012896	0.012788	0.012669	0.012540	0.012402	0.012255	0.012102	0.011946	0.011789	0.011638	0.011505	0.011404	0.011361	0.011415	0.011625	0.012076	0.012881	0.014194	0.016162	0.018879	0.022297	0.026113	0.029753	0.032554	0.034079	0.034283	0.033431	0.031895	0.030016	0.028040	0.026122	0.024344	0.022738	0.021309	0.020047	0.018936	0.017959	0.017098	0.016340	0.015669	0.015073	0.014545	0.014076	0.013659	0.013288	0.012961	0.012672	0.012419	0.012201	0.012015	0.011860	0.011735	0.011639	0.011571	0.011531	0.011519	0.011536	0.011581	0.011658	0.011768	0.011916	0.012107	0.012350	0.012654	0.013035	0.013507	0.014102	0.014847	0.015786	0.016974	0.018482	0.020401	0.022850	0.025975	0.029949	0.034955	0.041145	0.048565	0.057018	0.065907	0.074105	0.080047	0.082240
0.6300	0.013252	0.013245	0.013227	0.013196	0.013153	0.013098	0.013031	0.012953	0.012854	0.012754	0.012653	0.012530	0.012398	0.012255	0.012104	0.011947	0.011787	0.011634	0.011499	0.011406	0.011393	0.011525	0.011915	0.012749	0.014334	0.017138	0.021810	0.029087	0.039387	0.051864	0.063270	0.069481	0.069105	0.064139	0.057289	0.050296	0.043963	0.038546	0.034063	0.030391	0.027391	0.024931	0.022898	0.021212	0.019790	0.018584	0.017555	0.016669	0.015902	0.015236	0.014654	0.014145	0.013699	0.013309	0.012969	0.012675	0.012423	0.012210	0.012033	0.011888	0.011781	0.011700	0.011658	0.011649	0.011672	0.011730	0.011823	0.011957	0.012136	0.012373	0.012673	0.013050	0.013528	0.014134	0.014907	0.015899	0.017179	0.018849	0.021045	0.023966	0.027889	0.033216	0.040511	0.050558	0.064375	0.083140	0.107878	0.138620	0.172560	0.201547	0.213381
0.6400	0.013231	0.013226	0.013210	0.013183	0.013145	0.013097	0.013037	0.012967	0.012886	0.012794	0.012690	0.012577	0.012441	0.012302	0.012153	0.011994	0.011830	0.011677	0.011542	0.011463	0.011506	0.011798	0.012605	0.014483	0.018651	0.027907	0.049189	0.104245	0.284709	0.931016	1.948930	1.399762	0.615479	0.298601	0.175097	0.116633	0.084100	0.063990	0.050872	0.041919	0.035564	0.030896	0.027362	0.024618	0.022430	0.020669	0.019223	0.018019	0.017006	0.016145	0.015409	0.014776	0.014230	0.013759	0.013354	0.013006	0.012709	0.012462	0.012259	0.012099	0.011978	0.011895	0.011847	0.011840	0.011871	0.011942	0.012056	0.012219	0.012438	0.012725	0.013095	0.013571	0.014189	0.014983	0.016018	0.017387	0.019210	0.021681	0.025091	0.029903	0.036859	0.047226	0.063240	0.089008	0.132468	0.209800	0.360796	0.705588	1.686210	4.562848	7.744966
0.6500	0.013165	0.013160	0.013147	0.013124	0.013092	0.013050	0.012999	0.012937	0.012865	0.012783	0.012688	0.012581	0.012460	0.012327	0.012173	0.012014	0.011849	0.011689	0.011558	0.011513	0.011679	0.012373	0.014494	0.021067	0.045446	0.195370	17918086.970693	12179.208093	7.100324	1.196941	0.027223	0.745114	6.670618	18171.731583	48377566.681951	1.202444	0.324252	0.157627	0.096528	0.067367	0.051140	0.041093	0.034386	0.029651	0.026161	0.023500	0.021409	0.019740	0.018383	0.017261	0.016324	0.015534	0.014864	0.014294	0.013803	0.013391	0.013041	0.012755	0.012521	0.012338	0.012201	0.012109	0.012061	0.012057	0.012098	0.012186	0.012327	0.012527	0.012797	0.013155	0.013626	0.014236	0.015037	0.016100	0.017522	0.019459	0.022161	0.026012	0.031678	0.040370	0.054451	0.079014	0.126601	0.234479	0.550705	2.283568	125179693.578100	60078.766722	27.508143	3.803568	0.080604
0.6600	0.013135	0.013132	0.013120	0.013102	0.013075	0.013040	0.012997	0.012946	0.012884	0.012812	0.012727	0.012630	0.012518	0.012392	0.012249	0.012092	0.011925	0.011764	0.011646	0.011677	0.012178	0.014411	0.026325	0.239300	0.067621	2.991974	18.238165	0.010486	58.120222	0.034625	4.664280	0.093808	448.369597	0.011532	27.034177	7.538446	0.311898	2.667021	0.358694	0.151126	0.089061	0.061649	0.046862	0.037814	0.031800	0.027562	0.024437	0.022054	0.020188	0.018695	0.017481	0.016481	0.015649	0.014953	0.014370	0.013881	0.013474	0.013140	0.012870	0.012660	0.012506	0.012406	0.012355	0.012357	0.012412	0.012524	0.012699	0.012947	0.013287	0.013740	0.014341	0.015139	0.016210	0.017668	0.019689	0.022563	0.026781	0.033235	0.043682	0.062003	0.098272	0.186423	0.503626	4.404651	0.635976	20.000460	89.613253	0.017664	829.307368	0.205480	17.213709
0.6700	0.013102	0.013099	0.013090	0.013075	0.013058	0.013030	0.012996	0.012954	0.012903	0.012843	0.012771	0.012685	0.012585	0.012468	0.012333	0.012180	0.012011	0.011853	0.011771	0.012023	0.014104	0.046209	0.043808	12.668970	17.680382	0.147553	0.083327	0.064701	0.031011	0.954125	1.201495	0.273420	0.021209	0.176127	2.073041	5.159831	50.068169	556.941352	1.918521	1.328679	0.244688	0.116097	0.073031	0.052626	0.041073	0.033778	0.028820	0.025265	0.022613	0.020572	0.018965	0.017675	0.016626	0.015764	0.015053	0.014466	0.013982	0.013588	0.013275	0.013033	0.012857	0.012744	0.012692	0.012702	0.012775	0.012918	0.013139	0.013454	0.013887	0.014471	0.015258	0.016328	0.017802	0.019877	0.022882	0.027397	0.034526	0.046629	0.069447	0.120694	0.283516	1.766469	2.462224	724.982332	127.225074	6.982575	2.927732	0.371796	0.075796	2.218907	4.051789
0.6800	0.013059	0.013057	0.013051	0.013041	0.013027	0.013007	0.012983	0.012952	0.012918	0.012871	0.012813	0.012744	0.012659	0.012557	0.012435	0.012293	0.012136	0.011994	0.012025	0.013528	1.432043	0.070072	112.872855	0.056150	0.131493	0.701180	22.543090	2.384096	0.379650	7.142806	0.019938	1.387668	3.089987	11.971750	1153.068795	0.885888	15.805338	2.644908	734.873440	17.531046	109.528086	0.403047	0.146338	0.083830	0.057603	0.043698	0.035278	0.029854	0.025930	0.023059	0.020878	0.019182	0.017838	0.016756	0.015880	0.015168	0.014588	0.014122	0.013755	0.013474	0.013273	0.013146	0.013068	0.013089	0.013186	0.013368	0.013649	0.014051	0.014607	0.015370	0.016420	0.017883	0.019967	0.023029	0.027718	0.035326	0.048735	0.075623	0.143515	0.438631	135.849341	19.641645	1423.117523	3.145041	18.654373	3.119007	1497.687384	21.489424	5.126161	14.779227	0.047842
0.6900	0.013062	0.013061	0.013057	0.013052	0.013044	0.013032	0.013018	0.012999	0.012975	0.012960	0.012921	0.012871	0.012809	0.012732	0.012636	0.012522	0.012397	0.012321	0.012949	1635.994956	31.291009	0.046721	0.081193	0.012584	0.207610	0.269551	0.195142	0.127355	94.179125	0.175547	0.013549	0.034705	3146.112574	0.056465	20.207359	0.298579	104.570743	4.201716	3.524255	0.621429	645.151223	3195512.200368	0.673377	0.179997	0.094731	0.062584	0.046368	0.036872	0.030748	0.026529	0.023479	0.021197	0.019440	0.018062	0.016968	0.016093	0.015392	0.014835	0.014400	0.014072	0.013841	0.013700	0.013642	0.013679	0.013810	0.014049	0.014415	0.014941	0.015678	0.016706	0.018157	0.020247	0.023354	0.028182	0.036177	0.050705	0.081351	0.166985	0.688575	3341754.750501	960.551040	0.908563	4.004464	4.403047	113.845349	1.069690	24.262504	0.318172	4324.109842	0.327291	0.025369
0.7000	0.013053	0.013053	0.013053	0.013052	0.013051	0.013049	0.013046	0.013040	0.013033	0.013023	0.013008	0.012988	0.012962	0.012935	0.012899	0.012871	0.012895	0.013258	0.010658	0.126822	823.632078	8536.456004	26.076022	0.012814	0.010412	10.692422	131125.557207	1.016373	0.026030	26.509583	0.452519	861.944380	0.925871	1.602313	54586.878390	7.293265	1.931201	14.356945	93.945519	52758.376639	10529.548419	7.798200	0.256650	1.060140	0.210589	0.103583	0.066273	0.048253	0.037958	0.031425	0.026979	0.023810	0.021460	0.019670	0.018282	0.017192	0.016333	0.015660	0.015142	0.014756	0.014489	0.014331	0.014281	0.014340	0.014518	0.014833	0.015314	0.016011	0.017004	0.018422	0.020484	0.023578	0.028451	0.036633	0.051824	0.085091	0.185468	1.020093	0.254526	9.123066	17242.924349	103738.619374	216.487455	14.106070	1.973278	35.528019	354919.213345	3.949636	1.173506	1190.710680	1.316242
0.7100	0.013056	0.013057	0.013059	0.013063	0.013074	0.013082	0.013091	0.013104	0.013119	0.013136	0.013157	0.013184	0.013224	0.013290	0.013420	0.013766	0.016032	0.011205	0.017539	0.066275	0.040398	846.417087	0.204920	0.299945	7.945973	0.034719	0.053527	0.813027	0.011487	1324.460248	0.047017	82.780887	0.010857	0.164955	0.498983	100.059545	142.208834	16.109947	1.586256	242731.163793	0.676459	12.949079	1.499517	0.217336	1.480115	0.234922	0.110231	0.069036	0.049676	0.038802	0.031995	0.027412	0.024164	0.021778	0.019977	0.018597	0.017529	0.016706	0.016080	0.015622	0.015310	0.015135	0.015093	0.015186	0.015431	0.015853	0.016499	0.017445	0.018819	0.020838	0.023892	0.028725	0.036930	0.052397	0.087122	0.197560	1.346860	0.206957	1.308107	11.314265	0.818586	214913.860251	2.247372	15.583860	154.578308	99.429046	0.609197	1.677473	0.019703	2069.431291	0.116706
0.7200	0.013076	0.013077	0.013083	0.013093	0.013108	0.013128	0.013154	0.013188	0.013231	0.013288	0.013365	0.013476	0.013651	0.013974	0.014790	0.021386	0.016688	0.187888	0.021120	3.403781	0.037541	0.011199	3.179758	0.020597	35.324947	0.010320	3.051648	1757.341577	0.424800	5.880678	0.010308	0.248772	0.043961	233.147066	18210.764423	0.011049	80.939613	0.140747	6.544216	0.015980	2.369860	205.841899	0.410737	24.589462	15.243135	1.754432	0.250918	0.114717	0.071009	0.050749	0.039514	0.032550	0.027877	0.024589	0.022190	0.020399	0.019045	0.018020	0.017252	0.016698	0.016330	0.016133	0.016102	0.016245	0.016584	0.017161	0.018047	0.019365	0.021328	0.024304	0.029065	0.037215	0.052656	0.087779	0.202537	1.518288	15.348377	28.945959	0.538824	183.888468	1.981218	0.026685	18.680124	0.171591	167.357624	0.017729	17774.367375	3270.632364	0.699769	8.481471	0.016910
0.7300	0.013125	0.013128	0.013137	0.013153	0.013177	0.013211	0.013256	0.013317	0.013401	0.013517	0.013688	0.013963	0.014477	0.015804	0.027028	0.306221	1.144278	0.176065	195.337216	46.581990	0.042348	0.051121	0.020031	0.015779	0.010410	0.010517	0.012278	96.587709	0.016647	389.129922	0.409618	8.696510	0.020245	297399.556083	0.011103	0.013966	0.037091	0.889872	0.027955	0.128760	0.280761	493.200861	14571.006964	12.745809	578.227336	1051.627701	1.779275	0.256832	0.116575	0.071923	0.051396	0.040033	0.033010	0.028329	0.025054	0.022702	0.020955	0.019658	0.018706	0.018030	0.017592	0.017371	0.017361	0.017576	0.018050	0.018848	0.020086	0.021959	0.024856	0.029490	0.037419	0.052507	0.086967	0.200216	1.475516	1016.695907	630.128141	10.046145	11394.353723	842.871242	0.452642	0.313930	0.068994	0.758766	0.036891	0.020551	0.020952	286777.518126	0.036545	514.094952	0.951958
0.7400	0.013210	0.013214	0.013228	0.013254	0.013291	0.013344	0.013418	0.013523	0.013673	0.013897	0.014264	0.014952	0.016778	0.031453	0.011077	116.706646	0.013936	0.017744	0.047747	22.093056	8959.289370	848.334170	0.280275	0.016548	2.304751	0.015879	0.010015	0.014503	0.009996	0.069343	0.020353	0.126410	0.258908	0.725618	0.010695	0.012107	1.119236	0.403512	12.636653	1843.663552	498967.107110	180.499753	1.858904	0.497055	0.201080	7611.696856	0.014371	1.673929	0.260152	0.118725	0.073462	0.052619	0.041086	0.033963	0.029245	0.025967	0.023621	0.021921	0.020699	0.019850	0.019318	0.019067	0.019094	0.019423	0.020108	0.021256	0.023063	0.025896	0.030458	0.038275	0.053132	0.086914	0.197077	1.339095	0.018846	5843.500833	0.160417	0.391072	1.375693	328.845696	374204.704954	5193.200045	10.028831	0.314669	6.241047	0.029657	0.017102	0.680038	0.265054	0.204084	0.036829
0.7500	0.013316	0.013322	0.013341	0.013376	0.013428	0.013507	0.013621	0.013790	0.014061	0.014494	0.015332	0.017549	0.033945	0.012768	7.573141	244.737690	360.440133	2417.165016	0.049512	2.850024	0.108651	0.010674	0.012849	7.795922	0.104835	0.011982	66.647804	0.113910	0.025873	7749.068577	0.010127	28.560658	0.037615	12.933953	1164.241113	0.199942	0.050357	4.045955	0.014976	0.013292	0.376571	20.509314	1.578252	86300.673174	16303.521542	11827.551841	407.470979	0.221633	1.502176	0.258197	0.119752	0.074751	0.053866	0.042287	0.035144	0.030429	0.027185	0.024901	0.023299	0.022212	0.021541	0.021259	0.021352	0.021866	0.022879	0.024584	0.027328	0.031800	0.039478	0.054016	0.086737	0.191497	1.166920	0.191530	304.020634	8674.154360	11815.951069	117603.928041	1.127713	36.337393	0.811684	0.020027	0.028315	23.047624	0.250140	0.169152	1021.335107	11.029311	0.058907	8718.346567	0.016755
0.7600	0.013436	0.013444	0.013470	0.013519	0.013595	0.013713	0.013896	0.014179	0.014658	0.015595	0.018078	0.035003	787.865709	8.950352	137.358046	953.158305	85.167415	1183.119409	0.024092	3.789958	0.263632	2.732531	105741.613883	2.087096	0.436256	15.799482	0.107647	0.241568	0.013408	0.439141	0.010585	0.038970	0.010376	7.167481	2.224224	1.635851	4.272795	3.797378	75848.626614	72.055462	1.522441	19.094708	0.438249	31989.974571	3110.166560	676651.298389	559670.336104	2790.092597	44669.710796	1.337140	0.255066	0.121059	0.076437	0.055559	0.043943	0.036787	0.032094	0.028914	0.026747	0.025318	0.024478	0.024161	0.024365	0.025158	0.026705	0.029335	0.033718	0.041290	0.055577	0.087403	0.186576	1.014819	33592.793492	2484.619098	542361.615550	728395.663560	2166.066774	45476.617840	0.330481	39.864038	2.191013	51.881202	360703.086749	7.158462	3.669722	27.559883	1.789064	5.901475	0.021268	0.491647	0.017735
0.7700	0.013550	0.013561	0.013624	0.013692	0.013803	0.013981	0.014271	0.014773	0.015767	0.018403	0.035141	0.022623	0.015184	0.956418	0.082569	1.279404	0.012294	0.437192	0.045436	1.085598	3.866376	0.047867	6.243545	0.039636	1.876998	180.954346	49.640387	0.010851	0.900119	0.010854	2.384903	0.057476	62.866623	0.038896	1.901100	11.822544	15.641645	0.026088	17.479140	0.277940	51.295672	14.495040	0.324126	10.999847	0.097590	41.988756	180.430057	374.091672	0.676035	0.557157	1.204304	0.253289	0.123384	0.079032	0.058070	0.046375	0.039201	0.034562	0.031513	0.029549	0.028474	0.028119	0.028522	0.029801	0.032261	0.036534	0.044069	0.058265	0.089519	0.184235	0.899215	0.417856	0.583667	337.432796	177.074177	28.667041	0.116951	8.978810	0.545641	13.635139	44.896107	0.272114	27.966986	0.093326	12.713771	283.918484	67.130176	0.036117	49.103532	0.056199	4.175418
0.7800	0.013801	0.013817	0.013869	0.013968	0.014136	0.014421	0.014929	0.015951	0.018670	0.035001	0.110394	0.088387	2707.140268	7.246912	1.046941	0.013400	0.013513	7.439513	0.018478	6.643181	1.657796	0.101364	333.860263	0.076461	4534756.334874	0.036422	0.068214	725.686694	0.045320	4327310.875873	2.670774	285810623.813302	0.018986	387.116993	0.201296	0.456716	402710.712114	1.788974	7948.055503	0.526047	2.645132	21.151791	0.256000	124.470224	0.118646	0.230671	31.667779	278.707464	425402.531495	3.409880	4.880029	1.110245	0.257033	0.128496	0.083602	0.062205	0.050280	0.043050	0.038514	0.035731	0.034249	0.033884	0.034659	0.036821	0.040991	0.048561	0.062965	0.094446	0.187471	0.821951	3.601503	2.470729	360318.539557	199.857552	21.261788	0.245592	0.150068	192.719613	0.182897	51.472994	8.445747	0.590548	5024.033535	1.172339	7640158.400762	0.314450	0.205964	1084.098577	0.054632	219801847.539679	4.306202
0.7900	0.014076	0.014099	0.014175	0.014325	0.014594	0.015091	0.016118	0.018875	0.034926	1.125904	13.045810	0.016912	0.011889	49.845045	0.044385	4.184256	4.375483	0.219713	0.010294	0.249382	151.289648	0.040129	0.040441	0.233511	0.084443	14284.839429	43.673963	1.683787	0.114099	47.275401	50.994294	1957.487869	0.027460	14.121003	0.117914	322513.265778	1.488485	4.370927	0.693985	0.652274	3021.831964	4.572296	0.012981	4.738980	108.245197	154.822664	1283.747186	1524.569971	0.028232	0.183781	934.260992	54.931456	1.104190	0.269059	0.137667	0.091033	0.068748	0.056444	0.049198	0.044971	0.042859	0.042525	0.044035	0.047931	0.055606	0.070585	0.103353	0.198497	0.817382	40.408307	726.616411	0.133158	0.028025	1042.518162	1295.318411	124.974649	76.237630	2.964167	0.017517	2.823118	1827.252089	0.409777	0.441092	2.624977	0.905679	201050.408706	47.973489	10.669532	0.116077	1400.842087	75.333770
0.8000	0.014302	0.014336	0.014452	0.014698	0.015237	0.016253	0.019045	0.035436	2.240804	0.319202	49.462743	1.063925	1.642851	0.016048	52.624971	0.011059	0.067615	0.012468	0.034373	0.414433	0.491803	0.194361	0.020131	821.256597	543.966197	25.304116	8978.603984	5.098551	5.638558	0.024003	25.093244	0.345313	138.093989	2.597123	0.472612	465.819683	13.272525	9248.063440	0.170170	3.111096	8.470209	0.805690	0.415061	0.047238	1.261518	0.141356	1224.073099	0.183882	46.369573	90.080863	3272.273857	18.697239	127.503188	1.179631	0.295911	0.153968	0.103528	0.079590	0.066750	0.059746	0.056511	0.056347	0.059460	0.067181	0.083264	0.119015	0.222727	0.881130	96.032205	14.219298	2517.201864	71.667936	30.614166	0.139525	769.138983	0.154506	0.789081	0.051599	0.260507	2.345145	4.920176	1.839366	0.115392	5904.355388	726.623186	274.029899	8898.351663	6.009935	87.970623	0.227911	34.348469
0.8100	0.014789	0.014847	0.015048	0.015494	0.016505	0.019406	0.037808	32064.140366	0.020534	8.922538	1.213091	0.288889	0.020027	20.966084	0.010973	7.269210	13.533985	1292.666444	0.012323	0.017838	0.009960	0.177927	1.236723	13.577580	0.781280	0.011211	0.487501	0.131924	0.058445	3.105733	0.009866	0.212795	0.271241	0.012203	0.746337	0.024844	10.749105	199.760032	0.163089	2.624841	0.012136	0.142440	0.021905	22092.922619	243.373987	549.627008	4.815190	480.625020	0.262437	8.037110	70.336175	332.910981	0.483047	1778803.843502	1.447353	0.353266	0.185126	0.126464	0.099584	0.086300	0.080758	0.081228	0.088399	0.106348	0.148580	0.273757	1.101303	1333224.683584	0.374851	232.900138	53.161944	5.336280	0.190680	301.114796	4.860722	616.576857	142.165878	12697.560606	0.038448	0.095101	0.018426	1.477751	2.227382	109.216444	5.975631	0.026379	0.814763	0.112680	0.187203	2.187432	0.016959
0.8200	0.015306	0.015414	0.015808	0.016836	0.020061	0.045575	6.006520	1.752342	69.348699	3.501276	7.853460	0.132291	4.116296	0.191529	0.024860	0.401387	0.011745	1.492901	0.013741	25476.168871	0.343829	0.023559	0.024009	0.011011	0.181072	0.208442	0.031562	2.455431	293825037.608361	0.010290	0.253541	0.012841	4393474255.473104	33.735537	0.350190	0.206605	0.026612	0.025986	0.119524	0.134760	4.357352	26735.940366	0.073387	10.076905	0.041868	7.017907	2.325313	59.915975	93.216263	3.040553	229.195778	117.786842	2785.228188	91.952357	378.392291	2.314405	0.484905	0.250753	0.174405	0.142627	0.131127	0.134089	0.154583	0.210789	0.390430	1.811314	289.152575	68.407451	1975.671221	80.740402	152.283937	1.959805	58.207850	53.526745	2.246871	4.110855	0.060080	18.871798	0.052307	104408.227605	2.290338	0.082691	0.078824	0.024717	0.207980	0.290033	0.205706	18.023908	2414932552.303282	0.017865	0.289410
0.8300	0.015885	0.016137	0.017212	0.021482	0.090743	0.198039	162.940399	0.018052	0.014965	0.025427	715.830081	0.044654	0.013412	0.011636	0.015972	1.258943	0.016336	40.123341	11244.444949	113.830913	0.160768	3.157098	0.389143	0.034519	125172.811769	0.688200	5.133666	0.696837	27.247012	0.110717	18.276152	0.616985	1.492519	5.444619	0.187678	0.017188	306.178083	0.077038	4.202055	8.867718	1.578947	1432.008491	21086.327160	557.935610	0.092759	19.585970	0.122209	0.070050	0.049799	0.728730	18975.248420	0.426546	0.060475	0.208631	9328.958456	13.057575	7.754313	0.886853	0.430274	0.306768	0.271546	0.288432	0.381803	0.748542	6.301042	10.151500	7026.191550	0.159901	0.048950	0.299599	12320.257084	0.459497	0.039837	0.066347	0.085009	10.990397	0.061876	298.930567	63126.221297	738.486482	0.824733	8.644710	2.110127	0.069873	113156.083937	0.567207	3.693245	2.853033	16.446868	0.358747	18.981047
0.8400	0.016723	0.017960	0.029734	37.742963	0.141363	2.630819	0.138333	0.017381	0.582798	110.124443	0.018431	2.290369	131.476328	0.016184	0.764137	17.124245	0.210404	0.009960	369.482202	47.251534	80.602046	0.048956	0.011035	0.009470	0.190048	0.423697	0.014160	8.725784	0.081187	7.711662	0.451174	8.176939	0.027705	0.689697	0.029841	2.837498	0.050104	0.012076	0.012992	0.032896	12.028711	533.762782	4421.602674	0.013708	2.818230	1376.619824	11.672263	0.988598	8409.567271	49.119337	0.127843	3424.077035	19.420079	0.116605	5.606792	160.061535	11.579252	5922.937513	4.213260	1.467850	1.121290	1.382665	3.755548	5015.250081	9.298736	121.760284	4.072481	0.088303	13.346981	2306.139967	0.086714	30.265202	6438.126697	0.862181	6.502409	1695.548933	4.521011	0.018318	2234.789258	265.915834	154.863526	0.077431	0.019085	0.018323	0.166020	1.377749	0.025337	5.111270	0.063299	7.285773	0.420729
0.8500	0.017719	0.017767	2357.831364	0.018774	0.063444	769.972480	0.046450	0.021599	1.913116	0.014416	0.015670	0.517711	1.160909	0.104842	0.011431	4145716.629325	0.639894	0.303488	655.208370	3.314125	0.029376	0.107669	0.010144	0.113987	0.019506	0.081404	0.444649	0.550189	0.267203	19.245512	3.786069	2.500233	0.124696	0.885705	0.047161	0.187272	0.021961	0.805230	0.022196	0.948851	0.196541	1.964244	7141.490853	3.500916	7.342404	55151346.002970	1.523858	10.092776	20.746126	11.130309	0.072187	0.021748	59.475406	0.249915	1.151305	50373.107845	3.193785	0.262365	798764.309451	0.117280	1950086031.862130	0.111160	714327.314963	0.225676	2.471025	38687.557095	0.811154	0.181402	40.126665	0.021435	0.054391	6.923673	12.160229	8.251751	1.471644	29055246.518557	8.262437	1.782841	3470.455438	7.952088	0.101091	0.446319	0.023040	0.398474	0.027354	0.112572	0.240619	0.591323	0.180594	9.101499	3.053680
0.8600	0.018986	5.390333	1.335304	0.360039	0.118747	0.017369	0.831145	0.016604	9076.820339	0.017109	0.013888	1.678745	0.137556	0.015297	0.012690	233.149100	0.101276	1.392830	0.084804	0.009882	64.707295	0.009393	0.123914	1.390242	0.014797	12.675204	5.393398	1.808695	1235861.030821	0.177035	157.553904	0.041082	9092025.818583	13.198183	0.565207	1.105848	0.011586	7.657898	1.013559	0.013150	0.804636	0.013152	0.721261	14.512810	0.775415	14661.890679	0.684656	0.060747	1.958191	36.213904	0.029537	0.068557	260706.984867	0.034091	36.996549	0.019272	8.647108	50.588029	295.943678	4675.220628	40548.803365	4363.654889	257.788179	42.631862	6.884971	0.020217	26.837439	0.030581	172492.744840	0.050273	0.028648	22.351146	1.100009	0.042233	0.633768	18592.736484	1.389182	6.951047	0.340235	0.018835	79.825672	0.018654	0.456357	3.479661	0.018995	6.375764	2.499073	5.281343	3623715.054498	0.079644	111.152049
0.8700	0.020857	0.021663	0.021734	12.162787	0.290986	0.224417	1.542722	0.078418	0.187586	0.014983	1175.362434	5.383082	1974.983478	8.850681	1.847749	0.172069	0.087278	0.010801	0.010982	0.020406	0.049039	0.009336	0.479994	0.013785	0.683600	0.014438	903.830004	0.023629	0.990952	0.017568	0.492926	0.036834	0.177314	0.014087	122.216352	0.011925	0.165529	0.033529	3.425499	0.011944	0.344461	0.104109	0.016188	0.015564	0.708515	1.908465	23.714381	380.879661	29743.555980	91.507077	16265.467281	0.020879	4.526188	1.793495	54.037132	10.287143	12.625887	1234.226665	0.318423	0.923548	25060.108373	0.867537	0.281527	1003.658014	9.170249	7.613557	37.622646	1.198167	2.952712	0.023140	8696.155054	52.550199	16389.780658	273.679964	12.543481	0.954332	0.599992	0.023033	0.022252	0.058042	0.162512	0.018194	1.368331	0.024192	0.353671	0.018907	361.581237	0.021204	0.369042	0.029544	0.295123
0.8800	0.023533	0.025805	0.026567	2.529159	0.058926	3.076749	0.421703	0.403564	21.876322	0.891061	0.062527	0.013773	4687.251990	0.017501	0.105704	0.460378	0.434105	0.325134	0.037757	749.414303	0.616652	0.031124	6.943441	134.269345	0.550355	127.131481	89.489926	0.467784	1.821925	422.027746	0.040207	2301.471877	0.932414	0.372017	15.934354	769.409050	3.344092	17.843307	0.734189	0.189517	4.681431	5965.467854	0.047887	2.755602	3.220162	13.640147	8.869239	0.096034	65509.575211	0.019541	0.805628	18.584790	544.759984	11.485038	6.536338	69.802843	1.173418	319.466533	0.475405	1.175532	2.207348	1.072125	0.398719	265.569075	0.796488	43.652326	3.701883	7.675139	348.451414	11.400509	0.479503	0.022341	35151.545104	0.063618	7.370050	16.115974	2.388002	1.252516	0.072043	2491.704026	1.927883	0.093751	3.199829	54.249909	1.205967	271.053970	30.069601	0.244738	0.748262	752.460444	0.027951
0.8900	0.027965	2.569574	324215.705866	0.293066	0.969951	0.247817	0.022352	0.079761	0.020117	0.538944	0.116957	110630979281.791672	0.016723	0.042795	0.198353	0.024811	0.218468	0.014640	7.456453	234.487699	15222.457015	0.140055	0.078656	4.958241	0.010764	0.009218	0.641691	2.919812	0.453786	2.062411	1.051094	0.478829	2.093108	0.689503	0.199767	0.010787	0.011149	29.308421	0.034417	0.823934	1664.413201	1732.349502	26.256853	0.015258	0.383077	0.172573	2.098187	0.443440	0.057795	709014475566.958252	1.643443	10.072057	0.026794	0.925689	0.030658	10.832622	60.126319	22.614235	32601496.195628	2553.118710	0.042473	2394.556211	26423431.295901	18.126606	46.217790	7.948647	0.029690	0.535653	0.025684	6.046947	0.936959	259506288724.366882	0.041447	0.249000	1.042522	0.119606	1.044008	0.029759	14.790802	692.333615	6819.923409	0.309035	0.047711	10.181894	0.018906	0.017985	0.207272	0.817214	0.620350	0.576936	0.494687
0.9000	0.036968	0.127830	0.045139	6.664369	349.811320	0.096752	0.649498	0.029452	0.047525	1.050085	0.050514	0.962602	7.527121	0.027997	8.665126	0.026306	0.242667	0.029854	389.506600	55.835955	0.013675	1.272995	0.582053	1.018697	6.116227	157.382622	0.031290	10.045757	0.281452	0.916787	0.012172	3.688922	0.998138	44.959087	0.028429	778.455759	18.340258	0.284458	3.211111	7.434714	0.026621	382.740849	2846.426697	0.034210	1.951811	0.151697	86.189431	0.205956	91.919037	3.680453	0.198043	4.505799	0.229257	0.151969	5.523841	3.035847	6525.892280	760.839112	2.279831	36.156483	270915.519752	32.736324	1.989901	625.425633	3854.028183	2.202138	2.445282	0.110341	0.124316	1.270470	0.083319	0.921563	46.926850	0.118242	40.231510	0.081633	0.847301	0.037601	1130.120240	146.227759	0.021274	2.610103	1.089495	0.250203	6.092781	235.817428	0.028301	12.523797	0.277386	0.949738	0.017740
0.9100	0.075138	0.071209	0.313699	12.628635	0.088724	0.050509	0.765912	0.037068	3561.463943	3.042882	9.740987	0.021338	0.178136	0.027753	0.028820	0.011712	0.080623	0.045527	2.776309	0.222334	0.037319	0.010189	0.146035	4547.113616	9.908104	0.084455	441205.560218	0.017211	0.037814	2.109765	0.024632	0.651771	0.018610	0.012105	1882223.316822	0.373362	3.833316	22719.421996	0.078567	0.014177	0.144375	1.312772	19.011165	0.125979	0.039176	0.022722	0.162131	0.132114	1.966371	0.039234	143.474705	7.337552	11740.891359	0.262746	13.486220	0.532390	0.711643	1360.411502	18.397637	0.040032	29.295844	0.036834	14.548247	1111.405167	0.419760	0.395787	8.491234	0.189681	2665.415556	0.963254	78.567903	0.034720	1.005524	0.072930	0.084514	0.023594	0.038903	0.062535	7.283281	0.478450	0.059068	0.018088	0.030914	6938.481932	1.469712	0.127641	500851.233782	0.019806	0.023880	0.452421	0.021504
0.9200	14.341335	5.762423	2.077101	9.643281	4705.616742	21.488702	0.404861	0.543149	35.108775	0.155733	35737.738615	0.142691	32.635871	0.091952	0.136590	0.632315	0.010905	0.012408	0.151013	0.009932	0.028199	0.844118	1.097219	0.024714	0.040313	0.015269	0.245081	862.003376	0.039642	0.013039	8.619214	0.010816	0.026286	333.029932	0.229795	0.025869	0.031887	0.045533	0.688307	4.300383	0.105215	0.016234	0.683578	0.039029	0.020781	4.989787	1.076335	0.727720	353.897896	1.585627	27178.019522	0.424084	255.239014	6.470326	9.990210	109.766991	14258.344218	18.031594	1.991342	5.292928	5639.675962	3.011358	0.287901	1.791623	35177.135538	35.921528	6.737442	3.764521	132.324271	0.201797	585.037584	0.836151	171.642670	0.342787	0.482239	2.101288	0.023511	0.031264	0.241289	0.019900	0.046440	1.360704	0.089294	0.026328	0.018974	0.020811	0.077981	123.469946	0.024619	0.019032	2.459004
0.9300	99.194928	0.126225	27876.594769	0.119900	20.688731	2228086.457519	191.469719	19.236115	8.100772	0.146793	2.937231	402.969457	0.155249	0.015584	0.026887	445.822854	0.022692	0.121159	429.307739	0.406849	0.735273	6.141585	129.624170	0.036926	0.661604	0.019264	5.847438	0.045678	0.768831	0.028355	0.011499	0.043930	2.198820	0.064341	2.954874	0.040596	2.527989	0.035610	585.949217	5.483269	0.870200	2.159850	834.600727	0.459762	0.131484	3363.022111	0.041524	0.033902	0.850133	10.725154	0.475121	0.145703	6.422971	14.882314	1541.229502	86745851.058166	29.621195	0.438463	3989.627194	3.182872	13005.003022	2.979149	10774.345525	0.267068	1.956045	61176577.963938	646.828784	0.953466	2.667114	0.104010	1.309064	282.643891	0.451792	0.033230	0.095769	1359.950815	0.074393	0.138374	66.771106	0.714777	0.050248	0.048763	164.403360	0.018689	0.623843	0.022682	0.508068	0.025070	0.425907	0.025521	0.019089
0.9400	8.013799	3.600798	1575.685461	13.520926	33736.493951	156.851471	1.681633	0.371683	0.221770	3.370206	0.867274	0.026241	0.036653	14.858477	0.013663	3.491984	18.789151	20.337155	0.085859	0.653641	0.017486	0.012640	0.081971	0.181877	1.016568	0.049428	0.583436	1.019039	155.883549	67095.052914	0.010410	29873.906431	437.551263	1.079359	0.368381	0.135080	3.612414	0.646892	0.341531	0.017367	0.024936	1.348388	0.402928	121.383867	122.617462	24.835634	0.027619	127.400771	0.183715	0.053092	0.224261	44.464644	0.119798	4.882071	2.649469	186.049726	9886.710355	62.815119	733.955585	1.131238	2.017459	1.059193	159.734511	18.530310	7097.451617	1.398862	0.246419	3.085426	0.328540	25.188912	1.634456	0.062920	0.108620	55.296182	0.037442	9.736892	45.440396	42.377524	0.142147	0.144967	0.020191	0.019626	0.110721	0.163857	0.816620	0.040692	0.043607	0.181312	71.230008	7438.850760	0.018936
0.9500	0.201201	19.402839	0.308502	112.006799	0.137696	2612.798401	4840.259852	2.548973	157.790366	6.525632	0.069155	3949.849764	0.062415	1.680969	0.020010	0.075427	0.772036	0.010412	8.223036	0.970548	0.859767	0.020877	0.164869	0.081529	2.348614	0.059559	0.008884	1.263505	1.499566	30.864071	0.176813	72.893805	3.844991	3.449014	0.011555	0.155870	6.068465	0.247759	0.656998	0.040587	1.824959	3.067108	45.013957	0.023600	12.620137	8.384863	0.075066	13.411008	0.117446	40309.378418	0.485526	89.096178	509.015985	4.530847	6050.692689	2400.820231	1.335478	65.290920	0.501731	432.240122	1.591996	268.960529	0.257103	9.006226	0.946590	4.528192	68.008506	0.336401	100.065694	47.566523	0.448040	19082.528146	0.279153	5.746918	0.125516	9.380651	8.254086	0.027687	14.782900	0.608844	0.204798	0.024959	0.185089	0.065955	1.132634	0.042843	0.018519	0.558438	0.561488	8.913497	0.032272
0.9600	77.476090	7.871522	136.952802	0.071224	1.296191	0.048983	350.890610	250.950529	0.028239	22511.837941	36.366368	0.262216	0.037112	6.135236	0.115286	0.035848	18531.042839	29.454016	0.009484	0.209375	8.336236	0.018038	0.044421	483683.384737	0.353764	0.024653	0.008808	1.190097	2150.724111	5.786761	2032.504322	12.429729	1355.316978	2.998817	0.011241	0.053597	1.021991	625381.787063	0.061049	0.033545	35.122804	0.923939	0.017821	155.517575	2442390.035882	0.293579	3.637924	46.983088	0.146170	24.903963	402.081444	71370.719562	0.051469	340.429267	351.300450	0.675329	0.897493	0.084503	58.203651	59.442249	82.768318	52.452737	20.840442	0.052702	0.145793	0.475456	0.045236	8.625168	0.046404	13715.909180	196.695802	20.376123	0.195405	19.282834	4.772088	0.236953	2035433.082187	49.640817	0.024351	0.284121	9.258435	0.022458	0.020303	9089.235228	0.198764	0.025238	0.018696	0.430713	92.469953	1.272861	214.890120
0.9700	1.982132	2.181682	0.061644	0.041380	227.826794	0.029229	0.266758	19.174265	20.667976	0.229387	327963.886344	0.770551	0.027923	4.334919	25392011.351428	107.640452	0.039192	0.010503	0.044281	443665.942535	310393075.754723	0.901838	7.170875	0.653856	0.029339	0.009945	0.057093	0.663550	15.968238	0.704639	6.318467	1.061062	33.773353	1.110399	0.056613	0.015244	0.065717	0.988689	14.730647	3.188269	1219380326.272408	1882823.716486	0.250285	0.022280	2.551381	653.863274	165954929.925403	31.463664	0.110577	5.547553	1091297.154317	0.765481	31.391867	29.496066	5.840465	0.042396	130.111516	0.107022	0.179875	16.678215	4234.362103	15.176690	0.163798	0.097441	13.657730	0.042739	3.690663	5.421895	1.582919	0.249831	222756.092334	2.248800	0.102691	12.517029	61517369.922901	238.184129	2.175790	0.029325	0.120022	498545.770355	299347080.722807	0.720486	1.365206	0.053288	0.027336	0.019616	0.019310	0.125618	3.314516	0.085213	0.461414
0.9800	3448.908849	0.227073	0.559555	1.868222	0.385654	753.274108	0.453873	0.103974	70.159649	0.941161	0.011043	2305917.007054	0.374371	0.221893	0.016506	0.013911	0.935458	0.010593	10.652682	56.742278	10304154.655934	0.041756	0.028019	2.241584	2.795123	0.009537	30.415942	0.094473	144.145121	2.637129	0.071145	1.950260	274.988909	0.170003	32.455610	0.011804	4.181482	4.428399	0.073436	0.138972	37963485.597669	226.799008	46.227194	0.024779	11.195768	0.037688	0.321146	6.469883	2.862203	8331466.053332	0.022492	1.576151	969.039262	1.216652	7.986714	482.874174	0.274014	1.337556	0.246670	0.070850	866.216922	0.262097	0.175619	0.653923	0.102237	30.555876	4.925972	0.700720	517.767488	0.114049	0.036522	1871159.372355	1.222002	4.424555	0.325120	0.049475	7.188593	0.033115	12.536810	56.683714	8711015.519926	0.050577	0.031559	0.387709	0.157765	0.018856	0.072381	0.029185	20.979343	0.078033	0.018573
0.9900	0.270618	6.518610	0.415603	5.936479	6153.364789	40.756649	483.277209	0.116606	0.090798	0.163254	3.530714	0.009707	0.049174	0.113783	18.554464	0.045963	47.361538	1.204579	35748764.126518	3.860254	8.578673	0.008760	5.364921	38.613753	1.916999	2.514231	2866.498332	1.507659	2467.345673	0.038418	0.011898	0.048452	4309.181191	1.549647	4052.001143	3.828187	3.597485	90.112555	15.705260	0.015968	29.415143	14.461188	145606727.137977	57.833629	4415.131582	1.664080	108.954949	0.659278	0.327218	0.022422	6.088521	1.597880	0.115879	1.335632	344.734042	24.758025	3101.673060	403.909902	0.201664	3219.252809	8.340752	2954.450816	0.437310	312.385164	518.711142	2.508693	12.375669	0.757427	0.037927	0.795287	0.378277	0.036815	0.165836	0.274252	37.826215	1.332786	3548.042946	42.470255	37060533.960566	3.407788	6.247744	0.023225	2.733482	10.769827	0.281134	0.156666	149.319693	0.018143	255.123976	0.018176	0.017472


==> figures/Cu/drag_anis_CuT300P11.dat <==
### B(beta,theta) for CuT300P11 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.020176	0.020188	0.020225	0.020284	0.020364	0.020458	0.020564	0.020675	0.020787	0.020893	0.020987	0.021066	0.021125	0.021161	0.021171	0.021154	0.021111	0.021043	0.020952	0.020841	0.020715	0.020577	0.020433	0.020287	0.020145	0.020009	0.019885	0.019775	0.019682	0.019607	0.019551	0.019514	0.019495	0.019493	0.019504	0.019528	0.019560	0.019596	0.019634	0.019669	0.019699	0.019720	0.019730	0.019727	0.019709	0.019677	0.019631	0.019570	0.019498	0.019415	0.019324	0.019227	0.019127	0.019027	0.018928	0.018833	0.018744	0.018661	0.018587	0.018520	0.018462	0.018411	0.018367	0.018328	0.018293	0.018260	0.018228	0.018195	0.018159	0.018119	0.018073	0.018022	0.017964	0.017900	0.017830	0.017754	0.017674	0.017590	0.017503	0.017417	0.017331	0.017247	0.017167	0.017093	0.017026	0.016967	0.016917	0.016877	0.016848	0.016830	0.016824
0.0200	0.019904	0.019916	0.019952	0.020010	0.020088	0.020181	0.020285	0.020392	0.020501	0.020605	0.020698	0.020776	0.020834	0.020869	0.020879	0.020863	0.020821	0.020755	0.020666	0.020558	0.020434	0.020300	0.020159	0.020016	0.019876	0.019744	0.019624	0.019516	0.019424	0.019351	0.019296	0.019259	0.019240	0.019238	0.019249	0.019272	0.019303	0.019339	0.019376	0.019411	0.019440	0.019460	0.019470	0.019467	0.019450	0.019419	0.019373	0.019314	0.019243	0.019162	0.019073	0.018978	0.018880	0.018782	0.018686	0.018593	0.018506	0.018425	0.018352	0.018287	0.018230	0.018181	0.018138	0.018100	0.018065	0.018034	0.018002	0.017969	0.017934	0.017895	0.017851	0.017801	0.017744	0.017682	0.017613	0.017539	0.017461	0.017379	0.017295	0.017210	0.017126	0.017045	0.016967	0.016894	0.016829	0.016771	0.016722	0.016683	0.016655	0.016638	0.016632
0.0300	0.019637	0.019649	0.019684	0.019741	0.019817	0.019907	0.020008	0.020115	0.020221	0.020322	0.020413	0.020489	0.020545	0.020580	0.020590	0.020574	0.020534	0.020469	0.020382	0.020277	0.020156	0.020025	0.019887	0.019747	0.019611	0.019481	0.019362	0.019256	0.019167	0.019094	0.019041	0.019005	0.018986	0.018984	0.018995	0.019017	0.019047	0.019082	0.019118	0.019152	0.019181	0.019201	0.019211	0.019208	0.019191	0.019160	0.019116	0.019059	0.018990	0.018911	0.018824	0.018732	0.018637	0.018542	0.018448	0.018357	0.018272	0.018194	0.018123	0.018059	0.018004	0.017955	0.017913	0.017876	0.017843	0.017812	0.017781	0.017749	0.017715	0.017677	0.017633	0.017585	0.017530	0.017469	0.017402	0.017330	0.017254	0.017174	0.017092	0.017009	0.016928	0.016848	0.016772	0.016702	0.016638	0.016581	0.016534	0.016496	0.016468	0.016451	0.016446
0.0400	0.019383	0.019395	0.019429	0.019484	0.019557	0.019645	0.019743	0.019846	0.019949	0.020047	0.020135	0.020208	0.020263	0.020296	0.020306	0.020290	0.020250	0.020187	0.020102	0.019999	0.019881	0.019753	0.019618	0.019482	0.019348	0.019222	0.019105	0.019002	0.018914	0.018843	0.018790	0.018755	0.018737	0.018734	0.018745	0.018766	0.018795	0.018829	0.018864	0.018897	0.018924	0.018943	0.018953	0.018950	0.018934	0.018904	0.018861	0.018805	0.018738	0.018661	0.018579	0.018489	0.018396	0.018303	0.018212	0.018124	0.018041	0.017965	0.017895	0.017834	0.017780	0.017732	0.017691	0.017654	0.017621	0.017591	0.017561	0.017530	0.017497	0.017459	0.017417	0.017370	0.017317	0.017257	0.017192	0.017122	0.017048	0.016970	0.016890	0.016810	0.016730	0.016653	0.016579	0.016511	0.016448	0.016394	0.016347	0.016310	0.016284	0.016267	0.016262
0.0500	0.019136	0.019147	0.019180	0.019233	0.019304	0.019388	0.019483	0.019582	0.019681	0.019776	0.019860	0.019931	0.019983	0.020014	0.020023	0.020007	0.019968	0.019905	0.019823	0.019722	0.019607	0.019482	0.019351	0.019218	0.019088	0.018964	0.018850	0.018749	0.018664	0.018594	0.018542	0.018508	0.018490	0.018487	0.018497	0.018517	0.018545	0.018578	0.018611	0.018643	0.018669	0.018688	0.018697	0.018694	0.018678	0.018649	0.018607	0.018553	0.018487	0.018413	0.018331	0.018244	0.018154	0.018064	0.017975	0.017890	0.017810	0.017736	0.017669	0.017609	0.017556	0.017511	0.017471	0.017436	0.017404	0.017375	0.017346	0.017316	0.017283	0.017247	0.017206	0.017160	0.017108	0.017050	0.016987	0.016919	0.016847	0.016771	0.016694	0.016616	0.016539	0.016464	0.016392	0.016325	0.016265	0.016212	0.016167	0.016131	0.016105	0.016089	0.016084
0.0600	0.018905	0.018915	0.018947	0.018998	0.019066	0.019147	0.019237	0.019332	0.019427	0.019518	0.019598	0.019665	0.019715	0.019744	0.019751	0.019735	0.019696	0.019635	0.019554	0.019455	0.019343	0.019221	0.019093	0.018964	0.018837	0.018716	0.018605	0.018507	0.018423	0.018356	0.018305	0.018271	0.018253	0.018249	0.018258	0.018278	0.018305	0.018336	0.018368	0.018398	0.018423	0.018441	0.018449	0.018446	0.018430	0.018402	0.018361	0.018308	0.018245	0.018172	0.018093	0.018009	0.017922	0.017834	0.017746	0.017664	0.017586	0.017515	0.017446	0.017388	0.017337	0.017293	0.017254	0.017220	0.017189	0.017161	0.017132	0.017103	0.017071	0.017036	0.016996	0.016951	0.016901	0.016845	0.016783	0.016717	0.016647	0.016574	0.016499	0.016423	0.016348	0.016276	0.016206	0.016142	0.016083	0.016032	0.015988	0.015954	0.015929	0.015913	0.015908
0.0700	0.018677	0.018688	0.018718	0.018766	0.018831	0.018908	0.018994	0.019085	0.019175	0.019261	0.019337	0.019400	0.019447	0.019474	0.019479	0.019462	0.019423	0.019363	0.019283	0.019187	0.019078	0.018959	0.018834	0.018708	0.018585	0.018467	0.018359	0.018263	0.018182	0.018115	0.018065	0.018032	0.018014	0.018010	0.018018	0.018036	0.018062	0.018091	0.018122	0.018150	0.018174	0.018191	0.018198	0.018195	0.018179	0.018151	0.018112	0.018060	0.017999	0.017929	0.017852	0.017771	0.017687	0.017602	0.017519	0.017439	0.017364	0.017295	0.017232	0.017176	0.017127	0.017084	0.017046	0.017013	0.016984	0.016956	0.016928	0.016899	0.016869	0.016834	0.016796	0.016752	0.016703	0.016649	0.016589	0.016525	0.016457	0.016387	0.016314	0.016241	0.016168	0.016098	0.016031	0.015969	0.015912	0.015862	0.015820	0.015787	0.015762	0.015748	0.015743
0.0800	0.018469	0.018479	0.018507	0.018553	0.018614	0.018687	0.018769	0.018854	0.018940	0.019020	0.019092	0.019151	0.019194	0.019218	0.019221	0.019203	0.019164	0.019104	0.019026	0.018932	0.018826	0.018710	0.018589	0.018466	0.018346	0.018232	0.018127	0.018034	0.017954	0.017889	0.017839	0.017805	0.017787	0.017783	0.017790	0.017807	0.017831	0.017859	0.017888	0.017915	0.017937	0.017953	0.017960	0.017956	0.017940	0.017913	0.017875	0.017825	0.017766	0.017698	0.017624	0.017545	0.017464	0.017382	0.017302	0.017226	0.017153	0.017086	0.017026	0.016972	0.016924	0.016883	0.016846	0.016814	0.016785	0.016758	0.016731	0.016704	0.016673	0.016640	0.016603	0.016561	0.016513	0.016460	0.016403	0.016341	0.016275	0.016207	0.016136	0.016066	0.015996	0.015928	0.015863	0.015803	0.015748	0.015700	0.015660	0.015627	0.015604	0.015590	0.015585
0.0900	0.018264	0.018273	0.018300	0.018343	0.018401	0.018470	0.018546	0.018626	0.018706	0.018781	0.018848	0.018902	0.018941	0.018962	0.018963	0.018944	0.018904	0.018845	0.018769	0.018677	0.018573	0.018460	0.018343	0.018224	0.018107	0.017996	0.017894	0.017804	0.017726	0.017663	0.017615	0.017583	0.017565	0.017560	0.017566	0.017581	0.017604	0.017630	0.017657	0.017682	0.017703	0.017717	0.017723	0.017719	0.017703	0.017677	0.017639	0.017591	0.017534	0.017468	0.017397	0.017321	0.017243	0.017164	0.017087	0.017013	0.016943	0.016879	0.016821	0.016769	0.016723	0.016683	0.016648	0.016617	0.016589	0.016562	0.016536	0.016509	0.016480	0.016447	0.016411	0.016370	0.016324	0.016273	0.016217	0.016157	0.016094	0.016028	0.015960	0.015892	0.015824	0.015759	0.015697	0.015639	0.015586	0.015540	0.015501	0.015470	0.015447	0.015433	0.015428
0.1000	0.018069	0.018077	0.018102	0.018143	0.018196	0.018260	0.018331	0.018406	0.018480	0.018549	0.018610	0.018659	0.018694	0.018711	0.018710	0.018689	0.018649	0.018590	0.018515	0.018425	0.018324	0.018215	0.018100	0.017985	0.017872	0.017765	0.017666	0.017578	0.017503	0.017441	0.017395	0.017362	0.017344	0.017338	0.017344	0.017357	0.017377	0.017401	0.017426	0.017450	0.017469	0.017482	0.017486	0.017481	0.017466	0.017440	0.017403	0.017357	0.017301	0.017239	0.017170	0.017097	0.017022	0.016947	0.016873	0.016802	0.016736	0.016674	0.016618	0.016568	0.016523	0.016484	0.016450	0.016420	0.016393	0.016367	0.016342	0.016316	0.016287	0.016256	0.016220	0.016181	0.016136	0.016087	0.016033	0.015975	0.015914	0.015850	0.015785	0.015720	0.015655	0.015592	0.015532	0.015476	0.015426	0.015381	0.015344	0.015314	0.015292	0.015279	0.015275
0.1100	0.017881	0.017889	0.017912	0.017950	0.017999	0.018058	0.018124	0.018192	0.018260	0.018323	0.018379	0.018423	0.018453	0.018466	0.018462	0.018440	0.018399	0.018341	0.018267	0.018179	0.018081	0.017974	0.017864	0.017751	0.017642	0.017538	0.017443	0.017357	0.017284	0.017225	0.017179	0.017146	0.017128	0.017122	0.017126	0.017138	0.017157	0.017179	0.017202	0.017224	0.017241	0.017252	0.017256	0.017251	0.017235	0.017210	0.017174	0.017129	0.017076	0.017015	0.016950	0.016880	0.016808	0.016736	0.016666	0.016595	0.016531	0.016472	0.016419	0.016371	0.016329	0.016292	0.016259	0.016231	0.016204	0.016180	0.016155	0.016129	0.016102	0.016071	0.016037	0.015999	0.015956	0.015908	0.015857	0.015801	0.015742	0.015681	0.015619	0.015556	0.015493	0.015433	0.015376	0.015322	0.015274	0.015232	0.015196	0.015167	0.015147	0.015134	0.015130
0.1200	0.017704	0.017711	0.017732	0.017766	0.017812	0.017866	0.017925	0.017987	0.018048	0.018105	0.018154	0.018192	0.018217	0.018227	0.018220	0.018195	0.018154	0.018096	0.018023	0.017937	0.017841	0.017738	0.017630	0.017522	0.017417	0.017316	0.017224	0.017141	0.017071	0.017013	0.016968	0.016937	0.016918	0.016911	0.016914	0.016925	0.016941	0.016961	0.016982	0.017001	0.017017	0.017027	0.017029	0.017023	0.017007	0.016981	0.016947	0.016903	0.016852	0.016794	0.016731	0.016664	0.016596	0.016527	0.016460	0.016394	0.016332	0.016276	0.016225	0.016179	0.016139	0.016103	0.016072	0.016044	0.016019	0.015994	0.015971	0.015946	0.015919	0.015889	0.015856	0.015819	0.015778	0.015732	0.015682	0.015629	0.015572	0.015513	0.015453	0.015393	0.015334	0.015276	0.015221	0.015170	0.015124	0.015083	0.015049	0.015022	0.015002	0.014990	0.014986
0.1300	0.017536	0.017542	0.017561	0.017592	0.017633	0.017681	0.017735	0.017791	0.017845	0.017895	0.017938	0.017970	0.017990	0.017995	0.017985	0.017958	0.017915	0.017857	0.017785	0.017701	0.017608	0.017508	0.017404	0.017300	0.017197	0.017101	0.017011	0.016932	0.016863	0.016807	0.016763	0.016733	0.016714	0.016706	0.016707	0.016716	0.016731	0.016749	0.016767	0.016784	0.016798	0.016806	0.016807	0.016800	0.016785	0.016760	0.016724	0.016682	0.016633	0.016577	0.016517	0.016454	0.016388	0.016323	0.016259	0.016198	0.016140	0.016086	0.016037	0.015994	0.015955	0.015921	0.015891	0.015864	0.015840	0.015817	0.015793	0.015769	0.015743	0.015715	0.015683	0.015647	0.015607	0.015563	0.015515	0.015464	0.015410	0.015354	0.015296	0.015239	0.015182	0.015127	0.015075	0.015026	0.014982	0.014944	0.014911	0.014885	0.014866	0.014855	0.014851
0.1400	0.017373	0.017378	0.017395	0.017423	0.017459	0.017502	0.017549	0.017598	0.017645	0.017688	0.017724	0.017751	0.017765	0.017766	0.017752	0.017723	0.017679	0.017621	0.017550	0.017468	0.017377	0.017280	0.017180	0.017079	0.016981	0.016888	0.016802	0.016725	0.016659	0.016604	0.016562	0.016531	0.016512	0.016503	0.016503	0.016510	0.016523	0.016538	0.016554	0.016569	0.016581	0.016587	0.016587	0.016579	0.016562	0.016537	0.016505	0.016464	0.016417	0.016364	0.016307	0.016246	0.016184	0.016122	0.016061	0.016003	0.015948	0.015897	0.015851	0.015809	0.015772	0.015740	0.015711	0.015685	0.015662	0.015639	0.015617	0.015592	0.015567	0.015539	0.015508	0.015474	0.015435	0.015393	0.015347	0.015298	0.015247	0.015193	0.015138	0.015083	0.015029	0.014977	0.014928	0.014881	0.014840	0.014803	0.014772	0.014748	0.014730	0.014719	0.014716
0.1500	0.017214	0.017219	0.017234	0.017257	0.017289	0.017326	0.017367	0.017409	0.017449	0.017484	0.017513	0.017533	0.017542	0.017538	0.017521	0.017489	0.017444	0.017385	0.017315	0.017235	0.017146	0.017053	0.016956	0.016859	0.016764	0.016674	0.016592	0.016518	0.016454	0.016401	0.016360	0.016330	0.016310	0.016300	0.016299	0.016305	0.016315	0.016328	0.016342	0.016354	0.016363	0.016368	0.016366	0.016358	0.016342	0.016318	0.016286	0.016248	0.016202	0.016152	0.016098	0.016040	0.015982	0.015923	0.015866	0.015811	0.015759	0.015711	0.015667	0.015628	0.015593	0.015562	0.015534	0.015509	0.015487	0.015465	0.015442	0.015419	0.015395	0.015368	0.015338	0.015305	0.015268	0.015228	0.015184	0.015137	0.015088	0.015037	0.014985	0.014933	0.014882	0.014833	0.014786	0.014742	0.014703	0.014668	0.014639	0.014616	0.014599	0.014589	0.014586
0.1600	0.017061	0.017065	0.017078	0.017098	0.017126	0.017157	0.017191	0.017226	0.017259	0.017287	0.017309	0.017322	0.017325	0.017316	0.017295	0.017261	0.017214	0.017155	0.017086	0.017007	0.016921	0.016830	0.016737	0.016644	0.016553	0.016468	0.016388	0.016317	0.016256	0.016205	0.016165	0.016135	0.016115	0.016104	0.016101	0.016105	0.016113	0.016124	0.016135	0.016145	0.016152	0.016155	0.016149	0.016140	0.016124	0.016100	0.016069	0.016032	0.015989	0.015941	0.015890	0.015836	0.015781	0.015726	0.015672	0.015620	0.015571	0.015524	0.015483	0.015446	0.015413	0.015383	0.015357	0.015334	0.015312	0.015291	0.015270	0.015248	0.015225	0.015199	0.015170	0.015139	0.015103	0.015065	0.015022	0.014978	0.014931	0.014883	0.014834	0.014785	0.014737	0.014690	0.014646	0.014605	0.014568	0.014535	0.014508	0.014486	0.014471	0.014461	0.014458
0.1700	0.016921	0.016925	0.016935	0.016952	0.016973	0.016999	0.017026	0.017053	0.017078	0.017099	0.017113	0.017120	0.017117	0.017103	0.017078	0.017041	0.016992	0.016933	0.016864	0.016786	0.016703	0.016600	0.016511	0.016421	0.016335	0.016252	0.016176	0.016108	0.016049	0.016000	0.015961	0.015931	0.015911	0.015900	0.015896	0.015897	0.015903	0.015911	0.015920	0.015928	0.015933	0.015934	0.015929	0.015919	0.015902	0.015879	0.015849	0.015814	0.015773	0.015727	0.015679	0.015628	0.015576	0.015524	0.015473	0.015424	0.015379	0.015336	0.015297	0.015262	0.015231	0.015203	0.015178	0.015155	0.015134	0.015114	0.015093	0.015072	0.015049	0.015024	0.014997	0.014965	0.014931	0.014894	0.014855	0.014813	0.014769	0.014723	0.014677	0.014630	0.014585	0.014541	0.014500	0.014461	0.014427	0.014396	0.014371	0.014350	0.014336	0.014327	0.014324
0.1800	0.016783	0.016786	0.016794	0.016807	0.016824	0.016843	0.016863	0.016883	0.016900	0.016913	0.016920	0.016919	0.016911	0.016892	0.016862	0.016822	0.016772	0.016712	0.016644	0.016568	0.016487	0.016402	0.016316	0.016230	0.016147	0.016068	0.015995	0.015930	0.015873	0.015826	0.015787	0.015758	0.015738	0.015725	0.015720	0.015719	0.015723	0.015728	0.015734	0.015739	0.015742	0.015740	0.015735	0.015723	0.015706	0.015683	0.015654	0.015619	0.015580	0.015537	0.015491	0.015443	0.015395	0.015345	0.015298	0.015252	0.015209	0.015169	0.015133	0.015100	0.015070	0.015044	0.015020	0.014999	0.014978	0.014966	0.014946	0.014926	0.014904	0.014880	0.014854	0.014825	0.014793	0.014758	0.014720	0.014681	0.014639	0.014596	0.014553	0.014509	0.014467	0.014426	0.014387	0.014351	0.014319	0.014291	0.014267	0.014248	0.014234	0.014226	0.014223
0.1900	0.016657	0.016659	0.016665	0.016674	0.016686	0.016699	0.016712	0.016724	0.016734	0.016739	0.016738	0.016731	0.016715	0.016691	0.016657	0.016614	0.016562	0.016501	0.016433	0.016359	0.016280	0.016198	0.016115	0.016033	0.015954	0.015879	0.015810	0.015747	0.015693	0.015647	0.015610	0.015581	0.015561	0.015548	0.015540	0.015538	0.015539	0.015542	0.015546	0.015548	0.015549	0.015546	0.015537	0.015524	0.015507	0.015479	0.015451	0.015418	0.015381	0.015341	0.015298	0.015254	0.015208	0.015163	0.015119	0.015077	0.015037	0.015000	0.014966	0.014936	0.014908	0.014883	0.014861	0.014840	0.014821	0.014802	0.014784	0.014764	0.014743	0.014720	0.014695	0.014668	0.014637	0.014605	0.014569	0.014532	0.014493	0.014453	0.014412	0.014372	0.014332	0.014294	0.014258	0.014225	0.014195	0.014169	0.014147	0.014130	0.014117	0.014110	0.014107
0.2000	0.016527	0.016528	0.016532	0.016537	0.016544	0.016551	0.016557	0.016561	0.016563	0.016560	0.016551	0.016537	0.016515	0.016485	0.016447	0.016400	0.016346	0.016285	0.016217	0.016144	0.016068	0.015989	0.015909	0.015831	0.015755	0.015684	0.015618	0.015558	0.015506	0.015461	0.015425	0.015397	0.015376	0.015361	0.015344	0.015339	0.015338	0.015338	0.015339	0.015339	0.015337	0.015331	0.015322	0.015309	0.015291	0.015268	0.015241	0.015209	0.015174	0.015136	0.015096	0.015054	0.015012	0.014970	0.014929	0.014890	0.014851	0.014817	0.014785	0.014757	0.014731	0.014707	0.014686	0.014667	0.014648	0.014630	0.014612	0.014593	0.014573	0.014551	0.014527	0.014501	0.014472	0.014442	0.014408	0.014373	0.014337	0.014300	0.014262	0.014225	0.014188	0.014153	0.014120	0.014089	0.014062	0.014038	0.014018	0.014002	0.013990	0.013983	0.013981
0.2100	0.016409	0.016409	0.016410	0.016412	0.016413	0.016414	0.016410	0.016407	0.016403	0.016392	0.016376	0.016354	0.016326	0.016290	0.016248	0.016198	0.016142	0.016080	0.016012	0.015941	0.015866	0.015779	0.015704	0.015629	0.015557	0.015489	0.015426	0.015370	0.015321	0.015279	0.015244	0.015216	0.015195	0.015180	0.015170	0.015163	0.015160	0.015158	0.015156	0.015153	0.015149	0.015142	0.015132	0.015117	0.015099	0.015077	0.015051	0.015021	0.014988	0.014952	0.014915	0.014877	0.014838	0.014800	0.014762	0.014726	0.014692	0.014661	0.014632	0.014605	0.014581	0.014559	0.014539	0.014521	0.014504	0.014487	0.014469	0.014450	0.014431	0.014410	0.014388	0.014363	0.014337	0.014308	0.014277	0.014244	0.014211	0.014176	0.014142	0.014107	0.014074	0.014042	0.014011	0.013984	0.013959	0.013937	0.013919	0.013904	0.013894	0.013888	0.013885
0.2200	0.016290	0.016290	0.016288	0.016286	0.016282	0.016277	0.016269	0.016258	0.016243	0.016224	0.016200	0.016171	0.016136	0.016095	0.016048	0.015994	0.015936	0.015872	0.015805	0.015735	0.015662	0.015589	0.015516	0.015444	0.015376	0.015312	0.015252	0.015199	0.015152	0.015111	0.015077	0.015050	0.015029	0.015012	0.015001	0.014993	0.014987	0.014982	0.014978	0.014973	0.014966	0.014957	0.014945	0.014930	0.014911	0.014889	0.014863	0.014835	0.014804	0.014771	0.014736	0.014701	0.014665	0.014630	0.014596	0.014563	0.014531	0.014502	0.014476	0.014451	0.014428	0.014408	0.014389	0.014372	0.014355	0.014339	0.014323	0.014305	0.014286	0.014267	0.014246	0.014222	0.014197	0.014171	0.014142	0.014112	0.014081	0.014050	0.014018	0.013987	0.013956	0.013927	0.013900	0.013872	0.013849	0.013830	0.013814	0.013801	0.013791	0.013786	0.013784
0.2300	0.016186	0.016185	0.016182	0.016176	0.016167	0.016155	0.016140	0.016121	0.016099	0.016071	0.016040	0.016003	0.015961	0.015915	0.015863	0.015807	0.015746	0.015682	0.015615	0.015545	0.015475	0.015404	0.015334	0.015266	0.015201	0.015140	0.015084	0.015034	0.014989	0.014950	0.014917	0.014890	0.014869	0.014852	0.014838	0.014828	0.014820	0.014813	0.014806	0.014798	0.014789	0.014778	0.014763	0.014747	0.014728	0.014706	0.014681	0.014654	0.014625	0.014594	0.014562	0.014530	0.014497	0.014465	0.014433	0.014403	0.014375	0.014348	0.014324	0.014301	0.014281	0.014261	0.014244	0.014227	0.014212	0.014196	0.014180	0.014164	0.014147	0.014128	0.014108	0.014087	0.014063	0.014038	0.014012	0.013985	0.013956	0.013928	0.013899	0.013871	0.013843	0.013817	0.013793	0.013770	0.013750	0.013733	0.013719	0.013707	0.013699	0.013694	0.013692
0.2400	0.016068	0.016066	0.016060	0.016050	0.016036	0.016018	0.015996	0.015969	0.015939	0.015903	0.015864	0.015820	0.015771	0.015719	0.015663	0.015603	0.015540	0.015475	0.015407	0.015339	0.015270	0.015202	0.015135	0.015071	0.015010	0.014952	0.014899	0.014852	0.014809	0.014772	0.014741	0.014714	0.014692	0.014674	0.014660	0.014648	0.014637	0.014627	0.014618	0.014607	0.014596	0.014583	0.014568	0.014549	0.014529	0.014508	0.014484	0.014458	0.014431	0.014402	0.014373	0.014343	0.014314	0.014285	0.014256	0.014229	0.014204	0.014179	0.014157	0.014136	0.014117	0.014099	0.014083	0.014067	0.014052	0.014037	0.014022	0.014007	0.013990	0.013973	0.013954	0.013934	0.013912	0.013889	0.013865	0.013840	0.013815	0.013789	0.013763	0.013738	0.013713	0.013690	0.013669	0.013649	0.013631	0.013616	0.013604	0.013594	0.013587	0.013583	0.013581
0.2500	0.015977	0.015974	0.015966	0.015952	0.015933	0.015909	0.015880	0.015846	0.015807	0.015764	0.015717	0.015665	0.015610	0.015552	0.015491	0.015428	0.015363	0.015296	0.015229	0.015162	0.015095	0.015029	0.014965	0.014904	0.014847	0.014791	0.014741	0.014697	0.014657	0.014622	0.014591	0.014565	0.014543	0.014525	0.014509	0.014495	0.014482	0.014470	0.014458	0.014445	0.014431	0.014416	0.014399	0.014381	0.014361	0.014339	0.014316	0.014292	0.014267	0.014240	0.014213	0.014187	0.014160	0.014134	0.014109	0.014085	0.014062	0.014040	0.014020	0.014001	0.013982	0.013966	0.013951	0.013937	0.013923	0.013909	0.013895	0.013880	0.013865	0.013849	0.013832	0.013813	0.013794	0.013773	0.013752	0.013730	0.013707	0.013684	0.013661	0.013639	0.013618	0.013598	0.013580	0.013563	0.013548	0.013535	0.013525	0.013517	0.013511	0.013507	0.013506
0.2600	0.015879	0.015875	0.015865	0.015848	0.015824	0.015793	0.015757	0.015714	0.015667	0.015616	0.015561	0.015502	0.015440	0.015377	0.015311	0.015244	0.015176	0.015108	0.015041	0.014974	0.014909	0.014846	0.014785	0.014727	0.014673	0.014622	0.014575	0.014533	0.014495	0.014462	0.014433	0.014407	0.014385	0.014366	0.014349	0.014333	0.014315	0.014300	0.014286	0.014271	0.014255	0.014238	0.014220	0.014200	0.014180	0.014158	0.014136	0.014113	0.014090	0.014066	0.014042	0.014018	0.013994	0.013971	0.013949	0.013927	0.013907	0.013887	0.013869	0.013852	0.013836	0.013821	0.013805	0.013790	0.013777	0.013764	0.013751	0.013738	0.013724	0.013709	0.013693	0.013677	0.013659	0.013641	0.013622	0.013602	0.013582	0.013563	0.013543	0.013524	0.013506	0.013489	0.013474	0.013460	0.013448	0.013437	0.013429	0.013422	0.013417	0.013414	0.013413
0.2700	0.015771	0.015766	0.015754	0.015733	0.015704	0.015668	0.015625	0.015576	0.015522	0.015463	0.015400	0.015334	0.015266	0.015197	0.015127	0.015056	0.014986	0.014917	0.014849	0.014783	0.014720	0.014659	0.014601	0.014546	0.014493	0.014446	0.014403	0.014364	0.014328	0.014297	0.014269	0.014244	0.014222	0.014202	0.014184	0.014166	0.014150	0.014133	0.014116	0.014098	0.014080	0.014061	0.014042	0.014022	0.014001	0.013976	0.013955	0.013933	0.013911	0.013889	0.013867	0.013846	0.013825	0.013805	0.013785	0.013766	0.013748	0.013731	0.013715	0.013700	0.013685	0.013672	0.013658	0.013646	0.013634	0.013621	0.013609	0.013597	0.013584	0.013570	0.013556	0.013541	0.013525	0.013509	0.013492	0.013475	0.013458	0.013442	0.013425	0.013410	0.013395	0.013381	0.013369	0.013358	0.013348	0.013340	0.013333	0.013328	0.013325	0.013322	0.013322
0.2800	0.015695	0.015690	0.015676	0.015651	0.015617	0.015574	0.015525	0.015468	0.015406	0.015340	0.015269	0.015196	0.015122	0.015046	0.014971	0.014897	0.014824	0.014753	0.014685	0.014619	0.014557	0.014498	0.014443	0.014391	0.014343	0.014299	0.014259	0.014223	0.014190	0.014160	0.014133	0.014109	0.014087	0.014066	0.014046	0.014027	0.014008	0.013989	0.013968	0.013948	0.013928	0.013907	0.013886	0.013865	0.013843	0.013821	0.013800	0.013779	0.013759	0.013738	0.013719	0.013700	0.013682	0.013664	0.013647	0.013631	0.013615	0.013600	0.013585	0.013571	0.013558	0.013543	0.013531	0.013519	0.013507	0.013496	0.013484	0.013473	0.013461	0.013448	0.013435	0.013422	0.013409	0.013395	0.013380	0.013366	0.013352	0.013339	0.013325	0.013313	0.013301	0.013291	0.013281	0.013273	0.013266	0.013261	0.013256	0.013252	0.013250	0.013249	0.013248
0.2900	0.015610	0.015604	0.015587	0.015559	0.015521	0.015473	0.015416	0.015353	0.015283	0.015209	0.015131	0.015051	0.014970	0.014889	0.014809	0.014731	0.014656	0.014583	0.014515	0.014449	0.014388	0.014331	0.014278	0.014229	0.014185	0.014144	0.014107	0.014073	0.014042	0.014015	0.013989	0.013966	0.013944	0.013922	0.013902	0.013881	0.013860	0.013839	0.013817	0.013795	0.013772	0.013750	0.013727	0.013705	0.013683	0.013662	0.013641	0.013621	0.013603	0.013585	0.013567	0.013551	0.013535	0.013520	0.013505	0.013491	0.013477	0.013464	0.013451	0.013439	0.013427	0.013416	0.013405	0.013391	0.013380	0.013370	0.013359	0.013348	0.013337	0.013326	0.013315	0.013304	0.013292	0.013278	0.013266	0.013255	0.013244	0.013233	0.013223	0.013214	0.013206	0.013199	0.013192	0.013187	0.013183	0.013180	0.013177	0.013175	0.013174	0.013173	0.013173
0.3000	0.015520	0.015514	0.015494	0.015463	0.015420	0.015367	0.015304	0.015234	0.015157	0.015073	0.014988	0.014901	0.014813	0.014727	0.014643	0.014561	0.014483	0.014409	0.014340	0.014275	0.014216	0.014161	0.014110	0.014065	0.014023	0.013985	0.013951	0.013920	0.013892	0.013866	0.013842	0.013819	0.013797	0.013776	0.013754	0.013732	0.013709	0.013686	0.013662	0.013637	0.013612	0.013588	0.013563	0.013540	0.013517	0.013496	0.013476	0.013458	0.013441	0.013424	0.013409	0.013395	0.013381	0.013369	0.013356	0.013344	0.013333	0.013321	0.013310	0.013299	0.013289	0.013278	0.013268	0.013258	0.013248	0.013237	0.013228	0.013218	0.013209	0.013199	0.013189	0.013180	0.013170	0.013161	0.013152	0.013144	0.013136	0.013128	0.013121	0.013116	0.013111	0.013107	0.013104	0.013101	0.013100	0.013099	0.013099	0.013098	0.013098	0.013099	0.013099
0.3100	0.015437	0.015430	0.015408	0.015374	0.015326	0.015268	0.015199	0.015121	0.015037	0.014948	0.014856	0.014762	0.014668	0.014576	0.014487	0.014402	0.014321	0.014246	0.014176	0.014112	0.014053	0.014000	0.013952	0.013909	0.013870	0.013835	0.013804	0.013775	0.013750	0.013726	0.013703	0.013681	0.013659	0.013637	0.013615	0.013591	0.013567	0.013542	0.013516	0.013489	0.013463	0.013437	0.013412	0.013387	0.013365	0.013344	0.013325	0.013307	0.013291	0.013276	0.013259	0.013247	0.013235	0.013225	0.013214	0.013204	0.013194	0.013185	0.013175	0.013165	0.013156	0.013146	0.013134	0.013125	0.013116	0.013109	0.013100	0.013094	0.013086	0.013078	0.013070	0.013062	0.013055	0.013048	0.013041	0.013036	0.013031	0.013026	0.013023	0.013021	0.013019	0.013018	0.013018	0.013019	0.013020	0.013022	0.013024	0.013025	0.013027	0.013028	0.013028
0.3200	0.015358	0.015350	0.015327	0.015284	0.015233	0.015169	0.015094	0.015010	0.014919	0.014823	0.014724	0.014623	0.014524	0.014427	0.014333	0.014244	0.014161	0.014083	0.014013	0.013949	0.013891	0.013839	0.013793	0.013753	0.013717	0.013685	0.013656	0.013631	0.013607	0.013585	0.013564	0.013543	0.013522	0.013500	0.013477	0.013452	0.013426	0.013399	0.013372	0.013343	0.013313	0.013286	0.013259	0.013234	0.013211	0.013190	0.013171	0.013155	0.013140	0.013127	0.013115	0.013105	0.013095	0.013086	0.013078	0.013070	0.013061	0.013053	0.013044	0.013036	0.013027	0.013019	0.013007	0.012999	0.012990	0.012982	0.012974	0.012963	0.012956	0.012950	0.012944	0.012938	0.012933	0.012929	0.012925	0.012923	0.012921	0.012920	0.012920	0.012921	0.012923	0.012926	0.012929	0.012933	0.012937	0.012941	0.012945	0.012949	0.012951	0.012953	0.012954
0.3300	0.015276	0.015268	0.015243	0.015202	0.015146	0.015078	0.014997	0.014907	0.014809	0.014706	0.014601	0.014494	0.014389	0.014286	0.014188	0.014096	0.014010	0.013930	0.013858	0.013794	0.013737	0.013687	0.013643	0.013605	0.013571	0.013542	0.013517	0.013494	0.013473	0.013453	0.013434	0.013414	0.013393	0.013371	0.013348	0.013322	0.013295	0.013267	0.013237	0.013207	0.013177	0.013148	0.013121	0.013095	0.013072	0.013051	0.013032	0.013016	0.013003	0.012991	0.012981	0.012972	0.012965	0.012957	0.012951	0.012944	0.012937	0.012930	0.012923	0.012913	0.012905	0.012898	0.012890	0.012882	0.012875	0.012868	0.012861	0.012855	0.012849	0.012844	0.012839	0.012836	0.012833	0.012831	0.012831	0.012831	0.012832	0.012835	0.012838	0.012843	0.012848	0.012854	0.012861	0.012868	0.012873	0.012880	0.012886	0.012892	0.012896	0.012898	0.012899
0.3400	0.015200	0.015191	0.015164	0.015121	0.015061	0.014987	0.014901	0.014805	0.014701	0.014592	0.014479	0.014367	0.014254	0.014146	0.014043	0.013947	0.013859	0.013778	0.013702	0.013638	0.013581	0.013532	0.013490	0.013454	0.013424	0.013397	0.013375	0.013354	0.013336	0.013318	0.013300	0.013282	0.013262	0.013240	0.013216	0.013190	0.013162	0.013132	0.013100	0.013069	0.013038	0.013007	0.012979	0.012952	0.012928	0.012907	0.012889	0.012874	0.012861	0.012850	0.012842	0.012835	0.012829	0.012823	0.012817	0.012812	0.012806	0.012800	0.012794	0.012787	0.012781	0.012773	0.012766	0.012759	0.012752	0.012746	0.012740	0.012734	0.012730	0.012726	0.012723	0.012722	0.012719	0.012720	0.012722	0.012725	0.012730	0.012736	0.012743	0.012751	0.012760	0.012770	0.012780	0.012790	0.012800	0.012810	0.012818	0.012825	0.012831	0.012834	0.012835
0.3500	0.015124	0.015115	0.015086	0.015040	0.014977	0.014899	0.014808	0.014706	0.014596	0.014474	0.014356	0.014235	0.014119	0.014006	0.013899	0.013803	0.013712	0.013630	0.013556	0.013492	0.013436	0.013388	0.013348	0.013314	0.013286	0.013262	0.013242	0.013225	0.013209	0.013193	0.013177	0.013160	0.013141	0.013120	0.013096	0.013070	0.013041	0.013010	0.012977	0.012945	0.012911	0.012879	0.012849	0.012822	0.012798	0.012777	0.012759	0.012741	0.012729	0.012720	0.012712	0.012706	0.012702	0.012698	0.012694	0.012689	0.012685	0.012680	0.012675	0.012669	0.012663	0.012656	0.012649	0.012643	0.012637	0.012632	0.012625	0.012620	0.012617	0.012616	0.012615	0.012616	0.012618	0.012622	0.012627	0.012633	0.012641	0.012651	0.012661	0.012673	0.012686	0.012699	0.012713	0.012727	0.012740	0.012753	0.012764	0.012773	0.012779	0.012784	0.012785
0.3600	0.015053	0.015043	0.015013	0.014954	0.014887	0.014805	0.014709	0.014601	0.014485	0.014364	0.014240	0.014117	0.013995	0.013878	0.013767	0.013666	0.013572	0.013488	0.013413	0.013348	0.013293	0.013246	0.013207	0.013176	0.013150	0.013129	0.013111	0.013097	0.013083	0.013070	0.013056	0.013039	0.013021	0.013001	0.012977	0.012950	0.012921	0.012889	0.012856	0.012822	0.012788	0.012755	0.012724	0.012697	0.012671	0.012650	0.012632	0.012617	0.012606	0.012597	0.012591	0.012586	0.012582	0.012578	0.012575	0.012572	0.012568	0.012563	0.012558	0.012553	0.012547	0.012541	0.012535	0.012527	0.012522	0.012517	0.012513	0.012511	0.012510	0.012510	0.012511	0.012514	0.012519	0.012525	0.012534	0.012544	0.012555	0.012568	0.012583	0.012598	0.012615	0.012632	0.012650	0.012667	0.012684	0.012699	0.012713	0.012724	0.012732	0.012738	0.012739
0.3700	0.014965	0.014954	0.014923	0.014872	0.014802	0.014716	0.014616	0.014504	0.014383	0.014256	0.014127	0.013997	0.013870	0.013749	0.013634	0.013530	0.013433	0.013347	0.013271	0.013206	0.013151	0.013105	0.013068	0.013038	0.013014	0.012994	0.012980	0.012968	0.012957	0.012946	0.012935	0.012921	0.012905	0.012886	0.012863	0.012836	0.012806	0.012774	0.012740	0.012705	0.012666	0.012632	0.012601	0.012572	0.012547	0.012526	0.012508	0.012494	0.012483	0.012474	0.012468	0.012464	0.012461	0.012458	0.012455	0.012452	0.012449	0.012445	0.012441	0.012436	0.012430	0.012425	0.012419	0.012414	0.012409	0.012406	0.012403	0.012402	0.012402	0.012402	0.012405	0.012411	0.012418	0.012427	0.012438	0.012452	0.012467	0.012483	0.012501	0.012521	0.012542	0.012563	0.012584	0.012605	0.012625	0.012644	0.012660	0.012674	0.012684	0.012690	0.012692
0.3800	0.014916	0.014905	0.014872	0.014818	0.014746	0.014655	0.014551	0.014434	0.014308	0.014176	0.014041	0.013906	0.013774	0.013648	0.013529	0.013419	0.013319	0.013231	0.013153	0.013087	0.013029	0.012984	0.012948	0.012919	0.012898	0.012882	0.012869	0.012860	0.012852	0.012844	0.012835	0.012823	0.012809	0.012790	0.012767	0.012740	0.012710	0.012678	0.012643	0.012607	0.012571	0.012536	0.012504	0.012475	0.012449	0.012427	0.012409	0.012395	0.012384	0.012375	0.012369	0.012365	0.012362	0.012359	0.012357	0.012354	0.012351	0.012347	0.012343	0.012339	0.012334	0.012326	0.012321	0.012317	0.012313	0.012310	0.012308	0.012308	0.012310	0.012314	0.012319	0.012327	0.012337	0.012349	0.012364	0.012378	0.012397	0.012418	0.012440	0.012464	0.012488	0.012514	0.012539	0.012564	0.012588	0.012610	0.012629	0.012645	0.012657	0.012664	0.012667
0.3900	0.014841	0.014829	0.014795	0.014740	0.014664	0.014571	0.014462	0.014344	0.014214	0.014077	0.013937	0.013798	0.013662	0.013531	0.013409	0.013295	0.013193	0.013102	0.013017	0.012950	0.012894	0.012850	0.012814	0.012788	0.012768	0.012754	0.012745	0.012738	0.012733	0.012728	0.012721	0.012712	0.012699	0.012683	0.012662	0.012636	0.012601	0.012568	0.012533	0.012496	0.012460	0.012425	0.012391	0.012361	0.012335	0.012312	0.012294	0.012280	0.012269	0.012261	0.012255	0.012250	0.012247	0.012245	0.012242	0.012239	0.012236	0.012232	0.012227	0.012222	0.012217	0.012212	0.012207	0.012202	0.012199	0.012197	0.012196	0.012197	0.012201	0.012206	0.012213	0.012222	0.012235	0.012250	0.012268	0.012288	0.012311	0.012335	0.012362	0.012390	0.012419	0.012448	0.012478	0.012507	0.012535	0.012560	0.012583	0.012601	0.012615	0.012623	0.012626
0.4000	0.014743	0.014731	0.014696	0.014639	0.014562	0.014466	0.014354	0.014230	0.014096	0.013955	0.013812	0.013669	0.013529	0.013396	0.013270	0.013154	0.013050	0.012958	0.012878	0.012811	0.012755	0.012711	0.012677	0.012652	0.012635	0.012623	0.012617	0.012613	0.012612	0.012610	0.012606	0.012600	0.012591	0.012576	0.012557	0.012533	0.012504	0.012472	0.012437	0.012400	0.012363	0.012327	0.012294	0.012263	0.012236	0.012213	0.012194	0.012179	0.012168	0.012160	0.012154	0.012149	0.012146	0.012143	0.012140	0.012137	0.012134	0.012130	0.012125	0.012120	0.012115	0.012110	0.012106	0.012103	0.012100	0.012100	0.012101	0.012104	0.012109	0.012117	0.012128	0.012141	0.012158	0.012176	0.012198	0.012222	0.012249	0.012278	0.012310	0.012342	0.012376	0.012411	0.012445	0.012479	0.012511	0.012541	0.012566	0.012587	0.012603	0.012613	0.012616
0.4100	0.014709	0.014697	0.014661	0.014603	0.014523	0.014424	0.014308	0.014180	0.014041	0.013896	0.013748	0.013601	0.013456	0.013318	0.013188	0.013069	0.012961	0.012866	0.012784	0.012715	0.012659	0.012615	0.012581	0.012557	0.012541	0.012532	0.012528	0.012528	0.012528	0.012529	0.012529	0.012527	0.012520	0.012508	0.012490	0.012468	0.012440	0.012408	0.012373	0.012336	0.012299	0.012262	0.012227	0.012196	0.012168	0.012144	0.012124	0.012108	0.012096	0.012086	0.012079	0.012074	0.012070	0.012066	0.012062	0.012058	0.012054	0.012049	0.012043	0.012037	0.012032	0.012027	0.012022	0.012019	0.012017	0.012017	0.012019	0.012024	0.012031	0.012041	0.012052	0.012068	0.012087	0.012108	0.012134	0.012162	0.012193	0.012226	0.012262	0.012300	0.012339	0.012379	0.012418	0.012457	0.012494	0.012527	0.012557	0.012581	0.012596	0.012607	0.012611
0.4200	0.014646	0.014634	0.014597	0.014537	0.014455	0.014354	0.014236	0.014104	0.013962	0.013814	0.013662	0.013510	0.013362	0.013220	0.013087	0.012965	0.012854	0.012757	0.012673	0.012603	0.012546	0.012501	0.012468	0.012445	0.012431	0.012424	0.012423	0.012426	0.012431	0.012436	0.012440	0.012441	0.012438	0.012429	0.012414	0.012394	0.012368	0.012336	0.012299	0.012262	0.012225	0.012188	0.012152	0.012120	0.012091	0.012066	0.012045	0.012028	0.012014	0.012003	0.011995	0.011988	0.011982	0.011977	0.011972	0.011967	0.011961	0.011955	0.011948	0.011942	0.011936	0.011930	0.011926	0.011922	0.011920	0.011921	0.011924	0.011930	0.011939	0.011951	0.011967	0.011986	0.012005	0.012031	0.012063	0.012095	0.012131	0.012169	0.012210	0.012253	0.012297	0.012340	0.012385	0.012429	0.012471	0.012509	0.012546	0.012573	0.012594	0.012607	0.012611
0.4300	0.014571	0.014558	0.014521	0.014460	0.014376	0.014273	0.014152	0.014018	0.013873	0.013722	0.013566	0.013411	0.013259	0.013114	0.012978	0.012852	0.012739	0.012639	0.012553	0.012482	0.012424	0.012376	0.012343	0.012321	0.012309	0.012305	0.012307	0.012313	0.012322	0.012331	0.012340	0.012345	0.012346	0.012341	0.012330	0.012312	0.012288	0.012259	0.012225	0.012189	0.012151	0.012113	0.012077	0.012043	0.012013	0.011987	0.011964	0.011945	0.011930	0.011917	0.011907	0.011898	0.011890	0.011883	0.011876	0.011868	0.011861	0.011853	0.011846	0.011838	0.011831	0.011825	0.011820	0.011818	0.011817	0.011818	0.011823	0.011831	0.011840	0.011854	0.011872	0.011894	0.011917	0.011947	0.011980	0.012017	0.012058	0.012101	0.012148	0.012196	0.012247	0.012298	0.012349	0.012399	0.012446	0.012490	0.012528	0.012560	0.012584	0.012598	0.012603
0.4400	0.014506	0.014493	0.014455	0.014393	0.014308	0.014203	0.014081	0.013944	0.013797	0.013643	0.013485	0.013327	0.013172	0.013024	0.012887	0.012759	0.012643	0.012540	0.012452	0.012379	0.012320	0.012274	0.012242	0.012221	0.012210	0.012208	0.012204	0.012215	0.012228	0.012241	0.012255	0.012265	0.012271	0.012271	0.012264	0.012250	0.012221	0.012194	0.012162	0.012126	0.012089	0.012051	0.012014	0.011980	0.011948	0.011920	0.011896	0.011875	0.011857	0.011842	0.011831	0.011820	0.011810	0.011800	0.011791	0.011782	0.011772	0.011763	0.011752	0.011743	0.011735	0.011729	0.011724	0.011721	0.011721	0.011724	0.011730	0.011740	0.011753	0.011770	0.011791	0.011817	0.011846	0.011880	0.011918	0.011960	0.012005	0.012054	0.012107	0.012162	0.012219	0.012277	0.012335	0.012391	0.012446	0.012495	0.012539	0.012575	0.012602	0.012619	0.012624
0.4500	0.014400	0.014387	0.014349	0.014287	0.014202	0.014096	0.013973	0.013830	0.013682	0.013527	0.013367	0.013208	0.013052	0.012900	0.012759	0.012629	0.012511	0.012407	0.012318	0.012243	0.012183	0.012138	0.012109	0.012089	0.012081	0.012082	0.012091	0.012106	0.012125	0.012146	0.012166	0.012182	0.012194	0.012200	0.012198	0.012188	0.012171	0.012146	0.012116	0.012082	0.012045	0.012007	0.011969	0.011933	0.011900	0.011870	0.011843	0.011819	0.011799	0.011781	0.011765	0.011750	0.011737	0.011724	0.011712	0.011700	0.011688	0.011676	0.011665	0.011655	0.011647	0.011640	0.011635	0.011632	0.011633	0.011637	0.011645	0.011657	0.011672	0.011693	0.011717	0.011746	0.011780	0.011818	0.011861	0.011909	0.011960	0.012016	0.012075	0.012137	0.012201	0.012267	0.012333	0.012397	0.012459	0.012515	0.012565	0.012607	0.012637	0.012657	0.012663
0.4600	0.014390	0.014377	0.014338	0.014275	0.014187	0.014081	0.013956	0.013817	0.013666	0.013508	0.013345	0.013183	0.013023	0.012870	0.012725	0.012591	0.012469	0.012361	0.012269	0.012192	0.012130	0.012083	0.012051	0.012032	0.012025	0.012029	0.012042	0.012062	0.012087	0.012114	0.012140	0.012164	0.012183	0.012195	0.012199	0.012194	0.012181	0.012159	0.012130	0.012095	0.012058	0.012019	0.011979	0.011941	0.011905	0.011872	0.011841	0.011814	0.011790	0.011768	0.011748	0.011729	0.011712	0.011695	0.011679	0.011664	0.011649	0.011634	0.011620	0.011608	0.011597	0.011589	0.011583	0.011581	0.011582	0.011586	0.011595	0.011607	0.011626	0.011649	0.011677	0.011710	0.011748	0.011791	0.011839	0.011893	0.011951	0.012014	0.012080	0.012151	0.012224	0.012298	0.012373	0.012447	0.012517	0.012582	0.012640	0.012687	0.012723	0.012745	0.012752
0.4700	0.014302	0.014291	0.014252	0.014189	0.014102	0.013995	0.013870	0.013729	0.013578	0.013419	0.013255	0.013091	0.012930	0.012773	0.012626	0.012489	0.012366	0.012256	0.012162	0.012083	0.012020	0.011972	0.011940	0.011922	0.011917	0.011925	0.011942	0.011968	0.012000	0.012035	0.012071	0.012103	0.012131	0.012151	0.012162	0.012163	0.012155	0.012137	0.012111	0.012078	0.012041	0.012001	0.011960	0.011918	0.011879	0.011842	0.011808	0.011776	0.011747	0.011720	0.011696	0.011672	0.011651	0.011630	0.011610	0.011590	0.011571	0.011554	0.011537	0.011523	0.011511	0.011501	0.011495	0.011486	0.011488	0.011494	0.011505	0.011521	0.011542	0.011567	0.011599	0.011636	0.011679	0.011728	0.011782	0.011842	0.011907	0.011977	0.012053	0.012132	0.012215	0.012299	0.012389	0.012473	0.012554	0.012629	0.012695	0.012752	0.012793	0.012819	0.012827
0.4800	0.014250	0.014237	0.014198	0.014135	0.014048	0.013940	0.013815	0.013675	0.013523	0.013362	0.013198	0.013032	0.012869	0.012711	0.012561	0.012422	0.012295	0.012183	0.012086	0.012004	0.011939	0.011888	0.011856	0.011839	0.011836	0.011847	0.011870	0.011903	0.011943	0.011987	0.012032	0.012075	0.012113	0.012142	0.012161	0.012170	0.012166	0.012152	0.012129	0.012097	0.012060	0.012018	0.011975	0.011931	0.011887	0.011846	0.011806	0.011769	0.011734	0.011701	0.011671	0.011641	0.011614	0.011587	0.011560	0.011535	0.011512	0.011490	0.011471	0.011454	0.011439	0.011428	0.011421	0.011419	0.011421	0.011427	0.011440	0.011457	0.011481	0.011510	0.011546	0.011587	0.011635	0.011690	0.011750	0.011817	0.011891	0.011970	0.012055	0.012145	0.012239	0.012337	0.012435	0.012532	0.012625	0.012712	0.012789	0.012853	0.012901	0.012931	0.012941
0.4900	0.014180	0.014167	0.014129	0.014066	0.013980	0.013873	0.013748	0.013608	0.013456	0.013289	0.013124	0.012957	0.012793	0.012633	0.012482	0.012340	0.012211	0.012096	0.011996	0.011912	0.011845	0.011795	0.011763	0.011747	0.011748	0.011764	0.011793	0.011835	0.011885	0.011941	0.011998	0.012054	0.012104	0.012145	0.012174	0.012191	0.012195	0.012186	0.012165	0.012135	0.012097	0.012053	0.012006	0.011958	0.011909	0.011861	0.011815	0.011772	0.011729	0.011690	0.011652	0.011615	0.011581	0.011547	0.011516	0.011485	0.011457	0.011431	0.011406	0.011386	0.011369	0.011356	0.011348	0.011345	0.011348	0.011356	0.011370	0.011390	0.011417	0.011450	0.011490	0.011537	0.011591	0.011652	0.011720	0.011795	0.011878	0.011968	0.012065	0.012168	0.012276	0.012387	0.012501	0.012614	0.012723	0.012824	0.012914	0.012990	0.013046	0.013082	0.013094
0.5000	0.014142	0.014129	0.014091	0.014028	0.013943	0.013837	0.013712	0.013573	0.013421	0.013261	0.013095	0.012928	0.012762	0.012601	0.012447	0.012303	0.012170	0.012052	0.011949	0.011862	0.011793	0.011742	0.011708	0.011693	0.011698	0.011719	0.011757	0.011808	0.011870	0.011939	0.012013	0.012083	0.012148	0.012202	0.012244	0.012270	0.012281	0.012277	0.012259	0.012229	0.012190	0.012143	0.012091	0.012037	0.011982	0.011927	0.011873	0.011820	0.011770	0.011722	0.011675	0.011631	0.011589	0.011545	0.011506	0.011470	0.011436	0.011405	0.011378	0.011354	0.011335	0.011321	0.011312	0.011309	0.011313	0.011322	0.011339	0.011362	0.011392	0.011426	0.011471	0.011524	0.011585	0.011653	0.011730	0.011815	0.011909	0.012011	0.012122	0.012240	0.012365	0.012495	0.012627	0.012758	0.012886	0.013006	0.013113	0.013202	0.013269	0.013311	0.013326
0.5100	0.014056	0.014044	0.014006	0.013945	0.013860	0.013756	0.013633	0.013495	0.013345	0.013185	0.013021	0.012853	0.012687	0.012525	0.012370	0.012224	0.012083	0.011962	0.011862	0.011774	0.011703	0.011651	0.011619	0.011607	0.011616	0.011645	0.011692	0.011757	0.011834	0.011921	0.012012	0.012102	0.012185	0.012256	0.012312	0.012351	0.012370	0.012371	0.012355	0.012325	0.012283	0.012231	0.012168	0.012106	0.012042	0.011977	0.011913	0.011851	0.011797	0.011738	0.011682	0.011628	0.011576	0.011526	0.011479	0.011436	0.011395	0.011358	0.011326	0.011298	0.011276	0.011258	0.011248	0.011244	0.011243	0.011254	0.011273	0.011299	0.011334	0.011376	0.011425	0.011485	0.011553	0.011630	0.011717	0.011814	0.011923	0.012040	0.012168	0.012305	0.012450	0.012602	0.012757	0.012914	0.013067	0.013210	0.013339	0.013447	0.013529	0.013580	0.013598
0.5200	0.014009	0.013997	0.013960	0.013899	0.013816	0.013713	0.013591	0.013455	0.013305	0.013147	0.012983	0.012816	0.012649	0.012486	0.012328	0.012180	0.012042	0.011918	0.011808	0.011716	0.011642	0.011589	0.011557	0.011548	0.011562	0.011600	0.011660	0.011741	0.011837	0.011946	0.012060	0.012172	0.012278	0.012369	0.012442	0.012494	0.012523	0.012529	0.012515	0.012483	0.012436	0.012378	0.012311	0.012239	0.012164	0.012087	0.012011	0.011936	0.011862	0.011791	0.011722	0.011659	0.011596	0.011536	0.011479	0.011427	0.011378	0.011335	0.011297	0.011264	0.011239	0.011220	0.011208	0.011204	0.011208	0.011220	0.011241	0.011270	0.011306	0.011353	0.011409	0.011476	0.011552	0.011638	0.011737	0.011847	0.011971	0.012106	0.012252	0.012412	0.012583	0.012762	0.012948	0.013135	0.013319	0.013494	0.013651	0.013783	0.013884	0.013947	0.013968
0.5300	0.013935	0.013923	0.013887	0.013828	0.013746	0.013645	0.013526	0.013392	0.013245	0.013089	0.012926	0.012760	0.012593	0.012430	0.012271	0.012120	0.011980	0.011853	0.011741	0.011646	0.011569	0.011515	0.011485	0.011481	0.011503	0.011553	0.011629	0.011730	0.011852	0.011988	0.012132	0.012275	0.012408	0.012524	0.012618	0.012685	0.012724	0.012735	0.012721	0.012684	0.012630	0.012561	0.012481	0.012395	0.012304	0.012212	0.012119	0.012030	0.011941	0.011855	0.011771	0.011692	0.011616	0.011544	0.011476	0.011414	0.011357	0.011306	0.011261	0.011223	0.011193	0.011172	0.011159	0.011154	0.011157	0.011172	0.011195	0.011228	0.011271	0.011325	0.011387	0.011462	0.011549	0.011648	0.011761	0.011887	0.012029	0.012186	0.012359	0.012547	0.012750	0.012966	0.013190	0.013419	0.013645	0.013861	0.014056	0.014222	0.014348	0.014427	0.014454
0.5400	0.013906	0.013895	0.013859	0.013801	0.013722	0.013623	0.013506	0.013374	0.013229	0.013075	0.012914	0.012749	0.012582	0.012418	0.012255	0.012102	0.011958	0.011827	0.011711	0.011612	0.011537	0.011483	0.011453	0.011454	0.011487	0.011552	0.011650	0.011778	0.011932	0.012105	0.012287	0.012468	0.012636	0.012783	0.012901	0.012985	0.013034	0.013047	0.013030	0.012985	0.012917	0.012833	0.012736	0.012630	0.012520	0.012407	0.012295	0.012184	0.012075	0.011971	0.011869	0.011773	0.011682	0.011596	0.011516	0.011443	0.011376	0.011316	0.011265	0.011222	0.011188	0.011164	0.011149	0.011144	0.011150	0.011166	0.011193	0.011230	0.011279	0.011339	0.011411	0.011496	0.011595	0.011708	0.011838	0.011985	0.012150	0.012335	0.012540	0.012765	0.013011	0.013273	0.013549	0.013833	0.014116	0.014388	0.014637	0.014849	0.015011	0.015113	0.015148
0.5500	0.013820	0.013809	0.013774	0.013718	0.013641	0.013545	0.013431	0.013302	0.013161	0.013010	0.012851	0.012687	0.012522	0.012357	0.012196	0.012041	0.011893	0.011759	0.011639	0.011537	0.011457	0.011403	0.011375	0.011384	0.011430	0.011516	0.011647	0.011811	0.012011	0.012232	0.012464	0.012698	0.012912	0.013097	0.013244	0.013345	0.013402	0.013415	0.013390	0.013330	0.013243	0.013135	0.013013	0.012882	0.012745	0.012604	0.012466	0.012330	0.012199	0.012072	0.011951	0.011834	0.011722	0.011620	0.011525	0.011439	0.011361	0.011292	0.011232	0.011183	0.011144	0.011116	0.011099	0.011093	0.011099	0.011117	0.011147	0.011188	0.011243	0.011310	0.011392	0.011488	0.011600	0.011730	0.011880	0.012050	0.012237	0.012455	0.012697	0.012969	0.013268	0.013592	0.013939	0.014298	0.014659	0.015009	0.015333	0.015610	0.015825	0.015960	0.016007
0.5600	0.013800	0.013788	0.013755	0.013701	0.013626	0.013533	0.013423	0.013297	0.013159	0.013010	0.012854	0.012692	0.012527	0.012362	0.012200	0.012042	0.011893	0.011754	0.011631	0.011524	0.011442	0.011389	0.011370	0.011390	0.011456	0.011572	0.011739	0.011956	0.012215	0.012504	0.012807	0.013105	0.013379	0.013611	0.013792	0.013912	0.013973	0.013977	0.013932	0.013846	0.013728	0.013586	0.013428	0.013260	0.013087	0.012914	0.012743	0.012574	0.012413	0.012260	0.012113	0.011975	0.011845	0.011724	0.011613	0.011512	0.011421	0.011341	0.011273	0.011215	0.011171	0.011140	0.011121	0.011116	0.011123	0.011144	0.011178	0.011226	0.011288	0.011366	0.011459	0.011570	0.011700	0.011852	0.012027	0.012231	0.012463	0.012728	0.013028	0.013365	0.013740	0.014143	0.014586	0.015053	0.015529	0.015996	0.016431	0.016809	0.017110	0.017297	0.017361
0.5700	0.013722	0.013711	0.013680	0.013627	0.013556	0.013466	0.013360	0.013239	0.013103	0.012959	0.012806	0.012648	0.012486	0.012322	0.012159	0.012000	0.011848	0.011706	0.011579	0.011471	0.011389	0.011336	0.011326	0.011364	0.011459	0.011617	0.011843	0.012135	0.012483	0.012870	0.013274	0.013667	0.014021	0.014310	0.014531	0.014667	0.014722	0.014703	0.014622	0.014491	0.014322	0.014128	0.013914	0.013695	0.013474	0.013255	0.013041	0.012834	0.012637	0.012449	0.012271	0.012105	0.011950	0.011807	0.011676	0.011563	0.011457	0.011364	0.011286	0.011221	0.011171	0.011135	0.011114	0.011107	0.011116	0.011140	0.011179	0.011233	0.011305	0.011393	0.011500	0.011629	0.011780	0.011958	0.012166	0.012408	0.012689	0.013014	0.013386	0.013804	0.014282	0.014816	0.015399	0.016023	0.016671	0.017316	0.017930	0.018466	0.018887	0.019156	0.019249
0.5800	0.013706	0.013696	0.013666	0.013616	0.013547	0.013461	0.013358	0.013241	0.013111	0.012970	0.012820	0.012663	0.012501	0.012337	0.012172	0.012010	0.011854	0.011707	0.011575	0.011464	0.011380	0.011333	0.011335	0.011398	0.011535	0.011756	0.012070	0.012473	0.012956	0.013491	0.014045	0.014575	0.015042	0.015413	0.015670	0.015808	0.015834	0.015763	0.015613	0.015404	0.015155	0.014880	0.014591	0.014299	0.014010	0.013728	0.013457	0.013199	0.012955	0.012725	0.012510	0.012311	0.012126	0.011957	0.011803	0.011664	0.011542	0.011435	0.011344	0.011270	0.011213	0.011172	0.011148	0.011141	0.011151	0.011178	0.011223	0.011285	0.011367	0.011468	0.011593	0.011742	0.011920	0.012131	0.012380	0.012674	0.013019	0.013415	0.013886	0.014433	0.015059	0.015770	0.016563	0.017427	0.018341	0.019269	0.020163	0.020961	0.021597	0.022008	0.022150
0.5900	0.013644	0.013634	0.013605	0.013558	0.013493	0.013411	0.013313	0.013201	0.013076	0.012940	0.012794	0.012641	0.012481	0.012318	0.012154	0.011992	0.011832	0.011682	0.011546	0.011432	0.011350	0.011312	0.011334	0.011436	0.011638	0.011959	0.012404	0.012990	0.013691	0.014468	0.015261	0.016002	0.016629	0.017094	0.017377	0.017481	0.017425	0.017241	0.016962	0.016618	0.016235	0.015832	0.015427	0.015028	0.014643	0.014276	0.013930	0.013604	0.013301	0.013019	0.012758	0.012518	0.012298	0.012098	0.011915	0.011754	0.011611	0.011488	0.011385	0.011300	0.011235	0.011189	0.011162	0.011155	0.011166	0.011197	0.011248	0.011320	0.011413	0.011531	0.011676	0.011851	0.012063	0.012316	0.012618	0.012980	0.013411	0.013924	0.014533	0.015253	0.016096	0.017074	0.018189	0.019436	0.020789	0.022199	0.023591	0.024861	0.025891	0.026566	0.026801
0.6000	0.013615	0.013606	0.013579	0.013534	0.013473	0.013395	0.013302	0.013195	0.013075	0.012943	0.012802	0.012651	0.012494	0.012331	0.012166	0.012000	0.011837	0.011682	0.011542	0.011426	0.011347	0.011324	0.011380	0.011544	0.011852	0.012341	0.013037	0.013944	0.015036	0.016249	0.017463	0.018559	0.019420	0.019983	0.020232	0.020197	0.019934	0.019507	0.018974	0.018384	0.017773	0.017162	0.016576	0.016019	0.015496	0.015011	0.014562	0.014149	0.013769	0.013422	0.013104	0.012812	0.012550	0.012310	0.012099	0.011911	0.011746	0.011605	0.011487	0.011389	0.011314	0.011263	0.011234	0.011227	0.011241	0.011278	0.011337	0.011420	0.011530	0.011668	0.011838	0.012047	0.012300	0.012608	0.012980	0.013432	0.013983	0.014648	0.015454	0.016427	0.017611	0.019013	0.020661	0.022561	0.024694	0.026999	0.029352	0.031570	0.033419	0.034667	0.035103
0.6100	0.013566	0.013558	0.013533	0.013491	0.013433	0.013360	0.013273	0.013172	0.013058	0.012932	0.012796	0.012651	0.012497	0.012337	0.012172	0.012004	0.011839	0.011680	0.011536	0.011419	0.011349	0.011350	0.011462	0.011734	0.012232	0.013030	0.014192	0.015758	0.017679	0.019802	0.021884	0.023640	0.024845	0.025410	0.025383	0.024889	0.024077	0.023088	0.022025	0.020962	0.019941	0.018986	0.018108	0.017290	0.016566	0.015912	0.015322	0.014791	0.014311	0.013879	0.013490	0.013140	0.012826	0.012546	0.012296	0.012077	0.011889	0.011728	0.011592	0.011483	0.011401	0.011343	0.011311	0.011304	0.011322	0.011365	0.011435	0.011533	0.011661	0.011825	0.012028	0.012275	0.012585	0.012965	0.013434	0.014013	0.014728	0.015616	0.016719	0.018089	0.019808	0.021914	0.024494	0.027608	0.031278	0.035449	0.039939	0.044393	0.048278	0.050970	0.051938
0.6200	0.013522	0.013514	0.013491	0.013452	0.013399	0.013331	0.013250	0.013155	0.013048	0.012929	0.012799	0.012659	0.012509	0.012351	0.012186	0.012017	0.011847	0.011684	0.011537	0.011422	0.011365	0.011411	0.011623	0.012100	0.012984	0.014460	0.016737	0.019966	0.024127	0.028837	0.033296	0.036560	0.038059	0.037845	0.036382	0.034210	0.031762	0.029320	0.027041	0.024991	0.023185	0.021610	0.020241	0.019052	0.018017	0.017114	0.016319	0.015623	0.015008	0.014465	0.013983	0.013556	0.013177	0.012843	0.012548	0.012291	0.012069	0.011881	0.011725	0.011601	0.011506	0.011441	0.011405	0.011398	0.011420	0.011471	0.011553	0.011668	0.011820	0.012015	0.012260	0.012568	0.012952	0.013431	0.014031	0.014788	0.015747	0.016965	0.018531	0.020547	0.023154	0.026540	0.030921	0.036560	0.043712	0.052528	0.062893	0.074168	0.084927	0.092960	0.095976
0.6300	0.013472	0.013465	0.013444	0.013409	0.013360	0.013298	0.013223	0.013135	0.013035	0.012923	0.012800	0.012666	0.012521	0.012366	0.012203	0.012033	0.011852	0.011686	0.011537	0.011430	0.011404	0.011534	0.011942	0.012865	0.014697	0.018098	0.024092	0.034122	0.049522	0.069570	0.087974	0.095714	0.091106	0.080104	0.068125	0.057463	0.048657	0.041622	0.036079	0.031718	0.028267	0.025507	0.023260	0.021431	0.019914	0.018642	0.017564	0.016629	0.015836	0.015150	0.014552	0.014030	0.013574	0.013176	0.012830	0.012531	0.012275	0.012059	0.011882	0.011742	0.011637	0.011566	0.011528	0.011524	0.011552	0.011614	0.011713	0.011851	0.012035	0.012271	0.012571	0.012951	0.013433	0.014045	0.014828	0.015838	0.017153	0.018884	0.021190	0.024301	0.028574	0.034487	0.042810	0.054668	0.071670	0.095990	0.130222	0.176529	0.233296	0.287224	0.310832
0.6400	0.013473	0.013466	0.013447	0.013415	0.013371	0.013315	0.013246	0.013151	0.013060	0.012957	0.012842	0.012729	0.012589	0.012438	0.012275	0.012102	0.011924	0.011751	0.011601	0.011507	0.011539	0.011847	0.012753	0.015003	0.020449	0.034085	0.072419	0.236629	3.206663	889.718410	22.000893	1597.075123	7.552738	0.762174	0.285453	0.158046	0.103099	0.073653	0.056145	0.044954	0.037382	0.032014	0.028060	0.025053	0.022702	0.020828	0.019305	0.018047	0.016995	0.016106	0.015347	0.014697	0.014138	0.013656	0.013241	0.012886	0.012583	0.012331	0.012125	0.011963	0.011843	0.011761	0.011716	0.011712	0.011747	0.011822	0.011940	0.012107	0.012330	0.012620	0.012993	0.013474	0.014097	0.014902	0.015957	0.017360	0.019252	0.021847	0.025488	0.030725	0.038490	0.050458	0.069791	0.102884	0.163765	0.287262	0.591842	1.789936	20.540801	4870.836484	87.814278
0.6500	0.013427	0.013422	0.013405	0.013377	0.013337	0.013287	0.013226	0.013154	0.013070	0.012975	0.012868	0.012749	0.012616	0.012470	0.012310	0.012138	0.011960	0.011784	0.011637	0.011576	0.011745	0.012533	0.015189	0.024944	0.075777	4.534293	1.625767	0.738713	0.011506	1.816397	8.753037	6.275787	0.012620	4.909838	3.574602	20.160677	0.596033	0.216729	0.116739	0.076083	0.055468	0.043447	0.035741	0.030455	0.026642	0.023782	0.021564	0.019810	0.018394	0.017231	0.016264	0.015450	0.014761	0.014178	0.013682	0.013260	0.012903	0.012611	0.012375	0.012189	0.012052	0.011962	0.011916	0.011915	0.011959	0.012051	0.012196	0.012399	0.012673	0.013033	0.013508	0.014124	0.014934	0.016015	0.017475	0.019483	0.022310	0.026423	0.032592	0.042328	0.058732	0.089076	0.153572	0.325105	1.025786	43.463603	9.994442	9.410273	0.022416	14.656750	33.080013
0.6600	0.013416	0.013411	0.013397	0.013372	0.013338	0.013295	0.013241	0.013179	0.013106	0.013021	0.012924	0.012814	0.012690	0.012552	0.012397	0.012228	0.012048	0.011871	0.011736	0.011756	0.012320	0.015268	0.038928	15289.150408	0.125211	0.222142	1.309090	26.587445	0.116653	5834.380377	0.012012	36348.199652	0.339447	23.662473	1.910107	3.944029	0.496725	385015.997937	0.641109	0.195316	0.102946	0.067488	0.049748	0.039375	0.032688	0.028074	0.024727	0.022207	0.020249	0.018696	0.017439	0.016407	0.015552	0.014839	0.014242	0.013739	0.013324	0.012982	0.012708	0.012497	0.012342	0.012238	0.012190	0.012195	0.012253	0.012369	0.012548	0.012801	0.013144	0.013600	0.014206	0.015014	0.016103	0.017596	0.019686	0.022696	0.027185	0.034204	0.045915	0.067394	0.113181	0.241149	0.912118	553744.668442	1.089632	5.889651	6.228716	99.924269	0.762901	71307.740563	0.022268
0.6700	0.013404	0.013400	0.013387	0.013367	0.013342	0.013305	0.013260	0.013207	0.013144	0.013070	0.012986	0.012889	0.012777	0.012649	0.012503	0.012339	0.012162	0.011988	0.011889	0.012163	0.015073	0.232670	0.766562	0.863686	0.012632	0.047215	1012.875741	0.549510	0.891010	111.049739	0.011667	1064.154008	1.446641	12.079542	1476.323598	1.725158	0.094695	17.708697	74.775856	8.308773	0.347183	0.137001	0.080465	0.055983	0.042787	0.034722	0.029348	0.025555	0.022758	0.020625	0.018955	0.017622	0.016541	0.015656	0.014927	0.014325	0.013831	0.013429	0.013109	0.012863	0.012685	0.012571	0.012520	0.012530	0.012606	0.012751	0.012976	0.013294	0.013730	0.014319	0.015115	0.016201	0.017710	0.019851	0.022988	0.027780	0.035521	0.049054	0.075879	0.141784	0.402859	11.202114	90.401066	24.463419	0.126777	2.270650	4579.772126	17.691356	3.828459	1862.600055	0.021276
0.6800	0.013387	0.013383	0.013374	0.013358	0.013336	0.013307	0.013271	0.013228	0.013182	0.013122	0.013050	0.012970	0.012875	0.012765	0.012636	0.012489	0.012324	0.012172	0.012195	0.014361	3.981012	0.021171	0.096017	0.234590	0.014251	0.011506	0.379765	0.136802	0.133989	2.261952	0.034636	4.290862	0.050643	4.971962	1.331718	0.030255	0.917963	28.224272	0.584824	0.433263	220.794054	0.649737	0.175561	0.092699	0.061321	0.045517	0.036241	0.030376	0.026206	0.023183	0.020909	0.019152	0.017764	0.016650	0.015751	0.015019	0.014426	0.013950	0.013573	0.013286	0.013082	0.012954	0.012878	0.012899	0.012998	0.013183	0.013467	0.013872	0.014433	0.015203	0.016267	0.017760	0.019907	0.023095	0.028056	0.036278	0.051234	0.082801	0.171169	0.706776	282.881110	0.543232	1.101424	32.022420	1.046309	0.042696	2.619203	6.688924	0.310922	10.320652	0.090607
0.6900	0.013413	0.013410	0.013403	0.013392	0.013375	0.013354	0.013327	0.013297	0.013260	0.013233	0.013183	0.013125	0.013056	0.012975	0.012879	0.012769	0.012655	0.012597	0.013394	0.159399	0.070967	0.037775	0.010406	0.015978	370103831.486108	5.058622	0.012196	0.089210	0.100306	0.321166	36.472345	0.067849	3.600956	5.931223	0.029054	4.197503	508357755.779865	28.175914	3.172214	9.424981	1.199042	63.015383	1.268887	0.217954	0.104737	0.066447	0.048216	0.037818	0.031245	0.026778	0.023582	0.021204	0.019386	0.017966	0.016840	0.015941	0.015222	0.014651	0.014206	0.013870	0.013634	0.013490	0.013432	0.013468	0.013601	0.013841	0.014210	0.014739	0.015482	0.016524	0.018001	0.020146	0.023368	0.028452	0.037050	0.053164	0.088974	0.200777	1.293048	64.973029	1.751917	9.595894	3.205132	28.809194	1745975602.459600	18.445965	0.043885	7.383305	4.829494	0.610561	112.421661
0.7000	0.013429	0.013428	0.013423	0.013416	0.013407	0.013394	0.013380	0.013364	0.013342	0.013322	0.013298	0.013276	0.013249	0.013228	0.013212	0.013225	0.013361	0.014466	1.068751	6133.148100	0.010598	0.868349	0.317351	0.030284	0.014070	0.020453	0.015332	3.634463	0.048058	0.019348	9.344544	0.383643	0.021051	0.849355	1.627378	40.957212	0.074639	26.546795	262.589706	51.432355	0.144501	187474.335876	707.697522	2.312051	0.254986	0.114166	0.070235	0.050052	0.038849	0.031879	0.027185	0.023874	0.021435	0.019585	0.018155	0.017035	0.016157	0.015467	0.014935	0.014539	0.014265	0.014103	0.014050	0.014108	0.014286	0.014602	0.015085	0.015788	0.016791	0.018231	0.020340	0.023538	0.028634	0.037389	0.054119	0.092677	0.222869	2.211013	655.085320	261424.749545	0.141028	51.046687	244.968109	25.410987	0.092438	42.266459	1.790444	7.956833	0.095894	0.512076	26.733352
0.7100	0.013453	0.013452	0.013451	0.013449	0.013451	0.013449	0.013448	0.013450	0.013454	0.013464	0.013481	0.013510	0.013562	0.013660	0.013872	0.014477	0.022182	0.136022	0.011153	0.068834	0.082292	48104.525110	441.419312	0.038800	1.023590	2.853780	0.104431	646.586171	17.223935	0.137419	0.019718	9.403441	3428.620794	551580.343125	9.246055	3.274813	0.828446	0.051711	1056.524825	210858.435525	1.013244	1.167711	0.070712	25.039977	3.450590	0.282456	0.120826	0.072867	0.051366	0.039610	0.032375	0.027562	0.024179	0.021706	0.019848	0.018428	0.017331	0.016486	0.015844	0.015373	0.015052	0.014870	0.014823	0.014915	0.015158	0.015581	0.016231	0.017185	0.018577	0.020637	0.023779	0.028822	0.037538	0.054441	0.094264	0.235368	3.111692	22.944451	0.081258	1.744022	1.407829	460389.300635	2863.742844	0.153474	3.668322	9.928843	9.485646	589995.475914	3918.251298	11.638580	0.042971
0.7200	0.013499	0.013500	0.013502	0.013506	0.013512	0.013523	0.013539	0.013564	0.013600	0.013654	0.013735	0.013863	0.014081	0.014518	0.015751	0.034990	0.057780	0.024612	0.014669	0.018801	0.046771	0.127681	0.266665	0.347245	13.741697	0.161184	0.012099	0.029359	0.736365	1.058095	0.664546	0.047542	0.053667	0.107743	2.278880	0.075263	12.865940	5.625118	0.491909	0.645637	0.274842	0.981306	0.153104	1.859405	210.967978	3.895919	0.297638	0.124834	0.074591	0.052325	0.040243	0.032858	0.027969	0.024553	0.022075	0.020230	0.018839	0.017785	0.016997	0.016428	0.016048	0.015842	0.015806	0.015945	0.016282	0.016859	0.017750	0.019082	0.021076	0.024143	0.029087	0.037668	0.054395	0.094170	0.237839	3.337430	217.290186	1.828646	0.207117	0.815062	0.476856	1.184442	1.456209	5.902795	47.295352	0.409543	2.156932	0.148197	1.138310	1.489961	1.598935
0.7300	0.013564	0.013566	0.013572	0.013582	0.013598	0.013623	0.013661	0.013715	0.013796	0.013918	0.014108	0.014434	0.015086	0.016952	0.043753	2.440408	7495215.497021	0.010731	8.635496	0.066342	0.014861	18.627576	0.011605	0.033640	0.389859	14.421022	0.082801	0.076811	2.654206	1.275374	1.486871	0.029422	0.108795	4.907980	0.020859	4.276222	5.230939	2.243146	0.087438	49.007568	0.139209	0.968612	206.402548	0.014559	545942619.046450	212.822006	3.449529	0.299753	0.125798	0.075149	0.052747	0.040619	0.033220	0.028343	0.024947	0.022519	0.020721	0.019388	0.018409	0.017714	0.017262	0.017030	0.017013	0.017223	0.017695	0.018495	0.019741	0.021646	0.024606	0.029393	0.037709	0.053918	0.092457	0.231130	2.832420	169.784142	425501002.265178	0.020798	299.391910	1.266955	0.139551	128.034083	0.085743	1.842345	5.305560	33.707201	0.153968	4.761135	3.775939	1.611393	3.413513
0.7400	0.013687	0.013690	0.013701	0.013720	0.013750	0.013796	0.013865	0.013967	0.014123	0.014369	0.014792	0.015639	0.018067	0.047145	0.139491	849.650461	5.744322	0.013796	6.553697	1.128405	23.972027	492.746073	0.018114	1.321918	0.010162	105.314519	0.012845	0.010133	0.215312	10.673390	0.505308	621159.885564	158.885974	0.010682	0.354261	20.769688	0.013656	1.657669	0.562891	24626.493214	93.736506	52.794756	314.826251	0.238702	952.022524	48868.713667	48.158816	2.821744	0.298225	0.126969	0.076285	0.053750	0.041527	0.034073	0.029173	0.025773	0.023359	0.021614	0.020359	0.019486	0.018933	0.018668	0.018685	0.019007	0.019689	0.020840	0.022665	0.025556	0.030243	0.038385	0.054195	0.091495	0.223246	2.237553	43.452163	36831.393002	1065.390703	0.193596	231.783797	38.554940	212.478696	18206.798222	0.444177	4.935359	0.019443	217.816822	0.311696	0.017693	147.677138	616024.416626	1.112744
0.7500	0.013825	0.013830	0.013846	0.013875	0.013922	0.013996	0.014109	0.014284	0.014575	0.015066	0.016060	0.018903	0.047223	0.373572	0.014348	1.988512	0.021639	24.943871	0.015012	84.334820	2.886939	5.753440	0.043644	0.019028	0.597099	0.010852	51.865704	0.017517	0.030021	51.776943	0.124630	33573.910566	3.643083	0.532563	3.356224	0.013285	30.092309	0.192418	0.241142	54.566494	109.106774	521.009127	0.110399	965.461724	1.119927	97.249261	0.198939	24.185531	2.278849	0.290668	0.126879	0.077136	0.054755	0.042557	0.035116	0.030241	0.026897	0.024553	0.022898	0.021781	0.021097	0.020797	0.020877	0.021373	0.022383	0.024106	0.026885	0.031453	0.039398	0.054706	0.090399	0.212834	1.755968	18.713636	0.166211	72.552926	1.158702	680.098738	0.133908	1024.493383	76.590906	58.433088	0.269304	0.155614	22.283378	0.021567	81.561054	0.437423	3.130663	30989.235861	0.233680
0.7600	0.013972	0.013980	0.014003	0.014048	0.014091	0.014207	0.014427	0.014730	0.015264	0.016354	0.019437	0.046027	46557.723716	0.151812	0.013028	0.032132	0.077289	21.313164	0.011614	0.016103	0.237456	6.473448	0.036978	620.577464	1.330626	0.553247	36.386441	0.010106	0.033580	0.010368	0.644693	0.014793	1.381997	0.010586	1.704464	0.098017	0.270222	216.129203	0.030313	198.950063	5.823968	0.041145	0.026646	679.163324	2.395904	14.808209	0.097254	24.522132	2383108.896383	1.873986	0.281960	0.126998	0.078328	0.056159	0.044010	0.036595	0.031760	0.028495	0.026272	0.024782	0.023938	0.023600	0.023789	0.024572	0.026117	0.028767	0.033220	0.041002	0.055935	0.090169	0.203483	1.410680	1763477.162284	21.233834	0.078762	15.698474	1.683578	459.945017	0.040325	0.078707	4.055778	133.707754	0.107682	1569.077140	2.711053	0.960147	52.026406	0.017470	1.120543	0.020858	1.205433
0.7700	0.014142	0.014153	0.014189	0.014254	0.014366	0.014550	0.014860	0.015413	0.016551	0.019738	0.044224	6.705866	0.013257	475.183681	0.011211	0.265126	7.258576	1.275902	728.026345	1.690486	0.222738	0.039713	412.916017	0.025666	83.486177	0.316639	0.447517	30.951878	0.065225	3.038247	0.089491	255.318107	0.040067	1.809174	15.478298	0.246938	17.560285	0.023357	208.689141	0.101505	4.104924	39.461437	6128.980559	32.911221	494.660747	12.836780	0.162429	17110.236661	0.292615	321.560174	1.585937	0.275347	0.128231	0.080447	0.058377	0.046222	0.038823	0.034062	0.030938	0.028943	0.027808	0.027434	0.027818	0.029086	0.031552	0.035885	0.043563	0.058272	0.091494	0.197496	1.173795	235.480405	0.256869	11882.921526	0.158388	11.157629	621.659649	22.169922	11081.681828	26.631353	2.802015	0.169836	1203.627211	0.060355	155.835965	0.621115	10.788258	36.040876	0.096565	204.090216	0.153563
0.7800	0.014403	0.014419	0.014470	0.014570	0.014743	0.015046	0.015600	0.016752	0.019963	0.042504	140.572886	0.012004	0.107674	3.805701	63.270764	0.156924	0.011415	0.022380	3.356158	0.117382	0.012340	11.801203	0.061129	40.123653	0.064367	0.047836	3.840846	7.346828	135.350373	39.565826	0.037056	2.169964	0.185045	232.163345	0.728573	0.060471	1.032428	899.260862	0.666974	253.537596	0.015895	2.253125	64.851643	0.296415	0.088358	44.465028	1778.568430	117.736488	10.308068	0.028513	6516.553566	1.389889	0.274944	0.132259	0.084478	0.062153	0.049842	0.042428	0.037790	0.034945	0.033419	0.033023	0.033773	0.035924	0.040112	0.047791	0.062594	0.095652	0.197739	1.019305	4743.011849	0.030922	8.463359	79.311182	1171.357081	49.712208	0.109775	0.352875	45.933034	1.397780	0.029975	156.099336	0.490730	559.526910	0.653902	0.091931	5.031512	157.424870	125.849399	34.718568	0.063559
0.7900	0.014714	0.014738	0.014815	0.014970	0.015257	0.015796	0.016938	0.020128	0.041268	0.148725	0.012433	0.013010	0.172807	0.026171	0.024843	0.025579	0.010647	0.171860	1.977223	0.012383	1.480839	0.027928	0.041507	9.188256	0.529488	0.017366	0.066141	1.179640	11.689123	9.074398	13.362002	179.431523	0.194821	28.680869	1.047799	0.139219	7.867208	1.027057	0.022317	0.366421	1.659246	0.044436	37.974972	3.431584	0.016063	3.945813	17.731989	0.474174	21.753522	0.039937	0.022220	7.583856	1.324856	0.283678	0.140414	0.091346	0.068284	0.055665	0.048267	0.043954	0.041786	0.041411	0.042893	0.046782	0.054519	0.069795	0.103834	0.206435	0.971142	5.694910	0.025055	0.034715	18.177298	0.328884	17.683236	4.447856	0.020338	2.375641	22.669990	0.035718	6.249121	0.231200	0.090752	16.124028	4.880756	0.090967	0.668389	18.274879	9.969265	127.787037	19.030009
0.8000	0.014981	0.015017	0.015138	0.015397	0.015970	0.017088	0.020260	0.041055	0.017611	0.292678	7.550406	2.384957	13.549023	49103358178.674789	0.011208	0.021544	0.916734	0.208725	0.073155	0.992153	0.013901	0.012119	0.520912	0.009873	0.057044	0.009940	0.119664	0.064399	0.133137	0.012989	2.673668	0.059029	2.791013	0.013037	1.399202	0.011486	0.714945	0.011134	2.492141	0.063953	0.022752	2.096943	0.289738	3.426718	19.314344	1.874919	0.506196	1177897009619.998535	1719.419163	70.862758	383.232091	15.882201	0.201630	1.370513	0.307744	0.155599	0.103125	0.078566	0.065482	0.058361	0.055055	0.054838	0.057915	0.065645	0.081918	0.118675	0.228717	1.013819	0.151978	11.951439	284.023599	47.308528	1427.855182	746006922894.967407	0.494507	2.076474	16.423954	1.984676	0.620540	5.585278	0.037804	0.050811	2.138025	0.017701	0.405983	0.018107	0.863078	0.062406	1.750945	0.044474	3.456484
0.8100	0.015525	0.015586	0.015798	0.016275	0.017372	0.020613	0.043319	0.016155	2.028968	56.485347	0.019289	2459.791176	0.467526	4.314069	0.012011	0.024984	2.198106	0.066774	0.011970	0.010063	0.076340	0.025830	0.020884	0.017047	0.009784	0.014619	20.084541	2.031916	0.314527	4665.557127	0.078174	87354.760759	0.844277	29.883070	0.135200	0.085351	0.011006	0.011744	0.129433	0.064057	0.998225	0.012423	0.030639	0.717747	37.233807	0.306973	0.034078	1383.562218	10.601874	65841.091563	0.215725	2748.872927	89.641954	0.098698	1.646754	0.362851	0.185440	0.125104	0.097760	0.084299	0.078663	0.079060	0.086189	0.104215	0.147191	0.278063	1.241668	0.076384	64.803169	2017.460226	0.153383	42848.644248	6.669557	1229.122324	0.031591	0.198224	21.423565	0.700251	0.033121	0.018621	0.568165	0.069326	0.076749	0.028717	0.018064	0.059251	17.066372	16.756161	0.663720	51806.663087	0.091421
0.8200	0.016101	0.016215	0.016633	0.017737	0.021282	0.052449	0.190236	0.901209	120.725866	1056.252931	119308184.688900	0.041572	198.195721	0.011568	0.020373	0.397345	0.011273	0.108432	0.014162	113.324154	47468.690399	0.069934	0.011181	27.255619	1.087728	0.084220	0.035930	0.025781	0.009936	0.022656	0.010002	0.035616	0.010178	0.164909	0.380253	0.016522	12.824708	325.633242	0.011688	0.022076	605474.638856	1501.129105	0.023944	0.668430	0.020459	6.627682	0.206632	0.015374	4366.974760	0.656849	3299198114.940617	33954.580898	4613.842518	42.093058	10.216464	2.616469	0.492265	0.248970	0.171359	0.139305	0.127686	0.130532	0.150938	0.207557	0.392776	2.031775	7.718094	30.764741	3241.984524	23033.562566	2163756697.777923	0.415180	2707.414011	0.019804	0.136720	3.821465	0.025183	1.245250	0.045891	789.609556	313883.190562	0.138764	0.021110	164.597114	6.513452	0.087401	0.216419	0.108330	0.017478	0.034527	0.017817
0.8300	0.016754	0.017020	0.018160	0.022771	0.115508	0.015812	0.173615	51.633732	160.712394	0.013599	4.371289	5090.374916	4.136274	0.031404	0.151134	0.083366	0.011959	1392.383285	0.108731	10.215236	6.931226	0.053132	1.189918	0.061551	8112650.574582	2.162075	27.371035	0.009955	0.026342	0.010006	0.010569	0.010402	0.015307	0.010298	194.003144	22.118319	44671.572130	0.011211	9.490036	0.114765	72.252081	122.244145	1.101865	18417.636919	0.032022	1.045529	2.445206	0.400740	296.215279	112948.043272	161.276441	0.020398	5607.872387	2203.100281	8.474597	0.022624	9.672598	0.890894	0.423340	0.299401	0.264142	0.280695	0.373688	0.747054	7.811791	0.022634	6.319545	1580.270257	3869.972699	0.023093	112.620084	70082.338764	230.440477	0.250390	1.433687	0.581684	0.028356	9682.084299	0.686322	62.012551	37.205036	0.125490	5.048710	0.064942	6953321.108368	10.667975	99.598044	0.018158	0.028430	0.017759	0.017962
0.8400	0.017667	0.018956	0.031650	11.460335	4.707736	0.335121	2.656407	22.700075	0.020813	1.513435	0.087973	0.013511	0.043007	0.029792	3.678906	1.420093	0.010432	0.011502	342.112354	22551.444121	0.010875	0.015161	0.016564	0.013024	0.015378	225.504438	13.594869	0.132535	0.337005	0.010150	0.010375	0.011794	0.034316	0.016781	101.064101	2050.996703	0.011718	0.053148	0.011534	0.062019	0.012953	244195.844521	3901.194752	0.021497	0.017470	44.761563	55.021791	0.352992	0.609550	0.038335	1.664318	41.639530	0.247321	891.267050	110.556392	19.406016	460.484162	1701.007720	4.246041	1.425406	1.082317	1.339712	3.770437	1433.443151	372.225332	14.757502	79.029259	629.575576	0.180536	27.340685	1.040556	0.034775	0.374505	0.220194	30.306998	43.217401	0.023042	0.034809	1933.023659	118329.394261	0.019591	0.040154	0.023421	0.038871	0.020790	919.148666	46.292179	0.090731	0.192318	0.018648	0.018368
0.8500	0.018766	0.217419	0.062553	0.023946	167.772132	228.677716	0.017549	0.017147	0.052445	0.798012	0.107348	0.013654	0.013950	234.035435	37.561577	0.011808	0.122470	0.010217	4.030868	0.029120	0.485254	0.760547	0.009900	5.367810	1717.975250	0.815181	0.042600	1.863362	0.530947	0.040301	0.009920	0.212651	0.059285	0.198279	0.247565	6.327705	75.119451	1.563642	0.018137	6.792310	4.431291	0.048480	40.830718	0.017026	1.372158	0.030527	519.468473	4165.109139	0.052058	0.036985	2.014900	19.235548	0.786034	0.036734	0.050570	12893.422053	11623.767958	0.807276	11.479672	240.417928	536.720684	226.788084	10.103258	0.679305	8998.720529	9695.280563	0.042555	0.030790	0.486953	12.260949	1.247062	0.033718	0.041766	2482.396199	277.732264	0.028000	0.709434	0.022933	19.883448	0.065845	2.013934	3.036797	0.021760	4.321056	1074.845126	2.629794	0.110158	0.882225	0.268000	0.107881	0.018065
0.8600	0.020206	0.057238	0.226200	0.026162	0.021577	0.178121	0.201570	11.228114	13.035803	0.017718	1.693186	0.027989	7.283444	0.263570	0.111282	0.239934	47248.729965	0.056958	0.055681	0.080229	25.117126	0.016566	0.014701	0.319783	0.009679	0.010779	0.009372	2.615103	0.230469	14.556476	0.296134	4.936608	0.290133	17.661428	0.010546	0.016175	0.011458	2.267119	0.062193	0.077003	0.135578	0.578855	0.033786	0.120686	516100.085327	2.757527	1.279443	3.451352	112.688224	0.352681	29.607198	0.070138	356.543386	239.846118	5.991530	5.958693	0.129976	0.757429	63.675733	36.935526	8.986701	34.643426	56.634509	0.625371	0.099428	4.171795	4.090917	147.351622	233.315167	0.052086	17.191879	0.231144	62.718641	1.847368	0.672620	1.406054	251034.439261	0.279248	0.147345	0.278111	28.762606	0.047702	0.041910	0.910152	0.017699	0.018844	0.017888	6.848294	0.187769	6.654294	0.223963
0.8700	0.022286	0.157115	0.022014	0.023900	0.026080	0.141112	0.024073	1.705272	2.980195	8132.403576	605.539276	0.280562	0.015109	42274.629572	0.011805	1.239534	0.990052	0.297297	160525.459231	0.009764	0.025411	0.027201	25579666.400190	3.164742	0.258321	0.013830	0.031018	0.009723	0.020935	3.640728	2.052977	0.643129	0.089397	0.012726	0.141069	0.013764	1.595870	0.316988	1717480.191602	0.163746	0.012376	0.012959	1418087.578260	2.627547	9.998397	82.327810	0.023080	552454.927149	0.040722	4.398480	11267.596667	102733.698782	42.748151	51.986039	0.132240	3.756341	0.451891	0.205724	0.032852	145.354452	95.477858	136.633299	0.030420	0.165674	0.361870	2.531809	0.093212	34.959942	23.255971	53057.087221	6649.033170	2.508948	0.032296	289083.876224	0.024965	103.600871	4.735440	1.187335	624382.206228	0.019653	0.034261	0.084275	14040816.060970	1.514905	0.595434	0.019310	0.063922	0.018767	0.048284	1.249278	1.212196
0.8800	0.025375	0.032104	0.025034	0.027503	34947.489812	1.531439	0.100821	1.171585	0.841351	0.343766	0.527962	0.016421	0.050982	0.012090	0.011375	0.380581	0.068014	0.056740	0.017252	0.927821	0.009791	9.908954	0.014531	0.038336	0.083224	0.325926	0.015997	0.150327	2.745614	1220.712445	0.010901	6282.298375	0.873531	0.805770	0.019878	1.781680	0.039197	0.170955	0.034746	68.543290	0.012441	0.018037	0.031637	0.036198	0.202519	3.888178	0.017288	0.017591	0.456857	0.042345	9.136546	6.136754	9.794961	33.388585	2.748107	77.890259	1156808.362198	0.451915	0.054094	3.280321	50.564806	2.987299	0.048872	0.379071	789891.640538	57.723604	1.911285	22.150425	5.013751	3.667834	5.329122	0.033910	0.241378	0.022487	0.022269	1.870296	0.454607	0.147515	0.035476	0.808024	0.019572	26.367536	0.025125	0.070725	0.047831	0.620489	0.022113	0.284600	0.909242	1964.486408	0.017408
0.8900	0.030617	6.117961	641.870116	1.556755	0.188346	0.031952	24.518664	1.722980	0.044957	40.196670	0.354646	0.252721	0.054179	0.055347	0.011813	22998.656347	0.689155	2.566812	0.079604	0.010340	0.040557	2.841380	287.160167	0.091682	293.017667	0.014246	2.946033	6.545996	0.120687	29.330912	1.328446	6.939647	0.478821	1.604962	3.933778	0.016378	69.318192	0.076392	1722.729673	10.665544	0.232021	0.013248	0.016588	20.525212	5.374241	218409.914702	0.024003	0.531794	0.529968	1.379733	5.359636	240.303799	0.416757	44.905728	861.856719	0.176300	11.758405	64.371917	60822.924824	5861.737901	0.023450	5490.025367	48968.586968	46.066865	9.170159	0.122889	595.844266	29.241744	0.258014	84.027127	3.014201	0.484738	0.286974	0.282509	0.026800	99730.849093	2.597873	8.653557	0.065214	0.020742	0.106962	4.178953	603.324939	0.056805	77.402126	0.021524	1.627738	1.692426	0.142302	7.759802	0.587934
0.9000	0.042154	1.961067	0.489733	0.074003	0.057531	1544.918078	3.514645	334.875549	4.028159	2.552118	0.122688	86.746548	0.560131	0.211701	0.053061	0.010706	0.010193	4.232355	0.041570	1.031190	20.278503	426.608493	0.559076	6.379093	16.660226	0.011138	0.224840	4.675715	9265.495545	0.034906	0.032546	0.092309	38347.452521	19.903679	0.075412	0.020934	5.161457	2.063693	0.202409	131.239044	123.407740	0.315979	0.024907	26.764212	0.015687	0.030819	0.453228	2.071134	5.783997	271.967395	0.946393	44.296509	50.782282	1918.983646	113.803330	17269.959910	0.401301	4.317598	110.526500	507.784434	1.264460	447.352513	96.710954	3.561658	0.238913	8484.327860	77.568101	650.641793	28.249972	25.667085	0.462538	51.571224	2.856959	1.009029	0.231264	0.036771	0.021027	11.377932	0.027729	0.268117	44.150339	84.637278	0.111338	1.292373	3.298884	0.022598	0.066316	5.311841	9913.764716	0.034531	0.023527
0.9100	0.123004	0.117816	0.134509	0.158935	55.392353	1.022220	0.038771	0.168970	0.048720	0.437585	0.381017	0.019183	143666.568273	18.883291	0.376634	0.149338	0.010517	17.532151	1.675460	1.031158	0.592878	16.452346	0.580403	0.009564	2.267648	54.595149	0.163619	2.251447	0.032919	10.199930	0.009751	35.572226	0.075416	8.509320	0.597316	236.592920	6.269329	0.011440	2.899602	35.931914	0.340373	6.114437	1.504675	124.191944	0.017160	1.130623	3.236621	22.512352	182685.109227	0.026498	5.126501	2.671017	0.354780	2.123127	0.108850	18.874659	737.754439	9.261171	9.163662	1.685358	184.089309	1.429397	7.890577	7.508105	397.006659	12.024848	0.093712	1.298126	0.215906	1.216356	2.781433	0.030635	2341.824739	0.376760	1.440330	0.489461	0.021805	48.421764	0.337472	2.162496	0.065861	11.296953	0.908539	0.019223	1.822476	63.905250	0.157524	2.045216	0.030330	7.723844	0.018469
0.9200	363.580244	0.076514	32.675688	4.349735	974.523974	0.150916	0.243227	0.233521	0.042774	108426.810752	0.317227	1.301372	45030656.066261	0.202213	0.032933	350.631783	0.010337	1.193819	2.868371	0.014459	0.143396	0.655611	43211660.097566	0.089167	4.351974	0.954986	1.258609	0.820069	2.708315	1.250858	0.167274	0.462180	1.020422	0.350742	1.470044	3.804292	17.840284	0.263340	26452950.197888	0.483285	0.702633	0.036528	17.360973	7.895721	0.017285	2732.571708	0.181962	1.715780	472631489.312493	0.620928	0.270557	97335.980329	0.087931	4.100064	5.412042	0.418256	3893.851758	6.547213	1.785003	58.483266	3123.886555	54.427982	19.325937	0.806801	1593.417497	0.444972	3.689137	2.564801	0.079473	305.130478	0.083371	0.198991	225888933.146372	0.781804	0.093151	1126.684258	0.023477	2.982589	6.143235	0.026115	0.235070	0.034402	2045799.717094	0.085688	4.718289	0.975965	0.369621	0.136696	0.424928	0.222508	0.059346
0.9300	0.009948	13447.205535	0.016966	0.284721	389.770429	7864.278351	110.444452	45.438183	0.135506	0.051508	25.698465	0.021638	0.033393	0.014610	0.029544	23.907167	0.010999	0.022380	0.013087	0.180347	1047.192144	16.667341	0.008870	259.626386	0.601115	0.186847	29.222824	0.197801	0.009525	0.011567	542.296662	0.010267	0.010206	0.090401	21.988369	0.560779	2.365845	1065.746166	0.013386	16.047354	1229.027335	0.889137	0.022526	0.080759	0.022592	175.197943	0.046438	0.025566	0.150511	0.037111	1.955587	0.099963	0.193303	31.827000	120.171559	17678.500277	446.797185	1.454605	0.058043	7226.884450	8.170041	4120.888346	0.045973	0.876812	3.916816	2024.841876	21.028315	4.257942	0.179858	0.095551	13.637457	0.043310	0.087142	0.031576	0.111210	69.702137	0.026407	0.042860	0.022503	0.293825	7.294621	0.026219	0.019715	273.592407	0.603781	0.129286	3.804126	0.041510	0.018929	0.019439	114.024661
0.9400	13.827592	0.397735	4260.506671	59.505731	8.931099	0.611086	0.193876	0.232419	0.823439	5808.984868	0.088620	140905.443139	11.007598	0.110584	0.030059	5.068140	1.601196	0.296938	2720.043791	3.273876	0.029111	0.163339	0.008713	183.501069	0.053543	1.276458	3.650840	0.419599	6.862775	0.011165	0.447693	0.012249	3.535525	0.257502	11.216642	0.964541	0.150754	698.981726	0.012815	0.334617	0.103394	7.605462	14669.434080	1.625694	10.222453	35.046587	0.118182	0.730696	101.988689	47143.780562	0.239728	4528.082870	7.802350	0.467652	0.197432	0.906133	5.772002	36.776231	1971.857105	0.135842	13.531218	0.130519	435.461512	3.583161	1.351164	0.402152	0.152523	0.214570	4.132633	20593.813222	0.238167	351055.094364	46.052075	0.360591	0.225925	13.508370	3.763901	0.560195	4755.977529	0.921708	0.045989	0.070532	0.019953	166.225436	0.044948	0.064093	2.090924	0.038963	0.566298	0.018350	0.101315
0.9500	0.796631	3.813719	0.010877	2.276577	1.004741	0.109202	0.046508	80.568313	365.032841	0.378939	32677.232464	0.077766	0.728903	1.648083	0.014771	0.038920	1.348869	0.020010	3.885594	0.037010	467.605252	4.517455	0.023971	642.934067	0.029649	107.751308	0.402171	0.016091	0.385349	8.016688	0.667466	4.266678	0.245920	0.019196	1.064945	87.441378	0.067262	1045.099888	0.051516	18.460299	2040.605194	0.149231	24.177399	0.142067	8.569915	2.016855	0.031784	12.854599	2.174535	0.300094	381777.454851	2.582137	5782.929085	506.617037	0.055992	0.122466	11.905316	17.921007	0.810810	4.194904	7.674352	3.476265	0.692064	12.962711	8.422286	0.049354	0.047214	246.717167	3242.534757	1.109509	195307.651732	0.469881	5.337561	5.354291	0.041589	2.384802	3.361277	0.094150	8.704629	0.061115	554.573625	4.736312	0.026332	109.161707	0.027866	1.109753	0.187345	0.018773	0.034644	0.605551	0.119247
0.9600	2723.917980	73.995245	0.194733	2.469684	0.085006	73110.389137	0.097259	0.418571	609.815563	9206.485995	0.026239	387.205254	1.759154	0.639723	155.805182	0.240547	0.020585	7.634181	0.096401	90.034937	7.445040	1290.691799	0.033628	31099.864113	0.141017	1.791468	0.707522	0.036400	0.009241	780.034073	0.022066	457.950314	0.010327	0.052632	0.638597	4.363285	0.378658	102006.731940	0.067329	3356.901162	28.963749	397.017150	0.955977	58.386579	0.067121	6.495797	5441.396857	10.261676	64.782797	3646.156200	0.060570	28830.359607	9149.529755	2.700458	1.764205	57034.396939	0.155393	1.322328	0.508329	37.009387	1066.918005	7.992540	0.355845	0.263056	0.101158	996.798082	1.136283	1.392410	5035.513156	5459.431101	0.075014	1657.095309	87.731480	13.894022	7434.515137	6.427951	0.045793	25.937761	0.477460	108.950366	7.098858	514.277188	0.027164	20458.573559	0.079831	0.672226	0.030328	0.022374	0.018899	42.650958	0.021898
0.9700	1.377943	9.489742	0.061051	0.067208	319845.299838	0.022709	97.235550	1223.884080	13.624973	0.117688	50.773922	0.446734	202117.306791	1.444277	532.948185	0.575018	0.013664	0.233060	0.054269	10.819931	11.389881	35.849334	0.010243	0.495785	1454304.469571	2.460374	0.009032	0.907739	0.059735	0.085300	0.009661	0.067593	0.078167	2.046104	0.012016	6.185426	4115085.314056	1.107711	0.014179	126.457581	43.908074	44.936771	0.316928	9.359932	0.032709	11.714962	101067.110865	1947.243386	8562535.294816	3.750142	169.607794	0.335933	20.369068	1366.368107	2172.219698	0.049387	182585.550323	1.836747	0.069563	3.087027	0.395469	1.943406	0.070935	1.450768	19112.704823	0.051713	1350.369068	14.318477	0.851011	0.108814	34.974954	1.674264	6133579.043894	2054.004061	116277.902499	10.211428	0.035803	6.706828	0.150707	11.681692	10.595232	27.674755	0.020610	0.159296	676713.926860	0.893859	0.019418	0.249416	0.023562	0.019239	0.018709
0.9800	176.133732	53785.832839	1079.430600	0.078413	1.001314	0.051271	485.209989	10.864494	2.122083	181.046639	646.637263	116.748788	0.512567	298.516476	10.177042	0.039903	198.777333	0.010589	1.400019	11.352586	6.817974	462908.789895	1.926521	8.171664	0.039044	1.268265	0.010229	560.283338	0.826129	0.009636	0.009554	0.010763	0.699636	1146.513335	0.012905	1.623352	0.081131	16.613045	5.223361	1691007.290246	24.414520	44.697431	5.932142	0.023306	1090.928289	0.162692	5157.097944	9893.828758	4.197563	431.224336	6268.049059	1661.497204	3.092952	23.411565	10105.069463	0.851081	0.569341	0.068401	403.239459	16510.620697	44.049566	10696.783108	166.807384	0.075174	0.119477	0.589449	6185.506990	7.807843	0.361835	792.174853	2888.353278	99.434273	1.833077	6755.378430	4709.427784	0.088339	390.861998	0.032724	1.599018	11.059759	5.453045	384416.571229	0.825712	1.501575	0.028581	0.041706	0.019299	103.855341	0.024764	0.018365	0.018401
0.9900	10.090312	1533250.398532	7.903597	14.500747	0.073405	6.567266	1.040353	0.013496	0.012724	0.026092	25.317923	1786.267041	365.761593	49.822642	0.116645	0.254008	0.073978	0.011308	7.046888	6402.344908	18.530617	0.009182	0.363759	0.249476	80834.827881	20377.211224	2.773050	0.925026	0.400625	0.009517	0.009482	0.009807	0.641387	1.665051	4.998849	31020.621184	152143.404400	0.651006	1.012074	0.016492	62.342983	23505.450180	29.320349	0.031468	0.314346	31.297867	0.707359	315.250102	2598.373371	14090.545914	190.407441	0.181813	0.033449	0.024532	0.796786	4.075944	0.099721	9.693291	2.907088	463651.258342	3.220355	310613.313849	1.556746	4.492782	0.100919	0.483666	0.074139	0.038514	0.040327	0.110150	81.760114	5867.504625	1014.424767	114.475910	0.338682	26.069366	0.127271	0.040933	7.876546	5373.143861	12.921215	0.023788	0.184504	0.114870	11181.170343	1114.106323	0.398274	0.127251	0.046413	0.018099	0.018130


==> figures/Cu/drag_anis_CuT300P11NT.dat <==
### B(beta,theta) for CuT300P11NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.011031	0.011038	0.011060	0.011095	0.011142	0.011198	0.011262	0.011328	0.011396	0.011460	0.011519	0.011568	0.011607	0.011633	0.011645	0.011642	0.011624	0.011591	0.011547	0.011491	0.011427	0.011356	0.011282	0.011207	0.011134	0.011065	0.011003	0.010949	0.010905	0.010870	0.010847	0.010835	0.010833	0.010840	0.010856	0.010878	0.010904	0.010933	0.010962	0.010990	0.011013	0.011031	0.011042	0.011044	0.011038	0.011021	0.010995	0.010959	0.010915	0.010863	0.010805	0.010742	0.010676	0.010608	0.010539	0.010471	0.010405	0.010341	0.010281	0.010226	0.010174	0.010127	0.010084	0.010044	0.010007	0.009973	0.009940	0.009908	0.009876	0.009844	0.009810	0.009775	0.009738	0.009699	0.009659	0.009616	0.009573	0.009529	0.009484	0.009440	0.009397	0.009355	0.009316	0.009279	0.009246	0.009218	0.009193	0.009174	0.009160	0.009152	0.009149
0.0200	0.010880	0.010887	0.010909	0.010943	0.010989	0.011043	0.011105	0.011171	0.011237	0.011300	0.011358	0.011407	0.011445	0.011471	0.011482	0.011479	0.011462	0.011431	0.011387	0.011332	0.011269	0.011200	0.011128	0.011054	0.010982	0.010915	0.010854	0.010802	0.010758	0.010725	0.010702	0.010690	0.010687	0.010695	0.010710	0.010731	0.010757	0.010785	0.010814	0.010841	0.010864	0.010881	0.010892	0.010894	0.010887	0.010871	0.010845	0.010810	0.010767	0.010716	0.010659	0.010597	0.010532	0.010465	0.010397	0.010330	0.010266	0.010204	0.010145	0.010090	0.010040	0.009994	0.009951	0.009912	0.009876	0.009842	0.009810	0.009779	0.009747	0.009715	0.009683	0.009648	0.009612	0.009574	0.009535	0.009493	0.009451	0.009408	0.009364	0.009321	0.009279	0.009238	0.009200	0.009164	0.009132	0.009104	0.009081	0.009062	0.009047	0.009039	0.009036
0.0300	0.010732	0.010739	0.010760	0.010794	0.010839	0.010892	0.010953	0.011017	0.011081	0.011143	0.011199	0.011247	0.011284	0.011309	0.011321	0.011318	0.011301	0.011270	0.011228	0.011174	0.011113	0.011045	0.010974	0.010902	0.010832	0.010766	0.010706	0.010654	0.010611	0.010578	0.010556	0.010544	0.010542	0.010548	0.010563	0.010584	0.010609	0.010637	0.010665	0.010691	0.010713	0.010730	0.010740	0.010743	0.010736	0.010720	0.010695	0.010661	0.010618	0.010569	0.010513	0.010453	0.010389	0.010324	0.010258	0.010193	0.010129	0.010068	0.010011	0.009958	0.009908	0.009863	0.009821	0.009783	0.009748	0.009715	0.009683	0.009652	0.009621	0.009590	0.009558	0.009525	0.009489	0.009452	0.009414	0.009373	0.009332	0.009290	0.009247	0.009205	0.009164	0.009124	0.009087	0.009052	0.009021	0.008994	0.008971	0.008952	0.008939	0.008931	0.008928
0.0400	0.010591	0.010598	0.010619	0.010651	0.010695	0.010747	0.010806	0.010868	0.010930	0.010990	0.011045	0.011091	0.011127	0.011151	0.011162	0.011159	0.011143	0.011113	0.011071	0.011019	0.010959	0.010893	0.010823	0.010753	0.010684	0.010620	0.010561	0.010510	0.010468	0.010436	0.010414	0.010402	0.010399	0.010406	0.010420	0.010440	0.010464	0.010491	0.010518	0.010543	0.010565	0.010582	0.010591	0.010593	0.010586	0.010571	0.010546	0.010513	0.010471	0.010423	0.010368	0.010310	0.010247	0.010185	0.010120	0.010057	0.009995	0.009935	0.009879	0.009827	0.009779	0.009734	0.009694	0.009656	0.009622	0.009588	0.009558	0.009527	0.009497	0.009467	0.009436	0.009403	0.009368	0.009332	0.009295	0.009255	0.009215	0.009174	0.009133	0.009092	0.009052	0.009013	0.008977	0.008943	0.008913	0.008886	0.008864	0.008846	0.008833	0.008825	0.008822
0.0500	0.010454	0.010461	0.010480	0.010512	0.010554	0.010605	0.010661	0.010721	0.010781	0.010839	0.010891	0.010936	0.010971	0.010994	0.011004	0.011001	0.010984	0.010955	0.010914	0.010863	0.010804	0.010740	0.010672	0.010604	0.010537	0.010474	0.010416	0.010366	0.010325	0.010294	0.010272	0.010260	0.010258	0.010264	0.010277	0.010297	0.010320	0.010346	0.010372	0.010396	0.010417	0.010433	0.010442	0.010444	0.010437	0.010422	0.010397	0.010365	0.010324	0.010277	0.010224	0.010167	0.010107	0.010044	0.009982	0.009920	0.009859	0.009801	0.009747	0.009696	0.009649	0.009606	0.009566	0.009530	0.009496	0.009465	0.009434	0.009405	0.009376	0.009346	0.009315	0.009283	0.009250	0.009215	0.009178	0.009140	0.009101	0.009061	0.009021	0.008981	0.008942	0.008904	0.008869	0.008836	0.008807	0.008781	0.008759	0.008742	0.008730	0.008722	0.008719
0.0600	0.010326	0.010332	0.010351	0.010381	0.010422	0.010470	0.010524	0.010582	0.010640	0.010695	0.010745	0.010788	0.010821	0.010843	0.010852	0.010849	0.010832	0.010803	0.010763	0.010714	0.010656	0.010593	0.010527	0.010460	0.010395	0.010333	0.010278	0.010229	0.010189	0.010158	0.010136	0.010124	0.010122	0.010128	0.010140	0.010159	0.010182	0.010206	0.010231	0.010255	0.010275	0.010290	0.010298	0.010300	0.010293	0.010277	0.010254	0.010222	0.010182	0.010136	0.010085	0.010029	0.009970	0.009910	0.009849	0.009788	0.009730	0.009673	0.009620	0.009570	0.009524	0.009480	0.009442	0.009406	0.009373	0.009342	0.009313	0.009286	0.009258	0.009229	0.009199	0.009168	0.009135	0.009101	0.009065	0.009028	0.008990	0.008951	0.008912	0.008873	0.008836	0.008799	0.008765	0.008731	0.008703	0.008678	0.008657	0.008640	0.008628	0.008620	0.008618
0.0700	0.010200	0.010206	0.010224	0.010253	0.010292	0.010338	0.010390	0.010445	0.010500	0.010552	0.010600	0.010641	0.010672	0.010692	0.010700	0.010696	0.010680	0.010651	0.010612	0.010563	0.010507	0.010446	0.010381	0.010316	0.010252	0.010192	0.010138	0.010090	0.010051	0.010021	0.010000	0.009988	0.009985	0.009990	0.010003	0.010020	0.010042	0.010065	0.010089	0.010111	0.010130	0.010145	0.010153	0.010153	0.010146	0.010131	0.010108	0.010077	0.010038	0.009993	0.009943	0.009889	0.009832	0.009773	0.009714	0.009656	0.009599	0.009544	0.009493	0.009445	0.009400	0.009359	0.009322	0.009287	0.009255	0.009225	0.009197	0.009169	0.009141	0.009112	0.009083	0.009053	0.009021	0.008988	0.008953	0.008917	0.008880	0.008843	0.008805	0.008767	0.008731	0.008696	0.008662	0.008632	0.008604	0.008580	0.008560	0.008543	0.008532	0.008524	0.008522
0.0800	0.010084	0.010090	0.010107	0.010135	0.010171	0.010215	0.010265	0.010316	0.010369	0.010419	0.010464	0.010502	0.010531	0.010549	0.010556	0.010552	0.010535	0.010506	0.010468	0.010420	0.010365	0.010306	0.010243	0.010180	0.010118	0.010059	0.010006	0.009960	0.009922	0.009892	0.009871	0.009859	0.009856	0.009860	0.009872	0.009889	0.009909	0.009931	0.009954	0.009975	0.009993	0.010006	0.010014	0.010014	0.010007	0.009992	0.009969	0.009938	0.009901	0.009857	0.009809	0.009756	0.009701	0.009644	0.009587	0.009530	0.009475	0.009422	0.009372	0.009326	0.009283	0.009243	0.009206	0.009173	0.009142	0.009112	0.009085	0.009057	0.009030	0.009003	0.008974	0.008945	0.008914	0.008881	0.008848	0.008813	0.008777	0.008740	0.008704	0.008668	0.008632	0.008598	0.008566	0.008537	0.008510	0.008487	0.008467	0.008451	0.008440	0.008433	0.008431
0.0900	0.009971	0.009976	0.009992	0.010018	0.010053	0.010094	0.010141	0.010190	0.010239	0.010285	0.010327	0.010363	0.010389	0.010406	0.010412	0.010406	0.010389	0.010361	0.010323	0.010276	0.010223	0.010165	0.010104	0.010042	0.009982	0.009925	0.009874	0.009829	0.009792	0.009763	0.009743	0.009731	0.009728	0.009732	0.009743	0.009758	0.009778	0.009799	0.009820	0.009840	0.009857	0.009869	0.009875	0.009875	0.009868	0.009853	0.009830	0.009800	0.009764	0.009722	0.009675	0.009624	0.009570	0.009515	0.009460	0.009405	0.009352	0.009301	0.009252	0.009207	0.009166	0.009127	0.009092	0.009059	0.009029	0.009001	0.008973	0.008947	0.008920	0.008894	0.008866	0.008837	0.008807	0.008776	0.008743	0.008709	0.008675	0.008639	0.008604	0.008569	0.008535	0.008502	0.008471	0.008443	0.008417	0.008394	0.008375	0.008360	0.008349	0.008343	0.008341
0.1000	0.009862	0.009867	0.009882	0.009906	0.009939	0.009977	0.010021	0.010066	0.010112	0.010155	0.010194	0.010227	0.010251	0.010265	0.010270	0.010263	0.010245	0.010217	0.010180	0.010134	0.010082	0.010026	0.009966	0.009907	0.009849	0.009794	0.009744	0.009700	0.009664	0.009636	0.009616	0.009604	0.009601	0.009604	0.009614	0.009629	0.009647	0.009666	0.009686	0.009705	0.009720	0.009731	0.009737	0.009736	0.009728	0.009714	0.009691	0.009662	0.009627	0.009586	0.009541	0.009491	0.009440	0.009387	0.009333	0.009281	0.009230	0.009180	0.009134	0.009091	0.009050	0.009013	0.008979	0.008947	0.008917	0.008890	0.008863	0.008838	0.008812	0.008786	0.008759	0.008731	0.008702	0.008672	0.008640	0.008607	0.008574	0.008540	0.008506	0.008472	0.008439	0.008407	0.008378	0.008350	0.008325	0.008304	0.008286	0.008271	0.008261	0.008254	0.008252
0.1100	0.009757	0.009762	0.009776	0.009798	0.009828	0.009864	0.009905	0.009947	0.009989	0.010029	0.010064	0.010094	0.010115	0.010128	0.010130	0.010122	0.010104	0.010076	0.010039	0.009995	0.009944	0.009889	0.009832	0.009774	0.009718	0.009664	0.009616	0.009573	0.009538	0.009511	0.009491	0.009480	0.009476	0.009479	0.009487	0.009501	0.009518	0.009536	0.009555	0.009572	0.009586	0.009596	0.009601	0.009599	0.009591	0.009577	0.009555	0.009527	0.009492	0.009453	0.009409	0.009361	0.009312	0.009261	0.009209	0.009159	0.009109	0.009062	0.009016	0.008974	0.008935	0.008899	0.008867	0.008836	0.008808	0.008781	0.008755	0.008730	0.008705	0.008680	0.008654	0.008627	0.008599	0.008570	0.008539	0.008507	0.008475	0.008442	0.008409	0.008377	0.008345	0.008315	0.008287	0.008260	0.008237	0.008216	0.008198	0.008185	0.008175	0.008168	0.008166
0.1200	0.009659	0.009663	0.009676	0.009697	0.009724	0.009757	0.009794	0.009833	0.009871	0.009907	0.009939	0.009965	0.009984	0.009994	0.009995	0.009986	0.009967	0.009939	0.009903	0.009859	0.009809	0.009756	0.009701	0.009645	0.009590	0.009539	0.009492	0.009451	0.009417	0.009390	0.009371	0.009360	0.009356	0.009358	0.009366	0.009379	0.009394	0.009411	0.009428	0.009444	0.009457	0.009466	0.009469	0.009467	0.009459	0.009444	0.009423	0.009395	0.009362	0.009323	0.009281	0.009235	0.009188	0.009139	0.009089	0.009041	0.008994	0.008948	0.008905	0.008865	0.008827	0.008793	0.008761	0.008732	0.008704	0.008678	0.008653	0.008629	0.008605	0.008580	0.008555	0.008529	0.008502	0.008473	0.008444	0.008413	0.008382	0.008351	0.008319	0.008288	0.008258	0.008229	0.008201	0.008176	0.008154	0.008134	0.008117	0.008104	0.008094	0.008089	0.008087
0.1300	0.009566	0.009570	0.009581	0.009600	0.009625	0.009655	0.009688	0.009723	0.009758	0.009790	0.009818	0.009841	0.009857	0.009864	0.009863	0.009853	0.009833	0.009805	0.009769	0.009726	0.009678	0.009626	0.009573	0.009519	0.009466	0.009416	0.009371	0.009331	0.009299	0.009273	0.009254	0.009243	0.009238	0.009240	0.009247	0.009258	0.009273	0.009288	0.009304	0.009318	0.009329	0.009337	0.009340	0.009337	0.009328	0.009313	0.009292	0.009266	0.009233	0.009195	0.009154	0.009111	0.009065	0.009018	0.008971	0.008924	0.008879	0.008836	0.008795	0.008756	0.008721	0.008688	0.008657	0.008629	0.008602	0.008577	0.008553	0.008530	0.008506	0.008482	0.008458	0.008433	0.008406	0.008379	0.008351	0.008321	0.008291	0.008261	0.008231	0.008201	0.008172	0.008144	0.008118	0.008094	0.008073	0.008054	0.008038	0.008026	0.008016	0.008011	0.008009
0.1400	0.009475	0.009479	0.009489	0.009506	0.009529	0.009555	0.009585	0.009616	0.009646	0.009675	0.009699	0.009718	0.009731	0.009736	0.009733	0.009721	0.009701	0.009672	0.009636	0.009594	0.009548	0.009497	0.009445	0.009393	0.009343	0.009295	0.009252	0.009214	0.009182	0.009157	0.009139	0.009127	0.009123	0.009124	0.009130	0.009140	0.009152	0.009166	0.009180	0.009193	0.009203	0.009209	0.009211	0.009208	0.009198	0.009183	0.009162	0.009136	0.009105	0.009069	0.009030	0.008988	0.008945	0.008900	0.008855	0.008810	0.008767	0.008726	0.008687	0.008650	0.008616	0.008584	0.008555	0.008527	0.008502	0.008478	0.008454	0.008432	0.008409	0.008386	0.008362	0.008338	0.008312	0.008286	0.008259	0.008230	0.008202	0.008173	0.008144	0.008115	0.008088	0.008061	0.008036	0.008014	0.007993	0.007975	0.007960	0.007948	0.007940	0.007935	0.007933
0.1500	0.009387	0.009390	0.009399	0.009414	0.009434	0.009458	0.009483	0.009510	0.009537	0.009561	0.009581	0.009597	0.009606	0.009608	0.009603	0.009589	0.009568	0.009540	0.009504	0.009463	0.009418	0.009369	0.009319	0.009269	0.009220	0.009174	0.009132	0.009096	0.009065	0.009041	0.009023	0.009012	0.009007	0.009008	0.009013	0.009021	0.009033	0.009045	0.009057	0.009068	0.009077	0.009082	0.009083	0.009079	0.009069	0.009054	0.009034	0.009009	0.008979	0.008945	0.008907	0.008867	0.008826	0.008783	0.008740	0.008698	0.008657	0.008618	0.008581	0.008546	0.008513	0.008483	0.008455	0.008428	0.008404	0.008381	0.008358	0.008336	0.008314	0.008292	0.008270	0.008245	0.008221	0.008196	0.008169	0.008142	0.008115	0.008087	0.008060	0.008033	0.008007	0.007982	0.007958	0.007936	0.007917	0.007900	0.007886	0.007875	0.007867	0.007862	0.007860
0.1600	0.009302	0.009305	0.009313	0.009326	0.009343	0.009363	0.009385	0.009408	0.009430	0.009450	0.009466	0.009478	0.009484	0.009483	0.009476	0.009461	0.009439	0.009410	0.009375	0.009334	0.009290	0.009243	0.009195	0.009147	0.009100	0.009056	0.009016	0.008981	0.008952	0.008928	0.008911	0.008900	0.008895	0.008895	0.008898	0.008906	0.008915	0.008926	0.008937	0.008946	0.008953	0.008957	0.008957	0.008952	0.008942	0.008927	0.008905	0.008881	0.008852	0.008819	0.008784	0.008746	0.008706	0.008666	0.008625	0.008585	0.008546	0.008509	0.008474	0.008440	0.008409	0.008381	0.008354	0.008329	0.008306	0.008282	0.008261	0.008240	0.008219	0.008197	0.008175	0.008153	0.008129	0.008105	0.008080	0.008054	0.008028	0.008001	0.007975	0.007949	0.007925	0.007901	0.007879	0.007858	0.007840	0.007824	0.007811	0.007801	0.007793	0.007788	0.007787
0.1700	0.009224	0.009226	0.009233	0.009244	0.009258	0.009275	0.009293	0.009311	0.009329	0.009344	0.009357	0.009364	0.009367	0.009363	0.009353	0.009337	0.009313	0.009284	0.009249	0.009210	0.009166	0.009121	0.009066	0.009019	0.008975	0.008933	0.008895	0.008861	0.008833	0.008810	0.008793	0.008783	0.008777	0.008776	0.008779	0.008785	0.008794	0.008803	0.008812	0.008819	0.008825	0.008827	0.008826	0.008820	0.008810	0.008795	0.008776	0.008752	0.008724	0.008693	0.008659	0.008623	0.008585	0.008547	0.008508	0.008470	0.008434	0.008398	0.008365	0.008333	0.008304	0.008276	0.008251	0.008227	0.008204	0.008183	0.008162	0.008142	0.008121	0.008101	0.008079	0.008058	0.008035	0.008012	0.007988	0.007962	0.007938	0.007913	0.007888	0.007864	0.007840	0.007818	0.007797	0.007778	0.007761	0.007746	0.007733	0.007724	0.007717	0.007712	0.007711
0.1800	0.009147	0.009149	0.009154	0.009163	0.009174	0.009187	0.009202	0.009216	0.009229	0.009240	0.009248	0.009252	0.009251	0.009244	0.009232	0.009213	0.009189	0.009159	0.009124	0.009085	0.009043	0.009000	0.008955	0.008910	0.008868	0.008828	0.008791	0.008759	0.008732	0.008710	0.008694	0.008683	0.008677	0.008675	0.008677	0.008682	0.008689	0.008696	0.008703	0.008709	0.008713	0.008714	0.008711	0.008705	0.008694	0.008679	0.008660	0.008636	0.008610	0.008580	0.008547	0.008513	0.008477	0.008441	0.008405	0.008369	0.008334	0.008301	0.008269	0.008239	0.008211	0.008185	0.008161	0.008138	0.008117	0.008096	0.008076	0.008056	0.008037	0.008017	0.007997	0.007976	0.007954	0.007932	0.007909	0.007886	0.007863	0.007839	0.007816	0.007793	0.007771	0.007750	0.007730	0.007713	0.007697	0.007683	0.007671	0.007662	0.007656	0.007652	0.007650
0.1900	0.009077	0.009078	0.009082	0.009089	0.009097	0.009107	0.009117	0.009127	0.009136	0.009142	0.009146	0.009145	0.009141	0.009131	0.009116	0.009096	0.009070	0.009040	0.009005	0.008967	0.008926	0.008884	0.008841	0.008798	0.008758	0.008719	0.008685	0.008654	0.008628	0.008607	0.008592	0.008581	0.008575	0.008572	0.008573	0.008577	0.008582	0.008588	0.008593	0.008597	0.008600	0.008599	0.008596	0.008588	0.008577	0.008562	0.008542	0.008517	0.008491	0.008463	0.008432	0.008400	0.008366	0.008332	0.008298	0.008265	0.008232	0.008201	0.008171	0.008143	0.008117	0.008093	0.008070	0.008048	0.008028	0.008008	0.007989	0.007970	0.007952	0.007933	0.007913	0.007893	0.007873	0.007852	0.007830	0.007808	0.007786	0.007764	0.007742	0.007721	0.007700	0.007681	0.007663	0.007646	0.007631	0.007619	0.007608	0.007600	0.007594	0.007590	0.007589
0.2000	0.009004	0.009005	0.009007	0.009012	0.009017	0.009023	0.009030	0.009035	0.009039	0.009041	0.009040	0.009036	0.009027	0.009014	0.008997	0.008975	0.008948	0.008917	0.008883	0.008845	0.008806	0.008765	0.008723	0.008683	0.008644	0.008608	0.008575	0.008546	0.008521	0.008501	0.008485	0.008475	0.008468	0.008465	0.008465	0.008467	0.008471	0.008470	0.008473	0.008476	0.008476	0.008474	0.008469	0.008461	0.008449	0.008434	0.008416	0.008394	0.008369	0.008342	0.008313	0.008282	0.008251	0.008219	0.008187	0.008156	0.008126	0.008096	0.008068	0.008042	0.008017	0.007993	0.007972	0.007951	0.007932	0.007913	0.007895	0.007877	0.007859	0.007841	0.007822	0.007803	0.007784	0.007764	0.007743	0.007723	0.007702	0.007681	0.007661	0.007641	0.007622	0.007604	0.007587	0.007572	0.007558	0.007547	0.007537	0.007529	0.007524	0.007521	0.007519
0.2100	0.008937	0.008937	0.008939	0.008941	0.008944	0.008946	0.008948	0.008949	0.008949	0.008946	0.008941	0.008932	0.008920	0.008904	0.008884	0.008860	0.008832	0.008800	0.008766	0.008729	0.008690	0.008651	0.008605	0.008567	0.008530	0.008496	0.008465	0.008437	0.008414	0.008395	0.008380	0.008369	0.008363	0.008359	0.008358	0.008359	0.008361	0.008363	0.008365	0.008366	0.008365	0.008362	0.008356	0.008347	0.008335	0.008320	0.008302	0.008281	0.008257	0.008231	0.008204	0.008176	0.008146	0.008117	0.008087	0.008058	0.008030	0.008003	0.007977	0.007952	0.007929	0.007907	0.007887	0.007868	0.007849	0.007832	0.007814	0.007797	0.007780	0.007763	0.007746	0.007728	0.007710	0.007691	0.007672	0.007652	0.007633	0.007614	0.007595	0.007577	0.007559	0.007543	0.007527	0.007513	0.007500	0.007490	0.007481	0.007474	0.007469	0.007466	0.007465
0.2200	0.008871	0.008871	0.008871	0.008871	0.008871	0.008870	0.008868	0.008865	0.008859	0.008852	0.008842	0.008829	0.008813	0.008794	0.008771	0.008745	0.008716	0.008683	0.008648	0.008612	0.008574	0.008536	0.008499	0.008462	0.008427	0.008395	0.008365	0.008339	0.008317	0.008299	0.008285	0.008275	0.008267	0.008263	0.008261	0.008261	0.008261	0.008262	0.008262	0.008261	0.008259	0.008254	0.008247	0.008237	0.008225	0.008209	0.008191	0.008171	0.008148	0.008124	0.008098	0.008072	0.008044	0.008017	0.007989	0.007962	0.007936	0.007911	0.007887	0.007864	0.007842	0.007822	0.007803	0.007784	0.007767	0.007750	0.007734	0.007717	0.007701	0.007685	0.007668	0.007651	0.007634	0.007616	0.007598	0.007580	0.007562	0.007544	0.007527	0.007510	0.007494	0.007479	0.007465	0.007453	0.007442	0.007432	0.007424	0.007418	0.007414	0.007411	0.007410
0.2300	0.008812	0.008812	0.008811	0.008809	0.008805	0.008801	0.008795	0.008787	0.008777	0.008765	0.008751	0.008734	0.008714	0.008691	0.008665	0.008637	0.008606	0.008574	0.008539	0.008503	0.008466	0.008430	0.008394	0.008359	0.008326	0.008295	0.008267	0.008243	0.008222	0.008205	0.008191	0.008181	0.008173	0.008168	0.008165	0.008164	0.008163	0.008162	0.008160	0.008158	0.008153	0.008147	0.008139	0.008128	0.008115	0.008099	0.008081	0.008062	0.008040	0.008017	0.007993	0.007968	0.007943	0.007917	0.007892	0.007867	0.007843	0.007819	0.007797	0.007776	0.007755	0.007736	0.007718	0.007701	0.007685	0.007669	0.007653	0.007638	0.007622	0.007607	0.007591	0.007575	0.007559	0.007542	0.007526	0.007509	0.007492	0.007476	0.007460	0.007445	0.007430	0.007417	0.007405	0.007394	0.007384	0.007375	0.007369	0.007363	0.007359	0.007357	0.007356
0.2400	0.008746	0.008745	0.008742	0.008738	0.008732	0.008723	0.008713	0.008701	0.008687	0.008670	0.008651	0.008630	0.008606	0.008580	0.008552	0.008521	0.008489	0.008456	0.008421	0.008386	0.008350	0.008315	0.008280	0.008247	0.008216	0.008187	0.008161	0.008139	0.008119	0.008103	0.008090	0.008079	0.008072	0.008066	0.008062	0.008059	0.008057	0.008054	0.008051	0.008047	0.008041	0.008033	0.008024	0.008013	0.007999	0.007984	0.007966	0.007947	0.007926	0.007905	0.007882	0.007859	0.007836	0.007812	0.007789	0.007766	0.007744	0.007722	0.007702	0.007682	0.007663	0.007646	0.007629	0.007613	0.007597	0.007582	0.007567	0.007553	0.007538	0.007524	0.007509	0.007494	0.007479	0.007463	0.007448	0.007433	0.007417	0.007403	0.007388	0.007375	0.007362	0.007350	0.007339	0.007329	0.007321	0.007314	0.007308	0.007303	0.007300	0.007298	0.007297
0.2500	0.008694	0.008693	0.008689	0.008682	0.008673	0.008662	0.008647	0.008631	0.008612	0.008591	0.008567	0.008541	0.008514	0.008485	0.008454	0.008421	0.008388	0.008353	0.008318	0.008283	0.008249	0.008215	0.008182	0.008151	0.008122	0.008095	0.008070	0.008048	0.008030	0.008015	0.008002	0.007992	0.007984	0.007978	0.007973	0.007969	0.007965	0.007961	0.007956	0.007950	0.007943	0.007934	0.007924	0.007911	0.007897	0.007882	0.007865	0.007847	0.007827	0.007807	0.007786	0.007765	0.007743	0.007722	0.007700	0.007680	0.007659	0.007640	0.007621	0.007603	0.007586	0.007570	0.007554	0.007538	0.007524	0.007510	0.007496	0.007482	0.007469	0.007455	0.007441	0.007428	0.007414	0.007400	0.007386	0.007372	0.007358	0.007345	0.007332	0.007320	0.007309	0.007299	0.007290	0.007281	0.007274	0.007268	0.007264	0.007260	0.007257	0.007256	0.007255
0.2600	0.008639	0.008637	0.008632	0.008623	0.008611	0.008596	0.008578	0.008557	0.008533	0.008506	0.008479	0.008449	0.008417	0.008385	0.008351	0.008316	0.008281	0.008246	0.008211	0.008176	0.008143	0.008110	0.008079	0.008049	0.008022	0.007997	0.007975	0.007954	0.007937	0.007923	0.007911	0.007901	0.007893	0.007887	0.007881	0.007876	0.007870	0.007864	0.007856	0.007849	0.007840	0.007830	0.007818	0.007805	0.007791	0.007775	0.007758	0.007741	0.007722	0.007703	0.007684	0.007665	0.007645	0.007625	0.007606	0.007587	0.007569	0.007551	0.007534	0.007518	0.007502	0.007487	0.007473	0.007459	0.007445	0.007431	0.007418	0.007405	0.007393	0.007380	0.007367	0.007355	0.007342	0.007329	0.007317	0.007304	0.007292	0.007280	0.007269	0.007259	0.007250	0.007241	0.007233	0.007227	0.007221	0.007216	0.007212	0.007210	0.007208	0.007206	0.007206
0.2700	0.008577	0.008575	0.008569	0.008558	0.008543	0.008525	0.008503	0.008478	0.008450	0.008419	0.008387	0.008353	0.008318	0.008282	0.008245	0.008208	0.008172	0.008136	0.008101	0.008066	0.008033	0.008002	0.007972	0.007944	0.007917	0.007894	0.007874	0.007855	0.007840	0.007826	0.007815	0.007805	0.007797	0.007790	0.007784	0.007777	0.007771	0.007763	0.007755	0.007746	0.007736	0.007724	0.007712	0.007698	0.007683	0.007668	0.007651	0.007634	0.007615	0.007597	0.007579	0.007561	0.007544	0.007526	0.007509	0.007492	0.007475	0.007459	0.007444	0.007429	0.007414	0.007401	0.007387	0.007374	0.007362	0.007350	0.007338	0.007326	0.007314	0.007302	0.007291	0.007279	0.007267	0.007256	0.007245	0.007234	0.007223	0.007213	0.007204	0.007195	0.007187	0.007180	0.007174	0.007169	0.007165	0.007161	0.007159	0.007156	0.007155	0.007154	0.007154
0.2800	0.008534	0.008532	0.008524	0.008511	0.008494	0.008472	0.008446	0.008416	0.008384	0.008349	0.008312	0.008274	0.008235	0.008195	0.008156	0.008117	0.008079	0.008042	0.008006	0.007972	0.007940	0.007910	0.007881	0.007855	0.007831	0.007810	0.007791	0.007774	0.007760	0.007747	0.007737	0.007727	0.007719	0.007712	0.007704	0.007697	0.007689	0.007680	0.007670	0.007659	0.007648	0.007635	0.007621	0.007606	0.007591	0.007575	0.007558	0.007542	0.007525	0.007509	0.007492	0.007476	0.007460	0.007444	0.007428	0.007413	0.007398	0.007384	0.007370	0.007357	0.007344	0.007331	0.007319	0.007305	0.007294	0.007282	0.007271	0.007260	0.007249	0.007239	0.007228	0.007217	0.007207	0.007197	0.007187	0.007178	0.007169	0.007160	0.007153	0.007146	0.007140	0.007134	0.007130	0.007126	0.007123	0.007121	0.007120	0.007118	0.007118	0.007117	0.007117
0.2900	0.008486	0.008483	0.008474	0.008459	0.008439	0.008413	0.008383	0.008350	0.008313	0.008274	0.008233	0.008190	0.008148	0.008105	0.008063	0.008022	0.007982	0.007944	0.007908	0.007874	0.007842	0.007813	0.007786	0.007761	0.007739	0.007719	0.007702	0.007687	0.007674	0.007662	0.007652	0.007643	0.007635	0.007627	0.007619	0.007611	0.007601	0.007591	0.007580	0.007568	0.007555	0.007540	0.007526	0.007510	0.007495	0.007479	0.007463	0.007447	0.007431	0.007416	0.007401	0.007386	0.007371	0.007357	0.007344	0.007330	0.007317	0.007304	0.007292	0.007280	0.007268	0.007256	0.007245	0.007234	0.007224	0.007213	0.007201	0.007191	0.007181	0.007172	0.007162	0.007153	0.007144	0.007135	0.007126	0.007119	0.007110	0.007103	0.007097	0.007092	0.007088	0.007084	0.007081	0.007079	0.007078	0.007077	0.007077	0.007077	0.007076	0.007076	0.007076
0.3000	0.008434	0.008431	0.008420	0.008404	0.008381	0.008352	0.008319	0.008281	0.008240	0.008197	0.008150	0.008104	0.008058	0.008012	0.007967	0.007924	0.007883	0.007844	0.007808	0.007774	0.007743	0.007715	0.007689	0.007666	0.007646	0.007628	0.007612	0.007599	0.007587	0.007577	0.007568	0.007559	0.007551	0.007543	0.007534	0.007524	0.007514	0.007502	0.007490	0.007476	0.007462	0.007446	0.007431	0.007414	0.007398	0.007381	0.007366	0.007351	0.007336	0.007322	0.007308	0.007295	0.007282	0.007269	0.007257	0.007245	0.007234	0.007223	0.007212	0.007201	0.007190	0.007180	0.007170	0.007160	0.007150	0.007141	0.007131	0.007122	0.007112	0.007104	0.007095	0.007087	0.007079	0.007072	0.007065	0.007059	0.007053	0.007048	0.007044	0.007041	0.007038	0.007037	0.007036	0.007035	0.007035	0.007036	0.007037	0.007037	0.007038	0.007038	0.007039
0.3100	0.008384	0.008380	0.008369	0.008350	0.008325	0.008293	0.008256	0.008215	0.008170	0.008122	0.008072	0.008022	0.007972	0.007923	0.007876	0.007830	0.007787	0.007748	0.007711	0.007677	0.007646	0.007619	0.007595	0.007573	0.007555	0.007538	0.007524	0.007512	0.007502	0.007492	0.007484	0.007476	0.007467	0.007459	0.007450	0.007439	0.007428	0.007415	0.007401	0.007386	0.007370	0.007354	0.007337	0.007320	0.007304	0.007288	0.007272	0.007258	0.007244	0.007231	0.007218	0.007206	0.007195	0.007184	0.007173	0.007163	0.007153	0.007143	0.007133	0.007124	0.007114	0.007105	0.007096	0.007087	0.007078	0.007068	0.007059	0.007051	0.007043	0.007035	0.007028	0.007021	0.007015	0.007009	0.007003	0.006999	0.006995	0.006992	0.006989	0.006988	0.006987	0.006987	0.006988	0.006990	0.006991	0.006993	0.006995	0.006997	0.006998	0.006999	0.006999
0.3200	0.008341	0.008336	0.008324	0.008303	0.008275	0.008241	0.008197	0.008152	0.008103	0.008051	0.007998	0.007944	0.007890	0.007838	0.007788	0.007740	0.007696	0.007655	0.007618	0.007584	0.007554	0.007528	0.007504	0.007484	0.007467	0.007453	0.007440	0.007430	0.007421	0.007412	0.007405	0.007397	0.007389	0.007381	0.007371	0.007360	0.007348	0.007334	0.007318	0.007302	0.007285	0.007267	0.007249	0.007232	0.007215	0.007199	0.007184	0.007170	0.007157	0.007145	0.007133	0.007123	0.007113	0.007103	0.007094	0.007085	0.007076	0.007068	0.007059	0.007051	0.007042	0.007034	0.007026	0.007018	0.007010	0.007000	0.006993	0.006985	0.006978	0.006972	0.006965	0.006958	0.006953	0.006948	0.006945	0.006942	0.006940	0.006938	0.006938	0.006939	0.006940	0.006942	0.006945	0.006948	0.006951	0.006954	0.006958	0.006960	0.006962	0.006964	0.006964
0.3300	0.008294	0.008290	0.008276	0.008254	0.008223	0.008186	0.008142	0.008093	0.008040	0.007984	0.007927	0.007869	0.007812	0.007757	0.007704	0.007655	0.007609	0.007567	0.007529	0.007495	0.007466	0.007440	0.007418	0.007399	0.007384	0.007371	0.007360	0.007351	0.007343	0.007336	0.007330	0.007323	0.007315	0.007307	0.007297	0.007285	0.007272	0.007257	0.007240	0.007223	0.007205	0.007186	0.007168	0.007150	0.007133	0.007117	0.007102	0.007089	0.007076	0.007065	0.007054	0.007045	0.007036	0.007028	0.007020	0.007013	0.007005	0.006998	0.006990	0.006983	0.006976	0.006967	0.006959	0.006952	0.006945	0.006938	0.006931	0.006925	0.006919	0.006914	0.006909	0.006904	0.006901	0.006898	0.006896	0.006894	0.006894	0.006895	0.006896	0.006899	0.006902	0.006906	0.006911	0.006916	0.006921	0.006926	0.006930	0.006934	0.006937	0.006939	0.006940
0.3400	0.008249	0.008244	0.008229	0.008205	0.008173	0.008132	0.008085	0.008033	0.007976	0.007917	0.007855	0.007794	0.007734	0.007675	0.007619	0.007568	0.007520	0.007477	0.007436	0.007403	0.007373	0.007348	0.007328	0.007310	0.007296	0.007285	0.007276	0.007268	0.007262	0.007256	0.007251	0.007244	0.007237	0.007229	0.007218	0.007206	0.007192	0.007176	0.007159	0.007141	0.007121	0.007102	0.007083	0.007064	0.007047	0.007031	0.007016	0.007003	0.006991	0.006981	0.006971	0.006963	0.006955	0.006948	0.006942	0.006935	0.006929	0.006923	0.006916	0.006910	0.006903	0.006897	0.006890	0.006884	0.006877	0.006871	0.006865	0.006860	0.006855	0.006850	0.006846	0.006843	0.006841	0.006839	0.006838	0.006838	0.006840	0.006842	0.006846	0.006851	0.006856	0.006862	0.006869	0.006875	0.006882	0.006889	0.006895	0.006900	0.006903	0.006906	0.006906
0.3500	0.008203	0.008197	0.008182	0.008156	0.008122	0.008079	0.008029	0.007973	0.007913	0.007850	0.007782	0.007717	0.007654	0.007593	0.007535	0.007481	0.007432	0.007388	0.007349	0.007315	0.007286	0.007262	0.007242	0.007226	0.007213	0.007203	0.007195	0.007189	0.007184	0.007180	0.007175	0.007170	0.007163	0.007155	0.007144	0.007132	0.007117	0.007100	0.007082	0.007063	0.007042	0.007022	0.007002	0.006983	0.006965	0.006949	0.006934	0.006921	0.006910	0.006900	0.006890	0.006883	0.006876	0.006870	0.006864	0.006859	0.006854	0.006848	0.006843	0.006837	0.006832	0.006826	0.006820	0.006814	0.006809	0.006804	0.006799	0.006794	0.006789	0.006786	0.006783	0.006782	0.006781	0.006781	0.006783	0.006785	0.006789	0.006793	0.006799	0.006806	0.006813	0.006822	0.006830	0.006839	0.006848	0.006856	0.006863	0.006869	0.006874	0.006877	0.006878
0.3600	0.008162	0.008157	0.008140	0.008113	0.008071	0.008026	0.007973	0.007914	0.007850	0.007784	0.007716	0.007648	0.007582	0.007518	0.007458	0.007402	0.007351	0.007306	0.007266	0.007232	0.007203	0.007180	0.007160	0.007146	0.007134	0.007126	0.007120	0.007116	0.007112	0.007109	0.007106	0.007101	0.007095	0.007087	0.007076	0.007064	0.007049	0.007032	0.007013	0.006992	0.006972	0.006951	0.006930	0.006911	0.006893	0.006877	0.006862	0.006850	0.006839	0.006829	0.006822	0.006815	0.006809	0.006804	0.006799	0.006795	0.006790	0.006786	0.006781	0.006776	0.006771	0.006766	0.006761	0.006756	0.006752	0.006747	0.006742	0.006738	0.006736	0.006734	0.006733	0.006733	0.006734	0.006735	0.006738	0.006743	0.006748	0.006755	0.006763	0.006772	0.006782	0.006793	0.006803	0.006814	0.006825	0.006835	0.006844	0.006852	0.006857	0.006861	0.006862
0.3700	0.008112	0.008106	0.008088	0.008059	0.008021	0.007973	0.007918	0.007856	0.007789	0.007720	0.007648	0.007577	0.007508	0.007441	0.007379	0.007321	0.007269	0.007222	0.007182	0.007148	0.007119	0.007096	0.007078	0.007064	0.007054	0.007047	0.007043	0.007040	0.007037	0.007036	0.007034	0.007031	0.007025	0.007018	0.007008	0.006995	0.006980	0.006962	0.006943	0.006922	0.006901	0.006879	0.006858	0.006838	0.006820	0.006804	0.006789	0.006777	0.006766	0.006758	0.006750	0.006745	0.006739	0.006735	0.006731	0.006727	0.006723	0.006719	0.006715	0.006711	0.006707	0.006702	0.006698	0.006694	0.006690	0.006686	0.006683	0.006680	0.006679	0.006678	0.006678	0.006679	0.006681	0.006685	0.006690	0.006696	0.006704	0.006713	0.006723	0.006734	0.006746	0.006759	0.006772	0.006786	0.006799	0.006811	0.006821	0.006830	0.006837	0.006841	0.006842
0.3800	0.008081	0.008075	0.008057	0.008027	0.007987	0.007937	0.007879	0.007814	0.007744	0.007672	0.007597	0.007523	0.007451	0.007382	0.007317	0.007257	0.007203	0.007155	0.007114	0.007079	0.007049	0.007026	0.007008	0.006995	0.006987	0.006981	0.006978	0.006977	0.006977	0.006977	0.006976	0.006974	0.006970	0.006963	0.006954	0.006941	0.006925	0.006907	0.006887	0.006866	0.006843	0.006821	0.006800	0.006779	0.006761	0.006744	0.006729	0.006717	0.006707	0.006698	0.006691	0.006686	0.006681	0.006677	0.006674	0.006670	0.006667	0.006663	0.006660	0.006656	0.006652	0.006648	0.006644	0.006639	0.006636	0.006633	0.006631	0.006629	0.006629	0.006629	0.006631	0.006634	0.006638	0.006644	0.006651	0.006659	0.006669	0.006680	0.006693	0.006707	0.006720	0.006735	0.006751	0.006767	0.006782	0.006796	0.006808	0.006819	0.006826	0.006831	0.006833
0.3900	0.008035	0.008029	0.008010	0.007979	0.007937	0.007888	0.007827	0.007760	0.007688	0.007613	0.007535	0.007459	0.007384	0.007312	0.007245	0.007183	0.007128	0.007079	0.007036	0.007000	0.006972	0.006947	0.006930	0.006918	0.006910	0.006906	0.006905	0.006906	0.006907	0.006909	0.006910	0.006910	0.006907	0.006901	0.006892	0.006880	0.006865	0.006846	0.006826	0.006804	0.006778	0.006756	0.006734	0.006713	0.006694	0.006677	0.006662	0.006650	0.006640	0.006631	0.006624	0.006619	0.006615	0.006611	0.006608	0.006604	0.006601	0.006598	0.006595	0.006591	0.006588	0.006584	0.006581	0.006577	0.006575	0.006573	0.006571	0.006571	0.006571	0.006573	0.006576	0.006580	0.006586	0.006593	0.006602	0.006612	0.006625	0.006638	0.006658	0.006674	0.006691	0.006710	0.006728	0.006746	0.006764	0.006780	0.006794	0.006806	0.006815	0.006821	0.006822
0.4000	0.007976	0.007970	0.007950	0.007918	0.007875	0.007822	0.007760	0.007691	0.007617	0.007539	0.007460	0.007381	0.007304	0.007231	0.007162	0.007099	0.007042	0.006993	0.006950	0.006915	0.006886	0.006864	0.006848	0.006837	0.006831	0.006829	0.006830	0.006832	0.006836	0.006840	0.006843	0.006844	0.006842	0.006838	0.006830	0.006819	0.006804	0.006786	0.006766	0.006744	0.006721	0.006698	0.006676	0.006654	0.006635	0.006618	0.006603	0.006591	0.006581	0.006572	0.006566	0.006560	0.006556	0.006553	0.006549	0.006547	0.006544	0.006541	0.006538	0.006534	0.006531	0.006528	0.006526	0.006523	0.006522	0.006520	0.006520	0.006521	0.006523	0.006527	0.006531	0.006538	0.006546	0.006556	0.006567	0.006580	0.006595	0.006612	0.006630	0.006649	0.006669	0.006691	0.006712	0.006733	0.006753	0.006772	0.006789	0.006802	0.006813	0.006819	0.006821
0.4100	0.007954	0.007947	0.007927	0.007895	0.007850	0.007795	0.007731	0.007660	0.007583	0.007502	0.007420	0.007339	0.007259	0.007183	0.007112	0.007046	0.006988	0.006937	0.006893	0.006856	0.006827	0.006805	0.006789	0.006779	0.006774	0.006773	0.006775	0.006780	0.006785	0.006790	0.006795	0.006798	0.006799	0.006796	0.006789	0.006779	0.006764	0.006747	0.006726	0.006704	0.006681	0.006657	0.006634	0.006613	0.006593	0.006575	0.006560	0.006547	0.006536	0.006528	0.006521	0.006516	0.006511	0.006507	0.006504	0.006501	0.006497	0.006494	0.006491	0.006488	0.006485	0.006482	0.006479	0.006477	0.006476	0.006475	0.006476	0.006478	0.006478	0.006483	0.006489	0.006497	0.006506	0.006518	0.006531	0.006547	0.006564	0.006584	0.006605	0.006627	0.006650	0.006675	0.006699	0.006726	0.006750	0.006771	0.006790	0.006806	0.006817	0.006825	0.006827
0.4200	0.007914	0.007907	0.007887	0.007853	0.007808	0.007751	0.007686	0.007612	0.007533	0.007451	0.007367	0.007283	0.007201	0.007123	0.007050	0.006983	0.006922	0.006870	0.006825	0.006788	0.006759	0.006736	0.006721	0.006712	0.006708	0.006708	0.006712	0.006718	0.006726	0.006734	0.006742	0.006747	0.006749	0.006748	0.006743	0.006734	0.006720	0.006703	0.006683	0.006660	0.006635	0.006612	0.006588	0.006566	0.006546	0.006528	0.006512	0.006499	0.006487	0.006478	0.006471	0.006465	0.006460	0.006455	0.006451	0.006448	0.006444	0.006441	0.006437	0.006434	0.006431	0.006429	0.006427	0.006426	0.006425	0.006425	0.006426	0.006426	0.006430	0.006437	0.006445	0.006454	0.006466	0.006480	0.006496	0.006515	0.006535	0.006557	0.006581	0.006607	0.006634	0.006661	0.006689	0.006717	0.006743	0.006768	0.006789	0.006807	0.006820	0.006828	0.006831
0.4300	0.007868	0.007861	0.007840	0.007806	0.007760	0.007702	0.007635	0.007560	0.007480	0.007395	0.007309	0.007223	0.007140	0.007059	0.006984	0.006916	0.006854	0.006800	0.006754	0.006716	0.006686	0.006662	0.006647	0.006639	0.006636	0.006638	0.006643	0.006652	0.006662	0.006673	0.006683	0.006691	0.006696	0.006697	0.006694	0.006686	0.006674	0.006657	0.006638	0.006616	0.006592	0.006568	0.006544	0.006522	0.006501	0.006482	0.006465	0.006451	0.006439	0.006429	0.006421	0.006414	0.006408	0.006403	0.006398	0.006394	0.006389	0.006385	0.006381	0.006378	0.006374	0.006372	0.006370	0.006368	0.006368	0.006369	0.006372	0.006376	0.006381	0.006389	0.006399	0.006410	0.006424	0.006440	0.006459	0.006478	0.006501	0.006527	0.006554	0.006583	0.006614	0.006646	0.006677	0.006709	0.006739	0.006766	0.006791	0.006811	0.006826	0.006836	0.006839
0.4400	0.007829	0.007822	0.007800	0.007766	0.007718	0.007660	0.007591	0.007515	0.007433	0.007347	0.007260	0.007172	0.007086	0.007005	0.006928	0.006857	0.006794	0.006739	0.006692	0.006653	0.006623	0.006600	0.006586	0.006578	0.006576	0.006579	0.006587	0.006598	0.006606	0.006620	0.006633	0.006644	0.006652	0.006656	0.006655	0.006650	0.006634	0.006619	0.006601	0.006579	0.006556	0.006531	0.006507	0.006484	0.006462	0.006443	0.006425	0.006410	0.006397	0.006386	0.006376	0.006368	0.006361	0.006355	0.006350	0.006344	0.006339	0.006334	0.006330	0.006326	0.006322	0.006319	0.006317	0.006316	0.006317	0.006319	0.006322	0.006327	0.006335	0.006344	0.006356	0.006370	0.006386	0.006405	0.006427	0.006451	0.006477	0.006507	0.006538	0.006571	0.006606	0.006642	0.006678	0.006714	0.006748	0.006779	0.006807	0.006831	0.006848	0.006859	0.006862
0.4500	0.007762	0.007755	0.007734	0.007699	0.007651	0.007592	0.007524	0.007444	0.007361	0.007275	0.007186	0.007098	0.007011	0.006929	0.006851	0.006780	0.006716	0.006660	0.006612	0.006573	0.006542	0.006520	0.006506	0.006499	0.006499	0.006504	0.006515	0.006529	0.006545	0.006563	0.006579	0.006594	0.006606	0.006614	0.006616	0.006613	0.006604	0.006591	0.006573	0.006552	0.006529	0.006504	0.006480	0.006456	0.006433	0.006412	0.006394	0.006377	0.006363	0.006350	0.006339	0.006330	0.006321	0.006314	0.006307	0.006300	0.006294	0.006288	0.006283	0.006278	0.006274	0.006271	0.006269	0.006269	0.006270	0.006273	0.006277	0.006284	0.006293	0.006304	0.006318	0.006335	0.006354	0.006376	0.006401	0.006428	0.006458	0.006492	0.006527	0.006565	0.006605	0.006645	0.006686	0.006727	0.006766	0.006802	0.006834	0.006860	0.006880	0.006893	0.006897
0.4600	0.007752	0.007745	0.007723	0.007688	0.007640	0.007580	0.007510	0.007432	0.007348	0.007260	0.007170	0.007080	0.006991	0.006906	0.006827	0.006753	0.006687	0.006629	0.006580	0.006539	0.006508	0.006485	0.006470	0.006464	0.006465	0.006472	0.006485	0.006502	0.006522	0.006543	0.006564	0.006583	0.006599	0.006610	0.006616	0.006615	0.006609	0.006597	0.006579	0.006558	0.006535	0.006510	0.006484	0.006459	0.006435	0.006413	0.006392	0.006374	0.006357	0.006342	0.006329	0.006318	0.006307	0.006297	0.006288	0.006280	0.006272	0.006265	0.006259	0.006253	0.006248	0.006245	0.006243	0.006242	0.006244	0.006247	0.006253	0.006261	0.006271	0.006284	0.006300	0.006318	0.006340	0.006365	0.006393	0.006425	0.006459	0.006497	0.006537	0.006580	0.006625	0.006672	0.006719	0.006766	0.006811	0.006852	0.006889	0.006919	0.006942	0.006956	0.006961
0.4700	0.007698	0.007690	0.007669	0.007633	0.007585	0.007525	0.007455	0.007376	0.007292	0.007203	0.007112	0.007021	0.006932	0.006846	0.006765	0.006690	0.006623	0.006564	0.006513	0.006472	0.006439	0.006416	0.006402	0.006396	0.006399	0.006408	0.006424	0.006445	0.006469	0.006495	0.006521	0.006546	0.006567	0.006583	0.006592	0.006596	0.006592	0.006582	0.006567	0.006547	0.006524	0.006498	0.006472	0.006445	0.006420	0.006395	0.006373	0.006352	0.006333	0.006316	0.006300	0.006286	0.006273	0.006261	0.006250	0.006240	0.006230	0.006221	0.006213	0.006206	0.006201	0.006197	0.006195	0.006195	0.006197	0.006197	0.006204	0.006214	0.006226	0.006241	0.006260	0.006281	0.006306	0.006335	0.006367	0.006402	0.006440	0.006483	0.006529	0.006577	0.006631	0.006684	0.006738	0.006791	0.006843	0.006890	0.006932	0.006967	0.006994	0.007010	0.007016
0.4800	0.007662	0.007655	0.007633	0.007597	0.007549	0.007489	0.007419	0.007341	0.007256	0.007167	0.007075	0.006983	0.006893	0.006806	0.006723	0.006647	0.006578	0.006518	0.006466	0.006423	0.006390	0.006366	0.006351	0.006346	0.006350	0.006362	0.006381	0.006406	0.006436	0.006467	0.006500	0.006530	0.006557	0.006578	0.006593	0.006600	0.006600	0.006592	0.006578	0.006559	0.006536	0.006509	0.006481	0.006453	0.006425	0.006398	0.006373	0.006349	0.006327	0.006307	0.006288	0.006271	0.006255	0.006240	0.006226	0.006213	0.006201	0.006189	0.006180	0.006171	0.006165	0.006160	0.006158	0.006158	0.006160	0.006165	0.006173	0.006184	0.006198	0.006215	0.006236	0.006260	0.006288	0.006320	0.006356	0.006396	0.006441	0.006489	0.006541	0.006596	0.006655	0.006715	0.006777	0.006838	0.006897	0.006952	0.007001	0.007041	0.007072	0.007091	0.007097
0.4900	0.007616	0.007609	0.007587	0.007552	0.007504	0.007444	0.007375	0.007296	0.007207	0.007118	0.007026	0.006934	0.006843	0.006755	0.006672	0.006594	0.006524	0.006462	0.006409	0.006365	0.006331	0.006307	0.006294	0.006290	0.006296	0.006311	0.006334	0.006364	0.006400	0.006438	0.006478	0.006516	0.006550	0.006578	0.006599	0.006611	0.006615	0.006610	0.006598	0.006579	0.006555	0.006528	0.006498	0.006467	0.006437	0.006407	0.006378	0.006350	0.006325	0.006301	0.006278	0.006257	0.006237	0.006219	0.006202	0.006186	0.006171	0.006158	0.006146	0.006136	0.006128	0.006122	0.006120	0.006119	0.006122	0.006128	0.006137	0.006150	0.006166	0.006185	0.006209	0.006237	0.006269	0.006305	0.006346	0.006391	0.006441	0.006496	0.006555	0.006619	0.006686	0.006756	0.006827	0.006898	0.006966	0.007030	0.007088	0.007136	0.007172	0.007194	0.007202
0.5000	0.007587	0.007580	0.007559	0.007524	0.007476	0.007417	0.007347	0.007269	0.007185	0.007096	0.007004	0.006911	0.006820	0.006731	0.006646	0.006567	0.006496	0.006432	0.006377	0.006332	0.006296	0.006272	0.006258	0.006256	0.006264	0.006282	0.006311	0.006347	0.006390	0.006436	0.006485	0.006532	0.006575	0.006611	0.006639	0.006657	0.006664	0.006662	0.006652	0.006633	0.006608	0.006579	0.006547	0.006513	0.006478	0.006444	0.006411	0.006379	0.006348	0.006319	0.006292	0.006266	0.006242	0.006220	0.006199	0.006178	0.006160	0.006144	0.006131	0.006119	0.006110	0.006104	0.006101	0.006101	0.006104	0.006111	0.006122	0.006136	0.006155	0.006177	0.006204	0.006236	0.006272	0.006312	0.006358	0.006409	0.006466	0.006529	0.006597	0.006670	0.006748	0.006829	0.006912	0.006994	0.007075	0.007150	0.007218	0.007274	0.007317	0.007343	0.007352
0.5100	0.007531	0.007523	0.007502	0.007468	0.007421	0.007363	0.007294	0.007217	0.007134	0.007046	0.006954	0.006860	0.006768	0.006679	0.006595	0.006516	0.006443	0.006378	0.006322	0.006276	0.006240	0.006215	0.006202	0.006202	0.006213	0.006234	0.006268	0.006312	0.006364	0.006424	0.006484	0.006542	0.006595	0.006641	0.006678	0.006702	0.006715	0.006717	0.006707	0.006688	0.006662	0.006630	0.006594	0.006556	0.006517	0.006477	0.006439	0.006401	0.006365	0.006331	0.006298	0.006267	0.006238	0.006210	0.006185	0.006162	0.006140	0.006121	0.006105	0.006091	0.006081	0.006072	0.006069	0.006069	0.006072	0.006080	0.006092	0.006109	0.006129	0.006155	0.006185	0.006221	0.006262	0.006309	0.006361	0.006420	0.006485	0.006557	0.006635	0.006720	0.006810	0.006905	0.007002	0.007100	0.007195	0.007285	0.007366	0.007434	0.007486	0.007518	0.007529
0.5200	0.007496	0.007489	0.007469	0.007435	0.007389	0.007331	0.007264	0.007188	0.007105	0.007017	0.006927	0.006834	0.006743	0.006653	0.006567	0.006486	0.006411	0.006345	0.006287	0.006239	0.006201	0.006176	0.006164	0.006165	0.006180	0.006209	0.006250	0.006304	0.006367	0.006437	0.006510	0.006582	0.006649	0.006706	0.006752	0.006785	0.006803	0.006807	0.006798	0.006778	0.006749	0.006713	0.006672	0.006628	0.006582	0.006536	0.006490	0.006446	0.006402	0.006361	0.006322	0.006284	0.006249	0.006216	0.006185	0.006157	0.006131	0.006108	0.006089	0.006073	0.006060	0.006052	0.006047	0.006047	0.006051	0.006060	0.006074	0.006092	0.006116	0.006143	0.006178	0.006218	0.006264	0.006317	0.006377	0.006444	0.006519	0.006602	0.006692	0.006791	0.006896	0.007008	0.007123	0.007240	0.007354	0.007463	0.007561	0.007644	0.007707	0.007746	0.007760
0.5300	0.007445	0.007438	0.007418	0.007385	0.007340	0.007283	0.007217	0.007143	0.007062	0.006975	0.006885	0.006794	0.006702	0.006612	0.006526	0.006444	0.006368	0.006300	0.006241	0.006192	0.006154	0.006129	0.006118	0.006122	0.006142	0.006178	0.006229	0.006295	0.006374	0.006461	0.006552	0.006641	0.006724	0.006797	0.006855	0.006896	0.006920	0.006927	0.006918	0.006896	0.006862	0.006820	0.006772	0.006720	0.006666	0.006611	0.006556	0.006502	0.006451	0.006401	0.006353	0.006308	0.006266	0.006226	0.006189	0.006155	0.006125	0.006098	0.006075	0.006056	0.006041	0.006031	0.006026	0.006025	0.006030	0.006040	0.006055	0.006076	0.006103	0.006135	0.006174	0.006220	0.006272	0.006333	0.006401	0.006479	0.006565	0.006662	0.006768	0.006884	0.007010	0.007143	0.007282	0.007424	0.007564	0.007698	0.007820	0.007923	0.008001	0.008050	0.008067
0.5400	0.007421	0.007414	0.007395	0.007363	0.007319	0.007264	0.007199	0.007126	0.007046	0.006961	0.006872	0.006781	0.006690	0.006600	0.006512	0.006429	0.006352	0.006282	0.006221	0.006170	0.006131	0.006105	0.006096	0.006104	0.006130	0.006175	0.006240	0.006322	0.006420	0.006528	0.006641	0.006753	0.006856	0.006946	0.007018	0.007069	0.007099	0.007107	0.007096	0.007068	0.007028	0.006977	0.006918	0.006855	0.006789	0.006723	0.006657	0.006592	0.006529	0.006469	0.006412	0.006358	0.006307	0.006259	0.006215	0.006175	0.006139	0.006108	0.006081	0.006059	0.006042	0.006030	0.006024	0.006024	0.006029	0.006040	0.006058	0.006082	0.006112	0.006149	0.006193	0.006245	0.006305	0.006374	0.006453	0.006543	0.006644	0.006757	0.006883	0.007022	0.007173	0.007334	0.007505	0.007680	0.007854	0.008022	0.008175	0.008306	0.008406	0.008469	0.008491
0.5500	0.007361	0.007355	0.007336	0.007305	0.007262	0.007209	0.007146	0.007075	0.006997	0.006914	0.006827	0.006737	0.006647	0.006557	0.006470	0.006385	0.006306	0.006235	0.006172	0.006120	0.006079	0.006054	0.006047	0.006060	0.006095	0.006153	0.006235	0.006342	0.006466	0.006603	0.006746	0.006888	0.007018	0.007131	0.007219	0.007281	0.007315	0.007322	0.007306	0.007270	0.007218	0.007153	0.007080	0.007002	0.006921	0.006840	0.006758	0.006679	0.006603	0.006531	0.006462	0.006397	0.006335	0.006279	0.006225	0.006177	0.006135	0.006098	0.006067	0.006041	0.006022	0.006008	0.006001	0.006000	0.006006	0.006019	0.006038	0.006065	0.006099	0.006140	0.006190	0.006249	0.006318	0.006397	0.006489	0.006593	0.006712	0.006846	0.006991	0.007158	0.007342	0.007542	0.007753	0.007973	0.008194	0.008409	0.008607	0.008777	0.008908	0.008991	0.009019
0.5600	0.007340	0.007334	0.007315	0.007285	0.007244	0.007193	0.007132	0.007063	0.006987	0.006906	0.006820	0.006732	0.006642	0.006553	0.006465	0.006380	0.006300	0.006226	0.006162	0.006108	0.006068	0.006044	0.006041	0.006061	0.006108	0.006184	0.006290	0.006425	0.006584	0.006760	0.006945	0.007125	0.007290	0.007430	0.007537	0.007609	0.007645	0.007647	0.007620	0.007567	0.007496	0.007412	0.007318	0.007219	0.007118	0.007017	0.006909	0.006813	0.006721	0.006633	0.006550	0.006472	0.006399	0.006339	0.006278	0.006222	0.006173	0.006130	0.006093	0.006064	0.006041	0.006025	0.006017	0.006017	0.006024	0.006038	0.006061	0.006091	0.006130	0.006178	0.006235	0.006303	0.006383	0.006475	0.006583	0.006707	0.006849	0.007010	0.007193	0.007399	0.007621	0.007872	0.008142	0.008426	0.008716	0.009000	0.009265	0.009499	0.009678	0.009792	0.009831
0.5700	0.007283	0.007277	0.007259	0.007231	0.007192	0.007142	0.007084	0.007018	0.006945	0.006866	0.006783	0.006697	0.006608	0.006520	0.006432	0.006347	0.006266	0.006191	0.006125	0.006070	0.006030	0.006009	0.006011	0.006041	0.006106	0.006207	0.006348	0.006527	0.006738	0.006972	0.007215	0.007450	0.007662	0.007837	0.007969	0.008047	0.008079	0.008067	0.008018	0.007941	0.007841	0.007726	0.007602	0.007472	0.007343	0.007215	0.007091	0.006972	0.006859	0.006752	0.006651	0.006558	0.006471	0.006394	0.006321	0.006256	0.006198	0.006148	0.006106	0.006072	0.006046	0.006028	0.006019	0.006018	0.006026	0.006042	0.006068	0.006102	0.006146	0.006201	0.006267	0.006346	0.006438	0.006547	0.006674	0.006821	0.006992	0.007190	0.007416	0.007674	0.007964	0.008287	0.008640	0.009017	0.009408	0.009795	0.010163	0.010485	0.010739	0.010901	0.010957
0.5800	0.007262	0.007256	0.007240	0.007212	0.007175	0.007128	0.007072	0.007008	0.006938	0.006861	0.006780	0.006695	0.006608	0.006520	0.006431	0.006345	0.006262	0.006185	0.006117	0.006060	0.006020	0.006002	0.006012	0.006058	0.006147	0.006286	0.006478	0.006723	0.007012	0.007333	0.007663	0.007978	0.008254	0.008474	0.008626	0.008706	0.008721	0.008678	0.008590	0.008467	0.008320	0.008158	0.007990	0.007819	0.007651	0.007487	0.007331	0.007182	0.007043	0.006912	0.006790	0.006677	0.006573	0.006479	0.006393	0.006316	0.006249	0.006191	0.006142	0.006103	0.006073	0.006053	0.006042	0.006041	0.006050	0.006069	0.006098	0.006137	0.006188	0.006251	0.006327	0.006419	0.006528	0.006656	0.006808	0.006986	0.007196	0.007440	0.007721	0.008050	0.008428	0.008855	0.009331	0.009849	0.010396	0.010952	0.011486	0.011963	0.012342	0.012587	0.012672
0.5900	0.007214	0.007209	0.007193	0.007168	0.007133	0.007088	0.007035	0.006975	0.006908	0.006834	0.006756	0.006673	0.006588	0.006500	0.006412	0.006325	0.006242	0.006163	0.006093	0.006035	0.005997	0.005985	0.006007	0.006077	0.006204	0.006401	0.006669	0.007020	0.007436	0.007896	0.008365	0.008801	0.009170	0.009443	0.009609	0.009669	0.009636	0.009528	0.009364	0.009163	0.008939	0.008705	0.008469	0.008237	0.008014	0.007803	0.007603	0.007416	0.007243	0.007082	0.006934	0.006799	0.006675	0.006563	0.006462	0.006372	0.006293	0.006226	0.006170	0.006124	0.006090	0.006067	0.006055	0.006054	0.006064	0.006085	0.006118	0.006163	0.006222	0.006294	0.006383	0.006491	0.006619	0.006773	0.006956	0.007175	0.007435	0.007744	0.008109	0.008540	0.009044	0.009627	0.010291	0.011032	0.011835	0.012671	0.013495	0.014247	0.014856	0.015255	0.015394
0.6000	0.007183	0.007178	0.007164	0.007140	0.007107	0.007065	0.007015	0.006958	0.006894	0.006824	0.006748	0.006668	0.006584	0.006498	0.006410	0.006323	0.006237	0.006157	0.006085	0.006027	0.005992	0.005988	0.006031	0.006138	0.006327	0.006622	0.007036	0.007572	0.008215	0.008927	0.009639	0.010278	0.010781	0.011109	0.011254	0.011234	0.011080	0.010831	0.010520	0.010177	0.009821	0.009466	0.009127	0.008805	0.008504	0.008223	0.007966	0.007729	0.007512	0.007315	0.007135	0.006969	0.006822	0.006689	0.006570	0.006465	0.006375	0.006297	0.006232	0.006181	0.006140	0.006114	0.006101	0.006101	0.006113	0.006138	0.006176	0.006229	0.006297	0.006381	0.006486	0.006613	0.006767	0.006953	0.007178	0.007449	0.007781	0.008178	0.008664	0.009244	0.009940	0.010772	0.011744	0.012865	0.014121	0.015476	0.016858	0.018160	0.019244	0.019975	0.020231
0.6100	0.007143	0.007138	0.007125	0.007103	0.007072	0.007033	0.006987	0.006934	0.006873	0.006807	0.006735	0.006658	0.006577	0.006492	0.006405	0.006317	0.006230	0.006148	0.006074	0.006017	0.005987	0.005999	0.006075	0.006244	0.006544	0.007017	0.007701	0.008617	0.009737	0.010972	0.012181	0.013200	0.013899	0.014228	0.014211	0.013924	0.013455	0.012881	0.012266	0.011651	0.011061	0.010509	0.010002	0.009541	0.009114	0.008739	0.008401	0.008097	0.007823	0.007578	0.007357	0.007159	0.006983	0.006825	0.006686	0.006564	0.006458	0.006368	0.006294	0.006236	0.006194	0.006165	0.006150	0.006150	0.006164	0.006193	0.006238	0.006300	0.006379	0.006480	0.006604	0.006757	0.006941	0.007170	0.007451	0.007797	0.008223	0.008749	0.009402	0.010220	0.011223	0.012459	0.013971	0.015791	0.017933	0.020365	0.022978	0.025568	0.027826	0.029389	0.029951
0.6200	0.007102	0.007098	0.007086	0.007066	0.007038	0.007003	0.006960	0.006911	0.006855	0.006792	0.006724	0.006651	0.006572	0.006489	0.006402	0.006314	0.006226	0.006141	0.006067	0.006012	0.005991	0.006029	0.006164	0.006452	0.006975	0.007834	0.009162	0.011032	0.013435	0.016150	0.018718	0.020597	0.021461	0.021340	0.020499	0.019251	0.017843	0.016438	0.015126	0.013947	0.012908	0.012002	0.011216	0.010533	0.009940	0.009422	0.008968	0.008571	0.008221	0.007912	0.007639	0.007398	0.007184	0.006990	0.006825	0.006682	0.006559	0.006456	0.006371	0.006303	0.006253	0.006219	0.006203	0.006203	0.006220	0.006259	0.006311	0.006383	0.006477	0.006596	0.006745	0.006930	0.007161	0.007447	0.007805	0.008255	0.008822	0.009542	0.010462	0.011642	0.013164	0.015134	0.017679	0.020949	0.025089	0.030184	0.036167	0.042667	0.048865	0.053487	0.055223
0.6300	0.007061	0.007057	0.007046	0.007028	0.007003	0.006971	0.006932	0.006887	0.006836	0.006778	0.006712	0.006642	0.006567	0.006487	0.006402	0.006316	0.006226	0.006141	0.006066	0.006016	0.006012	0.006100	0.006351	0.006896	0.007963	0.009920	0.013363	0.019091	0.027894	0.039326	0.049813	0.054216	0.051602	0.045343	0.038519	0.032440	0.027417	0.023402	0.020237	0.017747	0.015771	0.014195	0.012919	0.011874	0.011008	0.010282	0.009668	0.009144	0.008693	0.008304	0.007965	0.007670	0.007413	0.007189	0.006995	0.006828	0.006685	0.006566	0.006469	0.006392	0.006336	0.006299	0.006282	0.006283	0.006304	0.006345	0.006407	0.006493	0.006605	0.006748	0.006929	0.007157	0.007451	0.007815	0.008279	0.008874	0.009646	0.010659	0.012003	0.013811	0.016282	0.019697	0.024493	0.031310	0.041070	0.055008	0.074603	0.101076	0.133488	0.164247	0.177705
0.6400	0.007047	0.007044	0.007034	0.007015	0.006993	0.006964	0.006930	0.006890	0.006846	0.006793	0.006734	0.006668	0.006596	0.006518	0.006434	0.006345	0.006254	0.006166	0.006092	0.006051	0.006083	0.006275	0.006810	0.008113	0.011240	0.019025	0.040848	0.134093	1.817229	503.377533	12.466271	903.572902	4.279199	0.432166	0.161846	0.089544	0.058335	0.041596	0.031639	0.025270	0.020958	0.017901	0.015647	0.013934	0.012597	0.011529	0.010662	0.009947	0.009350	0.008846	0.008417	0.008050	0.007735	0.007464	0.007232	0.007033	0.006866	0.006725	0.006612	0.006524	0.006459	0.006417	0.006397	0.006400	0.006426	0.006472	0.006544	0.006647	0.006782	0.006958	0.007184	0.007470	0.007838	0.008312	0.008935	0.009755	0.010856	0.012362	0.014467	0.017485	0.021947	0.028805	0.039860	0.058743	0.093425	0.163668	0.336680	1.016393	11.640535	2755.770437	49.759977
0.6500	0.007005	0.007002	0.006994	0.006981	0.006961	0.006937	0.006907	0.006871	0.006830	0.006782	0.006729	0.006668	0.006601	0.006526	0.006445	0.006357	0.006265	0.006177	0.006106	0.006085	0.006197	0.006664	0.008196	0.013753	0.042548	2.544724	0.914535	0.416737	0.006051	1.028710	4.966199	3.556005	0.006637	2.772483	2.011981	11.327621	0.336677	0.122372	0.065833	0.042842	0.031166	0.024351	0.019981	0.016981	0.014818	0.013196	0.011936	0.010944	0.010141	0.009483	0.008936	0.008477	0.008090	0.007762	0.007484	0.007248	0.007050	0.006888	0.006757	0.006656	0.006583	0.006536	0.006515	0.006520	0.006551	0.006611	0.006700	0.006825	0.006990	0.007206	0.007489	0.007853	0.008331	0.008964	0.009814	0.010979	0.012618	0.014982	0.018522	0.024091	0.033448	0.050706	0.087303	0.184413	0.580519	24.411012	5.625227	5.313780	0.011912	8.304476	18.770499
0.6600	0.006985	0.006983	0.006976	0.006965	0.006949	0.006928	0.006903	0.006872	0.006838	0.006795	0.006748	0.006694	0.006632	0.006562	0.006484	0.006398	0.006306	0.006218	0.006155	0.006183	0.006523	0.008222	0.021600	8600.959946	0.069942	0.125194	0.733300	14.927072	0.065708	3304.180107	0.006331	20584.991684	0.192917	13.294335	1.071393	2.230227	0.277947	216585.416091	0.360509	0.109900	0.057868	0.037869	0.027855	0.021995	0.018216	0.015607	0.013716	0.012291	0.011186	0.010309	0.009600	0.009019	0.008538	0.008137	0.007802	0.007523	0.007291	0.007102	0.006951	0.006834	0.006750	0.006697	0.006675	0.006684	0.006724	0.006797	0.006907	0.007061	0.007266	0.007538	0.007896	0.008371	0.009008	0.009876	0.011085	0.012818	0.015393	0.019404	0.026073	0.038267	0.064182	0.136408	0.513952	311502.981645	0.610554	3.330974	3.491818	56.117958	0.433590	40383.581222	0.011887
0.6700	0.006962	0.006960	0.006955	0.006946	0.006933	0.006919	0.006899	0.006874	0.006845	0.006811	0.006771	0.006725	0.006670	0.006607	0.006534	0.006452	0.006363	0.006278	0.006237	0.006413	0.008086	0.130086	0.431110	0.482800	0.006645	0.026185	569.119137	0.311729	0.502119	62.801520	0.006090	601.976204	0.819511	6.860466	834.004673	0.979618	0.052967	9.997220	42.181978	4.647619	0.194721	0.076847	0.045085	0.031314	0.023885	0.019335	0.016307	0.014169	0.012593	0.011391	0.010451	0.009701	0.009097	0.008600	0.008192	0.007856	0.007581	0.007358	0.007182	0.007048	0.006952	0.006893	0.006871	0.006884	0.006934	0.007025	0.007162	0.007353	0.007613	0.007959	0.008425	0.009059	0.009933	0.011168	0.012969	0.015709	0.020117	0.027805	0.042973	0.080125	0.226794	6.268732	50.988342	13.799193	0.070635	1.288115	2579.369818	10.048941	2.165338	1053.627149	0.011161
0.6800	0.006934	0.006932	0.006929	0.006922	0.006914	0.006902	0.006887	0.006870	0.006851	0.006825	0.006794	0.006757	0.006713	0.006660	0.006597	0.006524	0.006443	0.006372	0.006404	0.007658	2.213101	0.011359	0.052698	0.131460	0.007660	0.006080	0.214049	0.077026	0.075688	1.283593	0.019367	2.436791	0.028289	2.821457	0.756126	0.016824	0.520296	16.003892	0.323633	0.243044	122.889608	0.362889	0.098172	0.051808	0.034230	0.025366	0.020159	0.016871	0.014528	0.012829	0.011552	0.010565	0.009786	0.009162	0.008659	0.008252	0.007922	0.007658	0.007450	0.007294	0.007184	0.007118	0.007094	0.007113	0.007164	0.007278	0.007449	0.007691	0.008022	0.008473	0.009093	0.009957	0.011192	0.013017	0.015844	0.020510	0.028965	0.046754	0.096349	0.395785	157.425774	0.304255	0.608934	18.148941	0.593560	0.023815	1.485283	3.794766	0.176118	5.859996	0.051495
0.6900	0.006930	0.006929	0.006927	0.006924	0.006918	0.006912	0.006903	0.006892	0.006879	0.006872	0.006853	0.006828	0.006799	0.006763	0.006719	0.006667	0.006615	0.006598	0.007078	0.087496	0.038768	0.020756	0.005419	0.008648	206262972.312125	2.827716	0.006433	0.050096	0.056401	0.181789	20.744177	0.038226	2.050751	3.379414	0.015933	2.345307	283313392.889304	16.064124	1.800769	5.315744	0.664478	35.267871	0.706793	0.121597	0.058431	0.037038	0.026843	0.021022	0.017340	0.014837	0.013046	0.011715	0.010697	0.009902	0.009274	0.008773	0.008373	0.008057	0.007812	0.007629	0.007502	0.007428	0.007405	0.007434	0.007516	0.007662	0.007882	0.008196	0.008631	0.009236	0.010090	0.011322	0.013163	0.016054	0.020921	0.030006	0.050119	0.112686	0.721574	36.342171	0.969386	5.410925	1.817859	16.429730	973051551.859881	10.309932	0.024021	4.204523	2.748601	0.346267	63.988515
0.7000	0.006919	0.006919	0.006918	0.006918	0.006916	0.006915	0.006913	0.006911	0.006908	0.006905	0.006901	0.006895	0.006889	0.006887	0.006886	0.006903	0.006990	0.007612	0.596728	3386.132984	0.005528	0.481187	0.179842	0.016553	0.007447	0.011085	0.008156	2.041088	0.026656	0.010531	5.304553	0.218234	0.011457	0.475835	0.928241	23.372765	0.041901	15.113003	149.582370	29.173496	0.081043	103513.751901	395.885765	1.284013	0.141870	0.063549	0.039079	0.027824	0.021570	0.017678	0.015055	0.013205	0.011843	0.010811	0.010014	0.009391	0.008902	0.008521	0.008228	0.008013	0.007866	0.007783	0.007761	0.007804	0.007915	0.008104	0.008391	0.008802	0.009385	0.010215	0.011425	0.013248	0.016139	0.021085	0.030492	0.052083	0.124715	1.229605	366.458614	144345.442068	0.078840	28.895232	139.558339	14.469619	0.051563	24.115420	1.019845	4.465683	0.053427	0.291370	15.215501
0.7100	0.006913	0.006913	0.006914	0.006916	0.006919	0.006927	0.006933	0.006941	0.006951	0.006965	0.006983	0.007008	0.007046	0.007108	0.007232	0.007572	0.011804	0.075318	0.005829	0.037458	0.044948	26500.073689	244.136347	0.021087	0.569402	1.594012	0.057979	368.774153	9.799501	0.077436	0.010654	5.333545	1949.497896	314569.322625	5.290578	1.852568	0.460211	0.028082	584.320926	116160.409845	0.563219	0.639511	0.038882	13.960463	1.911421	0.156729	0.067096	0.040463	0.028509	0.021966	0.017938	0.015256	0.013372	0.011995	0.010962	0.010173	0.009565	0.009098	0.008745	0.008489	0.008317	0.008224	0.008208	0.008270	0.008419	0.008671	0.009051	0.009605	0.010407	0.011586	0.013375	0.016230	0.021140	0.030619	0.052859	0.131356	1.725727	12.778725	0.044710	0.955209	0.777593	253624.022486	1583.834170	0.084033	2.040288	5.566183	5.427917	336478.392111	2228.074586	6.601247	0.023447
0.7200	0.006914	0.006915	0.006921	0.006927	0.006935	0.006947	0.006962	0.006983	0.007012	0.007050	0.007103	0.007182	0.007310	0.007556	0.008234	0.018780	0.031484	0.013213	0.007730	0.010251	0.025324	0.070430	0.147980	0.193945	7.682844	0.090266	0.006384	0.016210	0.416509	0.598511	0.376165	0.026257	0.030027	0.061061	1.302391	0.042221	7.254242	3.208318	0.273216	0.361055	0.151654	0.555793	0.083137	1.033414	115.436614	2.152900	0.164734	0.069169	0.041345	0.029002	0.022299	0.018197	0.015481	0.013584	0.012208	0.011186	0.010415	0.009834	0.009402	0.009092	0.008889	0.008785	0.008776	0.008867	0.009070	0.009409	0.009927	0.010693	0.011834	0.013577	0.016371	0.021193	0.030551	0.052715	0.132407	1.846953	118.906429	1.014583	0.112393	0.460554	0.262038	0.659401	0.809520	3.354172	26.491883	0.230405	1.233024	0.083945	0.644579	0.841709	0.905317
0.7300	0.006934	0.006936	0.006941	0.006950	0.006964	0.006984	0.007012	0.007049	0.007102	0.007177	0.007289	0.007474	0.007835	0.008851	0.023502	1.357363	4202985.925369	0.005573	4.708474	0.036274	0.007915	10.287689	0.006128	0.018842	0.217435	8.073669	0.046298	0.043091	1.502833	0.724188	0.846040	0.016307	0.061311	2.795788	0.011292	2.402923	2.997082	1.283131	0.049155	27.063671	0.078582	0.540303	112.540874	0.007520	306140695.577609	118.356425	1.899634	0.165316	0.069504	0.041562	0.029187	0.022481	0.018386	0.015685	0.013806	0.012455	0.011463	0.010738	0.010202	0.009825	0.009583	0.009466	0.009472	0.009604	0.009883	0.010349	0.011066	0.012155	0.013831	0.016529	0.021191	0.030233	0.051630	0.128278	1.561956	94.416834	238602364.399069	0.010793	163.243942	0.703143	0.078477	70.708165	0.047775	1.052286	3.031707	18.889855	0.086379	2.711748	2.139174	0.915883	1.945051
0.7400	0.006974	0.006977	0.006985	0.006999	0.007021	0.007052	0.007097	0.007160	0.007253	0.007392	0.007627	0.008093	0.009415	0.025265	0.075482	476.385856	3.131678	0.007364	3.722846	0.640475	13.161134	281.579525	0.009928	0.733165	0.005280	58.864383	0.006843	0.005263	0.122913	6.087904	0.287778	354502.838439	90.765325	0.005528	0.201717	11.633573	0.007236	0.936785	0.321170	14077.910751	51.456367	30.018793	179.041253	0.134181	516.733911	27402.195675	26.131089	1.550954	0.164133	0.070053	0.042153	0.029730	0.022985	0.018870	0.016158	0.014289	0.012958	0.011998	0.011311	0.010837	0.010542	0.010408	0.010434	0.010630	0.011030	0.011694	0.012737	0.014373	0.017011	0.021571	0.030378	0.051054	0.123716	1.231943	23.577923	20652.748854	577.690449	0.108193	131.937295	21.919711	116.645626	10408.241287	0.252441	2.755139	0.010300	121.805998	0.176930	0.009287	84.350255	351572.693701	0.635884
0.7500	0.007026	0.007029	0.007040	0.007060	0.007091	0.007138	0.007206	0.007308	0.007471	0.007746	0.008289	0.009826	0.025201	0.205902	0.007511	1.115103	0.011730	14.178310	0.007937	45.996994	1.651074	3.184829	0.023843	0.010253	0.340795	0.005679	29.075402	0.009427	0.016520	29.554401	0.070576	19168.739424	2.083940	0.304834	1.879715	0.006989	17.197400	0.109871	0.137612	31.128036	62.380941	284.159071	0.060990	549.018122	0.613876	54.353514	0.109357	13.332420	1.247942	0.159683	0.069904	0.042588	0.030278	0.023563	0.019467	0.016779	0.014939	0.013651	0.012745	0.012139	0.011774	0.011624	0.011687	0.011984	0.012575	0.013554	0.015127	0.017698	0.022141	0.030656	0.050406	0.117810	0.963634	10.312943	0.091038	40.508059	0.632933	386.773580	0.073534	558.762163	43.783921	32.964747	0.151956	0.088498	12.733743	0.011445	45.715855	0.250642	1.792038	17693.205562	0.133162
0.7600	0.007079	0.007084	0.007099	0.007127	0.007172	0.007241	0.007347	0.007520	0.007814	0.008406	0.010067	0.024438	25694.935441	0.082248	0.006797	0.017324	0.043626	12.102521	0.006058	0.008517	0.134148	3.703507	0.020098	344.452734	0.740780	0.309155	20.424740	0.005245	0.018528	0.005390	0.365841	0.007954	0.790019	0.005496	0.958479	0.054590	0.149997	119.952610	0.016219	113.916932	3.334722	0.021914	0.014107	385.830945	1.357978	7.959665	0.053833	13.133735	1315228.192714	1.023169	0.154651	0.069907	0.043234	0.031065	0.024390	0.020314	0.017661	0.015869	0.014654	0.013857	0.013394	0.013227	0.013353	0.013812	0.014697	0.016198	0.018702	0.023051	0.031349	0.050265	0.112534	0.772213	973256.475349	11.360651	0.043523	8.437610	0.951980	261.315070	0.021423	0.042253	2.319943	76.571113	0.058651	870.891638	1.508259	0.535861	29.197689	0.009202	0.640967	0.011197	0.686955
0.7700	0.007145	0.007151	0.007172	0.007212	0.007276	0.007380	0.007552	0.007854	0.008468	0.010178	0.023355	3.693634	0.006845	266.672763	0.005787	0.150225	3.891938	0.722117	395.510406	0.964874	0.125525	0.021683	229.139859	0.013913	46.700516	0.177620	0.255266	17.459953	0.036374	1.725200	0.050329	145.193653	0.022424	1.034587	8.877116	0.140712	9.930139	0.012609	115.879601	0.057230	2.352008	22.569808	3329.577969	18.703127	265.191592	7.072488	0.086300	9602.407127	0.153654	177.264238	0.863693	0.150838	0.070550	0.044412	0.032319	0.025655	0.021598	0.018989	0.017282	0.016200	0.015598	0.015404	0.015638	0.016370	0.017770	0.020205	0.024505	0.032674	0.051005	0.109165	0.641257	129.821223	0.134667	6668.806272	0.084251	6.096826	333.283819	12.583035	6020.176247	15.199939	1.602502	0.094675	668.018931	0.032874	87.243403	0.350225	6.190490	20.349372	0.054042	116.075657	0.086447
0.7800	0.007257	0.007266	0.007296	0.007352	0.007450	0.007616	0.007917	0.008535	0.010252	0.022344	77.390507	0.006176	0.057062	2.146191	35.938519	0.083355	0.005922	0.011999	1.903896	0.066333	0.006495	6.741144	0.034167	23.014429	0.036167	0.026546	2.166241	4.191259	76.662140	22.447698	0.020547	1.233244	0.104720	132.502578	0.416963	0.034332	0.592976	515.680236	0.380924	144.858047	0.008408	1.290458	36.977148	0.163286	0.047469	23.635720	1009.968638	66.392228	5.461804	0.014959	3588.127082	0.754958	0.150600	0.072810	0.046698	0.034477	0.027735	0.023673	0.021138	0.019592	0.018775	0.018585	0.019032	0.020259	0.022617	0.026905	0.035121	0.053363	0.109340	0.555722	2611.646843	0.015999	4.483193	44.719075	665.100669	26.426807	0.058973	0.192768	26.036050	0.801303	0.016158	89.188370	0.278970	320.837172	0.375984	0.052031	2.847192	89.849736	71.269792	19.705874	0.035161
0.7900	0.007397	0.007410	0.007453	0.007539	0.007694	0.007984	0.008594	0.010294	0.021602	0.078271	0.006366	0.006663	0.089856	0.014400	0.013424	0.013443	0.005504	0.097549	1.129880	0.006514	0.814020	0.015497	0.022772	5.123640	0.300847	0.009392	0.037206	0.672591	6.637606	5.165103	7.606261	102.165084	0.110033	16.356681	0.598438	0.079431	4.514518	0.572959	0.012010	0.208765	0.911991	0.024926	21.744232	1.951443	0.008470	2.101371	9.358715	0.268303	11.347607	0.021147	0.011638	4.019854	0.720045	0.155440	0.077385	0.050583	0.037966	0.031059	0.027016	0.024670	0.023506	0.023336	0.024196	0.026390	0.030713	0.039190	0.057967	0.114213	0.529963	3.020335	0.012928	0.018356	9.484033	0.184923	9.328246	2.368708	0.010670	1.342415	12.986053	0.019764	3.435876	0.131056	0.050021	8.991261	2.801740	0.051644	0.381687	10.420520	5.664533	72.756887	10.826998
0.8000	0.007511	0.007531	0.007596	0.007732	0.008041	0.008635	0.010321	0.021427	0.008970	0.151379	4.032311	1.347784	7.026242	28026624601.552155	0.005770	0.011454	0.517274	0.118461	0.039603	0.542303	0.007371	0.006449	0.291231	0.005124	0.032047	0.005177	0.067600	0.036112	0.075787	0.006858	1.525337	0.033276	1.592170	0.006880	0.798013	0.006005	0.409120	0.005769	1.427313	0.035801	0.012245	1.155852	0.157316	1.963097	10.817078	1.004540	0.268276	672305945643.307739	891.751230	40.078073	202.827271	8.188548	0.106349	0.744899	0.168848	0.085924	0.057256	0.043817	0.036661	0.032778	0.030995	0.030922	0.032673	0.036998	0.046033	0.066315	0.126653	0.553348	0.080310	6.158328	150.112023	26.757937	740.544866	425796877113.737427	0.262168	1.110528	9.079761	1.138290	0.337399	3.061629	0.020418	0.027959	1.214208	0.009321	0.232285	0.009601	0.492087	0.034847	0.997371	0.024907	1.974986
0.8100	0.007766	0.007799	0.007912	0.008165	0.008746	0.010466	0.022593	0.008219	1.127562	28.990820	0.010182	1403.421415	0.265839	2.252608	0.006227	0.013780	1.252275	0.036588	0.006269	0.005208	0.043226	0.014025	0.011351	0.009172	0.005083	0.007874	11.327827	1.160944	0.178791	2666.675781	0.044195	49940.222181	0.481901	17.076042	0.075818	0.048196	0.005708	0.006106	0.073877	0.036141	0.569278	0.006426	0.016799	0.403219	21.260105	0.174050	0.018709	722.110874	6.068258	37564.452294	0.122037	1410.366945	49.625784	0.054550	0.895673	0.199447	0.102655	0.069648	0.054676	0.047319	0.044268	0.044549	0.048552	0.058567	0.082298	0.154110	0.677946	0.042216	35.845768	1035.045692	0.086418	24446.387429	3.821027	643.960946	0.016996	0.111435	12.237885	0.387735	0.017930	0.009738	0.322893	0.038577	0.043569	0.015487	0.009548	0.033008	9.624868	9.572022	0.377609	29619.181721	0.052076
0.8200	0.008039	0.008099	0.008321	0.008905	0.010790	0.027474	0.104776	0.510365	68.900098	601.125185	68206900.465274	0.022763	113.323776	0.005932	0.011085	0.227605	0.005833	0.058641	0.007457	64.599084	27096.765799	0.038541	0.005867	15.538008	0.619804	0.047175	0.020182	0.014329	0.005165	0.012421	0.005195	0.019913	0.005292	0.093679	0.216663	0.008871	7.312031	185.571986	0.006060	0.011720	345626.676997	855.600163	0.012640	0.362093	0.010871	3.791099	0.117108	0.007962	2493.999978	0.375501	1886155340.364480	19325.010934	2633.916699	23.845930	5.701781	1.425058	0.271216	0.138194	0.095646	0.078074	0.071746	0.073403	0.084756	0.116047	0.217781	1.109756	4.311084	17.423878	1850.853633	13109.538268	1237029670.888225	0.237870	1545.603852	0.010202	0.076648	2.182560	0.013314	0.673936	0.024512	450.032397	179175.906278	0.076264	0.011195	93.879590	3.712799	0.048601	0.122497	0.060872	0.009290	0.019237	0.009472
0.8300	0.008350	0.008490	0.009095	0.011558	0.061234	0.007927	0.088228	29.623995	91.907181	0.006893	2.195187	2921.591741	2.125023	0.017354	0.086315	0.046738	0.006217	791.538375	0.061141	5.828859	3.945159	0.029185	0.674377	0.034213	4578406.105878	1.235503	15.594516	0.005190	0.014527	0.005210	0.005537	0.005435	0.008260	0.005349	110.994376	12.634558	25210.767535	0.005817	5.405563	0.065123	41.256845	69.719040	0.625206	10469.829679	0.017678	0.598275	1.395876	0.228142	152.284423	64828.476189	81.008021	0.010547	3207.449316	1264.587444	4.289327	0.012031	5.231855	0.491386	0.235271	0.167192	0.147875	0.157138	0.208529	0.413677	4.230574	0.011842	3.196185	907.151859	2213.507942	0.011766	56.571198	40225.389741	118.479954	0.141623	0.815359	0.333146	0.015371	5503.910923	0.386728	35.355187	21.228954	0.070595	2.872345	0.036151	3924131.783719	6.090202	56.974715	0.009659	0.015582	0.009460	0.009587
0.8400	0.008800	0.009491	0.016339	6.109638	2.670357	0.172875	1.322617	13.073060	0.010394	0.778572	0.049086	0.006861	0.023988	0.016560	2.105136	0.799127	0.005370	0.005977	194.730487	12850.719378	0.005680	0.008118	0.008911	0.006977	0.008265	128.871084	7.764264	0.075070	0.191592	0.005300	0.005429	0.006241	0.019162	0.009118	57.815418	1172.349024	0.006109	0.029672	0.005992	0.034811	0.006803	139154.751924	2220.317979	0.011484	0.009241	24.472565	31.534341	0.201115	0.348486	0.019614	0.953969	21.409666	0.120915	513.520927	55.118326	10.026132	261.439630	907.468853	2.333255	0.789378	0.601643	0.742996	2.074375	764.768000	211.342178	7.624503	39.410265	362.767730	0.088276	14.055406	0.597725	0.017801	0.212919	0.124029	17.376264	23.393002	0.012146	0.018691	1100.100673	67430.341685	0.010442	0.022246	0.012651	0.021310	0.011184	525.428649	26.487696	0.050841	0.108727	0.009975	0.009812
0.8500	0.009344	0.122654	0.031557	0.012059	83.575603	126.153036	0.008795	0.008596	0.025744	0.461127	0.059404	0.007007	0.007216	133.977582	21.476121	0.006115	0.069083	0.005289	2.287563	0.015810	0.274530	0.430736	0.005172	3.040634	976.475948	0.464593	0.023749	1.064822	0.303104	0.022559	0.005166	0.120938	0.033564	0.112455	0.141121	3.617790	42.688764	0.888025	0.009740	3.850303	2.515169	0.027087	23.225193	0.009012	0.778124	0.016708	297.108232	2353.739758	0.028201	0.020343	1.134696	11.182237	0.384724	0.018735	0.025854	7184.944896	5791.207238	0.413260	5.931046	137.364342	306.226867	129.586712	5.219644	0.347246	4483.441615	5410.980115	0.021654	0.015696	0.238924	7.133798	0.702834	0.018019	0.022176	1395.081706	158.863707	0.015043	0.401417	0.012125	11.309037	0.036591	1.143625	1.720971	0.011612	2.450445	610.958515	1.503676	0.062592	0.504602	0.152167	0.060844	0.009650
0.8600	0.010056	0.030167	0.131396	0.013333	0.010721	0.085801	0.101138	5.371419	7.606515	0.008871	0.841004	0.014094	4.170434	0.149818	0.062569	0.135763	26796.728762	0.031032	0.030451	0.044727	14.023989	0.008961	0.007952	0.180872	0.005040	0.005660	0.004875	1.490010	0.129218	8.334628	0.168955	2.825259	0.165077	10.068711	0.005494	0.008723	0.006001	1.289444	0.034664	0.043019	0.075411	0.327750	0.018298	0.066194	292699.397584	1.564405	0.728998	1.981636	64.616386	0.178220	14.714947	0.034881	208.349982	114.778898	3.057356	2.854772	0.063539	0.428425	37.394964	20.273505	4.617561	19.022016	33.254114	0.354943	0.048622	1.998420	2.095088	70.522986	136.379850	0.026032	8.546482	0.117030	35.978011	1.062210	0.383239	0.796645	142370.351189	0.152777	0.081062	0.157461	16.060191	0.026211	0.022942	0.518273	0.009421	0.010127	0.009534	3.905230	0.106927	3.807153	0.127054
0.8700	0.011111	0.091072	0.010980	0.011940	0.013480	0.067217	0.012036	0.996427	1.450396	3978.451361	350.526868	0.160647	0.007774	24179.511956	0.006075	0.670185	0.558398	0.167069	90689.263515	0.005060	0.013918	0.015040	14486186.896627	1.799193	0.146139	0.007438	0.017199	0.005082	0.011547	2.093652	1.177578	0.368696	0.050605	0.006763	0.079926	0.007322	0.907835	0.179511	972636.903199	0.091901	0.006452	0.006759	801156.716947	1.487698	5.641170	44.473617	0.012386	315986.638497	0.022653	2.526576	6521.992140	50258.583259	20.965513	30.553511	0.069627	1.768863	0.264820	0.107201	0.017885	86.386501	53.218354	81.208138	0.016455	0.086522	0.211703	1.191472	0.049318	20.564202	11.442375	25956.229263	3848.556752	1.439090	0.017570	165347.373773	0.013105	55.970471	2.670593	0.673350	352749.328891	0.010351	0.018652	0.046693	7951547.053232	0.861251	0.338942	0.010396	0.035818	0.010057	0.026849	0.718872	0.697242
0.8800	0.012666	0.015932	0.012496	0.014016	16499.143003	0.907973	0.055406	0.683964	0.412358	0.194271	0.306250	0.008410	0.027093	0.006171	0.005825	0.216082	0.037001	0.031105	0.009239	0.520703	0.005090	5.591196	0.007732	0.021161	0.047077	0.184350	0.008698	0.085488	1.577327	697.538878	0.005741	3589.996799	0.499839	0.459041	0.010811	1.010704	0.021769	0.096535	0.019210	38.654268	0.006495	0.009640	0.017287	0.019624	0.110862	2.203018	0.009067	0.009203	0.250920	0.023551	5.296465	3.529487	4.918654	19.612558	1.625352	46.205419	546763.609705	0.260436	0.026477	1.586149	30.073100	1.444338	0.023805	0.218066	373462.175041	34.230134	1.132023	13.021023	2.546739	2.113814	3.084274	0.018393	0.133048	0.011585	0.011522	1.056913	0.249148	0.081183	0.019261	0.452964	0.010345	14.863630	0.013696	0.039717	0.026771	0.351955	0.011987	0.161385	0.522226	1122.639419	0.009327
0.8900	0.015369	3.655526	300.043884	0.725849	0.110688	0.016121	14.482816	0.995649	0.023581	19.783353	0.203954	0.129581	0.030070	0.030852	0.006041	13023.048561	0.386832	1.440622	0.044294	0.005392	0.022566	1.608188	162.159281	0.052033	168.413483	0.007724	1.688568	3.768036	0.068552	16.900446	0.764399	3.996302	0.274490	0.922901	2.240626	0.008810	39.835629	0.042867	972.951810	6.011728	0.129664	0.006942	0.008765	11.535714	3.036231	123674.245422	0.012744	0.301343	0.302639	0.712025	3.119780	118.340637	0.236880	26.244469	509.678019	0.098430	7.034799	30.000998	28430.494482	3504.788586	0.011735	3282.524217	22889.298682	21.473739	5.480864	0.069127	352.427635	17.116771	0.147076	41.402160	1.757156	0.250954	0.163250	0.159006	0.014068	56470.775921	1.467194	4.865751	0.036106	0.010961	0.059019	2.358815	340.772777	0.031883	44.491191	0.011622	0.931147	0.974147	0.081387	4.472642	0.339456
0.9000	0.021362	0.927704	0.291697	0.041056	0.028123	714.905460	2.060645	157.972573	2.149530	1.486602	0.065546	44.970257	0.314876	0.119404	0.029764	0.005487	0.005230	2.365712	0.023058	0.586627	11.358583	245.257180	0.321841	3.686219	9.636523	0.005930	0.129558	2.672765	5318.480721	0.019480	0.018202	0.052654	22012.242658	11.387672	0.042992	0.011397	2.985712	1.191299	0.115761	75.439467	69.137389	0.178400	0.013411	14.960789	0.008248	0.016712	0.256091	1.173164	3.284729	141.018153	0.534652	25.907044	28.877618	905.332676	67.094296	7991.842823	0.188369	2.592599	66.646336	240.022001	0.599258	211.477983	58.307766	2.136055	0.112268	3926.261822	45.759412	306.979615	16.318471	15.023835	0.265042	26.748177	1.624443	0.570289	0.129182	0.019775	0.010981	6.361295	0.014986	0.152077	24.743275	48.664777	0.063590	0.745528	1.906846	0.012193	0.037545	3.040833	5690.820537	0.019295	0.012941
0.9100	0.064229	0.060793	0.072551	0.089207	25.797489	0.516636	0.019792	0.089885	0.025717	0.228917	0.217954	0.009785	76113.059743	10.158264	0.211709	0.083131	0.005432	9.760601	0.949264	0.573230	0.340207	9.399609	0.325106	0.005010	1.296648	31.018068	0.092657	1.288888	0.018345	5.869482	0.005104	20.482551	0.042880	4.877820	0.340694	134.396308	3.547245	0.006003	1.627274	20.217767	0.194192	3.408814	0.844638	69.132286	0.009042	0.636706	1.834162	12.136143	96785.825117	0.014135	2.960962	1.504349	0.204999	1.226150	0.061910	10.572659	354.603934	5.566943	5.487779	0.792357	104.050909	0.671237	4.734526	4.516179	193.938667	6.886088	0.051579	0.755785	0.124605	0.704609	1.607213	0.015746	1240.836607	0.211044	0.817690	0.275862	0.011439	26.954371	0.188235	1.207493	0.037280	6.356614	0.509873	0.010258	1.031104	36.295000	0.089698	1.173295	0.016869	4.449745	0.009920
0.9200	182.209573	0.045875	16.582295	2.375903	525.895843	0.077944	0.138918	0.132997	0.021845	54768.816160	0.163482	0.684775	25704790.389815	0.113325	0.017758	196.274677	0.005319	0.663463	1.590870	0.007596	0.079260	0.379210	25100790.481661	0.050493	2.462096	0.542785	0.730026	0.477286	1.573621	0.723713	0.095874	0.266815	0.592749	0.203748	0.844748	2.160701	10.074346	0.147878	15365983.884852	0.278357	0.391700	0.019967	9.650355	4.382597	0.009135	1529.643882	0.102108	0.976345	269791457.870264	0.330971	0.144968	49168.440014	0.049177	2.420845	3.201856	0.224880	2101.679601	3.515282	0.906523	35.350989	1469.709926	32.899788	9.808667	0.401141	852.037735	0.236587	2.174916	1.515302	0.042635	154.487246	0.044216	0.103476	128943756.410729	0.445586	0.051823	630.693831	0.012276	1.653446	3.418401	0.014113	0.131110	0.019178	1188366.098091	0.047568	2.662421	0.553220	0.212440	0.078771	0.246076	0.128262	0.033693
0.9300	0.004843	7418.057591	0.008234	0.137056	213.821139	3694.565246	53.181627	22.302728	0.068708	0.026511	13.560854	0.011121	0.017822	0.007501	0.015832	13.310065	0.005708	0.011865	0.007008	0.099538	605.259723	9.674845	0.004621	145.950089	0.340303	0.105875	17.093361	0.115234	0.004998	0.006183	313.358126	0.005421	0.005367	0.052470	12.766632	0.318863	1.337716	599.065213	0.007099	9.309785	710.302867	0.494292	0.012196	0.044445	0.012128	97.537872	0.025243	0.013646	0.085036	0.019838	1.033784	0.054521	0.103608	15.883895	57.505073	8313.859161	245.202955	0.719283	0.027916	4098.797983	4.922018	2376.943994	0.022533	0.446161	2.179304	956.739544	10.842500	2.185143	0.092885	0.049767	7.192010	0.022248	0.048376	0.016378	0.060553	38.803350	0.013847	0.023361	0.011868	0.163530	4.211136	0.014376	0.010518	153.781565	0.340294	0.073334	2.205978	0.023335	0.010180	0.010483	66.134169
0.9400	6.530469	0.188544	2370.573854	33.028496	4.219266	0.305726	0.097489	0.122159	0.447649	3093.932961	0.047072	75743.155805	6.268698	0.061086	0.016168	2.815923	0.890063	0.163734	1511.823110	1.903256	0.015774	0.093756	0.004524	103.249708	0.029728	0.747925	2.083947	0.245851	4.021032	0.005969	0.259623	0.006550	2.069830	0.150162	6.409994	0.562543	0.084973	393.252416	0.006795	0.189274	0.056981	4.419320	8153.784873	0.902875	5.673065	19.463564	0.065082	0.411879	58.158869	25341.643755	0.133516	2411.548518	4.288431	0.252805	0.107260	0.496746	2.700364	20.401845	1097.156501	0.066771	6.360973	0.063711	242.291224	1.943929	0.650970	0.230281	0.082834	0.114332	2.271780	10968.153856	0.125985	188707.381228	26.274289	0.201910	0.124490	7.498681	2.085496	0.311767	2643.633545	0.533962	0.025060	0.038705	0.010656	93.508914	0.025053	0.036773	1.194739	0.022101	0.331511	0.009870	0.058029
0.9500	0.372400	1.782247	0.005998	1.092951	0.559289	0.057402	0.023662	45.098099	211.891507	0.206106	18821.245817	0.041541	0.401844	0.924783	0.007692	0.021348	0.746917	0.010727	2.263458	0.020396	258.871992	2.508906	0.013081	374.430366	0.016261	63.313221	0.226350	0.008881	0.225738	4.695001	0.388961	2.496972	0.143396	0.010559	0.607175	51.364652	0.037652	601.859697	0.028530	10.248620	1129.695467	0.083643	14.080770	0.080490	4.772655	1.138242	0.017067	7.223640	1.199559	0.162740	219504.879405	1.402643	3356.638017	292.763433	0.028283	0.064636	7.113046	10.536798	0.484211	2.211803	4.532435	1.856786	0.413814	7.773614	5.050675	0.025239	0.024060	144.061082	1882.042649	0.601073	112125.583822	0.250839	2.944535	3.008502	0.021735	1.344421	1.879291	0.052850	5.067070	0.033733	307.013655	2.627874	0.014320	61.449908	0.015303	0.652112	0.106527	0.010104	0.019560	0.354373	0.068449
0.9600	1516.309488	34.797044	0.091708	1.362017	0.044476	40617.205162	0.055302	0.235889	354.335586	5103.438896	0.014148	221.330976	0.972272	0.356422	88.182772	0.134327	0.010881	4.259526	0.055883	49.713018	4.187840	752.823842	0.018733	17500.782089	0.079258	1.022461	0.415822	0.020725	0.004851	457.546252	0.012370	268.598734	0.005460	0.029860	0.373596	2.481335	0.213719	57402.714119	0.037766	1944.773436	16.238644	219.216445	0.556193	32.998804	0.036971	3.674645	3079.682262	5.736619	35.843162	2084.520714	0.031139	15981.555186	5316.073240	1.561212	1.033272	31685.665217	0.086248	0.725037	0.284132	17.495306	562.975460	3.936450	0.206757	0.144723	0.056642	553.816184	0.663945	0.807635	2925.673892	3026.470244	0.039157	947.436116	48.534861	7.758120	4207.775977	3.643296	0.024795	14.760238	0.276199	60.157721	3.966644	294.460190	0.014779	11512.896840	0.044750	0.381567	0.016858	0.012177	0.010164	25.023683	0.011900
0.9700	0.663921	5.315241	0.029620	0.035832	178798.567082	0.011497	56.918234	682.358964	7.491366	0.065238	28.215745	0.251800	112309.178193	0.809406	300.979990	0.320550	0.007139	0.135192	0.029882	5.975531	6.310664	19.997857	0.005444	0.285856	822281.877137	1.400291	0.004731	0.522709	0.034556	0.049544	0.005090	0.038911	0.044881	1.178040	0.006411	3.516686	2326728.079880	0.634830	0.007646	70.549707	24.317032	24.812019	0.178150	5.429438	0.017805	6.678121	57085.491440	1092.572745	4757871.611517	2.116134	94.259660	0.188196	11.204489	762.136329	1271.390843	0.026241	102067.555411	1.090140	0.034003	1.723798	0.196301	1.084389	0.035152	0.859951	10684.513548	0.027206	790.334213	8.265290	0.473356	0.060786	19.441163	0.943450	3408191.866610	1152.464947	65676.327816	5.844040	0.019062	3.886590	0.084414	6.448119	5.864686	15.441220	0.011012	0.089876	382625.776473	0.507630	0.010435	0.142832	0.012857	0.010425	0.010052
0.9800	86.452098	30180.872511	606.451869	0.041670	0.561539	0.028549	284.106649	6.072501	1.184867	104.085651	370.157788	64.967708	0.285015	166.962106	5.764873	0.021682	110.768382	0.005522	0.773458	6.286807	3.782670	275416.888042	1.149456	4.882893	0.021766	0.754341	0.005472	323.627358	0.485735	0.005096	0.005035	0.005717	0.410574	662.218790	0.006935	0.964938	0.045611	9.925710	3.113658	1006095.502958	13.554563	24.748713	3.276952	0.012605	610.467720	0.090688	2921.532114	5533.220157	2.324457	239.939584	3588.174597	960.690176	1.740424	13.389345	5921.759744	0.496133	0.318156	0.036169	226.607739	9264.434234	21.621576	6002.420608	93.777866	0.038598	0.064414	0.341465	3624.985174	4.556566	0.209904	458.567372	1653.475690	55.321216	1.011980	3777.944626	2667.937772	0.048270	219.868659	0.017373	0.882437	6.121463	3.029141	228714.814630	0.490090	0.894786	0.015598	0.023566	0.010344	59.980581	0.013690	0.009841	0.009860
0.9900	5.058237	858277.290094	4.418695	8.139040	0.039659	3.696950	0.585420	0.007018	0.006705	0.014508	14.435444	1017.533260	208.294819	28.334454	0.065473	0.144520	0.040852	0.005944	3.913321	3564.828284	10.358926	0.004770	0.203656	0.149074	48498.518842	12203.001508	1.614955	0.534775	0.231984	0.005012	0.004998	0.005184	0.372958	0.964079	2.898119	18576.923045	91281.174019	0.388351	0.568644	0.008923	34.868378	13087.590389	16.311587	0.017241	0.175027	17.884672	0.399730	179.369400	1479.534896	8029.578237	108.894143	0.104232	0.018164	0.012580	0.448217	2.294984	0.055014	5.531594	1.620859	259538.226255	1.659699	173876.162530	0.853529	2.592984	0.054058	0.271927	0.040315	0.019984	0.021547	0.062251	46.804414	3344.070130	577.574963	65.152202	0.189633	14.897152	0.069927	0.021977	4.395766	2991.653418	7.230419	0.012764	0.103469	0.067028	6708.266090	667.192582	0.228270	0.073148	0.026361	0.009675	0.009692


==> figures/Cu/drag_anis_CuT300P1NT.dat <==
### B(beta,theta) for CuT300P1NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.019293	0.019306	0.019344	0.019405	0.019486	0.019584	0.019693	0.019808	0.019923	0.020034	0.020133	0.020217	0.020281	0.020322	0.020338	0.020328	0.020291	0.020229	0.020145	0.020041	0.019921	0.019790	0.019653	0.019514	0.019378	0.019249	0.019131	0.019027	0.018938	0.018867	0.018815	0.018781	0.018763	0.018762	0.018774	0.018797	0.018828	0.018862	0.018898	0.018930	0.018956	0.018973	0.018978	0.018970	0.018947	0.018909	0.018855	0.018788	0.018707	0.018616	0.018515	0.018408	0.018297	0.018184	0.018073	0.017964	0.017860	0.017762	0.017671	0.017589	0.017514	0.017446	0.017386	0.017331	0.017282	0.017236	0.017191	0.017148	0.017103	0.017057	0.017008	0.016955	0.016898	0.016836	0.016771	0.016701	0.016629	0.016555	0.016479	0.016404	0.016330	0.016258	0.016190	0.016127	0.016069	0.016019	0.015977	0.015943	0.015919	0.015904	0.015899
0.0200	0.019028	0.019041	0.019078	0.019138	0.019218	0.019313	0.019418	0.019531	0.019644	0.019753	0.019851	0.019933	0.019997	0.020038	0.020053	0.020044	0.020008	0.019948	0.019866	0.019764	0.019647	0.019520	0.019385	0.019249	0.019116	0.018990	0.018876	0.018773	0.018686	0.018617	0.018565	0.018531	0.018514	0.018513	0.018525	0.018547	0.018577	0.018611	0.018646	0.018677	0.018703	0.018719	0.018724	0.018716	0.018694	0.018657	0.018604	0.018538	0.018459	0.018370	0.018271	0.018166	0.018057	0.017947	0.017838	0.017731	0.017629	0.017534	0.017445	0.017364	0.017291	0.017225	0.017166	0.017112	0.017064	0.017019	0.016975	0.016933	0.016889	0.016844	0.016796	0.016744	0.016688	0.016629	0.016565	0.016497	0.016427	0.016354	0.016280	0.016207	0.016134	0.016064	0.015998	0.015936	0.015880	0.015832	0.015790	0.015757	0.015734	0.015719	0.015714
0.0300	0.018768	0.018781	0.018817	0.018875	0.018953	0.019046	0.019151	0.019261	0.019371	0.019477	0.019573	0.019653	0.019715	0.019755	0.019771	0.019761	0.019727	0.019668	0.019588	0.019489	0.019375	0.019250	0.019119	0.018987	0.018856	0.018733	0.018619	0.018519	0.018434	0.018366	0.018315	0.018282	0.018266	0.018264	0.018276	0.018298	0.018327	0.018360	0.018393	0.018424	0.018449	0.018465	0.018470	0.018463	0.018441	0.018404	0.018354	0.018289	0.018212	0.018125	0.018029	0.017927	0.017821	0.017713	0.017607	0.017503	0.017403	0.017310	0.017223	0.017144	0.017072	0.017008	0.016950	0.016898	0.016850	0.016806	0.016764	0.016722	0.016680	0.016636	0.016589	0.016538	0.016484	0.016425	0.016363	0.016297	0.016229	0.016158	0.016086	0.016014	0.015944	0.015875	0.015811	0.015751	0.015696	0.015649	0.015608	0.015576	0.015553	0.015539	0.015534
0.0400	0.018521	0.018532	0.018568	0.018624	0.018700	0.018790	0.018892	0.018998	0.019106	0.019208	0.019301	0.019379	0.019439	0.019478	0.019493	0.019484	0.019450	0.019393	0.019314	0.019218	0.019106	0.018985	0.018857	0.018727	0.018600	0.018479	0.018368	0.018270	0.018187	0.018120	0.018070	0.018037	0.018021	0.018019	0.018030	0.018051	0.018080	0.018111	0.018144	0.018174	0.018198	0.018213	0.018218	0.018210	0.018189	0.018153	0.018103	0.018041	0.017966	0.017880	0.017787	0.017689	0.017586	0.017481	0.017377	0.017276	0.017179	0.017088	0.017004	0.016926	0.016856	0.016794	0.016737	0.016685	0.016638	0.016595	0.016554	0.016513	0.016472	0.016429	0.016383	0.016334	0.016281	0.016224	0.016163	0.016099	0.016032	0.015963	0.015894	0.015824	0.015755	0.015689	0.015626	0.015567	0.015514	0.015468	0.015429	0.015398	0.015375	0.015362	0.015357
0.0500	0.018280	0.018292	0.018326	0.018380	0.018453	0.018540	0.018638	0.018741	0.018845	0.018944	0.019033	0.019108	0.019166	0.019203	0.019217	0.019207	0.019174	0.019118	0.019042	0.018947	0.018839	0.018720	0.018596	0.018469	0.018345	0.018227	0.018119	0.018023	0.017942	0.017877	0.017828	0.017796	0.017780	0.017778	0.017788	0.017808	0.017835	0.017866	0.017898	0.017926	0.017949	0.017964	0.017968	0.017961	0.017939	0.017905	0.017856	0.017795	0.017722	0.017639	0.017548	0.017452	0.017351	0.017249	0.017148	0.017050	0.016956	0.016867	0.016785	0.016710	0.016642	0.016581	0.016526	0.016477	0.016432	0.016390	0.016349	0.016310	0.016269	0.016227	0.016182	0.016134	0.016083	0.016027	0.015968	0.015906	0.015841	0.015774	0.015706	0.015638	0.015572	0.015507	0.015446	0.015390	0.015338	0.015293	0.015255	0.015225	0.015203	0.015190	0.015185
0.0600	0.018054	0.018065	0.018098	0.018150	0.018220	0.018304	0.018398	0.018497	0.018596	0.018691	0.018777	0.018849	0.018904	0.018938	0.018951	0.018941	0.018908	0.018853	0.018778	0.018686	0.018581	0.018465	0.018343	0.018220	0.018099	0.017984	0.017879	0.017786	0.017706	0.017642	0.017595	0.017563	0.017547	0.017545	0.017554	0.017573	0.017599	0.017629	0.017659	0.017686	0.017708	0.017722	0.017725	0.017717	0.017696	0.017662	0.017615	0.017555	0.017484	0.017404	0.017315	0.017221	0.017124	0.017025	0.016925	0.016830	0.016739	0.016649	0.016570	0.016497	0.016431	0.016372	0.016318	0.016270	0.016226	0.016185	0.016146	0.016107	0.016067	0.016026	0.015983	0.015936	0.015886	0.015832	0.015774	0.015714	0.015651	0.015586	0.015520	0.015454	0.015389	0.015327	0.015268	0.015213	0.015163	0.015119	0.015083	0.015053	0.015032	0.015019	0.015015
0.0700	0.017833	0.017843	0.017875	0.017925	0.017992	0.018072	0.018161	0.018256	0.018351	0.018441	0.018522	0.018591	0.018642	0.018675	0.018686	0.018675	0.018642	0.018588	0.018515	0.018425	0.018322	0.018209	0.018091	0.017971	0.017853	0.017742	0.017639	0.017548	0.017470	0.017408	0.017361	0.017330	0.017314	0.017311	0.017320	0.017338	0.017362	0.017390	0.017418	0.017444	0.017465	0.017478	0.017481	0.017472	0.017452	0.017418	0.017372	0.017314	0.017245	0.017167	0.017081	0.016990	0.016895	0.016800	0.016705	0.016613	0.016524	0.016441	0.016364	0.016293	0.016229	0.016171	0.016119	0.016072	0.016030	0.015989	0.015951	0.015913	0.015875	0.015835	0.015792	0.015747	0.015698	0.015646	0.015590	0.015531	0.015470	0.015407	0.015343	0.015279	0.015217	0.015156	0.015099	0.015046	0.014998	0.014956	0.014920	0.014892	0.014871	0.014859	0.014855
0.0800	0.017629	0.017639	0.017668	0.017716	0.017780	0.017856	0.017941	0.018030	0.018120	0.018205	0.018282	0.018346	0.018395	0.018424	0.018433	0.018421	0.018388	0.018335	0.018263	0.018175	0.018075	0.017965	0.017850	0.017734	0.017620	0.017511	0.017411	0.017323	0.017247	0.017186	0.017139	0.017108	0.017092	0.017088	0.017096	0.017113	0.017136	0.017162	0.017189	0.017213	0.017233	0.017245	0.017247	0.017238	0.017218	0.017185	0.017140	0.017084	0.017017	0.016941	0.016858	0.016770	0.016679	0.016586	0.016495	0.016406	0.016320	0.016240	0.016165	0.016097	0.016035	0.015979	0.015929	0.015883	0.015841	0.015802	0.015765	0.015728	0.015691	0.015651	0.015610	0.015566	0.015518	0.015467	0.015413	0.015356	0.015297	0.015236	0.015174	0.015113	0.015052	0.014994	0.014938	0.014887	0.014840	0.014800	0.014765	0.014738	0.014718	0.014706	0.014702
0.0900	0.017430	0.017439	0.017467	0.017512	0.017572	0.017644	0.017724	0.017808	0.017892	0.017972	0.018044	0.018104	0.018148	0.018175	0.018182	0.018168	0.018135	0.018082	0.018012	0.017926	0.017828	0.017722	0.017610	0.017497	0.017386	0.017281	0.017184	0.017098	0.017024	0.016965	0.016920	0.016890	0.016874	0.016870	0.016877	0.016892	0.016913	0.016938	0.016963	0.016986	0.017003	0.017014	0.017015	0.017006	0.016986	0.016954	0.016910	0.016855	0.016790	0.016717	0.016637	0.016552	0.016464	0.016374	0.016286	0.016200	0.016117	0.016040	0.015968	0.015902	0.015842	0.015787	0.015738	0.015694	0.015653	0.015615	0.015579	0.015543	0.015506	0.015468	0.015428	0.015385	0.015339	0.015289	0.015237	0.015182	0.015124	0.015065	0.015005	0.014946	0.014887	0.014831	0.014778	0.014728	0.014683	0.014644	0.014611	0.014585	0.014566	0.014554	0.014551
0.1000	0.017238	0.017247	0.017273	0.017315	0.017371	0.017438	0.017513	0.017592	0.017670	0.017744	0.017811	0.017865	0.017906	0.017929	0.017933	0.017918	0.017884	0.017832	0.017763	0.017679	0.017584	0.017481	0.017372	0.017263	0.017155	0.017053	0.016959	0.016876	0.016805	0.016747	0.016703	0.016673	0.016657	0.016652	0.016658	0.016671	0.016690	0.016713	0.016736	0.016757	0.016773	0.016782	0.016783	0.016773	0.016753	0.016721	0.016678	0.016625	0.016562	0.016492	0.016414	0.016333	0.016248	0.016162	0.016077	0.015994	0.015915	0.015840	0.015771	0.015707	0.015650	0.015596	0.015549	0.015506	0.015466	0.015429	0.015394	0.015359	0.015323	0.015286	0.015246	0.015205	0.015160	0.015112	0.015061	0.015008	0.014952	0.014895	0.014837	0.014780	0.014724	0.014670	0.014618	0.014571	0.014528	0.014490	0.014458	0.014433	0.014415	0.014404	0.014400
0.1100	0.017054	0.017061	0.017085	0.017125	0.017177	0.017239	0.017309	0.017382	0.017454	0.017523	0.017583	0.017633	0.017668	0.017688	0.017690	0.017673	0.017638	0.017586	0.017518	0.017436	0.017344	0.017243	0.017139	0.017032	0.016928	0.016829	0.016738	0.016658	0.016589	0.016533	0.016490	0.016459	0.016443	0.016438	0.016442	0.016455	0.016472	0.016493	0.016514	0.016533	0.016548	0.016555	0.016555	0.016545	0.016525	0.016493	0.016452	0.016400	0.016340	0.016272	0.016197	0.016119	0.016037	0.015955	0.015874	0.015794	0.015716	0.015644	0.015577	0.015516	0.015461	0.015410	0.015365	0.015323	0.015285	0.015249	0.015214	0.015180	0.015145	0.015109	0.015071	0.015030	0.014987	0.014940	0.014891	0.014840	0.014786	0.014731	0.014676	0.014621	0.014567	0.014515	0.014465	0.014420	0.014379	0.014343	0.014312	0.014288	0.014271	0.014260	0.014257
0.1200	0.016881	0.016889	0.016911	0.016947	0.016995	0.017052	0.017116	0.017182	0.017248	0.017310	0.017365	0.017409	0.017440	0.017455	0.017454	0.017436	0.017400	0.017348	0.017281	0.017201	0.017111	0.017014	0.016912	0.016810	0.016709	0.016614	0.016526	0.016448	0.016381	0.016326	0.016284	0.016255	0.016238	0.016232	0.016236	0.016246	0.016262	0.016281	0.016300	0.016317	0.016329	0.016336	0.016334	0.016323	0.016303	0.016271	0.016231	0.016181	0.016122	0.016057	0.015986	0.015910	0.015832	0.015753	0.015675	0.015598	0.015525	0.015457	0.015393	0.015334	0.015280	0.015232	0.015188	0.015147	0.015110	0.015075	0.015042	0.015008	0.014974	0.014939	0.014902	0.014862	0.014820	0.014775	0.014728	0.014678	0.014626	0.014574	0.014520	0.014467	0.014416	0.014366	0.014318	0.014275	0.014235	0.014201	0.014172	0.014149	0.014132	0.014122	0.014119
0.1300	0.016716	0.016723	0.016744	0.016776	0.016820	0.016872	0.016929	0.016989	0.017049	0.017104	0.017152	0.017190	0.017216	0.017228	0.017223	0.017203	0.017166	0.017114	0.017048	0.016970	0.016882	0.016788	0.016690	0.016591	0.016493	0.016401	0.016317	0.016241	0.016176	0.016123	0.016083	0.016054	0.016037	0.016030	0.016032	0.016041	0.016055	0.016072	0.016088	0.016103	0.016114	0.016118	0.016116	0.016104	0.016084	0.016054	0.016012	0.015963	0.015907	0.015844	0.015776	0.015704	0.015629	0.015554	0.015480	0.015407	0.015338	0.015272	0.015211	0.015155	0.015103	0.015057	0.015014	0.014975	0.014939	0.014905	0.014873	0.014840	0.014807	0.014773	0.014737	0.014698	0.014658	0.014614	0.014568	0.014521	0.014471	0.014420	0.014369	0.014319	0.014269	0.014221	0.014176	0.014135	0.014097	0.014064	0.014037	0.014015	0.013999	0.013989	0.013986
0.1400	0.016557	0.016563	0.016581	0.016611	0.016650	0.016696	0.016747	0.016801	0.016853	0.016902	0.016943	0.016975	0.016996	0.017003	0.016995	0.016972	0.016935	0.016882	0.016817	0.016741	0.016656	0.016564	0.016470	0.016374	0.016281	0.016193	0.016111	0.016038	0.015976	0.015924	0.015884	0.015856	0.015839	0.015831	0.015832	0.015839	0.015851	0.015865	0.015880	0.015892	0.015901	0.015904	0.015900	0.015888	0.015866	0.015836	0.015797	0.015751	0.015697	0.015636	0.015571	0.015502	0.015431	0.015359	0.015288	0.015219	0.015153	0.015090	0.015032	0.014978	0.014929	0.014884	0.014843	0.014805	0.014771	0.014738	0.014706	0.014674	0.014642	0.014609	0.014573	0.014536	0.014497	0.014455	0.014411	0.014365	0.014317	0.014268	0.014219	0.014171	0.014123	0.014078	0.014035	0.013996	0.013960	0.013929	0.013903	0.013882	0.013867	0.013858	0.013854
0.1500	0.016401	0.016407	0.016423	0.016449	0.016483	0.016524	0.016569	0.016615	0.016661	0.016702	0.016737	0.016763	0.016778	0.016780	0.016769	0.016743	0.016704	0.016652	0.016588	0.016513	0.016430	0.016342	0.016251	0.016159	0.016068	0.015983	0.015905	0.015835	0.015775	0.015725	0.015686	0.015659	0.015641	0.015632	0.015632	0.015637	0.015647	0.015659	0.015671	0.015681	0.015688	0.015689	0.015684	0.015671	0.015651	0.015621	0.015584	0.015539	0.015487	0.015430	0.015367	0.015302	0.015234	0.015166	0.015099	0.015034	0.014971	0.014911	0.014856	0.014805	0.014758	0.014715	0.014675	0.014639	0.014605	0.014573	0.014542	0.014510	0.014479	0.014447	0.014413	0.014377	0.014339	0.014299	0.014256	0.014212	0.014167	0.014121	0.014074	0.014028	0.013983	0.013940	0.013899	0.013862	0.013828	0.013799	0.013774	0.013754	0.013740	0.013731	0.013728
0.1600	0.016252	0.016257	0.016271	0.016293	0.016323	0.016358	0.016396	0.016436	0.016474	0.016508	0.016536	0.016555	0.016565	0.016562	0.016547	0.016519	0.016479	0.016426	0.016363	0.016290	0.016209	0.016124	0.016036	0.015948	0.015862	0.015781	0.015706	0.015638	0.015580	0.015532	0.015495	0.015467	0.015449	0.015439	0.015437	0.015441	0.015448	0.015458	0.015468	0.015476	0.015480	0.015480	0.015470	0.015457	0.015436	0.015407	0.015371	0.015328	0.015278	0.015223	0.015164	0.015102	0.015038	0.014974	0.014910	0.014848	0.014789	0.014732	0.014678	0.014630	0.014585	0.014544	0.014506	0.014471	0.014439	0.014408	0.014378	0.014348	0.014318	0.014286	0.014254	0.014219	0.014182	0.014144	0.014102	0.014060	0.014016	0.013972	0.013928	0.013885	0.013842	0.013801	0.013763	0.013728	0.013696	0.013668	0.013645	0.013627	0.013613	0.013605	0.013602
0.1700	0.016113	0.016117	0.016129	0.016148	0.016173	0.016202	0.016234	0.016266	0.016296	0.016323	0.016344	0.016356	0.016360	0.016352	0.016334	0.016303	0.016261	0.016208	0.016145	0.016073	0.015995	0.015898	0.015813	0.015729	0.015647	0.015569	0.015497	0.015432	0.015376	0.015330	0.015293	0.015266	0.015248	0.015238	0.015234	0.015236	0.015241	0.015249	0.015256	0.015262	0.015264	0.015262	0.015254	0.015240	0.015218	0.015190	0.015155	0.015113	0.015066	0.015013	0.014957	0.014898	0.014838	0.014777	0.014717	0.014659	0.014602	0.014549	0.014499	0.014453	0.014410	0.014371	0.014335	0.014301	0.014270	0.014240	0.014210	0.014181	0.014152	0.014121	0.014089	0.014056	0.014019	0.013981	0.013943	0.013902	0.013861	0.013819	0.013777	0.013736	0.013696	0.013657	0.013621	0.013588	0.013558	0.013532	0.013510	0.013493	0.013480	0.013473	0.013470
0.1800	0.015977	0.015980	0.015990	0.016005	0.016025	0.016048	0.016073	0.016098	0.016121	0.016140	0.016153	0.016159	0.016156	0.016144	0.016121	0.016088	0.016044	0.015990	0.015927	0.015857	0.015782	0.015702	0.015621	0.015539	0.015461	0.015386	0.015317	0.015255	0.015202	0.015157	0.015121	0.015094	0.015075	0.015064	0.015059	0.015059	0.015062	0.015067	0.015071	0.015074	0.015074	0.015070	0.015061	0.015045	0.015024	0.014996	0.014961	0.014921	0.014876	0.014826	0.014772	0.014717	0.014660	0.014602	0.014545	0.014490	0.014437	0.014387	0.014339	0.014296	0.014255	0.014218	0.014183	0.014151	0.014120	0.014091	0.014063	0.014035	0.014006	0.013976	0.013946	0.013913	0.013879	0.013844	0.013806	0.013768	0.013729	0.013689	0.013650	0.013611	0.013573	0.013537	0.013503	0.013472	0.013444	0.013420	0.013399	0.013383	0.013371	0.013364	0.013362
0.1900	0.015853	0.015855	0.015863	0.015874	0.015889	0.015906	0.015924	0.015942	0.015957	0.015968	0.015974	0.015973	0.015964	0.015947	0.015920	0.015883	0.015838	0.015783	0.015721	0.015653	0.015579	0.015503	0.015424	0.015347	0.015272	0.015201	0.015135	0.015076	0.015025	0.014982	0.014947	0.014921	0.014902	0.014890	0.014883	0.014881	0.014882	0.014884	0.014886	0.014887	0.014885	0.014879	0.014868	0.014852	0.014829	0.014796	0.014763	0.014724	0.014681	0.014634	0.014584	0.014532	0.014479	0.014425	0.014372	0.014321	0.014271	0.014224	0.014180	0.014139	0.014100	0.014065	0.014032	0.014001	0.013972	0.013944	0.013917	0.013889	0.013862	0.013833	0.013804	0.013773	0.013740	0.013706	0.013671	0.013635	0.013598	0.013560	0.013523	0.013487	0.013451	0.013418	0.013386	0.013357	0.013332	0.013309	0.013290	0.013275	0.013265	0.013258	0.013256
0.2000	0.015724	0.015726	0.015731	0.015739	0.015749	0.015760	0.015771	0.015781	0.015788	0.015792	0.015790	0.015782	0.015767	0.015744	0.015713	0.015674	0.015626	0.015571	0.015509	0.015442	0.015371	0.015297	0.015222	0.015148	0.015076	0.015009	0.014946	0.014890	0.014841	0.014802	0.014768	0.014742	0.014723	0.014710	0.014702	0.014689	0.014687	0.014687	0.014687	0.014685	0.014680	0.014672	0.014660	0.014643	0.014621	0.014593	0.014561	0.014524	0.014483	0.014438	0.014391	0.014342	0.014293	0.014243	0.014193	0.014145	0.014099	0.014053	0.014012	0.013973	0.013937	0.013903	0.013871	0.013842	0.013814	0.013787	0.013760	0.013734	0.013707	0.013680	0.013651	0.013621	0.013590	0.013558	0.013524	0.013490	0.013455	0.013420	0.013386	0.013351	0.013319	0.013287	0.013258	0.013232	0.013208	0.013187	0.013170	0.013156	0.013147	0.013141	0.013139
0.2100	0.015605	0.015606	0.015609	0.015613	0.015618	0.015623	0.015627	0.015630	0.015629	0.015625	0.015616	0.015601	0.015580	0.015551	0.015516	0.015473	0.015424	0.015368	0.015306	0.015240	0.015171	0.015089	0.015018	0.014948	0.014880	0.014816	0.014756	0.014703	0.014657	0.014617	0.014585	0.014559	0.014539	0.014525	0.014516	0.014510	0.014506	0.014504	0.014501	0.014496	0.014490	0.014480	0.014466	0.014449	0.014426	0.014399	0.014368	0.014333	0.014294	0.014252	0.014208	0.014163	0.014116	0.014070	0.014024	0.013980	0.013937	0.013896	0.013857	0.013821	0.013787	0.013755	0.013725	0.013697	0.013671	0.013645	0.013619	0.013594	0.013568	0.013540	0.013513	0.013485	0.013455	0.013425	0.013393	0.013361	0.013328	0.013296	0.013264	0.013232	0.013202	0.013173	0.013146	0.013122	0.013100	0.013082	0.013066	0.013054	0.013045	0.013039	0.013038
0.2200	0.015490	0.015490	0.015490	0.015490	0.015490	0.015489	0.015486	0.015481	0.015473	0.015460	0.015444	0.015422	0.015394	0.015360	0.015320	0.015274	0.015222	0.015165	0.015104	0.015039	0.014972	0.014903	0.014835	0.014768	0.014704	0.014643	0.014587	0.014537	0.014492	0.014454	0.014423	0.014397	0.014378	0.014363	0.014352	0.014344	0.014338	0.014333	0.014328	0.014321	0.014312	0.014300	0.014285	0.014266	0.014244	0.014217	0.014186	0.014153	0.014116	0.014077	0.014036	0.013993	0.013950	0.013907	0.013865	0.013824	0.013784	0.013746	0.013710	0.013676	0.013644	0.013614	0.013585	0.013558	0.013532	0.013507	0.013483	0.013458	0.013432	0.013407	0.013381	0.013353	0.013325	0.013296	0.013267	0.013237	0.013206	0.013176	0.013146	0.013117	0.013089	0.013063	0.013039	0.013014	0.012995	0.012978	0.012964	0.012953	0.012945	0.012940	0.012938
0.2300	0.015388	0.015387	0.015385	0.015382	0.015377	0.015370	0.015360	0.015347	0.015331	0.015311	0.015286	0.015257	0.015223	0.015183	0.015139	0.015090	0.015036	0.014978	0.014917	0.014853	0.014788	0.014722	0.014656	0.014593	0.014532	0.014474	0.014421	0.014374	0.014331	0.014295	0.014265	0.014240	0.014219	0.014204	0.014191	0.014182	0.014173	0.014166	0.014158	0.014148	0.014137	0.014124	0.014106	0.014086	0.014063	0.014037	0.014007	0.013975	0.013940	0.013903	0.013865	0.013826	0.013786	0.013747	0.013708	0.013670	0.013633	0.013598	0.013564	0.013532	0.013502	0.013474	0.013447	0.013421	0.013397	0.013372	0.013349	0.013325	0.013301	0.013276	0.013251	0.013225	0.013199	0.013172	0.013144	0.013116	0.013088	0.013060	0.013033	0.013006	0.012981	0.012957	0.012935	0.012916	0.012898	0.012883	0.012871	0.012861	0.012854	0.012850	0.012848
0.2400	0.015269	0.015268	0.015263	0.015256	0.015246	0.015233	0.015216	0.015195	0.015171	0.015143	0.015111	0.015075	0.015034	0.014989	0.014940	0.014888	0.014831	0.014773	0.014711	0.014649	0.014585	0.014522	0.014459	0.014399	0.014341	0.014287	0.014238	0.014193	0.014153	0.014118	0.014089	0.014064	0.014044	0.014027	0.014013	0.014002	0.013991	0.013981	0.013970	0.013959	0.013945	0.013930	0.013912	0.013890	0.013866	0.013840	0.013811	0.013781	0.013748	0.013714	0.013678	0.013642	0.013606	0.013570	0.013534	0.013499	0.013465	0.013432	0.013401	0.013372	0.013344	0.013317	0.013291	0.013267	0.013243	0.013220	0.013197	0.013174	0.013150	0.013127	0.013103	0.013078	0.013053	0.013028	0.013002	0.012976	0.012950	0.012924	0.012900	0.012876	0.012853	0.012832	0.012813	0.012795	0.012780	0.012767	0.012756	0.012747	0.012741	0.012738	0.012736
0.2500	0.015178	0.015176	0.015169	0.015159	0.015144	0.015124	0.015101	0.015073	0.015041	0.015005	0.014965	0.014922	0.014875	0.014824	0.014771	0.014715	0.014657	0.014597	0.014536	0.014474	0.014412	0.014351	0.014292	0.014235	0.014181	0.014128	0.014082	0.014040	0.014002	0.013969	0.013941	0.013917	0.013897	0.013879	0.013864	0.013851	0.013838	0.013826	0.013813	0.013799	0.013783	0.013766	0.013746	0.013724	0.013701	0.013675	0.013647	0.013618	0.013587	0.013556	0.013523	0.013490	0.013457	0.013424	0.013392	0.013360	0.013330	0.013300	0.013272	0.013244	0.013217	0.013192	0.013168	0.013145	0.013122	0.013100	0.013078	0.013056	0.013034	0.013012	0.012989	0.012966	0.012943	0.012919	0.012896	0.012872	0.012849	0.012826	0.012804	0.012782	0.012762	0.012744	0.012727	0.012712	0.012699	0.012688	0.012679	0.012672	0.012667	0.012664	0.012663
0.2600	0.015080	0.015077	0.015068	0.015054	0.015033	0.015008	0.014978	0.014942	0.014901	0.014857	0.014810	0.014759	0.014706	0.014650	0.014592	0.014533	0.014472	0.014411	0.014350	0.014289	0.014229	0.014170	0.014114	0.014060	0.014009	0.013962	0.013917	0.013878	0.013842	0.013811	0.013784	0.013761	0.013740	0.013722	0.013706	0.013687	0.013673	0.013658	0.013643	0.013626	0.013608	0.013589	0.013568	0.013546	0.013522	0.013496	0.013470	0.013442	0.013413	0.013384	0.013354	0.013324	0.013294	0.013264	0.013235	0.013207	0.013179	0.013152	0.013126	0.013101	0.013077	0.013053	0.013028	0.013006	0.012985	0.012963	0.012943	0.012922	0.012901	0.012880	0.012859	0.012837	0.012815	0.012794	0.012772	0.012751	0.012730	0.012710	0.012690	0.012672	0.012654	0.012639	0.012625	0.012612	0.012601	0.012592	0.012585	0.012579	0.012575	0.012572	0.012572
0.2700	0.014974	0.014970	0.014960	0.014942	0.014917	0.014886	0.014848	0.014806	0.014759	0.014707	0.014653	0.014595	0.014535	0.014474	0.014411	0.014348	0.014285	0.014223	0.014161	0.014101	0.014043	0.013986	0.013933	0.013882	0.013833	0.013788	0.013748	0.013712	0.013679	0.013649	0.013624	0.013601	0.013580	0.013561	0.013544	0.013527	0.013510	0.013493	0.013476	0.013457	0.013437	0.013416	0.013394	0.013371	0.013346	0.013318	0.013292	0.013266	0.013239	0.013212	0.013185	0.013158	0.013131	0.013104	0.013078	0.013053	0.013028	0.013003	0.012979	0.012956	0.012934	0.012912	0.012890	0.012869	0.012849	0.012828	0.012808	0.012788	0.012768	0.012748	0.012728	0.012708	0.012688	0.012668	0.012649	0.012629	0.012611	0.012593	0.012576	0.012560	0.012546	0.012533	0.012521	0.012511	0.012502	0.012495	0.012490	0.012485	0.012482	0.012480	0.012480
0.2800	0.014895	0.014891	0.014878	0.014856	0.014827	0.014790	0.014746	0.014697	0.014642	0.014583	0.014521	0.014456	0.014390	0.014323	0.014256	0.014189	0.014124	0.014060	0.013998	0.013939	0.013882	0.013828	0.013776	0.013729	0.013684	0.013643	0.013606	0.013572	0.013541	0.013513	0.013489	0.013466	0.013445	0.013426	0.013407	0.013388	0.013370	0.013350	0.013330	0.013309	0.013287	0.013264	0.013241	0.013216	0.013190	0.013165	0.013140	0.013115	0.013090	0.013065	0.013040	0.013015	0.012991	0.012968	0.012944	0.012921	0.012899	0.012877	0.012855	0.012834	0.012813	0.012789	0.012769	0.012750	0.012730	0.012711	0.012692	0.012673	0.012654	0.012635	0.012616	0.012597	0.012579	0.012561	0.012544	0.012527	0.012511	0.012496	0.012482	0.012469	0.012457	0.012447	0.012438	0.012430	0.012424	0.012419	0.012415	0.012412	0.012410	0.012409	0.012409
0.2900	0.014809	0.014804	0.014789	0.014764	0.014730	0.014687	0.014637	0.014580	0.014518	0.014452	0.014382	0.014311	0.014239	0.014167	0.014095	0.014025	0.013957	0.013892	0.013830	0.013771	0.013714	0.013662	0.013614	0.013569	0.013527	0.013489	0.013455	0.013423	0.013395	0.013369	0.013346	0.013324	0.013303	0.013283	0.013264	0.013244	0.013223	0.013202	0.013179	0.013156	0.013132	0.013108	0.013083	0.013058	0.013033	0.013007	0.012983	0.012959	0.012936	0.012913	0.012891	0.012869	0.012848	0.012827	0.012806	0.012786	0.012766	0.012746	0.012727	0.012707	0.012688	0.012669	0.012650	0.012631	0.012610	0.012591	0.012573	0.012555	0.012537	0.012520	0.012502	0.012486	0.012469	0.012450	0.012435	0.012421	0.012407	0.012395	0.012384	0.012373	0.012365	0.012357	0.012351	0.012346	0.012342	0.012339	0.012337	0.012336	0.012335	0.012334	0.012334
0.3000	0.014718	0.014712	0.014695	0.014667	0.014628	0.014580	0.014524	0.014460	0.014391	0.014316	0.014239	0.014161	0.014083	0.014005	0.013929	0.013856	0.013786	0.013719	0.013657	0.013598	0.013544	0.013493	0.013447	0.013405	0.013367	0.013332	0.013300	0.013272	0.013246	0.013222	0.013200	0.013179	0.013158	0.013138	0.013117	0.013096	0.013073	0.013050	0.013025	0.013000	0.012974	0.012947	0.012921	0.012894	0.012868	0.012844	0.012820	0.012798	0.012776	0.012755	0.012735	0.012716	0.012697	0.012679	0.012661	0.012643	0.012626	0.012608	0.012590	0.012573	0.012555	0.012537	0.012519	0.012502	0.012484	0.012466	0.012448	0.012431	0.012415	0.012398	0.012382	0.012367	0.012352	0.012338	0.012325	0.012313	0.012302	0.012293	0.012284	0.012277	0.012271	0.012266	0.012263	0.012260	0.012259	0.012258	0.012258	0.012258	0.012258	0.012258	0.012259
0.3100	0.014633	0.014626	0.014607	0.014575	0.014533	0.014479	0.014417	0.014347	0.014271	0.014190	0.014107	0.014022	0.013937	0.013854	0.013774	0.013697	0.013624	0.013556	0.013493	0.013435	0.013381	0.013333	0.013289	0.013249	0.013214	0.013182	0.013153	0.013127	0.013103	0.013081	0.013060	0.013040	0.013019	0.012999	0.012977	0.012954	0.012930	0.012905	0.012879	0.012852	0.012824	0.012796	0.012768	0.012742	0.012716	0.012692	0.012669	0.012647	0.012627	0.012608	0.012590	0.012573	0.012553	0.012537	0.012522	0.012506	0.012491	0.012475	0.012459	0.012443	0.012426	0.012410	0.012392	0.012378	0.012362	0.012345	0.012329	0.012313	0.012297	0.012283	0.012268	0.012255	0.012242	0.012230	0.012220	0.012210	0.012202	0.012195	0.012190	0.012185	0.012182	0.012181	0.012180	0.012180	0.012181	0.012183	0.012185	0.012186	0.012188	0.012189	0.012189
0.3200	0.014551	0.014544	0.014523	0.014488	0.014437	0.014378	0.014310	0.014234	0.014151	0.014064	0.013974	0.013883	0.013792	0.013704	0.013620	0.013539	0.013464	0.013394	0.013331	0.013273	0.013220	0.013173	0.013132	0.013095	0.013062	0.013033	0.013007	0.012984	0.012962	0.012942	0.012923	0.012903	0.012883	0.012863	0.012840	0.012817	0.012791	0.012764	0.012736	0.012706	0.012676	0.012646	0.012618	0.012590	0.012565	0.012540	0.012518	0.012498	0.012479	0.012462	0.012446	0.012431	0.012417	0.012404	0.012390	0.012377	0.012363	0.012349	0.012335	0.012320	0.012305	0.012289	0.012271	0.012255	0.012239	0.012223	0.012208	0.012193	0.012175	0.012162	0.012149	0.012137	0.012127	0.012117	0.012109	0.012102	0.012097	0.012093	0.012090	0.012089	0.012089	0.012091	0.012093	0.012096	0.012100	0.012103	0.012107	0.012110	0.012113	0.012115	0.012115
0.3300	0.014472	0.014464	0.014442	0.014404	0.014353	0.014290	0.014216	0.014134	0.014044	0.013951	0.013854	0.013757	0.013661	0.013568	0.013479	0.013395	0.013318	0.013246	0.013182	0.013124	0.013073	0.013027	0.012988	0.012953	0.012923	0.012897	0.012874	0.012853	0.012834	0.012816	0.012799	0.012780	0.012761	0.012740	0.012718	0.012693	0.012666	0.012638	0.012608	0.012577	0.012547	0.012516	0.012486	0.012458	0.012432	0.012408	0.012386	0.012367	0.012350	0.012334	0.012320	0.012307	0.012295	0.012284	0.012273	0.012261	0.012249	0.012237	0.012224	0.012208	0.012194	0.012180	0.012165	0.012150	0.012135	0.012121	0.012106	0.012093	0.012079	0.012067	0.012056	0.012046	0.012038	0.012030	0.012025	0.012020	0.012018	0.012017	0.012017	0.012019	0.012022	0.012027	0.012032	0.012038	0.012042	0.012049	0.012054	0.012059	0.012063	0.012066	0.012066
0.3400	0.014390	0.014382	0.014357	0.014317	0.014262	0.014194	0.014115	0.014027	0.013931	0.013831	0.013728	0.013625	0.013522	0.013424	0.013331	0.013244	0.013164	0.013091	0.013022	0.012964	0.012914	0.012871	0.012834	0.012801	0.012774	0.012750	0.012730	0.012712	0.012695	0.012680	0.012663	0.012646	0.012628	0.012607	0.012584	0.012559	0.012531	0.012502	0.012469	0.012437	0.012405	0.012373	0.012343	0.012314	0.012288	0.012264	0.012242	0.012224	0.012208	0.012194	0.012181	0.012170	0.012160	0.012151	0.012141	0.012131	0.012121	0.012110	0.012098	0.012086	0.012073	0.012059	0.012045	0.012031	0.012017	0.012003	0.011989	0.011977	0.011965	0.011954	0.011944	0.011936	0.011928	0.011923	0.011919	0.011918	0.011918	0.011920	0.011923	0.011925	0.011932	0.011939	0.011948	0.011957	0.011966	0.011974	0.011982	0.011989	0.011994	0.011997	0.011998
0.3500	0.014314	0.014306	0.014279	0.014237	0.014178	0.014106	0.014022	0.013928	0.013827	0.013721	0.013606	0.013498	0.013391	0.013289	0.013192	0.013102	0.013019	0.012944	0.012878	0.012821	0.012771	0.012728	0.012693	0.012663	0.012638	0.012617	0.012599	0.012584	0.012570	0.012556	0.012542	0.012526	0.012509	0.012489	0.012466	0.012440	0.012411	0.012381	0.012348	0.012313	0.012279	0.012247	0.012215	0.012186	0.012159	0.012135	0.012112	0.012094	0.012079	0.012066	0.012055	0.012046	0.012037	0.012030	0.012022	0.012013	0.012004	0.011995	0.011984	0.011973	0.011961	0.011949	0.011935	0.011922	0.011909	0.011896	0.011881	0.011870	0.011860	0.011850	0.011843	0.011837	0.011832	0.011830	0.011829	0.011831	0.011834	0.011839	0.011846	0.011854	0.011864	0.011875	0.011887	0.011899	0.011911	0.011923	0.011933	0.011942	0.011948	0.011952	0.011953
0.3600	0.014241	0.014232	0.014204	0.014149	0.014087	0.014011	0.013922	0.013823	0.013717	0.013605	0.013491	0.013377	0.013266	0.013159	0.013058	0.012964	0.012879	0.012803	0.012736	0.012678	0.012629	0.012587	0.012553	0.012525	0.012503	0.012485	0.012470	0.012457	0.012446	0.012434	0.012421	0.012407	0.012390	0.012371	0.012348	0.012322	0.012293	0.012261	0.012228	0.012193	0.012158	0.012124	0.012092	0.012062	0.012035	0.012010	0.011990	0.011973	0.011959	0.011947	0.011937	0.011929	0.011922	0.011915	0.011908	0.011901	0.011893	0.011885	0.011875	0.011865	0.011853	0.011841	0.011829	0.011817	0.011802	0.011790	0.011778	0.011768	0.011759	0.011752	0.011746	0.011742	0.011740	0.011740	0.011742	0.011747	0.011753	0.011762	0.011772	0.011784	0.011798	0.011812	0.011828	0.011843	0.011858	0.011872	0.011885	0.011896	0.011904	0.011908	0.011910
0.3700	0.014150	0.014140	0.014111	0.014063	0.013998	0.013918	0.013825	0.013721	0.013610	0.013493	0.013373	0.013255	0.013138	0.013027	0.012922	0.012828	0.012740	0.012663	0.012594	0.012536	0.012487	0.012447	0.012414	0.012388	0.012368	0.012352	0.012339	0.012329	0.012320	0.012311	0.012301	0.012289	0.012274	0.012256	0.012234	0.012208	0.012179	0.012146	0.012112	0.012076	0.012041	0.012006	0.011973	0.011939	0.011911	0.011887	0.011867	0.011850	0.011836	0.011826	0.011817	0.011810	0.011804	0.011798	0.011792	0.011786	0.011779	0.011771	0.011762	0.011752	0.011741	0.011730	0.011718	0.011706	0.011695	0.011684	0.011673	0.011664	0.011656	0.011649	0.011645	0.011643	0.011643	0.011646	0.011651	0.011658	0.011668	0.011680	0.011694	0.011709	0.011727	0.011745	0.011764	0.011783	0.011801	0.011818	0.011833	0.011846	0.011856	0.011861	0.011863
0.3800	0.014098	0.014088	0.014057	0.014008	0.013940	0.013856	0.013759	0.013650	0.013533	0.013411	0.013287	0.013163	0.013042	0.012926	0.012817	0.012717	0.012627	0.012547	0.012478	0.012419	0.012367	0.012328	0.012296	0.012272	0.012254	0.012241	0.012231	0.012224	0.012218	0.012211	0.012204	0.012193	0.012180	0.012163	0.012141	0.012114	0.012085	0.012052	0.012017	0.011980	0.011944	0.011908	0.011874	0.011843	0.011816	0.011792	0.011771	0.011755	0.011742	0.011731	0.011723	0.011717	0.011711	0.011706	0.011701	0.011696	0.011689	0.011682	0.011673	0.011664	0.011654	0.011641	0.011629	0.011618	0.011607	0.011597	0.011588	0.011581	0.011574	0.011570	0.011568	0.011569	0.011572	0.011577	0.011585	0.011594	0.011607	0.011622	0.011640	0.011660	0.011681	0.011703	0.011726	0.011749	0.011771	0.011791	0.011809	0.011824	0.011835	0.011842	0.011844
0.3900	0.014017	0.014006	0.013975	0.013923	0.013853	0.013766	0.013665	0.013556	0.013435	0.013308	0.013179	0.013051	0.012926	0.012806	0.012694	0.012591	0.012498	0.012417	0.012345	0.012281	0.012232	0.012193	0.012163	0.012140	0.012124	0.012113	0.012106	0.012102	0.012099	0.012095	0.012090	0.012082	0.012071	0.012055	0.012035	0.012010	0.011980	0.011942	0.011907	0.011870	0.011832	0.011796	0.011761	0.011729	0.011701	0.011677	0.011656	0.011640	0.011627	0.011616	0.011608	0.011602	0.011597	0.011592	0.011587	0.011582	0.011576	0.011568	0.011560	0.011550	0.011540	0.011529	0.011519	0.011508	0.011497	0.011488	0.011480	0.011473	0.011468	0.011466	0.011466	0.011467	0.011472	0.011480	0.011491	0.011505	0.011522	0.011541	0.011562	0.011586	0.011611	0.011637	0.011664	0.011691	0.011716	0.011740	0.011761	0.011778	0.011791	0.011799	0.011802
0.4000	0.013915	0.013904	0.013871	0.013818	0.013746	0.013657	0.013553	0.013437	0.013313	0.013183	0.013051	0.012919	0.012791	0.012668	0.012553	0.012448	0.012354	0.012271	0.012200	0.012140	0.012091	0.012053	0.012024	0.012004	0.011990	0.011982	0.011978	0.011977	0.011977	0.011976	0.011974	0.011969	0.011961	0.011947	0.011928	0.011905	0.011876	0.011844	0.011809	0.011772	0.011734	0.011697	0.011662	0.011630	0.011602	0.011577	0.011557	0.011540	0.011527	0.011517	0.011509	0.011503	0.011498	0.011493	0.011488	0.011483	0.011477	0.011469	0.011461	0.011452	0.011443	0.011433	0.011422	0.011413	0.011403	0.011395	0.011389	0.011384	0.011382	0.011381	0.011384	0.011390	0.011398	0.011409	0.011424	0.011442	0.011463	0.011486	0.011512	0.011540	0.011570	0.011601	0.011633	0.011664	0.011693	0.011721	0.011745	0.011765	0.011780	0.011790	0.011793
0.4100	0.013876	0.013865	0.013831	0.013776	0.013702	0.013609	0.013502	0.013383	0.013254	0.013120	0.012983	0.012847	0.012714	0.012587	0.012469	0.012360	0.012263	0.012177	0.012104	0.012043	0.011994	0.011955	0.011927	0.011908	0.011896	0.011890	0.011888	0.011890	0.011892	0.011895	0.011896	0.011894	0.011888	0.011877	0.011860	0.011838	0.011810	0.011778	0.011743	0.011706	0.011667	0.011630	0.011594	0.011561	0.011532	0.011506	0.011485	0.011468	0.011454	0.011443	0.011435	0.011428	0.011422	0.011417	0.011411	0.011405	0.011399	0.011391	0.011382	0.011373	0.011363	0.011352	0.011342	0.011333	0.011324	0.011316	0.011310	0.011307	0.011306	0.011308	0.011311	0.011318	0.011330	0.011343	0.011362	0.011383	0.011408	0.011436	0.011466	0.011499	0.011534	0.011569	0.011606	0.011641	0.011676	0.011707	0.011735	0.011758	0.011776	0.011786	0.011790
0.4200	0.013808	0.013797	0.013763	0.013706	0.013630	0.013535	0.013426	0.013303	0.013171	0.013034	0.012893	0.012754	0.012617	0.012485	0.012363	0.012254	0.012154	0.012067	0.011992	0.011930	0.011880	0.011842	0.011814	0.011796	0.011786	0.011783	0.011784	0.011789	0.011796	0.011802	0.011807	0.011809	0.011807	0.011799	0.011784	0.011764	0.011738	0.011706	0.011671	0.011631	0.011593	0.011555	0.011519	0.011485	0.011452	0.011426	0.011403	0.011385	0.011370	0.011359	0.011349	0.011342	0.011335	0.011333	0.011326	0.011319	0.011312	0.011303	0.011294	0.011284	0.011273	0.011263	0.011253	0.011243	0.011234	0.011227	0.011225	0.011223	0.011224	0.011227	0.011235	0.011245	0.011257	0.011275	0.011297	0.011322	0.011351	0.011384	0.011419	0.011457	0.011497	0.011538	0.011580	0.011620	0.011660	0.011699	0.011731	0.011757	0.011777	0.011789	0.011793
0.4300	0.013728	0.013716	0.013681	0.013624	0.013546	0.013449	0.013337	0.013212	0.013078	0.012937	0.012794	0.012651	0.012512	0.012379	0.012254	0.012140	0.012038	0.011948	0.011872	0.011808	0.011758	0.011717	0.011690	0.011673	0.011665	0.011664	0.011668	0.011677	0.011687	0.011698	0.011708	0.011714	0.011715	0.011711	0.011700	0.011682	0.011658	0.011628	0.011594	0.011557	0.011519	0.011481	0.011444	0.011409	0.011378	0.011351	0.011327	0.011308	0.011292	0.011279	0.011268	0.011259	0.011251	0.011243	0.011235	0.011227	0.011218	0.011208	0.011197	0.011187	0.011176	0.011165	0.011154	0.011145	0.011138	0.011132	0.011128	0.011128	0.011128	0.011134	0.011144	0.011158	0.011172	0.011194	0.011220	0.011250	0.011283	0.011321	0.011361	0.011405	0.011450	0.011497	0.011545	0.011591	0.011636	0.011678	0.011714	0.011744	0.011767	0.011781	0.011786
0.4400	0.013660	0.013648	0.013612	0.013554	0.013475	0.013377	0.013264	0.013137	0.013000	0.012857	0.012711	0.012566	0.012423	0.012288	0.012160	0.012044	0.011939	0.011847	0.011769	0.011704	0.011653	0.011615	0.011588	0.011572	0.011566	0.011567	0.011566	0.011578	0.011594	0.011609	0.011624	0.011635	0.011641	0.011641	0.011634	0.011620	0.011591	0.011563	0.011531	0.011494	0.011456	0.011418	0.011380	0.011345	0.011313	0.011284	0.011259	0.011238	0.011220	0.011205	0.011192	0.011181	0.011171	0.011161	0.011152	0.011142	0.011131	0.011120	0.011108	0.011096	0.011085	0.011073	0.011063	0.011054	0.011047	0.011042	0.011040	0.011041	0.011046	0.011054	0.011067	0.011083	0.011105	0.011130	0.011160	0.011195	0.011233	0.011276	0.011323	0.011372	0.011424	0.011478	0.011532	0.011585	0.011636	0.011684	0.011725	0.011760	0.011786	0.011802	0.011807
0.4500	0.013546	0.013534	0.013498	0.013440	0.013361	0.013262	0.013148	0.013015	0.012877	0.012734	0.012587	0.012440	0.012296	0.012159	0.012031	0.011912	0.011806	0.011714	0.011634	0.011569	0.011518	0.011480	0.011454	0.011440	0.011436	0.011441	0.011452	0.011470	0.011490	0.011512	0.011532	0.011549	0.011561	0.011567	0.011565	0.011555	0.011537	0.011512	0.011481	0.011446	0.011408	0.011370	0.011331	0.011295	0.011261	0.011231	0.011204	0.011180	0.011160	0.011143	0.011127	0.011114	0.011101	0.011089	0.011077	0.011064	0.011052	0.011039	0.011026	0.011013	0.011000	0.010988	0.010978	0.010970	0.010964	0.010960	0.010960	0.010963	0.010970	0.010981	0.010997	0.011018	0.011043	0.011073	0.011108	0.011148	0.011193	0.011242	0.011295	0.011351	0.011411	0.011472	0.011534	0.011595	0.011653	0.011707	0.011755	0.011794	0.011824	0.011842	0.011849
0.4600	0.013528	0.013516	0.013480	0.013421	0.013340	0.013241	0.013125	0.012996	0.012856	0.012709	0.012560	0.012410	0.012263	0.012123	0.011991	0.011869	0.011759	0.011663	0.011581	0.011514	0.011461	0.011421	0.011396	0.011382	0.011380	0.011387	0.011403	0.011425	0.011451	0.011479	0.011506	0.011530	0.011548	0.011560	0.011563	0.011558	0.011543	0.011521	0.011490	0.011456	0.011418	0.011378	0.011339	0.011300	0.011264	0.011231	0.011201	0.011174	0.011150	0.011129	0.011111	0.011093	0.011077	0.011061	0.011046	0.011030	0.011015	0.010999	0.010984	0.010969	0.010955	0.010942	0.010931	0.010922	0.010916	0.010914	0.010915	0.010918	0.010927	0.010941	0.010960	0.010984	0.011014	0.011049	0.011089	0.011134	0.011185	0.011241	0.011301	0.011365	0.011433	0.011503	0.011574	0.011644	0.011711	0.011773	0.011828	0.011873	0.011908	0.011929	0.011936
0.4700	0.013436	0.013424	0.013388	0.013328	0.013248	0.013148	0.013031	0.012901	0.012761	0.012614	0.012463	0.012312	0.012164	0.012022	0.011888	0.011764	0.011653	0.011555	0.011471	0.011402	0.011348	0.011308	0.011283	0.011271	0.011271	0.011282	0.011302	0.011330	0.011363	0.011398	0.011434	0.011466	0.011493	0.011512	0.011522	0.011523	0.011513	0.011494	0.011468	0.011434	0.011397	0.011357	0.011315	0.011275	0.011236	0.011200	0.011165	0.011135	0.011108	0.011083	0.011060	0.011039	0.011018	0.010999	0.010979	0.010960	0.010942	0.010923	0.010906	0.010889	0.010873	0.010860	0.010848	0.010833	0.010828	0.010826	0.010829	0.010836	0.010848	0.010866	0.010888	0.010916	0.010950	0.010990	0.011036	0.011088	0.011146	0.011209	0.011278	0.011351	0.011429	0.011508	0.011593	0.011673	0.011751	0.011822	0.011888	0.011940	0.011980	0.012005	0.012013
0.4800	0.013376	0.013363	0.013327	0.013268	0.013187	0.013088	0.012971	0.012841	0.012700	0.012553	0.012401	0.012249	0.012099	0.011955	0.011819	0.011693	0.011579	0.011478	0.011392	0.011321	0.011265	0.011222	0.011197	0.011186	0.011188	0.011203	0.011229	0.011263	0.011304	0.011348	0.011393	0.011435	0.011471	0.011499	0.011517	0.011524	0.011520	0.011505	0.011481	0.011448	0.011411	0.011369	0.011326	0.011282	0.011239	0.011199	0.011161	0.011125	0.011092	0.011062	0.011033	0.011006	0.010981	0.010956	0.010932	0.010907	0.010885	0.010863	0.010842	0.010823	0.010805	0.010790	0.010778	0.010769	0.010764	0.010764	0.010768	0.010777	0.010791	0.010812	0.010838	0.010870	0.010909	0.010955	0.011007	0.011067	0.011132	0.011205	0.011283	0.011367	0.011455	0.011547	0.011640	0.011733	0.011822	0.011905	0.011979	0.012040	0.012086	0.012115	0.012125
0.4900	0.013298	0.013286	0.013250	0.013192	0.013112	0.013013	0.012897	0.012767	0.012627	0.012472	0.012320	0.012168	0.012017	0.011872	0.011734	0.011606	0.011490	0.011388	0.011299	0.011226	0.011169	0.011128	0.011103	0.011093	0.011099	0.011119	0.011151	0.011193	0.011244	0.011299	0.011355	0.011409	0.011457	0.011497	0.011524	0.011540	0.011542	0.011531	0.011510	0.011479	0.011441	0.011397	0.011351	0.011304	0.011257	0.011211	0.011167	0.011126	0.011086	0.011050	0.011015	0.010981	0.010950	0.010919	0.010889	0.010861	0.010834	0.010806	0.010782	0.010760	0.010740	0.010723	0.010710	0.010700	0.010696	0.010696	0.010702	0.010713	0.010731	0.010755	0.010785	0.010823	0.010867	0.010919	0.010979	0.011047	0.011122	0.011204	0.011294	0.011390	0.011492	0.011598	0.011706	0.011813	0.011918	0.012015	0.012102	0.012174	0.012228	0.012262	0.012274
0.5000	0.013250	0.013238	0.013203	0.013145	0.013066	0.012967	0.012852	0.012724	0.012584	0.012436	0.012284	0.012131	0.011980	0.011833	0.011693	0.011563	0.011444	0.011339	0.011248	0.011173	0.011114	0.011070	0.011045	0.011037	0.011046	0.011071	0.011111	0.011163	0.011225	0.011293	0.011363	0.011433	0.011494	0.011546	0.011585	0.011609	0.011618	0.011613	0.011594	0.011563	0.011524	0.011478	0.011427	0.011375	0.011322	0.011269	0.011218	0.011168	0.011121	0.011077	0.011034	0.010994	0.010955	0.010915	0.010879	0.010845	0.010813	0.010782	0.010754	0.010729	0.010708	0.010690	0.010676	0.010667	0.010663	0.010665	0.010673	0.010687	0.010709	0.010734	0.010770	0.010813	0.010864	0.010924	0.010992	0.011069	0.011155	0.011250	0.011353	0.011463	0.011581	0.011704	0.011830	0.011956	0.012078	0.012192	0.012295	0.012382	0.012447	0.012487	0.012501
0.5100	0.013156	0.013144	0.013109	0.013052	0.012975	0.012878	0.012765	0.012638	0.012500	0.012354	0.012203	0.012049	0.011898	0.011751	0.011610	0.011479	0.011358	0.011251	0.011158	0.011081	0.011020	0.010978	0.010954	0.010948	0.010962	0.010995	0.011044	0.011109	0.011185	0.011270	0.011357	0.011443	0.011523	0.011590	0.011643	0.011679	0.011696	0.011696	0.011679	0.011649	0.011607	0.011557	0.011501	0.011442	0.011381	0.011320	0.011260	0.011201	0.011145	0.011091	0.011039	0.010990	0.010943	0.010897	0.010854	0.010813	0.010775	0.010739	0.010705	0.010676	0.010652	0.010632	0.010617	0.010608	0.010605	0.010608	0.010617	0.010635	0.010660	0.010692	0.010733	0.010782	0.010840	0.010909	0.010987	0.011075	0.011175	0.011285	0.011404	0.011534	0.011671	0.011816	0.011964	0.012113	0.012259	0.012396	0.012519	0.012622	0.012700	0.012749	0.012766
0.5200	0.013093	0.013081	0.013047	0.012991	0.012915	0.012820	0.012709	0.012584	0.012448	0.012303	0.012158	0.012006	0.011854	0.011706	0.011564	0.011430	0.011307	0.011197	0.011101	0.011021	0.010958	0.010914	0.010891	0.010888	0.010908	0.010949	0.011010	0.011090	0.011184	0.011289	0.011398	0.011506	0.011606	0.011692	0.011760	0.011808	0.011835	0.011840	0.011825	0.011793	0.011748	0.011691	0.011627	0.011558	0.011487	0.011415	0.011344	0.011274	0.011206	0.011141	0.011078	0.011017	0.010960	0.010899	0.010847	0.010798	0.010753	0.010711	0.010673	0.010641	0.010613	0.010591	0.010575	0.010565	0.010562	0.010567	0.010579	0.010600	0.010626	0.010663	0.010710	0.010767	0.010834	0.010912	0.011001	0.011104	0.011218	0.011344	0.011483	0.011634	0.011795	0.011966	0.012142	0.012321	0.012496	0.012668	0.012817	0.012943	0.013039	0.013099	0.013119
0.5300	0.013016	0.013004	0.012971	0.012917	0.012842	0.012749	0.012640	0.012517	0.012383	0.012241	0.012092	0.011942	0.011790	0.011642	0.011499	0.011365	0.011240	0.011127	0.011028	0.010946	0.010882	0.010839	0.010817	0.010819	0.010846	0.010898	0.010975	0.011074	0.011192	0.011322	0.011459	0.011594	0.011720	0.011829	0.011917	0.011980	0.012016	0.012026	0.012011	0.011976	0.011924	0.011858	0.011784	0.011702	0.011617	0.011531	0.011445	0.011361	0.011279	0.011199	0.011123	0.011050	0.010981	0.010915	0.010853	0.010793	0.010740	0.010691	0.010648	0.010610	0.010579	0.010554	0.010536	0.010526	0.010524	0.010530	0.010545	0.010569	0.010602	0.010645	0.010699	0.010764	0.010841	0.010931	0.011034	0.011151	0.011282	0.011430	0.011593	0.011771	0.011964	0.012169	0.012382	0.012599	0.012813	0.013017	0.013202	0.013359	0.013478	0.013553	0.013578
0.5400	0.012976	0.012965	0.012933	0.012880	0.012807	0.012717	0.012610	0.012490	0.012358	0.012218	0.012071	0.011921	0.011771	0.011622	0.011478	0.011341	0.011213	0.011097	0.010995	0.010910	0.010844	0.010800	0.010780	0.010787	0.010824	0.010891	0.010987	0.011112	0.011259	0.011423	0.011595	0.011765	0.011923	0.012061	0.012171	0.012250	0.012295	0.012308	0.012292	0.012249	0.012186	0.012107	0.012015	0.011917	0.011814	0.011710	0.011605	0.011503	0.011404	0.011307	0.011215	0.011127	0.011044	0.010965	0.010891	0.010823	0.010760	0.010704	0.010654	0.010611	0.010576	0.010548	0.010529	0.010519	0.010517	0.010526	0.010544	0.010572	0.010611	0.010661	0.010723	0.010798	0.010887	0.010990	0.011110	0.011246	0.011401	0.011575	0.011769	0.011983	0.012215	0.012464	0.012725	0.012994	0.013261	0.013517	0.013750	0.013949	0.014101	0.014197	0.014230
0.5500	0.012879	0.012869	0.012838	0.012787	0.012717	0.012629	0.012526	0.012409	0.012281	0.012143	0.012000	0.011852	0.011703	0.011555	0.011410	0.011272	0.011141	0.011022	0.010918	0.010830	0.010763	0.010716	0.010700	0.010716	0.010766	0.010852	0.010979	0.011137	0.011326	0.011534	0.011752	0.011970	0.012170	0.012343	0.012480	0.012577	0.012631	0.012644	0.012620	0.012565	0.012485	0.012385	0.012272	0.012149	0.012022	0.011891	0.011764	0.011639	0.011518	0.011401	0.011290	0.011183	0.011080	0.010987	0.010900	0.010820	0.010747	0.010682	0.010624	0.010576	0.010536	0.010505	0.010484	0.010473	0.010472	0.010483	0.010504	0.010536	0.010581	0.010638	0.010710	0.010796	0.010898	0.011017	0.011156	0.011316	0.011492	0.011697	0.011929	0.012187	0.012469	0.012775	0.013102	0.013439	0.013777	0.014105	0.014407	0.014665	0.014863	0.014989	0.015032
0.5600	0.012847	0.012837	0.012807	0.012758	0.012690	0.012606	0.012506	0.012393	0.012268	0.012134	0.011993	0.011847	0.011700	0.011552	0.011407	0.011266	0.011134	0.011012	0.010904	0.010814	0.010745	0.010703	0.010693	0.010719	0.010787	0.010901	0.011061	0.011266	0.011509	0.011778	0.012060	0.012336	0.012590	0.012807	0.012976	0.013090	0.013149	0.013156	0.013117	0.013039	0.012932	0.012801	0.012656	0.012501	0.012342	0.012180	0.012023	0.011869	0.011721	0.011580	0.011445	0.011319	0.011200	0.011089	0.010986	0.010892	0.010807	0.010732	0.010667	0.010612	0.010566	0.010532	0.010510	0.010499	0.010499	0.010512	0.010538	0.010577	0.010629	0.010696	0.010779	0.010879	0.010998	0.011139	0.011303	0.011494	0.011712	0.011962	0.012246	0.012564	0.012908	0.013295	0.013710	0.014145	0.014587	0.015020	0.015421	0.015769	0.016044	0.016216	0.016274
0.5700	0.012751	0.012742	0.012714	0.012667	0.012603	0.012522	0.012427	0.012318	0.012198	0.012069	0.011932	0.011790	0.011645	0.011499	0.011354	0.011213	0.011079	0.010955	0.010844	0.010751	0.010683	0.010643	0.010641	0.010684	0.010779	0.010931	0.011144	0.011416	0.011738	0.012094	0.012465	0.012826	0.013153	0.013421	0.013626	0.013759	0.013816	0.013805	0.013736	0.013620	0.013469	0.013292	0.013097	0.012897	0.012694	0.012492	0.012295	0.012105	0.011925	0.011753	0.011590	0.011438	0.011296	0.011164	0.011044	0.010939	0.010841	0.010754	0.010679	0.010617	0.010566	0.010529	0.010504	0.010493	0.010495	0.010511	0.010541	0.010585	0.010646	0.010724	0.010821	0.010938	0.011078	0.011244	0.011439	0.011666	0.011931	0.012237	0.012587	0.012985	0.013427	0.013926	0.014468	0.015044	0.015638	0.016228	0.016786	0.017271	0.017651	0.017893	0.017977
0.5800	0.012718	0.012709	0.012682	0.012638	0.012577	0.012500	0.012409	0.012304	0.012189	0.012063	0.011930	0.011790	0.011646	0.011501	0.011355	0.011212	0.011074	0.010946	0.010832	0.010736	0.010667	0.010633	0.010643	0.010709	0.010841	0.011051	0.011341	0.011712	0.012151	0.012637	0.013139	0.013621	0.014048	0.014391	0.014634	0.014771	0.014807	0.014753	0.014627	0.014446	0.014224	0.013978	0.013717	0.013451	0.013187	0.012929	0.012680	0.012443	0.012219	0.012008	0.011811	0.011627	0.011458	0.011302	0.011160	0.011032	0.010918	0.010817	0.010732	0.010660	0.010603	0.010561	0.010534	0.010523	0.010526	0.010545	0.010581	0.010633	0.010704	0.010795	0.010908	0.011045	0.011210	0.011407	0.011641	0.011917	0.012234	0.012614	0.013056	0.013566	0.014149	0.014806	0.015534	0.016323	0.017152	0.017988	0.018788	0.019498	0.020060	0.020423	0.020548
0.5900	0.012642	0.012633	0.012608	0.012566	0.012509	0.012437	0.012351	0.012252	0.012142	0.012022	0.011893	0.011757	0.011617	0.011472	0.011327	0.011183	0.011043	0.010912	0.010795	0.010698	0.010630	0.010604	0.010634	0.010735	0.010926	0.011221	0.011625	0.012153	0.012779	0.013471	0.014178	0.014842	0.015409	0.015840	0.016114	0.016230	0.016204	0.016060	0.015827	0.015532	0.015196	0.014840	0.014477	0.014117	0.013768	0.013433	0.013116	0.012819	0.012540	0.012282	0.012042	0.011822	0.011619	0.011435	0.011267	0.011118	0.010986	0.010871	0.010773	0.010692	0.010628	0.010582	0.010552	0.010540	0.010545	0.010569	0.010611	0.010673	0.010756	0.010862	0.010995	0.011157	0.011354	0.011591	0.011875	0.012215	0.012620	0.013100	0.013668	0.014335	0.015112	0.016006	0.017019	0.018141	0.019347	0.020593	0.021812	0.022915	0.023804	0.024384	0.024586
0.6000	0.012591	0.012583	0.012560	0.012521	0.012467	0.012400	0.012319	0.012226	0.012121	0.012007	0.011883	0.011751	0.011614	0.011471	0.011326	0.011180	0.011038	0.010903	0.010783	0.010685	0.010622	0.010610	0.010669	0.010826	0.011110	0.011550	0.012169	0.012964	0.013915	0.014966	0.016022	0.016984	0.017757	0.018284	0.018548	0.018567	0.018382	0.018045	0.017605	0.017105	0.016576	0.016039	0.015519	0.015019	0.014548	0.014108	0.013699	0.013322	0.012974	0.012656	0.012364	0.012095	0.011855	0.011635	0.011440	0.011267	0.011115	0.010983	0.010872	0.010778	0.010707	0.010656	0.010625	0.010613	0.010621	0.010650	0.010701	0.010774	0.010872	0.010998	0.011155	0.011349	0.011586	0.011875	0.012224	0.012648	0.013164	0.013783	0.014529	0.015434	0.016503	0.017771	0.019244	0.020924	0.022788	0.024776	0.026781	0.028649	0.030190	0.031213	0.031572
0.6100	0.012526	0.012519	0.012498	0.012462	0.012413	0.012350	0.012275	0.012188	0.012090	0.011982	0.011864	0.011738	0.011604	0.011464	0.011319	0.011173	0.011028	0.010890	0.010767	0.010669	0.010614	0.010625	0.010735	0.010986	0.011432	0.012129	0.013128	0.014441	0.016059	0.017824	0.019563	0.021059	0.022137	0.022714	0.022804	0.022496	0.021900	0.021125	0.020261	0.019367	0.018497	0.017669	0.016901	0.016173	0.015524	0.014934	0.014399	0.013915	0.013477	0.013082	0.012725	0.012404	0.012116	0.011858	0.011628	0.011426	0.011250	0.011099	0.010976	0.010873	0.010794	0.010737	0.010703	0.010692	0.010704	0.010739	0.010800	0.010887	0.011004	0.011154	0.011339	0.011574	0.011864	0.012220	0.012659	0.013199	0.013865	0.014682	0.015694	0.016940	0.018487	0.020365	0.022628	0.025319	0.028437	0.031917	0.035595	0.039176	0.042248	0.044348	0.045098
0.6200	0.012461	0.012455	0.012435	0.012403	0.012359	0.012302	0.012233	0.012153	0.012062	0.011960	0.011848	0.011727	0.011598	0.011460	0.011316	0.011169	0.011021	0.010880	0.010754	0.010658	0.010618	0.010668	0.010865	0.011289	0.012048	0.013284	0.015138	0.017699	0.020921	0.024517	0.027948	0.030589	0.032026	0.032218	0.031415	0.029967	0.028195	0.026332	0.024524	0.022848	0.021334	0.019987	0.018798	0.017752	0.016832	0.016021	0.015308	0.014675	0.014116	0.013619	0.013178	0.012786	0.012438	0.012130	0.011859	0.011623	0.011417	0.011242	0.011097	0.010980	0.010890	0.010827	0.010790	0.010779	0.010795	0.010839	0.010911	0.011015	0.011155	0.011335	0.011564	0.011851	0.012210	0.012656	0.013217	0.013920	0.014805	0.015925	0.017347	0.019156	0.021464	0.024412	0.028158	0.032876	0.038712	0.045707	0.053676	0.062057	0.069786	0.075389	0.077456
0.6300	0.012393	0.012387	0.012370	0.012341	0.012301	0.012249	0.012187	0.012104	0.012022	0.011928	0.011833	0.011718	0.011594	0.011460	0.011318	0.011170	0.011020	0.010876	0.010749	0.010661	0.010648	0.010772	0.011139	0.011924	0.013415	0.016055	0.020455	0.027299	0.037022	0.048765	0.059509	0.065359	0.065006	0.060329	0.053875	0.047288	0.041322	0.036227	0.032002	0.028544	0.025718	0.023400	0.021486	0.019892	0.018553	0.017419	0.016450	0.015616	0.014896	0.014269	0.013722	0.013243	0.012825	0.012458	0.012139	0.011863	0.011627	0.011427	0.011261	0.011125	0.011025	0.010956	0.010917	0.010908	0.010930	0.010984	0.011072	0.011198	0.011367	0.011587	0.011870	0.012226	0.012676	0.013248	0.013976	0.014911	0.016117	0.017690	0.019760	0.022511	0.026207	0.031225	0.038097	0.047562	0.060578	0.078257	0.101561	0.130522	0.162494	0.189796	0.200943
0.6400	0.012373	0.012368	0.012353	0.012327	0.012292	0.012247	0.012192	0.012127	0.012051	0.011965	0.011868	0.011753	0.011635	0.011505	0.011365	0.011215	0.011061	0.010917	0.010790	0.010715	0.010755	0.011030	0.011789	0.013555	0.017479	0.026191	0.046226	0.098057	0.267941	0.876325	1.834487	1.317566	0.579318	0.281031	0.164763	0.109721	0.079093	0.060161	0.047812	0.039382	0.033400	0.029005	0.025678	0.023096	0.021036	0.019379	0.018018	0.016886	0.015933	0.015124	0.014432	0.013837	0.013324	0.012882	0.012501	0.012175	0.011896	0.011664	0.011474	0.011323	0.011210	0.011133	0.011088	0.011082	0.011112	0.011179	0.011287	0.011441	0.011648	0.011918	0.012267	0.012716	0.013298	0.014046	0.015022	0.016310	0.018027	0.020354	0.023565	0.028095	0.034643	0.044403	0.059492	0.083756	0.124678	0.197464	0.339623	0.664226	1.587358	4.295146	7.290449
0.6500	0.012309	0.012304	0.012292	0.012270	0.012240	0.012202	0.012154	0.012097	0.012030	0.011953	0.011864	0.011764	0.011652	0.011527	0.011383	0.011234	0.011079	0.010929	0.010806	0.010763	0.010918	0.011571	0.013565	0.019749	0.042682	0.183741	16851508.540400	11457.637445	6.680814	1.126419	0.025516	0.701203	6.276422	17095.202309	45497895.720342	1.131368	0.305013	0.148236	0.090750	0.063312	0.048045	0.038592	0.032281	0.027826	0.024542	0.022039	0.020073	0.018503	0.017227	0.016173	0.015292	0.014549	0.013919	0.013384	0.012929	0.012536	0.012208	0.011939	0.011721	0.011548	0.011421	0.011335	0.011290	0.011287	0.011326	0.011410	0.011543	0.011731	0.011987	0.012323	0.012767	0.013342	0.014097	0.015098	0.016436	0.018260	0.020804	0.024427	0.029760	0.037939	0.051189	0.074299	0.119072	0.220568	0.518096	2.148623	117728366.724575	56519.460838	25.882960	3.579670	0.075681
0.6600	0.012279	0.012276	0.012265	0.012248	0.012223	0.012191	0.012151	0.012104	0.012047	0.011979	0.011901	0.011810	0.011706	0.011587	0.011454	0.011307	0.011150	0.010999	0.010888	0.010917	0.011388	0.013487	0.024687	0.224889	0.063515	2.812745	17.148838	0.009788	54.725643	0.032527	4.390973	0.088264	422.178988	0.010766	25.419614	7.086912	0.293166	2.507257	0.337216	0.142052	0.083690	0.057912	0.044006	0.035497	0.029842	0.025854	0.022918	0.020677	0.018923	0.017520	0.016379	0.015439	0.014657	0.014004	0.013456	0.012997	0.012615	0.012301	0.012048	0.011851	0.011707	0.011613	0.011567	0.011569	0.011621	0.011727	0.011893	0.012127	0.012447	0.012874	0.013440	0.014192	0.015200	0.016572	0.018474	0.021178	0.025146	0.031217	0.041043	0.058273	0.092381	0.175273	0.473516	4.140776	0.597882	18.802669	84.261253	0.016528	780.866900	0.193453	16.205808
0.6700	0.012245	0.012243	0.012235	0.012221	0.012205	0.012180	0.012149	0.012110	0.012064	0.012007	0.011941	0.011862	0.011768	0.011659	0.011533	0.011387	0.011232	0.011083	0.011006	0.011243	0.013199	0.043367	0.041131	11.916461	16.609850	0.138857	0.078421	0.060780	0.029088	0.897798	1.130972	0.257185	0.019864	0.165773	1.952572	4.859264	47.036530	524.045154	1.804442	1.248535	0.229937	0.109075	0.068595	0.049414	0.038553	0.031696	0.027035	0.023693	0.021200	0.019283	0.017772	0.016560	0.015575	0.014765	0.014097	0.013546	0.013092	0.012724	0.012429	0.012202	0.012037	0.011932	0.011884	0.011893	0.011963	0.012098	0.012307	0.012604	0.013011	0.013561	0.014303	0.015310	0.016697	0.018650	0.021476	0.025722	0.032432	0.043805	0.065255	0.113427	0.266462	1.659958	2.315813	682.149682	119.521821	6.575723	2.757745	0.349893	0.071186	2.087900	3.814197
0.6800	0.012206	0.012204	0.012199	0.012190	0.012177	0.012159	0.012137	0.012108	0.012077	0.012034	0.011981	0.011917	0.011838	0.011743	0.011628	0.011495	0.011348	0.011215	0.011245	0.012658	1.344953	0.065829	105.967731	0.052699	0.123780	0.659111	21.232040	2.243296	0.357346	6.723759	0.018680	1.306264	2.910056	11.274550	1086.003483	0.832866	14.885037	2.490331	689.927075	16.490386	102.866613	0.378606	0.137450	0.078721	0.054078	0.041012	0.033100	0.028003	0.024317	0.021614	0.019565	0.017976	0.016714	0.015697	0.014875	0.014206	0.013662	0.013225	0.012880	0.012616	0.012428	0.012310	0.012260	0.012257	0.012350	0.012522	0.012786	0.013165	0.013689	0.014407	0.015395	0.016771	0.018732	0.021611	0.026020	0.033172	0.045773	0.071040	0.134830	0.412070	127.587524	18.475460	1336.070081	2.960931	17.568580	2.932289	1410.580250	20.233891	4.827452	13.912505	0.044919
0.6900	0.012205	0.012204	0.012201	0.012196	0.012189	0.012179	0.012166	0.012149	0.012128	0.012115	0.012079	0.012034	0.011977	0.011905	0.011816	0.011710	0.011593	0.011523	0.012113	1537.187110	29.356539	0.043815	0.076193	0.011775	0.195536	0.253311	0.183779	0.119749	88.731232	0.165215	0.012679	0.032596	2964.196443	0.053047	19.040414	0.280729	98.512683	3.958466	3.318243	0.583921	605.273838	3002509.278224	0.632366	0.169029	0.088943	0.058746	0.043513	0.034592	0.028839	0.024876	0.022011	0.019867	0.018217	0.016924	0.015896	0.015074	0.014417	0.013894	0.013486	0.013179	0.012962	0.012831	0.012777	0.012812	0.012937	0.013162	0.013507	0.014002	0.014696	0.015665	0.017029	0.018994	0.021914	0.026453	0.033966	0.047615	0.076405	0.156839	0.646683	3139919.198521	901.177428	0.853566	3.769359	4.148348	107.250928	1.005624	22.861336	0.299278	4074.069398	0.308112	0.023822
0.7000	0.012194	0.012194	0.012194	0.012194	0.012193	0.012192	0.012190	0.012187	0.012181	0.012172	0.012160	0.012143	0.012119	0.012095	0.012062	0.012037	0.012061	0.012403	0.009956	0.118928	772.716107	8010.120871	24.474856	0.011979	0.009724	10.048608	123286.569835	0.956025	0.024448	24.972340	0.426163	811.956527	0.872446	1.509802	51323.529585	6.854036	1.819881	13.527639	88.206771	49505.413540	9878.628372	7.324441	0.241152	0.995296	0.197702	0.097232	0.062196	0.045275	0.035606	0.029472	0.025296	0.022320	0.020113	0.018433	0.017129	0.016106	0.015301	0.014669	0.014183	0.013821	0.013571	0.013424	0.013377	0.013434	0.013602	0.013899	0.014352	0.015009	0.015943	0.017276	0.019215	0.022123	0.026701	0.034389	0.048657	0.079899	0.174151	0.957747	0.239193	8.566907	16176.992977	97342.341601	203.231505	13.291619	1.859580	33.388577	333701.283161	3.718682	1.105900	1121.657964	1.239908
0.7100	0.012194	0.012195	0.012198	0.012202	0.012208	0.012221	0.012231	0.012244	0.012259	0.012277	0.012298	0.012325	0.012364	0.012427	0.012551	0.012877	0.015003	0.010469	0.016421	0.062289	0.037845	797.511644	0.192246	0.281629	7.464719	0.032569	0.050259	0.764714	0.010732	1246.874431	0.044199	77.930938	0.010133	0.155049	0.470328	94.334886	134.065383	15.184475	1.493234	228708.303657	0.635989	12.189460	1.410575	0.204196	1.389235	0.220489	0.103449	0.064778	0.046603	0.036394	0.030003	0.025700	0.022651	0.020411	0.018721	0.017425	0.016423	0.015651	0.015064	0.014635	0.014343	0.014179	0.014140	0.014230	0.014460	0.014858	0.015466	0.016356	0.017649	0.019547	0.022416	0.026957	0.034663	0.049188	0.081790	0.185459	1.264224	0.194458	1.230639	10.650850	0.768977	202498.126787	2.113304	14.686319	145.647753	93.739672	0.574051	1.577608	0.018450	1948.202476	0.109823
0.7200	0.012210	0.012212	0.012218	0.012227	0.012242	0.012262	0.012287	0.012320	0.012362	0.012417	0.012491	0.012597	0.012763	0.013068	0.013835	0.020023	0.015618	0.176022	0.019753	3.198584	0.035247	0.010465	2.985027	0.019296	33.197003	0.009637	2.876112	1653.679856	0.399799	5.537904	0.009621	0.234144	0.041281	219.395514	17168.846906	0.010309	76.251954	0.132570	6.144420	0.014939	2.233310	193.850683	0.384933	23.041969	14.286273	1.646299	0.235440	0.107634	0.066617	0.047604	0.037058	0.030521	0.026135	0.023049	0.020798	0.019118	0.017846	0.016885	0.016165	0.015646	0.015301	0.015117	0.015089	0.015225	0.015544	0.016087	0.016921	0.018160	0.020006	0.022802	0.027274	0.034927	0.049424	0.082390	0.190085	1.424792	14.384459	27.124207	0.504895	173.098145	1.867012	0.025010	17.537414	0.161532	157.438529	0.016593	16757.418142	3077.709958	0.658547	7.986844	0.015829
0.7300	0.012254	0.012257	0.012266	0.012281	0.012305	0.012337	0.012381	0.012440	0.012520	0.012630	0.012792	0.013052	0.013536	0.014781	0.025309	0.286789	1.071354	0.165602	184.035773	43.662667	0.039682	0.047930	0.018759	0.014796	0.009723	0.009825	0.011483	91.062464	0.015599	366.531289	0.385914	8.191648	0.018988	280386.643419	0.010367	0.013074	0.034899	0.839190	0.026181	0.120782	0.263747	462.294459	13728.232379	11.998440	541.464922	985.058086	1.669093	0.240918	0.109350	0.067461	0.048201	0.037540	0.030953	0.026557	0.023485	0.021278	0.019640	0.018423	0.017530	0.016897	0.016487	0.016280	0.016273	0.016476	0.016922	0.017673	0.018833	0.020598	0.023319	0.027672	0.035116	0.049277	0.081613	0.187859	1.384239	952.338720	590.061287	9.457356	10735.326038	790.051717	0.424938	0.294583	0.064734	0.715452	0.034714	0.019274	0.019645	270372.231009	0.034346	484.241110	0.897118
0.7400	0.012330	0.012334	0.012347	0.012371	0.012407	0.012459	0.012530	0.012630	0.012772	0.012985	0.013327	0.013977	0.015690	0.029450	0.010348	109.784669	0.013035	0.016636	0.044900	20.710142	8448.844313	795.990539	0.263899	0.015508	2.165918	0.014869	0.009352	0.013583	0.009333	0.065261	0.019099	0.119102	0.244028	0.684233	0.009982	0.011303	1.052783	0.380644	11.922542	1729.901397	470539.406355	169.202538	1.752290	0.468237	0.189260	7160.338580	0.013401	1.569895	0.243984	0.111350	0.068895	0.049343	0.038525	0.031843	0.027417	0.024342	0.022142	0.020548	0.019402	0.018606	0.018108	0.017874	0.017901	0.018211	0.018856	0.019934	0.021635	0.024295	0.028580	0.035918	0.049861	0.081555	0.184885	1.255975	0.017610	5497.003114	0.151008	0.368353	1.296910	308.263321	352885.133623	4872.762783	9.461223	0.296870	5.866401	0.027819	0.016015	0.641189	0.249772	0.192366	0.034649
0.7500	0.012426	0.012432	0.012450	0.012483	0.012534	0.012609	0.012718	0.012878	0.013133	0.013542	0.014328	0.016406	0.031776	0.011928	7.123916	230.355015	339.661965	2263.436277	0.046566	2.671349	0.101850	0.009973	0.012015	7.322553	0.098471	0.011210	62.736073	0.107353	0.024292	7300.721767	0.009455	26.908212	0.035388	12.200944	1098.401982	0.188563	0.047296	3.799967	0.014001	0.012413	0.353276	19.239900	1.488084	80811.985433	15363.601601	11133.060139	383.325860	0.207428	1.408425	0.242102	0.112296	0.070097	0.050510	0.039650	0.032951	0.028529	0.025487	0.023346	0.021843	0.020826	0.020206	0.019943	0.020032	0.020508	0.021461	0.023063	0.025641	0.029840	0.037046	0.050687	0.081382	0.179623	1.094210	0.179278	286.008057	8164.868930	11134.734292	110124.380050	1.063402	34.068932	0.761154	0.018750	0.026538	21.647568	0.235038	0.159492	963.406312	10.403778	0.055461	8213.921208	0.015696
0.7600	0.012534	0.012542	0.012568	0.012614	0.012687	0.012798	0.012971	0.013238	0.013689	0.014569	0.016896	0.032755	739.708139	8.363681	128.415928	891.530059	80.290445	1107.427588	0.022607	3.551464	0.247316	2.574600	99273.278742	1.960888	0.410397	14.859716	0.101308	0.227475	0.012552	0.413716	0.009889	0.036667	0.009686	6.762717	2.098084	1.538294	4.032438	3.580855	71208.826623	67.998700	1.433217	17.892201	0.413229	29943.568452	2932.122055	632900.583705	523182.678783	2607.024006	41939.542591	1.253312	0.239120	0.113506	0.071670	0.052096	0.041204	0.034494	0.030094	0.027112	0.025081	0.023742	0.022956	0.022661	0.022855	0.023602	0.025054	0.027526	0.031641	0.038748	0.052152	0.082001	0.174985	0.951338	31539.663970	2321.593121	507002.096219	681299.285541	2042.075157	42567.417546	0.311494	37.354270	2.058382	48.950655	338638.347945	6.734178	3.461197	25.919828	1.687435	5.568271	0.019946	0.463248	0.016624
0.7700	0.012661	0.012673	0.012708	0.012772	0.012878	0.013046	0.013318	0.013790	0.014724	0.017193	0.032870	0.021167	0.014182	0.893472	0.077628	1.206382	0.011487	0.411380	0.042539	1.020392	3.635894	0.044927	5.866133	0.037197	1.766815	170.242331	46.726483	0.010141	0.848863	0.010144	2.248285	0.054125	59.300990	0.036614	1.790992	11.122679	14.766146	0.024462	16.481690	0.262178	48.388842	13.665485	0.303693	10.363552	0.091318	39.590979	168.645902	349.474754	0.631008	0.523164	1.128555	0.237425	0.115676	0.074104	0.054452	0.043489	0.036763	0.032415	0.029557	0.027734	0.026690	0.026369	0.026762	0.027964	0.030276	0.034287	0.041358	0.054676	0.083986	0.172779	0.842808	0.392442	0.544770	315.228363	165.505039	27.029336	0.109420	8.449356	0.511089	12.831782	42.293494	0.256277	26.313944	0.087643	11.992153	267.107438	63.190147	0.033992	46.318995	0.052911	3.936799
0.7800	0.012869	0.012885	0.012934	0.013027	0.013185	0.013454	0.013931	0.014890	0.017436	0.032726	0.103494	0.083090	2527.470228	6.827694	0.987250	0.012528	0.012629	6.963444	0.017351	6.228131	1.555294	0.095196	315.241517	0.072127	4265304.006967	0.034247	0.064147	683.580709	0.042624	4081531.417337	2.518394	269577333.261024	0.017820	365.295370	0.189940	0.431160	378782.617618	1.689308	7504.808096	0.496285	2.481966	19.831089	0.241494	116.509075	0.111014	0.215838	29.861050	262.249983	397134.876695	3.207915	4.579986	1.040167	0.240918	0.120470	0.078393	0.058337	0.047159	0.040382	0.036130	0.033523	0.032136	0.031797	0.032528	0.034560	0.038475	0.045579	0.059091	0.088612	0.175813	0.770242	3.379991	2.324236	336373.750496	187.985779	20.048023	0.229697	0.140393	180.392145	0.172426	48.258488	7.924276	0.556360	4743.852660	1.106888	7186187.669861	0.296860	0.194246	1021.780196	0.051432	207317682.123763	4.060547
0.7900	0.013123	0.013145	0.013216	0.013357	0.013611	0.014079	0.015039	0.017621	0.032646	1.056679	12.164610	0.015813	0.011103	47.010497	0.041501	3.946041	4.128242	0.207407	0.009616	0.235228	142.850692	0.037799	0.038110	0.220403	0.079611	13487.195736	41.131681	1.586968	0.107471	44.600359	48.101056	1846.728668	0.025817	13.327475	0.111024	304505.419533	1.405660	4.128418	0.655374	0.615958	2853.396067	4.317386	0.012123	4.474513	102.061470	145.567947	1198.576620	1436.642576	0.026483	0.172613	871.141129	51.566439	1.034520	0.252198	0.129079	0.085373	0.064486	0.052954	0.046163	0.042203	0.040226	0.039916	0.041337	0.044995	0.052199	0.066250	0.096978	0.186164	0.765990	37.934071	677.519803	0.125076	0.026281	982.099341	1209.380106	117.357113	71.818845	2.798477	0.016398	2.665564	1725.385008	0.386911	0.416444	2.479480	0.855365	189824.678231	45.181676	10.068878	0.109394	1321.576956	71.057119
0.8000	0.013331	0.013363	0.013472	0.013703	0.014207	0.015160	0.017773	0.033114	2.095133	0.297471	46.096062	0.991430	1.549570	0.015019	49.655246	0.010330	0.063767	0.011657	0.032325	0.388563	0.464424	0.183484	0.018900	774.299301	511.761992	23.892022	8456.827590	4.804678	5.322281	0.022544	23.674856	0.325780	130.345031	2.451652	0.445663	439.833616	12.487331	8735.184913	0.160622	2.938795	8.000746	0.755368	0.391938	0.044365	1.191194	0.132220	1155.024484	0.172568	43.737330	83.939168	3049.549628	17.419935	119.214864	1.105161	0.277394	0.144383	0.097114	0.074677	0.062642	0.056078	0.053050	0.052900	0.055827	0.063074	0.078162	0.111689	0.208909	0.825732	89.789528	13.247611	2345.871636	66.781446	28.875865	0.130851	725.756819	0.144498	0.744948	0.048191	0.245937	2.198823	4.647505	1.737207	0.108864	5575.207418	683.608176	258.744197	8381.256999	5.666642	83.033373	0.215035	32.409063
0.8100	0.013782	0.013837	0.014025	0.014443	0.015389	0.018104	0.035326	30116.356759	0.019165	8.404587	1.129265	0.272453	0.018762	19.786023	0.010246	6.827683	12.783564	1220.993433	0.011520	0.016747	0.009305	0.168054	1.162256	12.825975	0.737556	0.010488	0.459285	0.124274	0.055035	2.929555	0.009215	0.200668	0.255978	0.011414	0.704774	0.023364	10.153013	188.710515	0.153234	2.480092	0.011330	0.134458	0.020474	20868.094195	229.892847	514.252176	4.496631	453.553824	0.246640	7.581968	65.471943	313.611711	0.450481	1670749.706015	1.356249	0.331228	0.173652	0.118663	0.093469	0.081018	0.075821	0.076269	0.083009	0.099851	0.139458	0.256816	1.032245	1252237.711127	0.349522	219.401613	49.485230	5.033861	0.178943	284.148141	4.539092	576.592137	134.292909	11993.633462	0.036002	0.089704	0.017258	1.396071	2.093223	103.176552	5.644345	0.024800	0.768485	0.106129	0.176673	2.063597	0.015904
0.8200	0.014262	0.014362	0.014732	0.015694	0.018712	0.042593	5.609027	1.631245	65.360078	3.300399	7.410218	0.124638	3.885218	0.178686	0.023375	0.379203	0.010974	1.398083	0.012875	23895.507968	0.324763	0.022132	0.022555	0.010300	0.170405	0.196309	0.029733	2.318968	277478074.192670	0.009616	0.239193	0.012025	4149043007.994975	31.864636	0.330723	0.195100	0.025037	0.024446	0.112844	0.127251	4.118105	25077.078170	0.069226	9.438997	0.039111	6.630160	2.173716	55.891439	87.993578	2.867576	216.252347	111.043148	2625.111621	85.593686	353.355769	2.168843	0.454788	0.235292	0.163709	0.133913	0.123136	0.125925	0.145158	0.197888	0.366338	1.697718	270.020972	63.676160	1862.103845	76.119113	143.681811	1.848275	54.947793	49.931204	2.099342	3.883257	0.056186	17.673091	0.049286	97930.164111	2.164734	0.078034	0.074357	0.023239	0.195721	0.273374	0.194174	17.024825	2280577809.943800	0.016766	0.273184
0.8300	0.014798	0.015034	0.016040	0.020038	0.084877	0.184797	153.516106	0.016874	0.013961	0.023861	675.822987	0.041989	0.012534	0.010865	0.014984	1.189299	0.015313	37.911621	10543.360341	107.595727	0.151718	2.971031	0.367525	0.032431	117870.556404	0.648347	4.838536	0.657684	25.698763	0.104389	17.247707	0.582460	1.407716	5.143252	0.176956	0.016122	288.328123	0.072701	3.970827	8.379316	1.492386	1353.555558	19771.612381	527.192919	0.087532	18.507895	0.115277	0.065353	0.046872	0.687807	17914.459842	0.402479	0.056503	0.196204	8789.374207	12.185252	7.264818	0.832019	0.403878	0.288042	0.255012	0.270871	0.358481	0.702450	5.903852	9.473263	6619.796149	0.150295	0.045733	0.282603	11631.461537	0.433758	0.037454	0.061921	0.080075	10.385712	0.058335	282.460728	59190.340764	698.024642	0.779426	8.148165	1.993994	0.065851	106554.810819	0.534259	3.480798	2.695164	15.512585	0.338708	17.918868
0.8400	0.015577	0.016736	0.027768	35.303804	0.132031	2.446113	0.129288	0.016224	0.549711	102.235673	0.017250	2.162590	122.467048	0.015105	0.721910	16.014840	0.196908	0.009303	349.289564	44.666663	75.741291	0.045971	0.010318	0.008849	0.178950	0.400004	0.013272	8.230371	0.076534	7.277374	0.425822	7.720086	0.026076	0.650783	0.028091	2.681634	0.047225	0.011294	0.012159	0.030983	11.303793	504.611528	4179.925610	0.012811	2.638732	1287.288292	11.031804	0.921952	7833.342864	46.379512	0.120658	3178.778318	18.324895	0.109605	5.247096	148.811429	10.819934	5540.280036	3.952581	1.377953	1.052828	1.298089	3.523495	4691.242931	8.689147	113.201083	3.811896	0.082987	12.593927	2140.927509	0.081813	28.576391	5996.989473	0.804137	6.146086	1585.489474	4.232784	0.017153	2112.633000	251.386396	145.526350	0.072840	0.017906	0.017186	0.156403	1.301927	0.023834	4.821025	0.059646	6.878662	0.397147
0.8500	0.016496	0.016549	2221.822856	0.017496	0.059006	727.076111	0.043196	0.020101	1.808034	0.013448	0.014612	0.487857	1.097306	0.097867	0.010677	3918103.704016	0.601766	0.286887	619.524072	3.113079	0.027651	0.101662	0.009488	0.107618	0.018309	0.076688	0.419291	0.519214	0.252159	18.167977	3.574784	2.360410	0.117714	0.836738	0.044372	0.176891	0.020638	0.761044	0.020864	0.896850	0.185718	1.852059	6752.602341	3.309776	6.907249	52123362.352759	1.424010	9.417074	19.604699	10.477929	0.067141	0.020279	56.204767	0.231610	1.069585	47567.249325	2.969354	0.245120	752689.809236	0.110435	1837003367.762789	0.104671	673123.383525	0.210818	2.297471	36532.648531	0.753632	0.168148	37.918595	0.019995	0.050625	6.515452	11.489539	7.699140	1.375109	27460023.721947	7.753872	1.685186	3281.483755	7.472983	0.095486	0.421822	0.021647	0.376480	0.025715	0.106288	0.226922	0.558370	0.170389	8.591967	2.883378
0.8600	0.017683	5.015462	1.241781	0.339670	0.111890	0.016187	0.785346	0.015485	8581.458364	0.015958	0.012957	1.562698	0.129849	0.014317	0.011861	218.186565	0.094856	1.316845	0.080041	0.009234	60.831216	0.008778	0.117101	1.312720	0.013870	11.952416	5.088270	1.708765	1167514.631393	0.167054	148.795122	0.038680	8589212.851989	12.470376	0.533066	1.042701	0.010831	7.239997	0.958238	0.012305	0.756367	0.012297	0.682027	13.724557	0.726451	13720.986713	0.640118	0.057292	1.851558	33.705221	0.027515	0.064012	246479.788749	0.031939	34.965972	0.018002	8.170809	47.768287	275.198293	4349.977286	37980.998786	4060.083291	239.716844	40.256148	6.506293	0.018861	25.364173	0.028614	163079.678924	0.046956	0.026706	20.802052	1.040248	0.039781	0.592477	17399.572198	1.301407	6.573888	0.321750	0.017654	75.043946	0.017495	0.431299	3.289386	0.017828	6.012399	2.357811	4.990196	3423314.197032	0.075130	104.973143
0.8700	0.019424	0.020187	0.020257	11.369592	0.269582	0.210702	1.448281	0.073769	0.177112	0.013980	1091.948023	5.090767	1867.749911	8.264581	1.746739	0.162617	0.082236	0.010096	0.010270	0.019183	0.046267	0.008725	0.453688	0.012922	0.644407	0.013538	852.932787	0.022214	0.935675	0.016500	0.465512	0.034712	0.167303	0.013199	115.332269	0.011156	0.156186	0.031586	3.239191	0.011162	0.325604	0.098336	0.015163	0.014553	0.668451	1.804400	22.411059	355.657646	28128.780982	86.533743	15111.108925	0.019510	4.280540	1.694721	50.872002	9.687373	11.691099	1156.724252	0.301026	0.873874	23295.627859	0.820912	0.266175	940.900920	8.491812	7.171110	35.442110	1.132607	2.792766	0.021603	8078.987952	49.692796	15500.015452	255.556789	11.850510	0.902037	0.564414	0.021581	0.020870	0.054759	0.153528	0.017058	1.294016	0.022760	0.333525	0.017751	341.222713	0.019928	0.348473	0.027804	0.278771
0.8800	0.021919	0.024028	0.024734	2.390779	0.054635	2.846399	0.390377	0.381269	20.689839	0.842675	0.058902	0.012858	4428.821932	0.016399	0.099329	0.433099	0.409281	0.307239	0.035461	708.554876	0.583105	0.029359	6.541082	126.546481	0.520163	120.172443	84.452646	0.441606	1.720682	398.835280	0.037871	2175.011153	0.880912	0.351429	15.037028	727.298062	3.161737	16.816983	0.691599	0.179124	4.426950	5640.411220	0.045148	2.606178	3.042241	12.796302	8.302373	0.090482	61900.909288	0.018260	0.761941	17.576938	515.246501	10.864047	6.047858	64.573105	1.085394	302.223660	0.440596	1.090105	2.089586	0.994168	0.369485	251.247424	0.736787	40.381789	3.425056	7.260964	329.576029	10.781671	0.453608	0.020870	33215.797037	0.059864	6.897426	15.105178	2.250090	1.184598	0.067752	2355.947041	1.822882	0.088483	3.014312	51.129430	1.140233	256.219961	28.377665	0.231108	0.706777	711.118226	0.026318
0.8900	0.026053	2.433943	299869.687062	0.274226	0.913053	0.234225	0.020842	0.074220	0.018764	0.509437	0.110384	103112386351.403503	0.015624	0.039981	0.187565	0.023313	0.205052	0.013713	7.028376	221.728928	14335.354704	0.132302	0.074114	4.688426	0.010080	0.008617	0.605757	2.757185	0.428821	1.948753	0.993259	0.452282	1.978697	0.650992	0.188573	0.010085	0.010427	27.715982	0.032413	0.779204	1567.419346	1638.079029	24.828216	0.014265	0.359952	0.162786	1.984224	0.414588	0.054184	660829095592.519043	1.555076	9.528125	0.025040	0.865401	0.028728	10.259495	56.763557	21.290510	30153376.351355	2418.748473	0.039425	2268.529304	24439236.877026	17.075447	43.645687	7.528850	0.027758	0.501652	0.023976	5.720384	0.886725	241869973132.266266	0.038843	0.232852	0.985534	0.112602	0.980015	0.027902	13.965140	654.654757	6422.483289	0.292271	0.044924	9.629063	0.017746	0.016879	0.195628	0.771693	0.586456	0.545149	0.467599
0.9000	0.034452	0.118838	0.042212	6.316895	323.473751	0.091142	0.600565	0.027526	0.044293	0.976156	0.047083	0.897853	7.118065	0.026364	8.196687	0.024736	0.229348	0.028011	368.326401	52.811004	0.012811	1.203853	0.550334	0.961348	5.778539	148.814337	0.029487	9.498609	0.265908	0.866476	0.011402	3.487330	0.943567	42.512909	0.026781	736.071893	17.339896	0.268390	3.037272	7.033092	0.025034	361.997537	2691.634440	0.032204	1.846105	0.143348	81.539389	0.194612	86.929788	3.434575	0.185072	4.191506	0.214947	0.143484	5.106470	2.875262	6034.547981	721.303084	2.161316	33.761096	250656.587174	30.577224	1.886638	592.932045	3563.853272	2.085866	2.260700	0.104032	0.116768	1.183199	0.078008	0.860640	44.379954	0.111538	38.062622	0.077059	0.801445	0.035344	1068.659421	138.300536	0.019986	2.469314	1.030586	0.236018	5.760293	222.977242	0.026633	11.842857	0.262230	0.897887	0.016659
0.9100	0.070096	0.066426	0.291734	11.972103	0.082449	0.047259	0.716569	0.034714	3307.991350	2.829759	9.215452	0.019925	0.168432	0.026056	0.027102	0.010952	0.075708	0.042832	2.625958	0.210123	0.035152	0.009528	0.137712	4299.829112	9.355683	0.079822	417292.943301	0.016179	0.035658	1.993922	0.023183	0.615851	0.017485	0.011339	1780210.401953	0.353054	3.619346	21483.882780	0.074015	0.013269	0.136452	1.241725	17.980162	0.118928	0.036762	0.021325	0.153253	0.124744	1.859901	0.036850	135.752613	6.823921	10927.582562	0.248386	12.729225	0.503883	0.660745	1289.848745	17.211551	0.037391	27.696428	0.034352	13.623410	1053.766930	0.390166	0.374386	8.027627	0.178976	2490.875948	0.895999	74.341207	0.032528	0.950731	0.068816	0.079818	0.022121	0.036523	0.058950	6.887706	0.452596	0.055783	0.016964	0.029083	6561.151240	1.387842	0.120560	473706.154261	0.018607	0.022462	0.427558	0.020225
0.9200	13.393921	5.401984	1.946186	9.029058	4395.120931	19.882093	0.382184	0.508888	32.820224	0.145377	33339.651182	0.134856	30.882086	0.086763	0.129024	0.597888	0.010201	0.011638	0.142534	0.009287	0.026551	0.798278	1.035763	0.023260	0.037982	0.014334	0.231617	814.876055	0.037392	0.012235	8.148108	0.010124	0.024758	314.823141	0.217229	0.024344	0.029999	0.042931	0.649696	4.067582	0.099412	0.015216	0.646347	0.036759	0.019464	4.719468	1.018273	0.688502	334.866963	1.499891	25354.369460	0.399669	241.097878	6.117605	9.462783	101.707815	13314.007195	16.883161	1.862957	4.990811	5351.365874	2.850104	0.267454	1.679083	32850.854407	33.351784	6.381408	3.564946	125.308674	0.190571	545.771480	0.790528	162.407052	0.324319	0.456211	1.987439	0.022027	0.029368	0.228195	0.018671	0.043820	1.287080	0.084246	0.024764	0.017815	0.019558	0.073645	116.719137	0.023165	0.017876	2.325037
0.9300	93.023879	0.117238	25853.515126	0.112318	19.386200	2111887.383478	179.321891	17.866830	7.545718	0.137031	2.744318	377.068202	0.146136	0.014582	0.025190	421.590995	0.021338	0.114184	404.558674	0.384718	0.693651	5.797084	122.588546	0.034795	0.625661	0.018106	5.529036	0.043066	0.726958	0.026721	0.010778	0.041457	2.079508	0.060737	2.793765	0.038281	2.391450	0.033514	554.143337	5.175434	0.821015	2.043462	786.482495	0.433457	0.123824	3180.223131	0.038937	0.031843	0.804457	10.036486	0.444919	0.136695	6.028678	13.833015	1443.463919	82223012.567336	27.708352	0.413027	3700.086271	3.019324	12340.143598	2.825718	9992.426518	0.252280	1.814885	57986973.014314	605.796655	0.888368	2.509311	0.097311	1.223196	264.475633	0.427105	0.031149	0.089841	1286.027629	0.069941	0.130356	62.920513	0.676398	0.047399	0.045960	155.478640	0.017540	0.590166	0.021337	0.480351	0.023600	0.402778	0.024020	0.017929
0.9400	7.484288	3.340858	1479.299987	12.520250	31257.406460	147.102353	1.575472	0.349877	0.207127	3.186737	0.811403	0.024669	0.034451	14.056735	0.012786	3.302642	17.773351	19.241760	0.081072	0.616846	0.016439	0.011862	0.077481	0.171878	0.961544	0.046621	0.551708	0.963754	147.435857	63472.869749	0.009748	28261.106742	413.841918	1.020842	0.348231	0.127690	3.417812	0.611792	0.322943	0.016286	0.023427	1.272389	0.381111	114.854074	115.981131	23.485383	0.025865	120.530445	0.173585	0.049719	0.209968	42.081445	0.111798	4.624947	2.484359	174.494544	9160.207987	58.184850	689.085636	1.049187	1.884172	0.982803	149.942644	17.175258	6575.903458	1.311343	0.230547	2.921697	0.307203	23.824888	1.528209	0.058821	0.102426	52.315227	0.035075	9.206775	42.979040	40.099216	0.134408	0.136661	0.018937	0.018412	0.104553	0.154929	0.772696	0.038392	0.041132	0.171447	67.370808	7037.271001	0.017783
0.9500	0.188477	17.990563	0.289111	105.071177	0.128158	2453.943989	4544.241276	2.391596	148.123266	6.178790	0.064903	3739.480258	0.058524	1.589823	0.018755	0.071116	0.728924	0.009740	7.762116	0.915983	0.812376	0.019665	0.155953	0.076988	2.221590	0.056220	0.008307	1.195022	1.418475	29.200193	0.167115	68.964059	3.637368	3.262467	0.010814	0.147362	5.741576	0.234278	0.621410	0.038251	1.724202	2.894220	42.491644	0.022139	11.908828	7.893585	0.070438	12.685174	0.110103	38164.215344	0.455234	84.355400	477.832227	4.251344	5680.657308	2254.852861	1.265181	61.244753	0.469502	400.744129	1.478207	249.362070	0.241811	8.472696	0.897785	4.252624	63.855051	0.315500	93.935451	45.032661	0.419699	18066.858113	0.261763	5.434962	0.117821	8.830406	7.784549	0.025982	13.954575	0.574282	0.193346	0.023443	0.174877	0.062302	1.071786	0.040428	0.017383	0.528179	0.531064	8.432805	0.030427
0.9600	71.705906	7.287593	128.607171	0.066101	1.216750	0.045945	329.661265	235.752296	0.026418	21143.132892	34.441209	0.246029	0.034839	5.802870	0.108530	0.033837	17466.953167	27.868128	0.008874	0.197914	7.882662	0.016958	0.041942	457533.967523	0.334641	0.023218	0.008238	1.125823	2035.415130	5.476637	1923.798223	11.763374	1282.644862	2.837048	0.010520	0.050599	0.966929	591571.636889	0.057630	0.031610	33.210490	0.873469	0.016692	147.151214	2302141.292608	0.276891	3.423160	44.434986	0.137241	23.372048	380.815941	67031.433156	0.048182	319.832659	330.046075	0.639850	0.842903	0.078561	54.686437	56.363239	78.132231	49.791036	19.597065	0.049135	0.137153	0.450314	0.042342	8.119115	0.043428	12881.996471	186.296061	19.122938	0.183233	18.235417	4.489787	0.223078	1918552.787547	46.971707	0.022840	0.268454	8.753844	0.021105	0.019057	8597.831650	0.188015	0.023750	0.017549	0.407375	87.514069	1.204425	203.388896
0.9700	1.841862	2.049387	0.057339	0.038545	214.071269	0.027304	0.252634	18.020573	19.424700	0.215659	308170.487458	0.723764	0.026252	4.100941	24020373.301157	101.863757	0.036922	0.009836	0.041788	419483.866366	293555238.973832	0.852903	6.786112	0.618877	0.027654	0.009315	0.053952	0.627886	15.113976	0.666828	5.981482	1.004225	31.966053	1.050630	0.053444	0.014308	0.062066	0.935736	13.940157	3.016244	1153232742.028353	1780199.761269	0.236382	0.020883	2.406360	618.743214	156990293.898269	29.760591	0.103998	5.210677	1025434.726234	0.721961	29.510303	27.784323	5.534361	0.039640	122.254873	0.100711	0.169549	15.834331	3939.101470	14.410625	0.154373	0.091643	12.833279	0.039963	3.496644	5.135551	1.491808	0.236137	209312.200624	2.112122	0.096361	11.837921	58194293.811799	225.354408	2.051822	0.027505	0.113195	471372.269095	283108446.440135	0.681681	1.291743	0.050271	0.025731	0.018418	0.018131	0.118739	3.136884	0.080559	0.436772
0.9800	3242.164694	0.211721	0.525565	1.756118	0.362411	708.154856	0.429467	0.098208	66.500070	0.884831	0.010342	2167522.705931	0.351861	0.208740	0.015480	0.013041	0.884711	0.009924	10.071996	53.661907	9748282.783990	0.039399	0.026399	2.122710	2.647213	0.008934	28.799402	0.089270	136.469409	2.496491	0.067225	1.846013	260.348447	0.160773	30.729812	0.011052	3.960133	4.193527	0.069366	0.131361	35915497.728130	214.479806	43.705167	0.023233	10.574064	0.035328	0.302180	6.084879	2.689910	7831435.442922	0.021029	1.481798	918.519066	1.153354	7.569883	453.952283	0.257670	1.261433	0.231538	0.066110	814.255335	0.244384	0.164455	0.617715	0.096053	28.729533	4.668658	0.664280	490.778475	0.107118	0.034208	1758857.730426	1.148308	4.160804	0.305854	0.046398	6.784024	0.031066	11.852499	53.602831	8241089.324847	0.047702	0.029720	0.366985	0.149235	0.017693	0.068337	0.027493	19.862801	0.073752	0.017448
0.9900	0.253506	6.175349	0.389574	5.633044	5786.274057	38.327339	454.489592	0.110235	0.085319	0.154495	3.320592	0.009102	0.046491	0.107540	17.564501	0.043311	44.672130	1.137787	33806737.348898	3.651748	8.117109	0.008200	5.076189	36.582977	1.816245	2.381938	2715.026079	1.428008	2336.349146	0.036244	0.011154	0.045762	4080.413531	1.467641	3837.503392	3.626672	3.408427	85.372372	14.861466	0.014961	27.835734	13.680620	137696728.867645	54.625371	4164.353475	1.568192	103.147383	0.624040	0.309242	0.020980	5.726112	1.513523	0.108892	1.266582	324.208208	23.285865	2916.857047	383.288655	0.189639	3056.147972	7.896301	2804.740026	0.409385	296.433120	487.774079	2.361486	11.642550	0.718262	0.035583	0.753115	0.355649	0.034509	0.156401	0.259434	35.809030	1.255721	3346.508537	40.113692	35047239.394346	3.223789	5.912886	0.021794	2.586799	10.202921	0.266172	0.148234	141.349978	0.017026	241.582600	0.017067	0.016395


==> figures/Cu/drag_anis_CuT300P27.dat <==
### B(beta,theta) for CuT300P27 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.018626	0.018638	0.018672	0.018727	0.018801	0.018889	0.018988	0.019091	0.019195	0.019293	0.019381	0.019454	0.019508	0.019540	0.019548	0.019531	0.019489	0.019424	0.019337	0.019231	0.019110	0.018979	0.018842	0.018704	0.018568	0.018439	0.018321	0.018217	0.018128	0.018057	0.018003	0.017968	0.017950	0.017948	0.017959	0.017981	0.018011	0.018046	0.018081	0.018115	0.018143	0.018163	0.018172	0.018169	0.018153	0.018123	0.018079	0.018022	0.017954	0.017876	0.017790	0.017700	0.017606	0.017513	0.017421	0.017333	0.017251	0.017176	0.017108	0.017048	0.016997	0.016953	0.016915	0.016883	0.016855	0.016829	0.016804	0.016778	0.016749	0.016717	0.016679	0.016636	0.016586	0.016531	0.016469	0.016401	0.016329	0.016253	0.016174	0.016095	0.016016	0.015938	0.015864	0.015796	0.015733	0.015678	0.015632	0.015595	0.015568	0.015551	0.015546
0.0200	0.018371	0.018383	0.018417	0.018471	0.018543	0.018630	0.018726	0.018828	0.018927	0.019024	0.019110	0.019182	0.019235	0.019267	0.019276	0.019259	0.019219	0.019155	0.019070	0.018967	0.018849	0.018721	0.018587	0.018451	0.018318	0.018192	0.018078	0.017975	0.017888	0.017818	0.017765	0.017731	0.017713	0.017710	0.017721	0.017743	0.017772	0.017806	0.017841	0.017874	0.017901	0.017921	0.017930	0.017927	0.017911	0.017882	0.017839	0.017783	0.017716	0.017640	0.017557	0.017468	0.017376	0.017285	0.017195	0.017109	0.017029	0.016955	0.016889	0.016831	0.016780	0.016737	0.016700	0.016669	0.016642	0.016616	0.016592	0.016566	0.016539	0.016507	0.016470	0.016428	0.016380	0.016325	0.016265	0.016199	0.016129	0.016054	0.015978	0.015900	0.015823	0.015748	0.015676	0.015609	0.015548	0.015495	0.015449	0.015413	0.015387	0.015371	0.015365
0.0300	0.018122	0.018133	0.018166	0.018219	0.018289	0.018374	0.018468	0.018567	0.018666	0.018760	0.018844	0.018914	0.018966	0.018997	0.019005	0.018990	0.018950	0.018888	0.018805	0.018704	0.018589	0.018464	0.018333	0.018200	0.018070	0.017946	0.017833	0.017733	0.017647	0.017579	0.017527	0.017493	0.017475	0.017473	0.017483	0.017505	0.017533	0.017566	0.017600	0.017632	0.017659	0.017678	0.017687	0.017685	0.017669	0.017641	0.017599	0.017545	0.017480	0.017406	0.017325	0.017238	0.017149	0.017060	0.016973	0.016889	0.016810	0.016739	0.016674	0.016617	0.016568	0.016526	0.016490	0.016460	0.016433	0.016408	0.016385	0.016360	0.016333	0.016302	0.016266	0.016225	0.016178	0.016125	0.016066	0.016002	0.015934	0.015861	0.015787	0.015711	0.015636	0.015563	0.015493	0.015428	0.015369	0.015316	0.015272	0.015237	0.015211	0.015196	0.015190
0.0400	0.017884	0.017895	0.017927	0.017978	0.018046	0.018128	0.018219	0.018315	0.018411	0.018502	0.018584	0.018652	0.018702	0.018732	0.018740	0.018724	0.018685	0.018624	0.018543	0.018444	0.018332	0.018210	0.018082	0.017952	0.017825	0.017704	0.017593	0.017495	0.017411	0.017344	0.017293	0.017260	0.017242	0.017239	0.017249	0.017270	0.017297	0.017329	0.017362	0.017393	0.017419	0.017438	0.017446	0.017444	0.017428	0.017400	0.017360	0.017307	0.017244	0.017172	0.017095	0.017010	0.016924	0.016837	0.016752	0.016670	0.016594	0.016524	0.016461	0.016405	0.016358	0.016317	0.016282	0.016251	0.016225	0.016201	0.016178	0.016153	0.016127	0.016097	0.016063	0.016023	0.015977	0.015926	0.015868	0.015806	0.015739	0.015669	0.015597	0.015523	0.015450	0.015379	0.015311	0.015248	0.015190	0.015139	0.015096	0.015062	0.015037	0.015022	0.015017
0.0500	0.017653	0.017664	0.017694	0.017744	0.017809	0.017888	0.017976	0.018068	0.018161	0.018248	0.018327	0.018392	0.018440	0.018468	0.018475	0.018459	0.018421	0.018361	0.018282	0.018185	0.018076	0.017956	0.017831	0.017705	0.017581	0.017463	0.017355	0.017259	0.017177	0.017111	0.017062	0.017029	0.017011	0.017008	0.017018	0.017037	0.017064	0.017095	0.017127	0.017156	0.017182	0.017199	0.017208	0.017205	0.017190	0.017163	0.017123	0.017072	0.017010	0.016940	0.016863	0.016782	0.016698	0.016613	0.016531	0.016451	0.016377	0.016310	0.016249	0.016195	0.016149	0.016109	0.016075	0.016047	0.016021	0.015998	0.015976	0.015952	0.015927	0.015898	0.015864	0.015825	0.015781	0.015731	0.015676	0.015615	0.015550	0.015482	0.015412	0.015341	0.015270	0.015201	0.015135	0.015074	0.015018	0.014968	0.014927	0.014894	0.014869	0.014855	0.014850
0.0600	0.017437	0.017446	0.017476	0.017523	0.017586	0.017662	0.017746	0.017835	0.017923	0.018007	0.018082	0.018144	0.018189	0.018216	0.018221	0.018205	0.018167	0.018108	0.018030	0.017936	0.017829	0.017713	0.017591	0.017468	0.017347	0.017232	0.017126	0.017032	0.016953	0.016888	0.016840	0.016807	0.016790	0.016786	0.016795	0.016814	0.016839	0.016868	0.016899	0.016928	0.016952	0.016968	0.016976	0.016973	0.016958	0.016931	0.016892	0.016843	0.016783	0.016715	0.016640	0.016561	0.016480	0.016398	0.016316	0.016240	0.016168	0.016102	0.016043	0.015988	0.015943	0.015904	0.015872	0.015844	0.015819	0.015797	0.015775	0.015752	0.015727	0.015699	0.015667	0.015629	0.015586	0.015537	0.015484	0.015425	0.015362	0.015296	0.015228	0.015159	0.015091	0.015024	0.014960	0.014901	0.014847	0.014799	0.014759	0.014726	0.014703	0.014689	0.014684
0.0700	0.017224	0.017233	0.017261	0.017307	0.017367	0.017439	0.017519	0.017603	0.017687	0.017767	0.017838	0.017896	0.017939	0.017963	0.017967	0.017950	0.017912	0.017854	0.017777	0.017686	0.017581	0.017467	0.017349	0.017229	0.017111	0.016999	0.016896	0.016804	0.016726	0.016663	0.016616	0.016584	0.016566	0.016563	0.016571	0.016588	0.016612	0.016640	0.016669	0.016696	0.016719	0.016735	0.016742	0.016738	0.016724	0.016697	0.016660	0.016611	0.016554	0.016488	0.016415	0.016339	0.016260	0.016181	0.016104	0.016030	0.015960	0.015897	0.015840	0.015790	0.015746	0.015709	0.015677	0.015650	0.015627	0.015605	0.015584	0.015561	0.015537	0.015510	0.015478	0.015442	0.015400	0.015353	0.015301	0.015245	0.015184	0.015120	0.015054	0.014988	0.014921	0.014857	0.014795	0.014738	0.014685	0.014639	0.014600	0.014569	0.014547	0.014533	0.014528
0.0800	0.017029	0.017038	0.017065	0.017108	0.017165	0.017233	0.017308	0.017388	0.017467	0.017542	0.017609	0.017663	0.017702	0.017724	0.017726	0.017708	0.017670	0.017612	0.017537	0.017448	0.017346	0.017235	0.017119	0.017003	0.016888	0.016779	0.016679	0.016590	0.016514	0.016452	0.016404	0.016372	0.016355	0.016351	0.016358	0.016374	0.016397	0.016423	0.016451	0.016477	0.016498	0.016513	0.016519	0.016515	0.016501	0.016475	0.016438	0.016391	0.016335	0.016271	0.016202	0.016128	0.016052	0.015976	0.015901	0.015830	0.015763	0.015702	0.015647	0.015598	0.015556	0.015521	0.015490	0.015464	0.015441	0.015420	0.015399	0.015378	0.015354	0.015328	0.015297	0.015262	0.015221	0.015176	0.015126	0.015071	0.015012	0.014951	0.014887	0.014823	0.014759	0.014697	0.014637	0.014582	0.014531	0.014487	0.014449	0.014419	0.014398	0.014384	0.014380
0.0900	0.016838	0.016847	0.016872	0.016912	0.016965	0.017029	0.017100	0.017175	0.017249	0.017319	0.017381	0.017431	0.017466	0.017484	0.017484	0.017465	0.017427	0.017370	0.017296	0.017209	0.017109	0.017002	0.016889	0.016776	0.016664	0.016559	0.016461	0.016375	0.016301	0.016241	0.016195	0.016164	0.016147	0.016142	0.016148	0.016163	0.016184	0.016209	0.016235	0.016259	0.016278	0.016292	0.016297	0.016293	0.016279	0.016253	0.016218	0.016172	0.016118	0.016056	0.015988	0.015917	0.015844	0.015770	0.015698	0.015630	0.015565	0.015507	0.015454	0.015407	0.015367	0.015332	0.015303	0.015277	0.015255	0.015235	0.015215	0.015194	0.015172	0.015146	0.015116	0.015082	0.015043	0.014999	0.014951	0.014898	0.014841	0.014782	0.014721	0.014659	0.014597	0.014537	0.014480	0.014427	0.014378	0.014335	0.014299	0.014271	0.014250	0.014237	0.014233
0.1000	0.016655	0.016663	0.016686	0.016723	0.016773	0.016833	0.016899	0.016968	0.017037	0.017101	0.017157	0.017203	0.017234	0.017249	0.017247	0.017226	0.017187	0.017131	0.017058	0.016972	0.016875	0.016771	0.016662	0.016552	0.016444	0.016341	0.016247	0.016163	0.016091	0.016032	0.015988	0.015957	0.015940	0.015934	0.015939	0.015952	0.015971	0.015994	0.016018	0.016040	0.016059	0.016071	0.016075	0.016071	0.016056	0.016031	0.015997	0.015953	0.015900	0.015841	0.015776	0.015708	0.015637	0.015567	0.015498	0.015432	0.015371	0.015314	0.015264	0.015219	0.015179	0.015146	0.015117	0.015093	0.015071	0.015052	0.015032	0.015012	0.014990	0.014965	0.014936	0.014904	0.014866	0.014824	0.014777	0.014726	0.014671	0.014614	0.014555	0.014496	0.014437	0.014379	0.014324	0.014273	0.014227	0.014186	0.014151	0.014124	0.014104	0.014091	0.014087
0.1100	0.016477	0.016484	0.016506	0.016541	0.016587	0.016642	0.016702	0.016766	0.016829	0.016887	0.016938	0.016979	0.017006	0.017018	0.017013	0.016990	0.016951	0.016894	0.016823	0.016739	0.016645	0.016543	0.016437	0.016330	0.016225	0.016126	0.016035	0.015953	0.015884	0.015827	0.015783	0.015752	0.015734	0.015729	0.015733	0.015745	0.015762	0.015784	0.015806	0.015826	0.015843	0.015853	0.015857	0.015852	0.015837	0.015813	0.015779	0.015736	0.015686	0.015629	0.015567	0.015501	0.015434	0.015367	0.015301	0.015235	0.015176	0.015123	0.015074	0.015031	0.014994	0.014963	0.014936	0.014912	0.014892	0.014872	0.014854	0.014834	0.014813	0.014789	0.014762	0.014730	0.014694	0.014653	0.014608	0.014559	0.014507	0.014452	0.014396	0.014339	0.014282	0.014227	0.014175	0.014126	0.014081	0.014042	0.014009	0.013983	0.013964	0.013952	0.013948
0.1200	0.016312	0.016319	0.016339	0.016371	0.016413	0.016463	0.016518	0.016575	0.016632	0.016685	0.016730	0.016765	0.016787	0.016795	0.016787	0.016763	0.016722	0.016666	0.016596	0.016514	0.016422	0.016323	0.016220	0.016117	0.016016	0.015920	0.015831	0.015753	0.015685	0.015630	0.015587	0.015557	0.015539	0.015533	0.015536	0.015546	0.015562	0.015581	0.015601	0.015620	0.015634	0.015644	0.015646	0.015640	0.015625	0.015600	0.015567	0.015526	0.015477	0.015423	0.015363	0.015300	0.015236	0.015172	0.015109	0.015047	0.014991	0.014940	0.014893	0.014853	0.014817	0.014787	0.014761	0.014738	0.014718	0.014700	0.014682	0.014663	0.014642	0.014619	0.014592	0.014561	0.014527	0.014488	0.014444	0.014397	0.014347	0.014295	0.014241	0.014186	0.014132	0.014080	0.014030	0.013983	0.013940	0.013903	0.013872	0.013846	0.013828	0.013817	0.013813
0.1300	0.016157	0.016163	0.016180	0.016209	0.016247	0.016292	0.016341	0.016393	0.016443	0.016489	0.016528	0.016558	0.016575	0.016579	0.016568	0.016542	0.016500	0.016444	0.016375	0.016294	0.016205	0.016109	0.016009	0.015909	0.015811	0.015718	0.015633	0.015557	0.015491	0.015438	0.015396	0.015367	0.015349	0.015341	0.015343	0.015352	0.015366	0.015383	0.015401	0.015417	0.015430	0.015438	0.015439	0.015433	0.015418	0.015394	0.015360	0.015320	0.015273	0.015221	0.015164	0.015104	0.015043	0.014982	0.014922	0.014865	0.014811	0.014763	0.014719	0.014680	0.014646	0.014617	0.014592	0.014570	0.014551	0.014533	0.014516	0.014498	0.014478	0.014455	0.014430	0.014400	0.014367	0.014329	0.014288	0.014243	0.014195	0.014145	0.014094	0.014042	0.013990	0.013940	0.013892	0.013848	0.013808	0.013772	0.013742	0.013718	0.013701	0.013690	0.013687
0.1400	0.016004	0.016009	0.016025	0.016050	0.016084	0.016124	0.016167	0.016212	0.016256	0.016296	0.016329	0.016352	0.016365	0.016364	0.016350	0.016322	0.016279	0.016223	0.016154	0.016075	0.015988	0.015895	0.015799	0.015703	0.015608	0.015519	0.015437	0.015363	0.015300	0.015248	0.015207	0.015178	0.015160	0.015152	0.015152	0.015160	0.015172	0.015187	0.015202	0.015217	0.015228	0.015234	0.015234	0.015226	0.015210	0.015186	0.015155	0.015117	0.015072	0.015022	0.014968	0.014911	0.014852	0.014794	0.014738	0.014683	0.014633	0.014586	0.014544	0.014508	0.014475	0.014448	0.014424	0.014403	0.014385	0.014368	0.014351	0.014334	0.014314	0.014293	0.014268	0.014240	0.014207	0.014171	0.014132	0.014089	0.014043	0.013996	0.013947	0.013897	0.013848	0.013801	0.013755	0.013713	0.013675	0.013642	0.013613	0.013591	0.013574	0.013564	0.013561
0.1500	0.015855	0.015860	0.015874	0.015896	0.015925	0.015959	0.015997	0.016036	0.016072	0.016105	0.016131	0.016148	0.016156	0.016151	0.016134	0.016103	0.016059	0.016002	0.015934	0.015857	0.015772	0.015682	0.015589	0.015496	0.015404	0.015319	0.015239	0.015169	0.015108	0.015057	0.015018	0.014989	0.014971	0.014962	0.014961	0.014967	0.014977	0.014989	0.015003	0.015015	0.015024	0.015028	0.015027	0.015019	0.015004	0.014981	0.014951	0.014914	0.014871	0.014823	0.014772	0.014718	0.014662	0.014607	0.014554	0.014503	0.014455	0.014411	0.014372	0.014337	0.014306	0.014280	0.014257	0.014238	0.014220	0.014204	0.014188	0.014170	0.014151	0.014131	0.014107	0.014080	0.014050	0.014015	0.013978	0.013937	0.013894	0.013849	0.013802	0.013755	0.013709	0.013664	0.013622	0.013582	0.013546	0.013514	0.013488	0.013466	0.013451	0.013441	0.013438
0.1600	0.015714	0.015718	0.015730	0.015748	0.015773	0.015802	0.015833	0.015865	0.015894	0.015920	0.015940	0.015951	0.015953	0.015943	0.015922	0.015888	0.015843	0.015786	0.015719	0.015643	0.015560	0.015473	0.015383	0.015294	0.015207	0.015124	0.015048	0.014980	0.014921	0.014873	0.014834	0.014806	0.014788	0.014777	0.014775	0.014779	0.014787	0.014798	0.014809	0.014819	0.014826	0.014828	0.014823	0.014814	0.014798	0.014776	0.014747	0.014711	0.014670	0.014625	0.014576	0.014525	0.014473	0.014422	0.014371	0.014323	0.014278	0.014237	0.014200	0.014166	0.014137	0.014112	0.014091	0.014072	0.014056	0.014040	0.014025	0.014009	0.013991	0.013971	0.013949	0.013923	0.013894	0.013861	0.013824	0.013786	0.013745	0.013702	0.013659	0.013615	0.013571	0.013529	0.013489	0.013451	0.013418	0.013388	0.013363	0.013343	0.013329	0.013320	0.013317
0.1700	0.015583	0.015586	0.015595	0.015611	0.015631	0.015654	0.015679	0.015704	0.015726	0.015745	0.015757	0.015762	0.015758	0.015744	0.015719	0.015683	0.015636	0.015578	0.015512	0.015437	0.015357	0.015258	0.015172	0.015086	0.015003	0.014924	0.014851	0.014785	0.014729	0.014682	0.014644	0.014617	0.014598	0.014588	0.014584	0.014586	0.014592	0.014601	0.014609	0.014617	0.014622	0.014623	0.014619	0.014609	0.014593	0.014571	0.014542	0.014508	0.014469	0.014426	0.014380	0.014332	0.014283	0.014234	0.014187	0.014142	0.014100	0.014061	0.014026	0.013995	0.013968	0.013945	0.013924	0.013907	0.013891	0.013876	0.013861	0.013845	0.013828	0.013809	0.013787	0.013763	0.013734	0.013703	0.013669	0.013633	0.013594	0.013554	0.013512	0.013471	0.013430	0.013390	0.013353	0.013318	0.013286	0.013259	0.013235	0.013217	0.013203	0.013195	0.013192
0.1800	0.015453	0.015455	0.015463	0.015474	0.015490	0.015507	0.015526	0.015543	0.015559	0.015570	0.015576	0.015574	0.015564	0.015545	0.015516	0.015477	0.015428	0.015370	0.015304	0.015231	0.015152	0.015071	0.014987	0.014905	0.014825	0.014749	0.014679	0.014616	0.014562	0.014516	0.014480	0.014453	0.014434	0.014422	0.014417	0.014417	0.014421	0.014427	0.014433	0.014438	0.014441	0.014440	0.014435	0.014424	0.014407	0.014385	0.014357	0.014324	0.014287	0.014246	0.014203	0.014157	0.014111	0.014065	0.014021	0.013978	0.013939	0.013903	0.013870	0.013841	0.013816	0.013794	0.013775	0.013758	0.013743	0.013728	0.013714	0.013699	0.013683	0.013665	0.013645	0.013621	0.013595	0.013566	0.013534	0.013500	0.013464	0.013426	0.013387	0.013349	0.013311	0.013274	0.013239	0.013206	0.013177	0.013151	0.013130	0.013112	0.013100	0.013092	0.013090
0.1900	0.015336	0.015337	0.015343	0.015351	0.015361	0.015373	0.015385	0.015395	0.015403	0.015407	0.015405	0.015397	0.015381	0.015357	0.015324	0.015282	0.015231	0.015172	0.015107	0.015035	0.014959	0.014880	0.014800	0.014720	0.014644	0.014571	0.014505	0.014445	0.014393	0.014349	0.014314	0.014287	0.014268	0.014256	0.014249	0.014248	0.014250	0.014253	0.014257	0.014260	0.014260	0.014258	0.014251	0.014238	0.014221	0.014194	0.014168	0.014136	0.014101	0.014063	0.014022	0.013980	0.013937	0.013895	0.013854	0.013815	0.013778	0.013745	0.013714	0.013687	0.013664	0.013643	0.013626	0.013610	0.013596	0.013582	0.013569	0.013555	0.013539	0.013522	0.013503	0.013481	0.013456	0.013429	0.013399	0.013367	0.013334	0.013298	0.013263	0.013227	0.013191	0.013157	0.013125	0.013095	0.013068	0.013044	0.013024	0.013009	0.012997	0.012990	0.012988
0.2000	0.015214	0.015215	0.015218	0.015223	0.015229	0.015235	0.015240	0.015243	0.015243	0.015240	0.015231	0.015216	0.015194	0.015164	0.015127	0.015082	0.015029	0.014970	0.014904	0.014834	0.014760	0.014683	0.014607	0.014531	0.014458	0.014389	0.014325	0.014268	0.014218	0.014175	0.014141	0.014114	0.014095	0.014082	0.014074	0.014062	0.014062	0.014063	0.014064	0.014064	0.014063	0.014058	0.014049	0.014037	0.014019	0.013998	0.013971	0.013941	0.013908	0.013871	0.013833	0.013794	0.013754	0.013714	0.013676	0.013640	0.013606	0.013573	0.013545	0.013520	0.013498	0.013479	0.013462	0.013447	0.013434	0.013421	0.013408	0.013395	0.013380	0.013364	0.013345	0.013325	0.013302	0.013276	0.013248	0.013219	0.013187	0.013155	0.013122	0.013088	0.013056	0.013024	0.012995	0.012967	0.012942	0.012921	0.012903	0.012888	0.012878	0.012871	0.012869
0.2100	0.015102	0.015102	0.015103	0.015104	0.015105	0.015105	0.015104	0.015100	0.015093	0.015081	0.015065	0.015043	0.015015	0.014980	0.014939	0.014891	0.014836	0.014776	0.014710	0.014641	0.014568	0.014485	0.014411	0.014339	0.014269	0.014204	0.014143	0.014089	0.014042	0.014001	0.013968	0.013942	0.013923	0.013909	0.013900	0.013895	0.013892	0.013891	0.013890	0.013888	0.013885	0.013878	0.013869	0.013855	0.013838	0.013816	0.013791	0.013762	0.013731	0.013697	0.013661	0.013625	0.013588	0.013552	0.013517	0.013484	0.013453	0.013424	0.013399	0.013376	0.013356	0.013338	0.013323	0.013309	0.013296	0.013284	0.013272	0.013260	0.013246	0.013231	0.013214	0.013194	0.013172	0.013149	0.013123	0.013096	0.013067	0.013037	0.013006	0.012976	0.012946	0.012918	0.012891	0.012866	0.012844	0.012824	0.012808	0.012795	0.012785	0.012780	0.012778
0.2200	0.014993	0.014993	0.014992	0.014989	0.014985	0.014979	0.014971	0.014960	0.014945	0.014926	0.014902	0.014874	0.014839	0.014799	0.014753	0.014701	0.014645	0.014583	0.014518	0.014450	0.014379	0.014308	0.014237	0.014168	0.014102	0.014040	0.013982	0.013931	0.013886	0.013847	0.013815	0.013789	0.013770	0.013755	0.013745	0.013738	0.013733	0.013730	0.013727	0.013722	0.013716	0.013708	0.013696	0.013682	0.013664	0.013643	0.013618	0.013591	0.013561	0.013530	0.013497	0.013463	0.013429	0.013396	0.013364	0.013333	0.013305	0.013279	0.013255	0.013234	0.013215	0.013199	0.013185	0.013172	0.013160	0.013149	0.013137	0.013125	0.013112	0.013097	0.013081	0.013064	0.013044	0.013022	0.012998	0.012973	0.012947	0.012920	0.012892	0.012865	0.012838	0.012812	0.012788	0.012765	0.012743	0.012725	0.012711	0.012699	0.012691	0.012686	0.012684
0.2300	0.014895	0.014894	0.014891	0.014885	0.014876	0.014864	0.014849	0.014831	0.014808	0.014782	0.014751	0.014715	0.014674	0.014629	0.014579	0.014524	0.014465	0.014403	0.014337	0.014270	0.014201	0.014132	0.014065	0.013999	0.013936	0.013877	0.013822	0.013774	0.013731	0.013694	0.013663	0.013638	0.013618	0.013602	0.013591	0.013582	0.013575	0.013569	0.013564	0.013557	0.013549	0.013539	0.013525	0.013509	0.013491	0.013470	0.013446	0.013420	0.013392	0.013363	0.013332	0.013301	0.013270	0.013240	0.013211	0.013183	0.013157	0.013134	0.013112	0.013093	0.013076	0.013061	0.013048	0.013036	0.013025	0.013014	0.013003	0.012992	0.012980	0.012967	0.012952	0.012936	0.012918	0.012898	0.012876	0.012853	0.012830	0.012805	0.012780	0.012756	0.012732	0.012709	0.012687	0.012667	0.012650	0.012634	0.012622	0.012611	0.012604	0.012600	0.012598
0.2400	0.014784	0.014782	0.014777	0.014767	0.014753	0.014736	0.014714	0.014688	0.014658	0.014624	0.014586	0.014543	0.014496	0.014445	0.014391	0.014333	0.014272	0.014208	0.014142	0.014076	0.014009	0.013942	0.013877	0.013814	0.013755	0.013699	0.013648	0.013602	0.013561	0.013526	0.013496	0.013471	0.013451	0.013435	0.013422	0.013412	0.013403	0.013395	0.013386	0.013377	0.013367	0.013355	0.013341	0.013323	0.013304	0.013283	0.013260	0.013235	0.013209	0.013181	0.013153	0.013125	0.013097	0.013069	0.013043	0.013018	0.012995	0.012973	0.012954	0.012936	0.012920	0.012907	0.012894	0.012883	0.012873	0.012863	0.012853	0.012842	0.012831	0.012819	0.012805	0.012790	0.012774	0.012756	0.012736	0.012716	0.012694	0.012673	0.012651	0.012629	0.012608	0.012588	0.012569	0.012552	0.012536	0.012523	0.012512	0.012504	0.012497	0.012494	0.012492
0.2500	0.014700	0.014697	0.014689	0.014676	0.014658	0.014634	0.014606	0.014573	0.014536	0.014494	0.014448	0.014398	0.014345	0.014289	0.014230	0.014168	0.014105	0.014040	0.013975	0.013909	0.013843	0.013779	0.013717	0.013657	0.013601	0.013547	0.013498	0.013455	0.013417	0.013383	0.013355	0.013331	0.013311	0.013294	0.013280	0.013268	0.013257	0.013247	0.013236	0.013225	0.013212	0.013199	0.013183	0.013166	0.013146	0.013126	0.013103	0.013080	0.013055	0.013030	0.013004	0.012979	0.012953	0.012929	0.012905	0.012883	0.012862	0.012843	0.012826	0.012810	0.012795	0.012782	0.012771	0.012761	0.012752	0.012743	0.012734	0.012725	0.012715	0.012704	0.012691	0.012678	0.012663	0.012647	0.012630	0.012612	0.012594	0.012575	0.012556	0.012537	0.012519	0.012502	0.012486	0.012471	0.012459	0.012448	0.012438	0.012431	0.012426	0.012423	0.012422
0.2600	0.014607	0.014604	0.014594	0.014577	0.014554	0.014525	0.014490	0.014449	0.014404	0.014354	0.014301	0.014245	0.014185	0.014122	0.014058	0.013995	0.013929	0.013863	0.013797	0.013732	0.013668	0.013606	0.013546	0.013489	0.013436	0.013386	0.013340	0.013300	0.013264	0.013232	0.013205	0.013181	0.013161	0.013144	0.013129	0.013112	0.013099	0.013087	0.013074	0.013060	0.013046	0.013030	0.013013	0.012995	0.012975	0.012955	0.012933	0.012910	0.012888	0.012864	0.012839	0.012816	0.012793	0.012771	0.012750	0.012730	0.012712	0.012695	0.012679	0.012666	0.012653	0.012642	0.012629	0.012620	0.012612	0.012604	0.012596	0.012587	0.012578	0.012569	0.012558	0.012546	0.012533	0.012520	0.012505	0.012489	0.012475	0.012459	0.012443	0.012427	0.012412	0.012398	0.012385	0.012373	0.012363	0.012354	0.012347	0.012341	0.012337	0.012335	0.012334
0.2700	0.014509	0.014504	0.014492	0.014472	0.014445	0.014410	0.014369	0.014322	0.014270	0.014213	0.014153	0.014089	0.014024	0.013957	0.013889	0.013820	0.013752	0.013685	0.013618	0.013554	0.013491	0.013431	0.013374	0.013320	0.013269	0.013222	0.013180	0.013142	0.013108	0.013079	0.013053	0.013030	0.013010	0.012992	0.012976	0.012961	0.012946	0.012932	0.012917	0.012901	0.012885	0.012867	0.012849	0.012830	0.012810	0.012789	0.012765	0.012744	0.012723	0.012701	0.012680	0.012660	0.012639	0.012620	0.012602	0.012584	0.012568	0.012553	0.012540	0.012527	0.012516	0.012506	0.012497	0.012489	0.012481	0.012473	0.012466	0.012458	0.012450	0.012441	0.012432	0.012422	0.012411	0.012399	0.012386	0.012373	0.012360	0.012347	0.012333	0.012321	0.012309	0.012297	0.012287	0.012278	0.012270	0.012263	0.012258	0.012254	0.012251	0.012249	0.012249
0.2800	0.014435	0.014430	0.014416	0.014392	0.014360	0.014320	0.014272	0.014218	0.014159	0.014095	0.014027	0.013957	0.013885	0.013813	0.013740	0.013668	0.013597	0.013528	0.013461	0.013397	0.013336	0.013278	0.013223	0.013172	0.013125	0.013081	0.013042	0.013007	0.012975	0.012947	0.012922	0.012900	0.012880	0.012861	0.012844	0.012827	0.012811	0.012794	0.012777	0.012759	0.012740	0.012721	0.012701	0.012681	0.012659	0.012638	0.012618	0.012597	0.012577	0.012558	0.012538	0.012520	0.012502	0.012485	0.012469	0.012454	0.012440	0.012427	0.012415	0.012404	0.012394	0.012382	0.012374	0.012366	0.012359	0.012353	0.012346	0.012339	0.012332	0.012325	0.012317	0.012308	0.012299	0.012289	0.012279	0.012268	0.012258	0.012247	0.012237	0.012227	0.012218	0.012210	0.012203	0.012196	0.012191	0.012186	0.012183	0.012180	0.012179	0.012178	0.012177
0.2900	0.014357	0.014352	0.014335	0.014309	0.014272	0.014226	0.014173	0.014112	0.014045	0.013974	0.013899	0.013822	0.013744	0.013666	0.013589	0.013514	0.013440	0.013370	0.013302	0.013239	0.013177	0.013121	0.013069	0.013020	0.012976	0.012936	0.012899	0.012866	0.012837	0.012811	0.012787	0.012766	0.012746	0.012727	0.012709	0.012691	0.012673	0.012654	0.012635	0.012615	0.012595	0.012574	0.012553	0.012532	0.012511	0.012490	0.012470	0.012450	0.012432	0.012414	0.012397	0.012381	0.012365	0.012351	0.012337	0.012324	0.012312	0.012300	0.012290	0.012280	0.012272	0.012264	0.012257	0.012250	0.012241	0.012236	0.012230	0.012224	0.012218	0.012212	0.012205	0.012198	0.012191	0.012181	0.012173	0.012165	0.012157	0.012150	0.012143	0.012136	0.012130	0.012125	0.012121	0.012117	0.012114	0.012112	0.012111	0.012110	0.012109	0.012109	0.012109
0.3000	0.014272	0.014266	0.014248	0.014218	0.014177	0.014126	0.014066	0.013999	0.013924	0.013846	0.013764	0.013681	0.013597	0.013514	0.013433	0.013354	0.013278	0.013206	0.013138	0.013075	0.013016	0.012961	0.012911	0.012865	0.012824	0.012786	0.012753	0.012723	0.012696	0.012671	0.012649	0.012629	0.012609	0.012590	0.012571	0.012552	0.012532	0.012512	0.012490	0.012468	0.012445	0.012423	0.012399	0.012377	0.012355	0.012335	0.012315	0.012297	0.012280	0.012264	0.012249	0.012234	0.012221	0.012209	0.012197	0.012186	0.012176	0.012166	0.012157	0.012149	0.012142	0.012135	0.012129	0.012123	0.012117	0.012111	0.012106	0.012102	0.012097	0.012092	0.012087	0.012081	0.012076	0.012071	0.012065	0.012060	0.012055	0.012050	0.012046	0.012043	0.012040	0.012038	0.012036	0.012036	0.012035	0.012036	0.012036	0.012037	0.012037	0.012038	0.012038
0.3100	0.014194	0.014187	0.014167	0.014134	0.014089	0.014033	0.013968	0.013894	0.013814	0.013729	0.013640	0.013551	0.013461	0.013372	0.013286	0.013204	0.013125	0.013052	0.012983	0.012920	0.012861	0.012808	0.012760	0.012717	0.012678	0.012643	0.012613	0.012585	0.012560	0.012538	0.012517	0.012497	0.012478	0.012459	0.012438	0.012418	0.012397	0.012375	0.012352	0.012328	0.012304	0.012280	0.012255	0.012233	0.012211	0.012190	0.012171	0.012154	0.012138	0.012123	0.012106	0.012093	0.012082	0.012071	0.012062	0.012052	0.012045	0.012037	0.012029	0.012022	0.012016	0.012010	0.012002	0.011997	0.011993	0.011991	0.011987	0.011983	0.011980	0.011976	0.011973	0.011970	0.011966	0.011963	0.011960	0.011958	0.011956	0.011954	0.011953	0.011953	0.011953	0.011954	0.011956	0.011958	0.011961	0.011963	0.011966	0.011968	0.011970	0.011971	0.011972
0.3200	0.014120	0.014112	0.014091	0.014055	0.014006	0.013945	0.013869	0.013789	0.013703	0.013611	0.013516	0.013421	0.013325	0.013231	0.013141	0.013055	0.012974	0.012899	0.012829	0.012766	0.012708	0.012657	0.012611	0.012570	0.012533	0.012501	0.012473	0.012448	0.012426	0.012405	0.012386	0.012367	0.012349	0.012330	0.012310	0.012289	0.012266	0.012242	0.012218	0.012192	0.012164	0.012139	0.012114	0.012090	0.012068	0.012047	0.012029	0.012012	0.011997	0.011983	0.011972	0.011961	0.011951	0.011943	0.011934	0.011927	0.011920	0.011913	0.011907	0.011901	0.011895	0.011890	0.011882	0.011878	0.011874	0.011871	0.011868	0.011865	0.011859	0.011857	0.011856	0.011854	0.011853	0.011852	0.011852	0.011852	0.011853	0.011855	0.011857	0.011860	0.011864	0.011868	0.011873	0.011878	0.011883	0.011888	0.011893	0.011897	0.011900	0.011902	0.011903
0.3300	0.014046	0.014038	0.014015	0.013976	0.013923	0.013858	0.013782	0.013696	0.013603	0.013505	0.013404	0.013302	0.013201	0.013103	0.013008	0.012919	0.012835	0.012758	0.012688	0.012624	0.012568	0.012517	0.012473	0.012434	0.012401	0.012371	0.012346	0.012323	0.012303	0.012285	0.012268	0.012250	0.012233	0.012214	0.012194	0.012172	0.012148	0.012123	0.012096	0.012069	0.012042	0.012015	0.011989	0.011965	0.011942	0.011921	0.011903	0.011887	0.011873	0.011861	0.011850	0.011841	0.011833	0.011826	0.011820	0.011814	0.011808	0.011803	0.011797	0.011790	0.011785	0.011781	0.011777	0.011774	0.011771	0.011768	0.011766	0.011765	0.011763	0.011763	0.011763	0.011763	0.011764	0.011766	0.011768	0.011771	0.011775	0.011779	0.011785	0.011791	0.011798	0.011806	0.011814	0.011822	0.011830	0.011836	0.011843	0.011849	0.011853	0.011856	0.011857
0.3400	0.013970	0.013962	0.013937	0.013895	0.013839	0.013769	0.013687	0.013596	0.013497	0.013393	0.013286	0.013178	0.013070	0.012967	0.012868	0.012775	0.012689	0.012610	0.012535	0.012471	0.012415	0.012366	0.012323	0.012286	0.012255	0.012228	0.012205	0.012186	0.012168	0.012152	0.012136	0.012120	0.012103	0.012085	0.012065	0.012042	0.012018	0.011991	0.011963	0.011934	0.011906	0.011878	0.011851	0.011826	0.011802	0.011782	0.011764	0.011748	0.011735	0.011724	0.011715	0.011707	0.011700	0.011695	0.011689	0.011684	0.011679	0.011675	0.011671	0.011666	0.011662	0.011659	0.011655	0.011652	0.011650	0.011648	0.011647	0.011646	0.011646	0.011647	0.011648	0.011650	0.011652	0.011656	0.011661	0.011667	0.011674	0.011682	0.011690	0.011700	0.011710	0.011721	0.011733	0.011744	0.011755	0.011765	0.011775	0.011782	0.011788	0.011792	0.011793
0.3500	0.013902	0.013893	0.013866	0.013822	0.013762	0.013688	0.013602	0.013505	0.013401	0.013285	0.013172	0.013059	0.012948	0.012840	0.012737	0.012641	0.012552	0.012471	0.012399	0.012335	0.012279	0.012231	0.012190	0.012155	0.012126	0.012102	0.012082	0.012065	0.012049	0.012035	0.012022	0.012007	0.011992	0.011974	0.011954	0.011931	0.011905	0.011878	0.011849	0.011818	0.011788	0.011759	0.011731	0.011705	0.011682	0.011661	0.011643	0.011625	0.011613	0.011602	0.011594	0.011588	0.011582	0.011577	0.011573	0.011569	0.011566	0.011562	0.011559	0.011555	0.011552	0.011549	0.011547	0.011544	0.011543	0.011542	0.011540	0.011540	0.011542	0.011544	0.011548	0.011552	0.011558	0.011564	0.011572	0.011581	0.011591	0.011602	0.011614	0.011628	0.011642	0.011656	0.011671	0.011686	0.011700	0.011713	0.011724	0.011734	0.011741	0.011746	0.011747
0.3600	0.013834	0.013825	0.013797	0.013741	0.013679	0.013601	0.013510	0.013408	0.013298	0.013183	0.013065	0.012947	0.012830	0.012718	0.012611	0.012511	0.012420	0.012337	0.012264	0.012199	0.012144	0.012096	0.012057	0.012024	0.011997	0.011975	0.011958	0.011943	0.011930	0.011919	0.011906	0.011893	0.011879	0.011862	0.011842	0.011820	0.011794	0.011766	0.011736	0.011705	0.011674	0.011644	0.011615	0.011588	0.011564	0.011542	0.011525	0.011510	0.011497	0.011488	0.011480	0.011474	0.011470	0.011466	0.011462	0.011459	0.011456	0.011453	0.011450	0.011447	0.011445	0.011442	0.011440	0.011438	0.011435	0.011435	0.011436	0.011438	0.011441	0.011446	0.011451	0.011458	0.011466	0.011475	0.011486	0.011498	0.011511	0.011526	0.011541	0.011558	0.011576	0.011594	0.011613	0.011631	0.011648	0.011664	0.011678	0.011690	0.011699	0.011704	0.011706
0.3700	0.013751	0.013742	0.013712	0.013663	0.013597	0.013516	0.013421	0.013314	0.013199	0.013079	0.012956	0.012832	0.012711	0.012594	0.012487	0.012384	0.012290	0.012206	0.012131	0.012066	0.012010	0.011963	0.011924	0.011893	0.011868	0.011849	0.011832	0.011820	0.011810	0.011801	0.011792	0.011782	0.011769	0.011753	0.011734	0.011712	0.011686	0.011658	0.011627	0.011596	0.011564	0.011532	0.011499	0.011472	0.011447	0.011426	0.011408	0.011393	0.011381	0.011372	0.011365	0.011360	0.011356	0.011353	0.011350	0.011347	0.011344	0.011342	0.011339	0.011337	0.011334	0.011332	0.011331	0.011330	0.011329	0.011330	0.011332	0.011335	0.011340	0.011344	0.011351	0.011360	0.011370	0.011382	0.011396	0.011411	0.011428	0.011446	0.011465	0.011486	0.011507	0.011529	0.011551	0.011573	0.011594	0.011613	0.011630	0.011644	0.011654	0.011661	0.011663
0.3800	0.013706	0.013696	0.013665	0.013614	0.013545	0.013460	0.013361	0.013250	0.013131	0.013005	0.012877	0.012749	0.012623	0.012501	0.012387	0.012280	0.012183	0.012097	0.012020	0.011952	0.011896	0.011850	0.011812	0.011782	0.011759	0.011742	0.011730	0.011720	0.011713	0.011706	0.011700	0.011691	0.011680	0.011666	0.011647	0.011625	0.011600	0.011571	0.011540	0.011507	0.011474	0.011442	0.011411	0.011383	0.011358	0.011336	0.011317	0.011302	0.011290	0.011281	0.011273	0.011268	0.011264	0.011261	0.011258	0.011256	0.011253	0.011251	0.011248	0.011247	0.011244	0.011240	0.011239	0.011239	0.011240	0.011241	0.011244	0.011249	0.011255	0.011262	0.011272	0.011283	0.011296	0.011311	0.011327	0.011344	0.011364	0.011386	0.011409	0.011434	0.011459	0.011485	0.011511	0.011537	0.011561	0.011584	0.011604	0.011620	0.011632	0.011640	0.011642
0.3900	0.013634	0.013623	0.013591	0.013539	0.013467	0.013379	0.013276	0.013165	0.013041	0.012911	0.012778	0.012645	0.012515	0.012390	0.012272	0.012162	0.012062	0.011974	0.011894	0.011823	0.011767	0.011721	0.011684	0.011656	0.011635	0.011620	0.011610	0.011603	0.011599	0.011595	0.011591	0.011585	0.011577	0.011564	0.011548	0.011527	0.011502	0.011468	0.011436	0.011403	0.011370	0.011336	0.011305	0.011276	0.011250	0.011227	0.011208	0.011193	0.011180	0.011171	0.011164	0.011158	0.011154	0.011150	0.011147	0.011145	0.011142	0.011139	0.011136	0.011134	0.011132	0.011130	0.011129	0.011129	0.011130	0.011132	0.011136	0.011142	0.011149	0.011159	0.011170	0.011182	0.011197	0.011215	0.011234	0.011256	0.011280	0.011305	0.011332	0.011361	0.011391	0.011421	0.011451	0.011481	0.011509	0.011535	0.011558	0.011577	0.011591	0.011600	0.011603
0.4000	0.013541	0.013530	0.013497	0.013444	0.013371	0.013280	0.013174	0.013057	0.012930	0.012796	0.012660	0.012524	0.012391	0.012262	0.012142	0.012030	0.011928	0.011838	0.011759	0.011691	0.011635	0.011590	0.011554	0.011528	0.011509	0.011496	0.011489	0.011485	0.011484	0.011484	0.011484	0.011481	0.011475	0.011465	0.011451	0.011431	0.011407	0.011379	0.011348	0.011315	0.011281	0.011247	0.011215	0.011185	0.011159	0.011135	0.011116	0.011100	0.011087	0.011077	0.011070	0.011064	0.011059	0.011055	0.011052	0.011049	0.011046	0.011043	0.011040	0.011038	0.011036	0.011034	0.011034	0.011035	0.011037	0.011041	0.011047	0.011054	0.011064	0.011076	0.011090	0.011106	0.011125	0.011146	0.011169	0.011195	0.011223	0.011253	0.011284	0.011318	0.011352	0.011387	0.011422	0.011456	0.011489	0.011519	0.011545	0.011567	0.011583	0.011593	0.011597
0.4100	0.013509	0.013498	0.013464	0.013408	0.013328	0.013234	0.013126	0.013004	0.012873	0.012736	0.012596	0.012455	0.012321	0.012188	0.012063	0.011948	0.011843	0.011750	0.011669	0.011600	0.011542	0.011497	0.011461	0.011435	0.011417	0.011407	0.011402	0.011401	0.011403	0.011406	0.011409	0.011409	0.011407	0.011400	0.011387	0.011369	0.011346	0.011319	0.011288	0.011254	0.011219	0.011185	0.011152	0.011121	0.011093	0.011069	0.011048	0.011031	0.011017	0.011006	0.010997	0.010990	0.010984	0.010980	0.010975	0.010971	0.010967	0.010963	0.010960	0.010956	0.010954	0.010952	0.010952	0.010953	0.010955	0.010960	0.010966	0.010975	0.010986	0.011000	0.011012	0.011031	0.011053	0.011076	0.011103	0.011132	0.011164	0.011198	0.011234	0.011272	0.011312	0.011352	0.011392	0.011431	0.011468	0.011503	0.011533	0.011558	0.011576	0.011588	0.011592
0.4200	0.013450	0.013438	0.013404	0.013347	0.013270	0.013174	0.013062	0.012938	0.012804	0.012663	0.012518	0.012374	0.012233	0.012097	0.011969	0.011848	0.011740	0.011644	0.011561	0.011491	0.011435	0.011389	0.011354	0.011329	0.011313	0.011305	0.011303	0.011306	0.011311	0.011319	0.011326	0.011330	0.011331	0.011327	0.011318	0.011303	0.011281	0.011254	0.011221	0.011188	0.011153	0.011118	0.011084	0.011052	0.011023	0.010997	0.010975	0.010957	0.010942	0.010929	0.010919	0.010911	0.010903	0.010897	0.010891	0.010886	0.010880	0.010875	0.010871	0.010867	0.010864	0.010862	0.010862	0.010863	0.010865	0.010870	0.010878	0.010891	0.010904	0.010920	0.010938	0.010960	0.010982	0.011010	0.011041	0.011074	0.011110	0.011149	0.011190	0.011233	0.011278	0.011323	0.011369	0.011413	0.011456	0.011498	0.011532	0.011560	0.011582	0.011595	0.011599
0.4300	0.013379	0.013367	0.013332	0.013274	0.013195	0.013098	0.012984	0.012857	0.012720	0.012576	0.012429	0.012282	0.012136	0.011997	0.011865	0.011744	0.011634	0.011537	0.011452	0.011380	0.011321	0.011272	0.011237	0.011213	0.011198	0.011192	0.011193	0.011200	0.011210	0.011221	0.011233	0.011242	0.011248	0.011248	0.011242	0.011230	0.011211	0.011186	0.011156	0.011123	0.011088	0.011052	0.011017	0.010984	0.010954	0.010926	0.010903	0.010882	0.010865	0.010851	0.010838	0.010828	0.010819	0.010810	0.010803	0.010795	0.010789	0.010782	0.010776	0.010771	0.010767	0.010765	0.010765	0.010766	0.010770	0.010776	0.010785	0.010797	0.010810	0.010828	0.010850	0.010874	0.010899	0.010930	0.010965	0.011003	0.011044	0.011087	0.011134	0.011182	0.011233	0.011284	0.011336	0.011386	0.011435	0.011479	0.011519	0.011551	0.011575	0.011590	0.011596
0.4400	0.013320	0.013308	0.013272	0.013214	0.013134	0.013035	0.012920	0.012791	0.012650	0.012504	0.012354	0.012205	0.012057	0.011915	0.011781	0.011657	0.011544	0.011443	0.011356	0.011282	0.011222	0.011175	0.011140	0.011116	0.011104	0.011100	0.011096	0.011106	0.011121	0.011138	0.011155	0.011170	0.011181	0.011186	0.011185	0.011168	0.011152	0.011130	0.011101	0.011069	0.011034	0.010997	0.010962	0.010927	0.010895	0.010866	0.010840	0.010817	0.010798	0.010781	0.010766	0.010753	0.010742	0.010731	0.010721	0.010712	0.010703	0.010695	0.010688	0.010682	0.010677	0.010674	0.010673	0.010675	0.010679	0.010687	0.010697	0.010711	0.010728	0.010748	0.010772	0.010800	0.010832	0.010867	0.010905	0.010948	0.010994	0.011043	0.011095	0.011150	0.011207	0.011265	0.011324	0.011381	0.011436	0.011487	0.011532	0.011569	0.011597	0.011614	0.011620
0.4500	0.013213	0.013201	0.013165	0.013106	0.013026	0.012927	0.012811	0.012681	0.012536	0.012388	0.012238	0.012086	0.011937	0.011796	0.011660	0.011534	0.011419	0.011318	0.011229	0.011154	0.011094	0.011046	0.011012	0.010990	0.010979	0.010979	0.010987	0.011002	0.011022	0.011046	0.011069	0.011091	0.011108	0.011120	0.011123	0.011119	0.011107	0.011087	0.011060	0.011028	0.010993	0.010956	0.010919	0.010883	0.010848	0.010817	0.010788	0.010763	0.010740	0.010720	0.010702	0.010686	0.010671	0.010657	0.010645	0.010633	0.010621	0.010611	0.010602	0.010595	0.010590	0.010586	0.010586	0.010588	0.010593	0.010602	0.010614	0.010630	0.010650	0.010673	0.010701	0.010732	0.010768	0.010807	0.010851	0.010899	0.010950	0.011006	0.011065	0.011127	0.011191	0.011257	0.011324	0.011389	0.011452	0.011510	0.011562	0.011605	0.011637	0.011657	0.011663
0.4600	0.013206	0.013194	0.013158	0.013098	0.013017	0.012916	0.012798	0.012667	0.012524	0.012375	0.012221	0.012066	0.011914	0.011767	0.011627	0.011498	0.011379	0.011273	0.011182	0.011104	0.011041	0.010992	0.010957	0.010935	0.010926	0.010928	0.010940	0.010961	0.010987	0.011017	0.011048	0.011077	0.011102	0.011120	0.011130	0.011130	0.011121	0.011104	0.011077	0.011046	0.011010	0.010972	0.010933	0.010894	0.010856	0.010822	0.010789	0.010760	0.010733	0.010709	0.010686	0.010666	0.010647	0.010629	0.010612	0.010597	0.010582	0.010569	0.010558	0.010548	0.010541	0.010537	0.010535	0.010538	0.010543	0.010553	0.010567	0.010583	0.010604	0.010631	0.010661	0.010697	0.010736	0.010780	0.010829	0.010883	0.010941	0.011003	0.011069	0.011140	0.011213	0.011288	0.011364	0.011440	0.011512	0.011579	0.011639	0.011688	0.011727	0.011750	0.011758
0.4700	0.013123	0.013111	0.013074	0.013015	0.012934	0.012833	0.012715	0.012582	0.012439	0.012288	0.012133	0.011978	0.011824	0.011675	0.011533	0.011401	0.011281	0.011173	0.011079	0.011000	0.010935	0.010885	0.010850	0.010829	0.010822	0.010828	0.010845	0.010872	0.010906	0.010944	0.010984	0.011023	0.011056	0.011083	0.011100	0.011107	0.011104	0.011090	0.011066	0.011036	0.011000	0.010960	0.010919	0.010876	0.010835	0.010796	0.010759	0.010725	0.010694	0.010665	0.010637	0.010612	0.010590	0.010567	0.010547	0.010527	0.010509	0.010493	0.010479	0.010467	0.010459	0.010454	0.010452	0.010447	0.010454	0.010465	0.010480	0.010500	0.010525	0.010554	0.010589	0.010627	0.010671	0.010720	0.010775	0.010834	0.010899	0.010969	0.011044	0.011123	0.011206	0.011292	0.011383	0.011469	0.011553	0.011632	0.011701	0.011759	0.011802	0.011829	0.011838
0.4800	0.013073	0.013061	0.013025	0.012965	0.012884	0.012782	0.012664	0.012532	0.012388	0.012237	0.012081	0.011924	0.011768	0.011617	0.011473	0.011339	0.011215	0.011105	0.011008	0.010926	0.010859	0.010806	0.010770	0.010750	0.010746	0.010755	0.010778	0.010811	0.010854	0.010902	0.010953	0.011002	0.011047	0.011083	0.011109	0.011123	0.011125	0.011115	0.011094	0.011063	0.011026	0.010984	0.010940	0.010893	0.010848	0.010804	0.010761	0.010721	0.010684	0.010648	0.010615	0.010584	0.010555	0.010527	0.010501	0.010475	0.010453	0.010433	0.010416	0.010402	0.010391	0.010384	0.010382	0.010384	0.010391	0.010402	0.010419	0.010441	0.010468	0.010500	0.010538	0.010582	0.010631	0.010685	0.010746	0.010813	0.010885	0.010964	0.011049	0.011139	0.011234	0.011332	0.011432	0.011532	0.011629	0.011720	0.011800	0.011868	0.011919	0.011951	0.011962
0.4900	0.013007	0.012995	0.012959	0.012900	0.012819	0.012718	0.012601	0.012469	0.012326	0.012174	0.012011	0.011853	0.011696	0.011544	0.011398	0.011261	0.011135	0.011022	0.010923	0.010838	0.010769	0.010717	0.010681	0.010663	0.010661	0.010675	0.010705	0.010748	0.010801	0.010862	0.010926	0.010989	0.011046	0.011095	0.011132	0.011154	0.011163	0.011157	0.011138	0.011108	0.011069	0.011024	0.010975	0.010924	0.010873	0.010822	0.010773	0.010726	0.010681	0.010638	0.010598	0.010560	0.010523	0.010489	0.010457	0.010427	0.010400	0.010376	0.010353	0.010336	0.010324	0.010315	0.010312	0.010314	0.010321	0.010334	0.010353	0.010377	0.010407	0.010443	0.010485	0.010533	0.010588	0.010649	0.010717	0.010792	0.010874	0.010964	0.011060	0.011163	0.011273	0.011386	0.011503	0.011619	0.011733	0.011840	0.011936	0.012016	0.012077	0.012114	0.012127
0.5000	0.012969	0.012957	0.012921	0.012863	0.012782	0.012683	0.012566	0.012426	0.012284	0.012133	0.011983	0.011825	0.011667	0.011513	0.011365	0.011225	0.011097	0.010980	0.010878	0.010790	0.010719	0.010664	0.010628	0.010610	0.010612	0.010632	0.010669	0.010723	0.010789	0.010865	0.010946	0.011025	0.011098	0.011161	0.011210	0.011242	0.011257	0.011256	0.011238	0.011208	0.011166	0.011117	0.011062	0.011005	0.010946	0.010887	0.010829	0.010773	0.010718	0.010667	0.010613	0.010566	0.010522	0.010480	0.010439	0.010403	0.010370	0.010342	0.010317	0.010297	0.010282	0.010273	0.010269	0.010271	0.010280	0.010299	0.010320	0.010347	0.010379	0.010419	0.010466	0.010520	0.010578	0.010647	0.010723	0.010808	0.010901	0.011003	0.011114	0.011232	0.011359	0.011491	0.011627	0.011765	0.011899	0.012026	0.012141	0.012237	0.012312	0.012357	0.012373
0.5100	0.012886	0.012875	0.012839	0.012782	0.012703	0.012604	0.012489	0.012359	0.012218	0.012068	0.011912	0.011753	0.011595	0.011440	0.011291	0.011150	0.011019	0.010900	0.010795	0.010705	0.010632	0.010577	0.010542	0.010527	0.010533	0.010561	0.010610	0.010677	0.010761	0.010855	0.010956	0.011056	0.011149	0.011230	0.011293	0.011337	0.011361	0.011363	0.011347	0.011314	0.011269	0.011213	0.011150	0.011083	0.011015	0.010945	0.010877	0.010810	0.010746	0.010684	0.010624	0.010568	0.010514	0.010464	0.010417	0.010374	0.010335	0.010301	0.010271	0.010248	0.010230	0.010218	0.010212	0.010214	0.010222	0.010238	0.010261	0.010291	0.010329	0.010374	0.010425	0.010485	0.010553	0.010631	0.010717	0.010813	0.010921	0.011038	0.011165	0.011303	0.011451	0.011608	0.011770	0.011934	0.012096	0.012250	0.012389	0.012506	0.012596	0.012652	0.012672
0.5200	0.012844	0.012832	0.012798	0.012741	0.012663	0.012566	0.012452	0.012320	0.012180	0.012031	0.011879	0.011721	0.011563	0.011407	0.011256	0.011112	0.010978	0.010856	0.010747	0.010653	0.010577	0.010520	0.010485	0.010473	0.010485	0.010522	0.010584	0.010670	0.010774	0.010893	0.011019	0.011144	0.011262	0.011364	0.011446	0.011503	0.011534	0.011540	0.011523	0.011487	0.011434	0.011369	0.011295	0.011216	0.011134	0.011051	0.010969	0.010889	0.010811	0.010737	0.010665	0.010596	0.010532	0.010471	0.010415	0.010363	0.010317	0.010276	0.010240	0.010212	0.010191	0.010177	0.010170	0.010172	0.010181	0.010198	0.010224	0.010257	0.010295	0.010345	0.010403	0.010470	0.010547	0.010634	0.010731	0.010841	0.010964	0.011099	0.011248	0.011410	0.011585	0.011771	0.011966	0.012166	0.012364	0.012553	0.012726	0.012872	0.012984	0.013055	0.013079
0.5300	0.012769	0.012757	0.012723	0.012668	0.012592	0.012497	0.012385	0.012259	0.012122	0.011975	0.011821	0.011664	0.011506	0.011348	0.011196	0.011050	0.010914	0.010788	0.010676	0.010583	0.010504	0.010447	0.010413	0.010405	0.010426	0.010476	0.010556	0.010665	0.010797	0.010947	0.011107	0.011266	0.011414	0.011543	0.011645	0.011717	0.011757	0.011765	0.011745	0.011701	0.011637	0.011559	0.011470	0.011375	0.011276	0.011176	0.011077	0.010981	0.010887	0.010797	0.010710	0.010628	0.010551	0.010479	0.010412	0.010351	0.010296	0.010248	0.010207	0.010174	0.010149	0.010132	0.010125	0.010126	0.010136	0.010154	0.010182	0.010219	0.010265	0.010321	0.010386	0.010461	0.010548	0.010646	0.010757	0.010883	0.011024	0.011182	0.011356	0.011549	0.011759	0.011985	0.012223	0.012469	0.012715	0.012952	0.013170	0.013357	0.013502	0.013592	0.013623
0.5400	0.012745	0.012734	0.012701	0.012647	0.012572	0.012480	0.012370	0.012247	0.012111	0.011966	0.011814	0.011658	0.011500	0.011343	0.011189	0.011041	0.010902	0.010773	0.010657	0.010557	0.010476	0.010416	0.010384	0.010382	0.010413	0.010480	0.010584	0.010724	0.010893	0.011086	0.011289	0.011492	0.011679	0.011841	0.011969	0.012056	0.012102	0.012109	0.012081	0.012023	0.011942	0.011844	0.011733	0.011615	0.011494	0.011371	0.011251	0.011133	0.011019	0.010910	0.010806	0.010708	0.010615	0.010529	0.010450	0.010378	0.010313	0.010257	0.010210	0.010171	0.010142	0.010123	0.010114	0.010115	0.010125	0.010146	0.010178	0.010219	0.010270	0.010332	0.010406	0.010491	0.010589	0.010702	0.010830	0.010976	0.011141	0.011327	0.011535	0.011768	0.012024	0.012302	0.012599	0.012908	0.013222	0.013527	0.013809	0.014053	0.014242	0.014361	0.014402
0.5500	0.012660	0.012649	0.012618	0.012565	0.012493	0.012403	0.012297	0.012177	0.012044	0.011902	0.011753	0.011598	0.011442	0.011285	0.011131	0.010981	0.010839	0.010705	0.010586	0.010482	0.010399	0.010341	0.010309	0.010315	0.010362	0.010453	0.010593	0.010775	0.010997	0.011247	0.011513	0.011773	0.012012	0.012215	0.012371	0.012474	0.012524	0.012523	0.012479	0.012399	0.012291	0.012163	0.012022	0.011874	0.011723	0.011571	0.011420	0.011277	0.011138	0.011007	0.010882	0.010763	0.010650	0.010548	0.010455	0.010370	0.010295	0.010229	0.010174	0.010129	0.010096	0.010073	0.010063	0.010063	0.010074	0.010097	0.010131	0.010177	0.010234	0.010303	0.010386	0.010482	0.010593	0.010722	0.010870	0.011040	0.011224	0.011445	0.011697	0.011980	0.012295	0.012645	0.013021	0.013418	0.013826	0.014227	0.014603	0.014930	0.015185	0.015348	0.015404
0.5600	0.012641	0.012630	0.012599	0.012549	0.012479	0.012392	0.012289	0.012171	0.012042	0.011903	0.011756	0.011603	0.011448	0.011291	0.011135	0.010984	0.010838	0.010702	0.010578	0.010471	0.010386	0.010328	0.010305	0.010323	0.010392	0.010516	0.010701	0.010944	0.011239	0.011571	0.011919	0.012260	0.012568	0.012824	0.013012	0.013128	0.013172	0.013152	0.013077	0.012956	0.012806	0.012634	0.012449	0.012258	0.012065	0.011876	0.011692	0.011516	0.011347	0.011187	0.011037	0.010896	0.010765	0.010645	0.010535	0.010436	0.010348	0.010272	0.010209	0.010156	0.010118	0.010093	0.010080	0.010081	0.010094	0.010119	0.010157	0.010209	0.010274	0.010353	0.010447	0.010557	0.010686	0.010836	0.011011	0.011214	0.011448	0.011718	0.012029	0.012383	0.012784	0.013223	0.013714	0.014242	0.014791	0.015341	0.015870	0.016330	0.016692	0.016925	0.017005
0.5700	0.012563	0.012553	0.012523	0.012475	0.012408	0.012325	0.012226	0.012113	0.011988	0.011853	0.011710	0.011561	0.011408	0.011252	0.011097	0.010944	0.010796	0.010656	0.010529	0.010419	0.010333	0.010276	0.010262	0.010300	0.010401	0.010576	0.010832	0.011168	0.011575	0.012032	0.012508	0.012966	0.013373	0.013690	0.013912	0.014030	0.014050	0.013986	0.013853	0.013670	0.013453	0.013214	0.012964	0.012713	0.012461	0.012220	0.011989	0.011769	0.011562	0.011368	0.011186	0.011017	0.010862	0.010719	0.010589	0.010474	0.010376	0.010289	0.010215	0.010156	0.010112	0.010083	0.010068	0.010069	0.010083	0.010112	0.010156	0.010214	0.010287	0.010377	0.010484	0.010612	0.010762	0.010939	0.011146	0.011389	0.011674	0.012007	0.012396	0.012841	0.013361	0.013951	0.014612	0.015334	0.016106	0.016890	0.017646	0.018324	0.018865	0.019215	0.019337
0.5800	0.012550	0.012540	0.012512	0.012466	0.012402	0.012321	0.012226	0.012117	0.011996	0.011865	0.011725	0.011577	0.011425	0.011270	0.011113	0.010958	0.010806	0.010662	0.010530	0.010415	0.010327	0.010276	0.010275	0.010341	0.010492	0.010744	0.011112	0.011596	0.012183	0.012840	0.013516	0.014152	0.014692	0.015094	0.015340	0.015431	0.015385	0.015227	0.014988	0.014693	0.014366	0.014023	0.013677	0.013338	0.013011	0.012699	0.012406	0.012131	0.011874	0.011636	0.011416	0.011214	0.011028	0.010860	0.010708	0.010573	0.010454	0.010352	0.010267	0.010200	0.010149	0.010115	0.010098	0.010097	0.010113	0.010146	0.010194	0.010260	0.010343	0.010445	0.010569	0.010717	0.010893	0.011103	0.011352	0.011648	0.012001	0.012413	0.012911	0.013500	0.014192	0.014996	0.015916	0.016948	0.018071	0.019246	0.020410	0.021474	0.022339	0.022907	0.023106
0.5900	0.012493	0.012484	0.012458	0.012414	0.012353	0.012277	0.012186	0.012082	0.011966	0.011840	0.011704	0.011560	0.011410	0.011256	0.011099	0.010942	0.010787	0.010639	0.010502	0.010385	0.010298	0.010255	0.010276	0.010390	0.010621	0.011001	0.011551	0.012291	0.013195	0.014205	0.015228	0.016154	0.016892	0.017381	0.017604	0.017586	0.017376	0.017023	0.016579	0.016085	0.015573	0.015064	0.014571	0.014104	0.013665	0.013257	0.012880	0.012533	0.012214	0.011922	0.011655	0.011411	0.011190	0.010991	0.010813	0.010654	0.010517	0.010399	0.010302	0.010224	0.010165	0.010126	0.010106	0.010105	0.010123	0.010159	0.010214	0.010288	0.010383	0.010501	0.010645	0.010819	0.011028	0.011280	0.011584	0.011951	0.012395	0.012935	0.013587	0.014378	0.015328	0.016463	0.017801	0.019349	0.021091	0.022976	0.024906	0.026729	0.028252	0.029271	0.029631
0.6000	0.012463	0.012454	0.012429	0.012388	0.012331	0.012259	0.012172	0.012073	0.011962	0.011841	0.011709	0.011570	0.011422	0.011270	0.011113	0.010954	0.010796	0.010644	0.010502	0.010382	0.010298	0.010271	0.010330	0.010519	0.010890	0.011506	0.012424	0.013669	0.015219	0.016953	0.018671	0.020138	0.021166	0.021675	0.021694	0.021323	0.020684	0.019889	0.019028	0.018160	0.017322	0.016537	0.015808	0.015146	0.014546	0.014001	0.013511	0.013068	0.012668	0.012308	0.011982	0.011686	0.011423	0.011186	0.010978	0.010795	0.010636	0.010501	0.010389	0.010297	0.010232	0.010188	0.010166	0.010165	0.010186	0.010227	0.010291	0.010376	0.010487	0.010624	0.010793	0.011000	0.011251	0.011558	0.011934	0.012397	0.012971	0.013679	0.014557	0.015660	0.017017	0.018703	0.020762	0.023247	0.026177	0.029508	0.033094	0.036667	0.039772	0.041924	0.042697
0.6100	0.012422	0.012414	0.012391	0.012352	0.012299	0.012231	0.012151	0.012057	0.011952	0.011836	0.011711	0.011576	0.011432	0.011282	0.011126	0.010966	0.010805	0.010648	0.010503	0.010381	0.010304	0.010304	0.010431	0.010763	0.011409	0.012516	0.014246	0.016742	0.019965	0.023646	0.027181	0.029842	0.031163	0.031149	0.030133	0.028521	0.026652	0.024754	0.022959	0.021330	0.019883	0.018613	0.017503	0.016535	0.015673	0.014935	0.014285	0.013712	0.013206	0.012757	0.012358	0.012003	0.011688	0.011410	0.011164	0.010950	0.010766	0.010614	0.010486	0.010384	0.010309	0.010260	0.010235	0.010235	0.010259	0.010307	0.010380	0.010480	0.010609	0.010771	0.010972	0.011221	0.011525	0.011907	0.012384	0.012982	0.013737	0.014694	0.015921	0.017517	0.019560	0.022203	0.025620	0.030004	0.035544	0.042344	0.050300	0.058903	0.067067	0.073134	0.075406
0.6200	0.012383	0.012376	0.012355	0.012319	0.012270	0.012207	0.012132	0.012045	0.011947	0.011837	0.011718	0.011588	0.011449	0.011302	0.011147	0.010986	0.010822	0.010653	0.010504	0.010383	0.010322	0.010373	0.010632	0.011267	0.012566	0.015001	0.019281	0.026329	0.036957	0.050577	0.063262	0.069411	0.067571	0.060978	0.053107	0.045704	0.039352	0.034132	0.029930	0.026569	0.023872	0.021693	0.019913	0.018444	0.017218	0.016184	0.015302	0.014536	0.013884	0.013317	0.012822	0.012388	0.012009	0.011676	0.011387	0.011136	0.010922	0.010742	0.010595	0.010480	0.010394	0.010338	0.010310	0.010311	0.010339	0.010395	0.010480	0.010597	0.010749	0.010942	0.011185	0.011490	0.011873	0.012356	0.012973	0.013764	0.014792	0.016140	0.017931	0.020335	0.023609	0.028124	0.034431	0.043322	0.055899	0.073577	0.097890	0.129802	0.167465	0.201943	0.216670
0.6300	0.012340	0.012334	0.012314	0.012281	0.012236	0.012180	0.012098	0.012018	0.011928	0.011837	0.011725	0.011602	0.011469	0.011326	0.011173	0.011012	0.010846	0.010681	0.010528	0.010412	0.010383	0.010540	0.011101	0.012549	0.016023	0.024344	0.045502	0.112765	0.483796	5.460972	75.959836	8.527514	1.141662	0.356772	0.176808	0.109419	0.075761	0.056329	0.044173	0.036120	0.030526	0.026482	0.023455	0.021125	0.019286	0.017806	0.016594	0.015587	0.014739	0.014019	0.013403	0.012872	0.012413	0.012017	0.011675	0.011382	0.011133	0.010925	0.010756	0.010624	0.010527	0.010463	0.010432	0.010433	0.010467	0.010533	0.010634	0.010772	0.010954	0.011188	0.011485	0.011863	0.012346	0.012969	0.013782	0.014855	0.016294	0.018257	0.020988	0.024881	0.030589	0.039249	0.052940	0.075674	0.115680	0.191620	0.355669	0.822604	3.062278	27.587741	303.790930
0.6400	0.012347	0.012341	0.012324	0.012294	0.012254	0.012202	0.012140	0.012066	0.011982	0.011888	0.011785	0.011670	0.011543	0.011405	0.011255	0.011093	0.010924	0.010752	0.010597	0.010494	0.010535	0.010959	0.012480	0.017725	0.039855	0.219228	60.805598	12.908090	588.493887	0.472545	14.913323	0.479428	3093.073789	22.252427	496.403220	1.502849	0.313098	0.141525	0.084066	0.057839	0.043636	0.034995	0.029293	0.025298	0.022369	0.020137	0.018399	0.017010	0.015880	0.014943	0.014159	0.013496	0.012933	0.012453	0.012044	0.011697	0.011403	0.011161	0.010965	0.010813	0.010702	0.010630	0.010593	0.010596	0.010636	0.010715	0.010835	0.011001	0.011222	0.011509	0.011879	0.012358	0.012986	0.013813	0.014921	0.016440	0.018561	0.021602	0.026120	0.033122	0.044629	0.065119	0.106069	0.203670	0.517289	2.778312	904.645871	68.511925	6379.586798	1.781339	55.824340
0.6500	0.012309	0.012304	0.012288	0.012263	0.012227	0.012181	0.012125	0.012061	0.011986	0.011901	0.011806	0.011700	0.011582	0.011452	0.011307	0.011150	0.010981	0.010808	0.010656	0.010589	0.010820	0.012234	0.020937	0.252275	74790.445959	0.009863	0.145737	0.009531	195.255548	0.078227	0.058721	0.036410	1789.652899	0.011862	0.331980	0.019735	378262.930737	3.169827	0.314042	0.127563	0.074561	0.051614	0.039323	0.031840	0.026880	0.023386	0.020804	0.018841	0.017298	0.016064	0.015058	0.014226	0.013532	0.012950	0.012460	0.012047	0.011698	0.011417	0.011191	0.011017	0.010890	0.010806	0.010769	0.010775	0.010824	0.010920	0.011065	0.011267	0.011538	0.011894	0.012365	0.012984	0.013810	0.014935	0.016494	0.018714	0.021994	0.027024	0.035215	0.049697	0.078696	0.150662	0.424518	5.113169	789434.514864	0.029896	0.844146	0.018449	3167.140710	0.195846	0.194717
0.6600	0.012305	0.012300	0.012287	0.012265	0.012234	0.012195	0.012147	0.012092	0.012027	0.011953	0.011870	0.011775	0.011668	0.011548	0.011414	0.011263	0.011098	0.010928	0.010787	0.010821	0.011870	0.030203	0.416010	0.192139	8.912883	0.076412	437.431152	3.760161	137254.311857	0.023412	0.573146	0.015034	53305.701427	5.794030	15940.486015	1.251869	704.006651	18.408825	5.908210	1.033209	0.195277	0.093912	0.059685	0.043378	0.034107	0.028233	0.024228	0.021347	0.019193	0.017529	0.016213	0.015153	0.014287	0.013573	0.012982	0.012492	0.012088	0.011759	0.011497	0.011295	0.011152	0.011061	0.011021	0.011032	0.011095	0.011213	0.011391	0.011642	0.011980	0.012433	0.013036	0.013853	0.014975	0.016551	0.018831	0.022260	0.027684	0.036886	0.054222	0.093075	0.215859	1.314748	9.417399	22.264092	870.572929	1.737243	21659.093406	16.602171	361632.343863	0.050217	1.884195
0.6700	0.012304	0.012301	0.012289	0.012271	0.012248	0.012216	0.012176	0.012130	0.012076	0.012015	0.011945	0.011866	0.011776	0.011673	0.011555	0.011420	0.011269	0.011113	0.011019	0.011510	0.118846	0.047485	10.466005	4.664624	0.426659	458.436969	0.043818	1.594315	0.174933	0.038484	1.299600	0.414874	4.146416	1.427350	2.730304	12093.797289	2.042866	17.434466	8206.289366	26.095731	13.719095	0.295052	0.114461	0.067305	0.046984	0.036053	0.029368	0.024923	0.021787	0.019474	0.017711	0.016333	0.015238	0.014350	0.013627	0.013036	0.012555	0.012166	0.011860	0.011626	0.011460	0.011357	0.011315	0.011332	0.011412	0.011559	0.011779	0.012093	0.012523	0.013108	0.013907	0.015014	0.016587	0.018891	0.022410	0.028101	0.038073	0.057861	0.106689	0.305159	16.224308	28.125186	8802.575584	40.103056	3.803716	15549.095594	3.382619	5.430387	5.972215	0.665758	4.093176
0.6800	0.012293	0.012290	0.012282	0.012268	0.012248	0.012223	0.012193	0.012158	0.012122	0.012077	0.012026	0.011967	0.011901	0.011826	0.011740	0.011642	0.011538	0.011452	0.011563	1.396546	0.117218	1.189690	6.204670	0.013082	0.019023	0.009367	8220.538342	0.530171	3.939317	4.082598	0.009471	0.929821	0.807466	18.560540	4382.560935	0.018666	12.640134	5.139220	31.006786	72.576622	95.364629	288.806310	0.418338	0.132589	0.073262	0.049590	0.037362	0.030078	0.025429	0.022099	0.019671	0.017840	0.016422	0.015301	0.014407	0.013688	0.013108	0.012647	0.012287	0.012015	0.011823	0.011706	0.011640	0.011668	0.011770	0.011955	0.012235	0.012634	0.013189	0.013957	0.015033	0.016573	0.018850	0.022369	0.028149	0.038519	0.059898	0.116701	0.405445	330.204902	93.009306	82.046179	64.918270	5.189221	13.180705	0.025427	24607.567480	23.246364	8.204496	8.132840	0.015457
0.6900	0.012323	0.012321	0.012315	0.012305	0.012290	0.012273	0.012254	0.012232	0.012206	0.012194	0.012167	0.012140	0.012111	0.012084	0.012066	0.012070	0.012152	0.012635	0.036346	0.037631	0.276264	3.789995	0.620406	0.102074	0.012420	3064.097531	40.309849	0.019528	0.750489	8646.886152	0.010032	682.237888	72.681115	0.323808	16.005329	2041.381489	1.431371	10.150271	2.330299	26.905315	95.523254	5.460330	25.231145	0.546699	0.148509	0.078451	0.051985	0.038651	0.030850	0.025825	0.022362	0.019861	0.017990	0.016553	0.015430	0.014546	0.013843	0.013290	0.012862	0.012542	0.012320	0.012189	0.012139	0.012181	0.012316	0.012555	0.012918	0.013440	0.014177	0.015221	0.016729	0.018976	0.022476	0.028286	0.038878	0.061298	0.123954	0.498213	23.622907	5.005990	86.489936	50.843007	5.205822	9.936445	1.404459	10107.027868	106.710196	0.385220	88.096314	14186.454653	0.017012
0.7000	0.012342	0.012341	0.012338	0.012332	0.012325	0.012318	0.012310	0.012304	0.012300	0.012300	0.012306	0.012323	0.012363	0.012436	0.012584	0.012958	0.014748	0.021260	0.019749	0.010391	0.011384	1.836165	3.857969	0.009315	0.038561	272.716382	5.275732	0.206915	0.014381	0.625730	0.022970	0.042204	0.334635	99.277221	385395.004543	373810.779695	15.006095	0.019950	46.435566	293.169796	0.055433	0.041095	1.367367	2.762861	0.629778	0.158262	0.081527	0.053266	0.039304	0.031224	0.026045	0.022517	0.019985	0.018104	0.016671	0.015564	0.014701	0.014031	0.013519	0.013141	0.012883	0.012734	0.012690	0.012753	0.012932	0.013244	0.013720	0.014414	0.015413	0.016870	0.019052	0.022469	0.028176	0.038683	0.061226	0.125949	0.542305	2.423624	1.147652	0.057587	0.072919	248.717876	56.833566	0.024827	13.715754	353892.675268	382576.290600	104.457671	0.384210	0.947386	0.051505
0.7100	0.012377	0.012377	0.012376	0.012376	0.012376	0.012383	0.012390	0.012404	0.012427	0.012464	0.012523	0.012619	0.012781	0.013087	0.013816	0.017335	8062.247276	0.091749	310.817077	2979.562610	0.023123	146.911666	0.502111	30.355960	0.024814	0.051500	1.298446	68.283616	2.152247	0.010164	4.899411	0.158856	0.148904	8.015595	14.001247	1.817405	0.021346	69.814539	3.967049	13608.656696	1.331551	54344.146101	26591.624689	27.969139	1038431.742390	0.649598	0.162355	0.082866	0.053898	0.039661	0.031462	0.026246	0.022696	0.020161	0.018291	0.016880	0.015804	0.014982	0.014363	0.013912	0.013610	0.013442	0.013403	0.013498	0.013740	0.014157	0.014796	0.015741	0.017137	0.019243	0.022551	0.028091	0.038308	0.060314	0.123965	0.532378	863495.818107	30.412304	21153.164901	82773.354993	1.088896	10927.908010	5.061555	162.410797	0.068773	1.687798	15.758971	122.999438	3.373695	0.187481	11.564307
0.7200	0.012432	0.012432	0.012435	0.012440	0.012450	0.012466	0.012492	0.012532	0.012593	0.012686	0.012832	0.013075	0.013526	0.014588	0.019586	0.747158	0.010844	0.009788	0.230061	3.070121	0.307457	0.015960	109.585424	0.110065	0.017491	0.418204	188.010199	248559.070970	16.482043	0.153179	28.629003	0.012896	0.613074	19377.263367	31.977745	0.139012	0.016762	8.395216	7499.150514	0.073649	17.173351	173.671041	7.399740	0.016924	0.700401	159.567497	0.619373	0.161815	0.083040	0.054101	0.039868	0.031674	0.026466	0.022931	0.020419	0.018579	0.017204	0.016177	0.015415	0.014870	0.014509	0.014318	0.014290	0.014432	0.014766	0.015333	0.016212	0.017538	0.019557	0.022742	0.028075	0.037887	0.058953	0.119303	0.486128	140.867867	0.698793	0.023106	10.156881	130.983664	12.956761	0.100808	5796.466253	6.673700	0.041150	0.986304	367.531929	406736.707976	23.398609	0.205310	64.126456
0.7300	0.012512	0.012514	0.012520	0.012532	0.012552	0.012584	0.012633	0.012708	0.012824	0.013005	0.013309	0.013872	0.015194	0.021090	4.321742	6126598371.342835	0.009967	1.900732	0.035437	0.009396	0.009645	0.009246	257.313211	12.820797	0.009117	0.285409	0.044277	0.009989	0.117973	0.069018	1.308746	2.864159	54.843257	0.263161	0.062855	0.064246	0.010048	9.788926	12544.491939	0.020755	0.013603	0.011129	1.055086	83.265917	0.018071	12086395232912.562500	704.906451	0.561956	0.156896	0.081826	0.053741	0.039820	0.031773	0.026658	0.023191	0.020740	0.018977	0.017673	0.016724	0.016057	0.015626	0.015410	0.015400	0.015611	0.016076	0.016863	0.018095	0.020009	0.023041	0.028116	0.037405	0.057145	0.112551	0.425202	600.793571	11548284552440.234375	0.022302	61.706632	0.757720	0.016513	0.021429	0.024704	9208.615470	43.964161	0.016036	0.591809	0.116881	0.239205	50.071015	2.921240	2.789628
0.7400	0.012630	0.012634	0.012645	0.012666	0.012701	0.012756	0.012841	0.012973	0.013182	0.013532	0.014184	0.015703	0.022076	731.031091	12.127345	0.011025	0.409739	10.162739	0.023168	0.507341	320.909088	0.458649	45.345111	0.114433	0.021321	0.122084	20.317671	0.021883	0.192941	0.013586	12.777318	0.725544	28.885050	1.221756	27.310968	6.120955	0.520767	0.075077	44.326684	16.223698	10930.498494	4.099663	0.429090	365.634817	15.487480	0.046886	563.005350	42313.342533	0.505924	0.152481	0.081297	0.053992	0.040299	0.032342	0.027276	0.023855	0.021454	0.019740	0.018516	0.017675	0.017148	0.016900	0.016925	0.017245	0.017916	0.019053	0.020873	0.023794	0.028687	0.037586	0.056247	0.107190	0.371242	31921.299450	409.937429	0.042141	10.918313	253.942863	0.296595	7.304983	7513.302469	11.284092	179.266131	0.338853	0.385615	4.581694	50.068449	1.010823	24.466035	0.658112	25.481490
0.7500	0.012775	0.012780	0.012797	0.012803	0.012857	0.012943	0.013080	0.013330	0.013709	0.014410	0.016028	0.022424	397979.811186	2495.775361	0.010783	0.018024	15.027179	0.009621	20.222165	0.198297	0.893498	1.467289	61.542537	0.708289	0.013148	0.047582	13.159389	1.510341	0.186609	0.049562	0.009433	0.010712	0.009864	86.597138	0.524957	1.156493	0.026697	19.916534	57.326363	2.161069	2.702377	4.921892	287.278365	0.011836	469.007428	0.300333	0.629352	103492.853408	20666953.576185	0.450151	0.147066	0.080533	0.054290	0.040926	0.033111	0.028132	0.024774	0.022465	0.020842	0.019781	0.019125	0.018843	0.018929	0.019421	0.020416	0.022114	0.024894	0.029612	0.038128	0.055705	0.102206	0.322840	15329080.811453	73847.739037	0.594354	0.216439	317.163312	0.017097	459.896366	3.366152	6.430087	7.113399	221.673480	13.492418	0.036145	0.848518	18.797843	65.303185	0.211543	0.055675	0.015896
0.7600	0.012901	0.012908	0.012934	0.012982	0.013064	0.013198	0.013451	0.013833	0.014552	0.016191	0.022313	0.021748	0.025615	9.777176	0.020287	0.010855	0.018073	0.017324	0.024523	0.210534	0.318647	377.830876	0.009114	813417.763199	4.128570	0.012421	0.545460	0.310527	0.009564	0.009123	0.244608	0.009297	0.023159	0.145125	17.358642	0.103076	110.710956	221784.448939	0.012119	672.145050	6.993887	1.096623	0.235426	0.222836	0.421021	0.203259	0.924834	331.437251	1.368718	0.759373	0.403335	0.142509	0.080334	0.055021	0.041966	0.034291	0.029411	0.026157	0.023980	0.022557	0.021724	0.021406	0.021599	0.022372	0.023899	0.026546	0.031083	0.039306	0.056001	0.098740	0.284882	0.592087	1.103553	227.471572	0.775959	0.198793	0.412097	0.291505	0.268588	2.046411	4.366773	1718.221623	0.017116	1884507.016515	72.144524	0.085889	11.799147	0.452075	0.024547	0.015856	0.413123
0.7700	0.013107	0.013118	0.013155	0.013227	0.013351	0.013564	0.013936	0.014645	0.016258	0.021969	0.251189	22.954954	0.137648	346.633539	0.010201	4.463619	0.009839	224.067489	0.912261	0.286117	0.011531	0.128938	0.016310	2.396807	0.072294	13.391276	1.024928	7376.364298	0.009330	0.009133	0.109773	0.009201	0.015593	1.115203	0.074342	0.542713	0.020371	0.461944	0.120574	2.361362	0.044302	5.370109	8.105919	4624.154268	0.015220	108.435568	0.044902	10103.988684	4.361566	860.573303	11.327050	0.368001	0.139844	0.081174	0.056586	0.043751	0.036190	0.031428	0.028350	0.026404	0.025308	0.024956	0.025341	0.026596	0.029049	0.033432	0.041421	0.057511	0.097482	0.258293	8.278402	602.492131	3.006367	6707.788847	0.046397	68.948361	0.021185	4797.054909	14.356851	3.290632	0.034091	1.424626	0.091454	4.902937	0.120024	18.328222	1.226243	7556.234719	0.019974	0.016030	0.171456
0.7800	0.013376	0.013393	0.013447	0.013555	0.013750	0.014103	0.014785	0.016330	0.021615	0.139286	0.493937	0.725188	0.019919	0.010424	3.510568	0.253715	0.177191	0.015724	0.187092	0.029608	48558.254660	0.327469	0.013572	313.473306	0.010840	88.262726	0.171606	11.988736	0.167372	1.802013	0.009071	0.070609	0.009861	30.249496	1.292636	0.985241	0.030304	5469.823004	0.109338	5.506669	64339.847153	0.316782	3.432400	0.159093	3.579099	5.638959	182.696356	0.013541	0.407567	44.626402	25.653179	5.617881	0.347792	0.140862	0.084083	0.059721	0.046902	0.039394	0.034784	0.031992	0.030511	0.030137	0.030888	0.033030	0.037245	0.045157	0.061076	0.099675	0.244859	4.057395	19.103945	34.048086	0.302947	0.017818	148.476955	3.739157	2.241381	0.231708	2.054801	0.206919	224687.728227	3.198949	0.076991	3164.444838	0.025339	107.756237	0.905656	29.876041	0.156134	1.434491	0.015844
0.7900	0.013685	0.013710	0.013793	0.013963	0.014287	0.014929	0.016402	0.021321	0.102614	0.047770	367491850.659587	0.011182	0.010793	2.426188	0.010342	0.009907	0.618378	0.048636	0.043891	0.094209	0.109357	0.009295	93.534694	2902.988526	0.012743	1392.109749	0.011285	0.008838	100.663904	1.367080	1180.128325	0.287931	153.043462	0.010107	0.048083	2.723000	0.009820	43371.068141	1377.092641	0.020571	1.488114	0.238073	0.518293	0.653703	35.285872	0.012570	0.834348	408.315335	0.021747	0.014432	11968579348.980343	1.710493	3.938908	0.343790	0.146709	0.089926	0.065167	0.052160	0.044719	0.040451	0.038330	0.037980	0.039469	0.043383	0.051310	0.067537	0.106373	0.245170	2.839820	1.255615	8141619622.796318	0.017637	0.024528	349.166449	0.812177	0.017467	45.167911	1.008287	0.293302	0.569624	0.857242	0.022888	756.077651	23832.604102	0.020442	1517.724003	0.037161	0.016237	164.459896	1.109636	1474.707606
0.8000	0.013986	0.014024	0.014154	0.014434	0.015091	0.016486	0.021127	0.088217	0.017699	820.573374	0.013488	0.011101	0.015825	0.176050	300347.088971	0.378447	0.009875	167918.661797	0.066399	2254.158943	0.054603	0.022251	7.178780	0.363771	1.365950	0.122158	0.070958	1125.168568	0.022825	1.372314	0.015566	2.508292	0.265870	16189.594170	0.231564	1.458701	17.322076	0.137598	92.790904	0.015103	0.045300	31617.450888	0.795025	2580273.339084	0.043397	147.271233	5658798.958117	3.293756	0.525760	0.014208	0.077083	27884.403683	0.252824	3.464380	0.362226	0.160439	0.100730	0.074697	0.061284	0.054135	0.050864	0.050682	0.053807	0.061735	0.078876	0.120279	0.264263	2.520237	0.189326	19138.179608	0.060497	0.017897	0.431227	1.988514	3351768.726228	160.470997	0.055368	1431718.220914	0.460323	16987.314921	0.176062	0.050063	48.382301	0.567274	9.038274	0.782349	0.176622	8823.652198	0.166945	2.350653	0.020051
0.8100	0.014528	0.014593	0.014825	0.015367	0.016704	0.021298	0.091768	2932.615836	4.812853	9.764252	0.778849	0.076026	14.498499	0.011471	0.014651	0.045615	13098456.371698	6.666559	0.009621	0.017490	0.154339	0.019760	0.009235	0.053646	0.009371	0.028408	0.008863	0.532545	0.010169	0.027566	0.008974	0.202589	0.039548	6.550293	0.010656	0.190979	0.009855	0.028023	0.011558	0.166478	0.100640	0.027277	0.013128	74.971524	193635826.571728	1.567417	0.098254	0.068039	315.516274	3.188353	29.890153	298.664524	176.612976	133286.155955	4.060282	0.421418	0.190054	0.122028	0.093032	0.079204	0.073528	0.074001	0.081406	0.100531	0.148738	0.317750	3.013152	96677.625541	123.184802	200.484603	21.090008	2.350544	195.578151	0.058087	0.068237	1.444383	106010287.360259	86.788860	0.020661	0.058026	0.447033	0.101324	0.016579	0.078220	0.017128	0.112489	0.017129	3.378828	0.034430	0.113139	0.015953
0.8200	0.015134	0.015258	0.015733	0.017062	0.022076	0.147389	0.277049	15.574091	1.559389	106.537529	0.224500	7.144159	0.139413	0.025865	0.380600	1.185557	1.823615	0.023052	1.543398	11.558987	0.024221	133.542755	1.994076	0.009030	7.160054	0.014829	1.286288	0.027229	0.012415	0.019836	0.008963	0.106329	0.009357	0.165092	0.050745	0.026839	0.056234	0.011135	20.276756	1407.337461	0.016877	9.918618	7.647727	0.165198	24.202273	16.934464	6.211862	0.285844	4.883499	268.379583	5.416186	3407.541419	51.116346	637.593939	12.898820	8.483475	0.579705	0.257077	0.168549	0.134089	0.121979	0.125161	0.147343	0.211983	0.456373	6.493032	9.480758	453.945851	34.885619	2309.274100	3.487305	188.016763	3.466596	0.176426	3.616733	9.240281	12.774857	0.108100	9.387193	42.868259	0.056626	675.380228	9.582006	0.016984	6.257058	0.030099	0.877685	0.082480	0.017684	0.059700	0.016020
0.8300	0.015814	0.016121	0.017529	0.024549	5.791217	0.021948	315.322719	0.047188	46537.761640	1.716993	3.394221	0.014350	0.017222	61.191466	0.011789	22.290225	0.077589	0.095533	3789.308468	0.276385	0.751491	10.200821	0.019329	0.526022	0.125173	2145.606989	87.585847	6.612067	0.012449	3.219211	0.009278	29.621611	0.021966	57.677628	4.801722	79.592369	0.131627	0.130473	0.011848	0.372568	6.836874	2.198919	41508.156271	0.859053	0.902205	296.039939	1.109886	4928.783453	0.122263	0.059124	77.137343	44.239467	1434234.050873	1.038841	15102.523577	0.448707	504.612271	1.143704	0.455204	0.305184	0.265242	0.285035	0.398886	0.933473	402.414572	0.346608	11053.457235	0.704901	964066.888340	28.582340	48.225692	0.042880	0.080863	3891.703584	1.030295	156.190313	0.702613	0.804020	20279.654422	1.267519	3.262805	14.412725	0.030407	0.521426	0.154588	1400.421982	51.524518	25.260235	0.021122	13.371990	0.016190
0.8400	0.016791	0.018752	0.061514	560.903014	0.041142	4.196244	0.028009	0.096894	0.064411	0.322809	0.389663	0.265432	15.852851	2.853459	0.025012	0.015605	28.966120	0.014433	0.480936	12.744610	5.083128	0.135693	7.796458	0.031968	0.025612	1.490829	64.833014	0.022356	6382.778738	165.799689	0.994606	19.368272	49183.858465	0.097167	5.682068	3.427659	0.036251	0.210814	0.033491	0.035559	0.361299	120.698370	4.728960	0.076941	560.551510	0.073020	0.318823	42.115600	257.663012	6.080774	7.648399	7.693500	1.120770	2.320970	0.525492	248.729595	1.886521	69726.694890	12.047525	1.921201	1.343821	1.799185	10.621674	57780.183679	1.478709	188.440011	0.377148	1.533462	0.701026	4.921722	4.634816	3.857982	145.734254	23.086647	0.218838	0.046571	844.223106	0.050698	2.309878	55.031470	8.108531	0.166268	6.977006	0.104975	0.035585	1.997116	33.379502	0.047935	20130.541211	71.915265	0.756964
0.8500	0.018012	0.020421	5318.243790	0.139052	1.107755	122.328014	0.097477	4128.546696	698655.972228	0.015968	139.142261	0.046352	0.336493	0.011293	0.010441	0.049403	0.009534	1.516207	0.009163	0.010915	2.358540	0.034355	0.008678	34.574066	0.443810	0.236955	102181.496020	0.083378	1.238873	0.029253	0.043970	0.012059	0.166087	0.016290	11561.999406	0.635710	0.090368	1.720371	0.010746	0.216192	0.140173	0.021709	0.018248	15.108483	0.015990	0.461355	0.018240	0.027939	5.097650	0.622686	2293.342828	0.055736	18609666.148522	90007.450393	3.077572	6830.201818	62.767717	16.788252	1521218.281427	2.551079	68550.975677	2.395600	1346645.553098	14.053943	47.326983	5124.499073	2.146681	55582.200208	12096734.415678	0.041421	1302.750974	0.371937	2.857167	0.026559	0.020329	0.239397	0.019528	7.080729	0.021070	0.021092	3.015522	0.102818	0.016511	20.959054	0.249994	0.307127	45000.346321	0.051649	0.524015	0.026335	0.042514
0.8600	0.019616	0.022308	0.021760	1.281943	0.066854	8.217017	16.453925	13204.140794	0.626930	0.045711	13.275265	5.905046	0.240259	0.016705	36.396543	0.010213	0.023245	0.841710	0.566830	0.205621	0.255198	0.013745	0.075780	0.054864	532.081367	0.275535	0.137675	35.899548	12.980356	1.035826	0.129764	1.229388	9.106448	7.387650	0.034501	0.050436	131.469309	0.352899	0.314633	0.053689	0.553590	0.018885	4.679822	7.476921	0.169246	0.020648	420.535565	0.080533	3.316638	75.954420	164.455180	0.445875	14.715325	225443.573832	639.620303	248.686164	3.173396	163.183487	0.599108	2.105123	3233694.519026	1.955920	0.527159	135.735407	2.443675	166.577489	451.041295	129527.866811	9.336614	0.247510	84.327539	39.542230	1.810569	0.050739	209.559060	0.022295	0.097497	3.330273	2.016211	0.298435	0.410462	0.034961	0.152105	0.153043	260.436436	0.113715	0.059003	13.454739	6.788485	0.678156	0.095389
0.8700	0.022068	0.022302	0.043921	774.649043	0.210965	0.401616	0.116637	0.964705	0.018759	0.055022	0.275744	18.883078	9.496073	849.394670	0.015396	0.020475	2.755563	0.074172	7.094537	0.008872	0.293894	0.073619	1.583610	7.150669	374.302604	8494.655291	0.012196	0.012498	0.008475	0.288448	0.527475	0.297708	0.009326	0.021894	0.028230	1560.959453	63.135837	43.142869	9.859859	0.015060	0.076672	0.012378	4.540190	0.398512	25.275504	0.134925	0.071778	13328.428660	100.707891	280.556477	2.421343	0.566642	0.060015	26.679363	2.208268	12.466633	11.046780	93500.003786	5.128007	0.212817	0.918013	0.197048	4.477601	77253.740151	8.374733	8.575035	1.406802	17.574997	0.043990	0.320495	1.116119	153.911866	48.398687	7448.518044	0.047527	0.079816	11.378980	0.248601	12.683281	0.017710	0.233284	0.053028	3.563275	15.187496	130.010468	2773.264531	0.021957	0.020393	0.016371	0.158587	0.254730
0.8800	0.025970	0.025852	0.156598	107.497805	2.562195	0.031750	0.020122	0.082831	0.148225	0.046252	51.597850	2.174573	4433210082.678906	0.099849	0.031122	16845.517868	0.010301	37.048754	0.056837	0.014468	2.152369	2.091112	104.346262	0.013403	23497723.654761	0.072092	3.293204	0.017956	0.705546	0.612213	699.839319	0.207225	0.405986	0.012774	16.113556	0.125153	5445578.065129	0.011411	20.254928	12.750840	0.235111	0.011588	0.299179	8.590121	0.017146	155853.054399	0.242640	1.003117	29262643194.160706	22.067233	313.045141	0.340364	1.807202	1.674432	0.028810	0.489055	87.494222	5172.362761	14.007014	0.080803	224.957582	0.076260	11.427108	3788.676829	60.932812	0.354390	0.030305	1.090147	1.006098	0.187244	110.754796	10.677359	10916260767.192823	0.504614	0.131184	70222.753360	0.019486	81.283980	0.140485	0.022730	0.998768	4.621769	32.680097	0.018117	6319818.460601	0.059417	4.872806	0.017848	0.241953	0.171175	312.487373
0.8900	0.033712	0.034809	1.095741	10.454258	19459.093973	0.025651	0.139045	36.550666	5831376027.464509	0.347720	0.025088	1.940677	0.387857	0.519572	1273.983143	0.009920	0.012053	0.010712	0.834720	0.531659	43.744073	0.074180	0.961862	0.668849	8.466609	0.008279	0.155673	0.171316	414.133545	0.110674	0.017575	0.370396	1683.968954	0.712906	0.086581	0.009941	2.594919	0.225662	5.061928	0.354130	22.057052	0.136730	5.739469	0.013141	0.027569	0.023374	12073.788004	2.794391	4.356404	7.923020	0.064943	5.927974	31085991793.052410	249.578073	2.945687	0.025528	1250040.779837	1017.502463	171.593829	0.561541	157.282024	0.505449	146.516444	824.440940	957573.141088	0.028071	1.925991	95.561510	9989752682.975615	3.468299	0.037598	2.148867	2.184170	0.961407	5503.875446	0.028043	0.026050	0.021452	2.220733	0.210386	14.807509	0.125920	1.633220	0.162951	1.725466	0.016797	0.056171	0.212602	427.930632	0.095418	0.016887
0.9000	0.060536	24.027637	0.714313	0.054242	6.234078	0.036211	0.030904	3797.549868	1.002076	1948.394711	0.676695	1.013476	0.067069	155.482670	0.024688	0.169646	0.028171	0.008906	0.289631	52.323199	8.866542	1.254845	0.554871	5446907.390336	0.679070	0.017236	0.008817	20.291903	2.197934	39.681014	0.008819	137.492715	7.845671	77.181799	0.014307	0.012466	0.259889	3401028.433117	0.317872	3.698521	4.733755	316.187533	1.860859	0.013878	0.145807	1.211932	0.036093	1528.054127	0.559990	2.229371	9.134708	31878.692613	19.433777	90850.070947	0.064067	0.127382	373.726078	0.776960	129.887950	19775.137351	0.035443	18422.283305	112.201212	0.624018	283.691789	0.101602	0.053017	57500.837119	11.697708	18064.890798	4.894793	0.298028	0.286483	708.716581	0.021274	0.501517	0.070016	0.018770	0.706070	111.287059	1.182530	1.162343	0.089977	1011188.088437	0.118373	0.019221	0.018720	18.417755	1.758447	29.469578	0.016634
0.9100	4.366614	6.868472	1158.478382	89.851857	1010.727743	0.171510	0.042797	0.275633	25.096434	1563.357340	4.455989	0.016637	304.823291	0.018998	0.621159	4.079705	0.014675	0.013685	0.008573	77.831322	1.853277	0.155913	0.128403	3.498448	0.321733	618351.796284	34.753320	406.456934	1.392712	12.543505	0.009479	31.351776	0.836208	1412.572035	14.979319	286649.025361	0.182255	2.156568	0.093451	0.120527	9.385911	66.254067	0.013039	0.049192	0.049895	30.984019	4.228734	0.068679	3126.467615	0.030024	4.866617	2302.355760	62.538476	0.738065	0.059272	0.918747	10619.920142	1619.785314	955.285172	4.246596	1092610.716670	1.185020	237.826077	947.499868	5150.229172	0.430196	0.068014	0.171710	12.416505	71.624123	0.041137	0.033228	1482.702622	0.044307	1.813349	12.608842	0.033663	0.033193	0.018732	0.499641	2.964192	0.019823	0.020173	0.315851	0.037667	62979.629364	4.124057	303.595124	0.271844	6.204601	0.016425
0.9200	392.255025	0.241931	41235.876503	5.179343	1132.028880	27962021.397775	0.360810	1.525213	7.485581	0.035018	176.825681	0.035313	156.148178	76.574772	49.546910	1.665055	0.009525	9.284833	262.517221	0.707856	0.008262	0.008324	0.007971	0.029315	0.008313	0.231446	0.026078	80.010632	0.772332	7.631502	0.016708	6.100585	0.519167	107.783702	0.015495	0.541700	0.014061	0.070249	0.011399	0.012737	0.012670	3.615989	1490.344198	56.993342	0.015547	11.612138	390.540699	535.300137	13.729910	0.234292	67.365594	0.108567	117.763460	29.358509	2.774025	102392892.139599	1.385799	394.422917	24068.943995	0.421599	113.336309	0.392928	2329.384401	316.745147	1100.880126	23577327.187309	2.379998	17.961463	67.422514	0.089331	26.056154	0.139579	77.344559	244.788727	162.006474	6.130739	0.021446	20.295431	501.899317	1.145804	0.018129	0.017879	0.017561	0.030235	0.018219	0.116880	0.019569	20.902999	0.134773	1.419291	0.018222
0.9300	26764.814843	1648.799448	155.730825	12.112008	1.199107	38.527023	25863.681879	5.808164	0.184501	5.990901	103828.793478	178.419845	19.019926	0.419415	6.764050	0.021085	0.033393	0.009331	0.010421	0.135119	0.008164	0.015209	2.428675	0.036897	0.021575	0.010319	35.851496	0.625367	0.640236	6.907622	0.031359	16.731299	1.587655	0.909163	21.778216	0.014532	0.048304	0.132718	2.529021	0.041874	0.012498	0.610436	0.020325	0.019037	0.176939	0.090974	40.675400	1.614678	115.107840	142.455419	1589.280321	0.573474	0.613846	3.265117	44215.856792	1180.317124	0.126749	10.550214	34.584634	108571.595815	6691.483370	83464.391093	57.891941	1.458366	0.589351	811.464514	4612.468888	2.051160	0.900270	3.195616	79727.163678	241.750099	60.655081	1.151529	23.676492	0.052185	0.083687	0.022973	0.021380	0.192795	0.018501	0.025972	0.019011	0.049087	0.023041	0.016604	1.761722	0.157962	0.253882	2.309088	0.021245
0.9400	0.006609	3.582594	9.505656	178.718259	19.122194	2.313481	2.997774	0.171694	0.113927	0.247795	0.070760	0.060323	409.865262	0.034710	4.602024	0.010835	0.328619	27.623936	0.146214	0.009053	0.068533	0.031215	0.007864	3.117407	0.007807	153952.466356	0.021223	0.013322	1051.260608	1040.959346	0.034533	2367.637475	2583.652231	0.020821	0.041483	122230.228940	0.010733	11.052646	0.012104	0.108625	0.147173	0.014852	0.784893	149.275704	15.032666	0.020052	32.070404	0.170532	270.664432	0.371629	0.168809	4.536493	0.262496	0.257206	4.319606	31.386533	915.246685	708.458179	8.731374	20.990718	0.062833	14.920516	5.125544	204.653478	671.829560	20.668022	0.212286	0.119899	0.221410	4.953486	0.231236	0.239351	1346.594553	0.093095	12.735057	0.027100	13.269661	48.494792	0.277956	0.019701	0.033685	0.043483	0.018261	2.449207	0.017461	1827.873661	0.020449	0.017928	338.817070	269.087480	0.021807
0.9500	0.334031	0.328047	1.058940	30.461426	167.530897	52.970542	8.095167	4257.557204	51.044872	3809.374163	997.114608	6.633670	255146.879711	0.893108	0.436760	14.408878	0.203514	0.037631	365.338487	0.489611	1.142662	0.021668	0.009772	23939.672460	0.017446	0.013891	85.929064	0.714718	0.074920	0.511427	0.009571	1.010121	0.155388	0.545217	224.462791	0.022489	0.032010	78139.550571	0.013916	0.069406	3.442916	2.322411	1724.942020	0.406112	1.249667	117.789428	3.104642	3.783853	804088.464742	42.766057	46923.148364	19576.504352	124.996123	6677.990225	16.949960	1665.250025	7381.308523	16.393169	0.464479	5.617734	2.879110	3.428609	0.159889	2.457092	5368.117207	1124.424867	5.402320	271.269597	16.364937	6114.715718	34245.097690	82.817149	1965128.650997	6.260047	5.808139	80.281892	0.529057	0.267568	502.618012	0.701023	0.638221	0.034142	0.018109	15577.632566	0.019651	0.018038	32.761279	0.028304	0.032839	0.116583	0.016645
0.9600	41.276217	1129.550236	15.862664	3311691.737390	63.203903	0.051328	29.034280	153941.714717	14.199729	0.089025	1.320656	0.576540	0.048516	2.276124	0.021984	324.582751	0.125579	0.008944	0.588911	0.608967	26.370357	674.215378	1.223564	0.118855	159.135080	793.938877	0.021121	0.083363	0.158856	0.016491	0.128986	0.022065	0.130805	0.082732	0.041068	2077.071204	448.935717	0.309989	2.488983	1894.739584	111.240663	4.565432	2.574951	0.054285	522.614450	16579.514108	0.087947	18.265412	0.296339	11.495223	6.647012	0.802688	24.684633	190422.832548	28.332323	0.054772	39.072000	1611251.755817	6.378989	6527.497602	10.413264	2227.224555	2.236693	303000.152725	3.980984	0.035770	0.688225	1937.845349	1.474333	0.429379	2.109829	7.145387	0.490860	13.929489	0.066209	21543.523898	538.255065	0.059810	0.725246	1.864496	29.308696	308.476065	0.242715	0.064381	73.518449	302.707422	0.020871	0.017668	0.018135	0.017266	0.020027
0.9700	1.184746	18631.195077	1.614937	1461002.349239	1.354093	0.045026	1072.645197	728.397446	12.151636	62.732620	0.025614	0.389915	0.032598	0.034174	0.434217	33.334160	0.270208	0.009473	0.158058	0.008213	0.007785	0.015260	3.490245	0.097410	0.012388	0.031684	0.645736	405.522202	246.437281	0.015572	0.008666	0.017092	201.302683	833.944862	0.701200	0.041403	0.020615	0.167709	9.775768	0.048705	0.017225	0.016127	0.640911	0.023171	5.794236	210.086835	2.622257	11.595035	0.138097	2.184972	0.062699	125.670300	162.201348	766.182331	897.117042	0.097794	0.928417	101660883.056772	0.716414	5785.498792	0.343936	3652.424163	0.343971	78750949.708811	0.252010	0.069829	8.278601	0.513888	85.725202	12.399577	0.046113	0.787023	0.110123	12.399868	0.977981	95.544429	5.100093	0.032178	0.187397	0.023243	0.022998	0.030032	1.614535	0.027111	0.018651	0.018176	0.018260	76.413132	2.306709	0.016090	0.016651
0.9800	0.168910	3.372091	3.951325	0.084716	1.691009	0.280835	3524.343472	22246.263374	379.068929	0.012272	25.822778	0.012893	3.051980	31723.300992	0.025448	0.097947	19433.436123	0.010425	1.035596	0.011458	0.083134	0.232960	0.067395	0.046841	0.010606	6.649580	0.786825	0.102002	2.574869	0.013756	0.008995	0.014278	4.063241	0.127384	1.662842	9.767512	0.014636	0.101425	0.176122	0.682369	0.303470	0.055045	4.121556	0.045693	91751.870880	0.447780	0.086502	962343.642387	21.619194	0.036378	55.845244	0.021174	443.909827	347546.925139	70307.951747	0.237348	0.906020	0.067599	1.691431	24.353676	142.468696	22.235843	0.858973	0.068357	0.171055	0.087002	42353.864235	193934.239685	2.588239	0.030405	5.748185	0.042715	8.475848	644623.808211	0.077427	0.183075	26734.327051	0.049120	1.051203	0.045061	0.092371	0.137882	0.044885	0.028623	0.017759	0.315201	0.179203	0.020605	0.213236	0.015949	0.016184
0.9900	0.520143	10.493553	5.716370	0.106716	0.183209	0.900778	0.294859	3.557473	182.319451	0.012418	0.373470	38.284159	2.020090	0.058944	30.647556	0.014715	2.026009	0.010314	1775.334693	5.730222	5.218641	1.637172	0.073722	0.054961	1342.888639	5641.769880	3.527139	0.112651	0.208404	1.116929	0.022657	1.542339	0.300483	0.170604	4.966660	9721.692698	3067.271594	0.134257	0.309747	6.273298	16.485536	21.815281	11993.247189	0.026814	41.035536	0.152624	1061.216766	0.518484	7.960503	93.983982	0.629812	0.023987	189.323056	3.155054	0.221291	0.551884	0.121658	0.064283	738.059950	13.564595	1677.626482	46.735589	616.079214	0.094316	0.074737	0.088810	0.047194	0.166285	0.227509	0.030248	0.062673	12.330254	1.996001	0.276728	731.261195	0.150964	33.172024	0.036832	5663.470170	5.561270	3.181186	1.627777	0.102064	0.036539	351.226398	552.670048	0.144144	0.024859	0.024599	0.050278	0.015815


==> figures/Cu/drag_anis_CuT300P27NT.dat <==
### B(beta,theta) for CuT300P27NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.006168	0.006172	0.006184	0.006204	0.006230	0.006262	0.006297	0.006335	0.006373	0.006410	0.006445	0.006475	0.006499	0.006517	0.006527	0.006530	0.006525	0.006513	0.006494	0.006469	0.006440	0.006408	0.006374	0.006339	0.006306	0.006276	0.006249	0.006227	0.006211	0.006200	0.006196	0.006199	0.006207	0.006220	0.006239	0.006261	0.006287	0.006313	0.006340	0.006366	0.006390	0.006410	0.006426	0.006437	0.006443	0.006442	0.006435	0.006423	0.006404	0.006381	0.006352	0.006320	0.006285	0.006248	0.006209	0.006170	0.006131	0.006092	0.006055	0.006019	0.005985	0.005953	0.005923	0.005894	0.005867	0.005841	0.005816	0.005792	0.005768	0.005744	0.005720	0.005695	0.005670	0.005645	0.005618	0.005592	0.005565	0.005538	0.005512	0.005485	0.005460	0.005436	0.005414	0.005393	0.005374	0.005358	0.005344	0.005333	0.005326	0.005321	0.005319
0.0200	0.006086	0.006090	0.006101	0.006121	0.006146	0.006177	0.006211	0.006248	0.006286	0.006323	0.006356	0.006386	0.006410	0.006427	0.006438	0.006440	0.006436	0.006424	0.006405	0.006381	0.006352	0.006321	0.006287	0.006253	0.006221	0.006191	0.006165	0.006143	0.006128	0.006117	0.006113	0.006115	0.006123	0.006137	0.006155	0.006177	0.006201	0.006227	0.006254	0.006279	0.006303	0.006323	0.006338	0.006349	0.006354	0.006354	0.006347	0.006335	0.006316	0.006293	0.006265	0.006234	0.006199	0.006163	0.006125	0.006086	0.006047	0.006009	0.005973	0.005937	0.005904	0.005872	0.005843	0.005814	0.005788	0.005762	0.005738	0.005714	0.005690	0.005667	0.005643	0.005619	0.005595	0.005570	0.005544	0.005518	0.005492	0.005466	0.005440	0.005414	0.005389	0.005366	0.005344	0.005324	0.005305	0.005289	0.005276	0.005266	0.005258	0.005253	0.005252
0.0300	0.006004	0.006008	0.006020	0.006039	0.006064	0.006094	0.006128	0.006164	0.006200	0.006236	0.006269	0.006298	0.006321	0.006338	0.006348	0.006351	0.006346	0.006334	0.006316	0.006293	0.006265	0.006233	0.006201	0.006168	0.006136	0.006106	0.006081	0.006059	0.006043	0.006033	0.006029	0.006031	0.006039	0.006052	0.006070	0.006091	0.006115	0.006141	0.006166	0.006191	0.006214	0.006234	0.006249	0.006259	0.006265	0.006264	0.006257	0.006245	0.006227	0.006205	0.006177	0.006147	0.006113	0.006077	0.006040	0.006002	0.005964	0.005927	0.005891	0.005857	0.005824	0.005793	0.005764	0.005736	0.005710	0.005685	0.005661	0.005638	0.005615	0.005592	0.005568	0.005545	0.005521	0.005496	0.005471	0.005446	0.005420	0.005395	0.005369	0.005344	0.005320	0.005297	0.005276	0.005256	0.005238	0.005223	0.005210	0.005199	0.005192	0.005187	0.005186
0.0400	0.005927	0.005931	0.005942	0.005960	0.005984	0.006014	0.006047	0.006082	0.006117	0.006152	0.006184	0.006212	0.006234	0.006251	0.006261	0.006263	0.006258	0.006247	0.006229	0.006206	0.006178	0.006148	0.006116	0.006083	0.006052	0.006023	0.005998	0.005977	0.005961	0.005951	0.005947	0.005949	0.005957	0.005969	0.005987	0.006007	0.006031	0.006056	0.006081	0.006105	0.006127	0.006146	0.006161	0.006171	0.006176	0.006175	0.006169	0.006157	0.006139	0.006117	0.006091	0.006060	0.006027	0.005992	0.005956	0.005919	0.005883	0.005847	0.005812	0.005778	0.005746	0.005715	0.005687	0.005660	0.005634	0.005609	0.005586	0.005563	0.005540	0.005518	0.005495	0.005472	0.005448	0.005424	0.005400	0.005375	0.005350	0.005325	0.005300	0.005276	0.005253	0.005230	0.005209	0.005190	0.005173	0.005158	0.005145	0.005135	0.005128	0.005123	0.005122
0.0500	0.005851	0.005855	0.005866	0.005883	0.005907	0.005935	0.005967	0.006001	0.006035	0.006069	0.006099	0.006126	0.006148	0.006164	0.006173	0.006175	0.006170	0.006159	0.006141	0.006119	0.006092	0.006062	0.006031	0.005999	0.005969	0.005940	0.005916	0.005895	0.005880	0.005870	0.005866	0.005868	0.005875	0.005887	0.005904	0.005924	0.005947	0.005971	0.005996	0.006019	0.006041	0.006059	0.006073	0.006083	0.006088	0.006087	0.006081	0.006069	0.006052	0.006030	0.006004	0.005975	0.005943	0.005908	0.005873	0.005837	0.005801	0.005766	0.005732	0.005699	0.005667	0.005638	0.005610	0.005583	0.005558	0.005534	0.005512	0.005489	0.005467	0.005445	0.005423	0.005401	0.005378	0.005354	0.005331	0.005306	0.005282	0.005258	0.005234	0.005210	0.005187	0.005166	0.005145	0.005127	0.005110	0.005095	0.005083	0.005073	0.005066	0.005062	0.005060
0.0600	0.005781	0.005784	0.005795	0.005811	0.005834	0.005861	0.005892	0.005924	0.005957	0.005989	0.006019	0.006044	0.006065	0.006080	0.006089	0.006091	0.006086	0.006074	0.006057	0.006035	0.006008	0.005979	0.005949	0.005918	0.005888	0.005861	0.005836	0.005816	0.005801	0.005792	0.005788	0.005789	0.005796	0.005808	0.005825	0.005844	0.005866	0.005890	0.005913	0.005936	0.005957	0.005974	0.005988	0.005998	0.006002	0.006001	0.005995	0.005983	0.005966	0.005945	0.005920	0.005891	0.005860	0.005826	0.005792	0.005757	0.005722	0.005688	0.005654	0.005622	0.005592	0.005562	0.005535	0.005509	0.005485	0.005462	0.005440	0.005418	0.005396	0.005375	0.005353	0.005331	0.005309	0.005286	0.005263	0.005240	0.005216	0.005192	0.005169	0.005146	0.005124	0.005103	0.005083	0.005065	0.005049	0.005034	0.005022	0.005013	0.005006	0.005002	0.005001
0.0700	0.005712	0.005715	0.005725	0.005741	0.005763	0.005789	0.005818	0.005849	0.005880	0.005911	0.005939	0.005963	0.005983	0.005997	0.006005	0.006006	0.006001	0.005990	0.005973	0.005951	0.005925	0.005897	0.005867	0.005837	0.005808	0.005781	0.005757	0.005738	0.005723	0.005714	0.005710	0.005711	0.005718	0.005730	0.005745	0.005764	0.005786	0.005808	0.005831	0.005853	0.005873	0.005890	0.005903	0.005912	0.005916	0.005915	0.005908	0.005897	0.005880	0.005860	0.005835	0.005807	0.005777	0.005744	0.005711	0.005677	0.005643	0.005610	0.005577	0.005546	0.005517	0.005489	0.005462	0.005437	0.005413	0.005391	0.005369	0.005348	0.005327	0.005306	0.005285	0.005264	0.005242	0.005220	0.005198	0.005175	0.005152	0.005129	0.005106	0.005084	0.005062	0.005042	0.005023	0.005005	0.004990	0.004976	0.004964	0.004955	0.004949	0.004945	0.004943
0.0800	0.005648	0.005651	0.005661	0.005676	0.005697	0.005721	0.005749	0.005779	0.005808	0.005837	0.005864	0.005887	0.005905	0.005918	0.005925	0.005926	0.005921	0.005909	0.005893	0.005871	0.005846	0.005818	0.005789	0.005760	0.005732	0.005705	0.005683	0.005664	0.005649	0.005640	0.005636	0.005638	0.005643	0.005655	0.005670	0.005688	0.005708	0.005730	0.005752	0.005773	0.005792	0.005808	0.005821	0.005829	0.005833	0.005831	0.005825	0.005814	0.005798	0.005778	0.005754	0.005727	0.005697	0.005666	0.005633	0.005600	0.005568	0.005535	0.005504	0.005474	0.005445	0.005418	0.005392	0.005368	0.005345	0.005323	0.005302	0.005281	0.005261	0.005241	0.005220	0.005199	0.005178	0.005157	0.005135	0.005113	0.005091	0.005068	0.005046	0.005025	0.005004	0.004984	0.004966	0.004949	0.004934	0.004920	0.004909	0.004900	0.004894	0.004890	0.004889
0.0900	0.005585	0.005588	0.005597	0.005612	0.005631	0.005655	0.005681	0.005708	0.005736	0.005764	0.005788	0.005810	0.005827	0.005839	0.005845	0.005845	0.005840	0.005828	0.005811	0.005790	0.005766	0.005739	0.005710	0.005682	0.005654	0.005629	0.005607	0.005588	0.005574	0.005566	0.005562	0.005563	0.005569	0.005580	0.005594	0.005612	0.005631	0.005652	0.005673	0.005693	0.005711	0.005727	0.005739	0.005746	0.005750	0.005748	0.005742	0.005731	0.005715	0.005695	0.005672	0.005646	0.005617	0.005587	0.005556	0.005524	0.005492	0.005461	0.005430	0.005401	0.005374	0.005347	0.005322	0.005299	0.005276	0.005255	0.005235	0.005215	0.005195	0.005175	0.005155	0.005135	0.005115	0.005094	0.005073	0.005051	0.005030	0.005008	0.004987	0.004966	0.004946	0.004927	0.004909	0.004893	0.004878	0.004865	0.004855	0.004846	0.004840	0.004836	0.004835
0.1000	0.005526	0.005529	0.005537	0.005551	0.005569	0.005591	0.005615	0.005641	0.005667	0.005692	0.005715	0.005735	0.005751	0.005761	0.005767	0.005766	0.005760	0.005748	0.005732	0.005711	0.005687	0.005661	0.005633	0.005606	0.005579	0.005554	0.005533	0.005515	0.005502	0.005493	0.005489	0.005491	0.005497	0.005507	0.005521	0.005537	0.005556	0.005576	0.005596	0.005615	0.005632	0.005647	0.005658	0.005665	0.005668	0.005666	0.005660	0.005649	0.005634	0.005615	0.005592	0.005567	0.005539	0.005510	0.005480	0.005449	0.005418	0.005388	0.005359	0.005331	0.005304	0.005279	0.005255	0.005232	0.005211	0.005190	0.005170	0.005151	0.005132	0.005112	0.005093	0.005074	0.005054	0.005034	0.005013	0.004992	0.004972	0.004951	0.004930	0.004910	0.004891	0.004873	0.004855	0.004840	0.004826	0.004813	0.004803	0.004795	0.004789	0.004785	0.004784
0.1100	0.005468	0.005471	0.005479	0.005492	0.005508	0.005529	0.005551	0.005575	0.005599	0.005623	0.005644	0.005662	0.005676	0.005685	0.005689	0.005688	0.005682	0.005670	0.005654	0.005633	0.005610	0.005584	0.005557	0.005531	0.005505	0.005481	0.005460	0.005443	0.005430	0.005422	0.005418	0.005419	0.005425	0.005435	0.005448	0.005464	0.005481	0.005500	0.005519	0.005537	0.005554	0.005567	0.005578	0.005584	0.005587	0.005585	0.005578	0.005568	0.005553	0.005534	0.005512	0.005488	0.005461	0.005433	0.005404	0.005374	0.005345	0.005316	0.005288	0.005261	0.005235	0.005211	0.005187	0.005165	0.005144	0.005125	0.005105	0.005087	0.005068	0.005050	0.005031	0.005013	0.004993	0.004974	0.004954	0.004934	0.004914	0.004894	0.004874	0.004855	0.004837	0.004819	0.004803	0.004787	0.004774	0.004762	0.004752	0.004745	0.004739	0.004736	0.004734
0.1200	0.005415	0.005417	0.005424	0.005436	0.005452	0.005470	0.005491	0.005513	0.005535	0.005556	0.005575	0.005591	0.005604	0.005612	0.005615	0.005613	0.005606	0.005594	0.005578	0.005558	0.005535	0.005510	0.005484	0.005458	0.005433	0.005410	0.005390	0.005374	0.005361	0.005353	0.005350	0.005351	0.005356	0.005365	0.005378	0.005393	0.005410	0.005428	0.005446	0.005463	0.005478	0.005491	0.005500	0.005506	0.005508	0.005506	0.005500	0.005489	0.005475	0.005457	0.005436	0.005412	0.005387	0.005359	0.005332	0.005303	0.005275	0.005247	0.005220	0.005194	0.005170	0.005146	0.005124	0.005103	0.005083	0.005064	0.005045	0.005027	0.005009	0.004992	0.004974	0.004955	0.004937	0.004918	0.004899	0.004880	0.004861	0.004841	0.004822	0.004804	0.004786	0.004769	0.004754	0.004739	0.004726	0.004715	0.004706	0.004698	0.004693	0.004690	0.004688
0.1300	0.005363	0.005366	0.005372	0.005383	0.005397	0.005414	0.005433	0.005452	0.005472	0.005491	0.005508	0.005523	0.005533	0.005540	0.005542	0.005539	0.005531	0.005519	0.005503	0.005483	0.005460	0.005436	0.005411	0.005386	0.005362	0.005340	0.005321	0.005305	0.005293	0.005285	0.005282	0.005283	0.005288	0.005297	0.005309	0.005323	0.005339	0.005356	0.005373	0.005389	0.005403	0.005415	0.005423	0.005429	0.005430	0.005428	0.005421	0.005411	0.005397	0.005379	0.005359	0.005336	0.005312	0.005285	0.005258	0.005231	0.005204	0.005178	0.005152	0.005127	0.005104	0.005081	0.005060	0.005040	0.005021	0.005003	0.004985	0.004967	0.004950	0.004933	0.004916	0.004898	0.004881	0.004863	0.004844	0.004826	0.004807	0.004789	0.004771	0.004753	0.004736	0.004720	0.004705	0.004691	0.004679	0.004668	0.004659	0.004652	0.004647	0.004644	0.004643
0.1400	0.005315	0.005317	0.005322	0.005332	0.005345	0.005360	0.005377	0.005394	0.005412	0.005429	0.005444	0.005456	0.005464	0.005469	0.005470	0.005466	0.005458	0.005446	0.005429	0.005410	0.005388	0.005365	0.005340	0.005316	0.005293	0.005272	0.005254	0.005238	0.005227	0.005220	0.005216	0.005217	0.005222	0.005230	0.005241	0.005255	0.005270	0.005286	0.005302	0.005316	0.005329	0.005340	0.005348	0.005353	0.005354	0.005351	0.005345	0.005334	0.005321	0.005303	0.005284	0.005262	0.005239	0.005214	0.005188	0.005162	0.005137	0.005112	0.005087	0.005063	0.005041	0.005020	0.004999	0.004980	0.004962	0.004944	0.004927	0.004910	0.004894	0.004877	0.004861	0.004844	0.004827	0.004810	0.004792	0.004774	0.004757	0.004739	0.004722	0.004705	0.004689	0.004673	0.004659	0.004646	0.004634	0.004624	0.004616	0.004609	0.004604	0.004601	0.004600
0.1500	0.005266	0.005268	0.005273	0.005282	0.005293	0.005306	0.005321	0.005336	0.005352	0.005366	0.005378	0.005389	0.005395	0.005399	0.005398	0.005393	0.005384	0.005372	0.005355	0.005336	0.005315	0.005292	0.005269	0.005246	0.005224	0.005203	0.005185	0.005171	0.005160	0.005153	0.005150	0.005151	0.005155	0.005163	0.005173	0.005186	0.005200	0.005215	0.005229	0.005243	0.005255	0.005265	0.005272	0.005276	0.005276	0.005273	0.005267	0.005257	0.005243	0.005227	0.005209	0.005188	0.005165	0.005142	0.005118	0.005093	0.005069	0.005045	0.005021	0.004999	0.004978	0.004957	0.004938	0.004920	0.004902	0.004886	0.004869	0.004853	0.004838	0.004822	0.004806	0.004790	0.004773	0.004757	0.004740	0.004723	0.004706	0.004689	0.004673	0.004656	0.004641	0.004627	0.004613	0.004601	0.004590	0.004580	0.004572	0.004566	0.004561	0.004559	0.004558
0.1600	0.005219	0.005220	0.005225	0.005232	0.005242	0.005253	0.005266	0.005279	0.005292	0.005304	0.005314	0.005322	0.005327	0.005328	0.005326	0.005320	0.005311	0.005298	0.005282	0.005263	0.005242	0.005220	0.005197	0.005175	0.005154	0.005135	0.005118	0.005104	0.005094	0.005087	0.005084	0.005085	0.005089	0.005096	0.005106	0.005118	0.005131	0.005145	0.005158	0.005170	0.005181	0.005190	0.005196	0.005200	0.005200	0.005196	0.005189	0.005180	0.005167	0.005151	0.005132	0.005112	0.005091	0.005069	0.005046	0.005022	0.004999	0.004977	0.004955	0.004933	0.004913	0.004894	0.004876	0.004858	0.004842	0.004826	0.004810	0.004795	0.004780	0.004765	0.004750	0.004735	0.004719	0.004703	0.004687	0.004671	0.004655	0.004639	0.004623	0.004608	0.004594	0.004580	0.004566	0.004555	0.004545	0.004536	0.004528	0.004522	0.004518	0.004516	0.004515
0.1700	0.005177	0.005178	0.005182	0.005188	0.005196	0.005206	0.005216	0.005227	0.005238	0.005247	0.005255	0.005261	0.005264	0.005263	0.005260	0.005253	0.005243	0.005229	0.005213	0.005195	0.005174	0.005153	0.005126	0.005105	0.005084	0.005066	0.005050	0.005037	0.005027	0.005021	0.005019	0.005019	0.005023	0.005030	0.005039	0.005050	0.005062	0.005075	0.005087	0.005099	0.005108	0.005116	0.005122	0.005124	0.005124	0.005120	0.005113	0.005104	0.005091	0.005076	0.005059	0.005040	0.005020	0.004999	0.004977	0.004955	0.004933	0.004912	0.004891	0.004871	0.004852	0.004834	0.004817	0.004800	0.004785	0.004769	0.004755	0.004740	0.004726	0.004711	0.004697	0.004682	0.004667	0.004652	0.004637	0.004622	0.004606	0.004591	0.004577	0.004562	0.004549	0.004536	0.004523	0.004512	0.004503	0.004494	0.004488	0.004482	0.004478	0.004476	0.004475
0.1800	0.005135	0.005136	0.005139	0.005144	0.005151	0.005158	0.005167	0.005175	0.005183	0.005190	0.005195	0.005199	0.005199	0.005198	0.005193	0.005185	0.005173	0.005160	0.005143	0.005125	0.005105	0.005084	0.005063	0.005043	0.005024	0.005006	0.004991	0.004979	0.004970	0.004964	0.004961	0.004962	0.004966	0.004972	0.004980	0.004991	0.005002	0.005013	0.005024	0.005034	0.005043	0.005049	0.005054	0.005056	0.005054	0.005051	0.005044	0.005034	0.005022	0.005007	0.004991	0.004973	0.004954	0.004934	0.004913	0.004893	0.004872	0.004852	0.004833	0.004814	0.004796	0.004779	0.004762	0.004747	0.004732	0.004718	0.004704	0.004690	0.004676	0.004663	0.004649	0.004635	0.004621	0.004607	0.004592	0.004578	0.004563	0.004549	0.004535	0.004522	0.004509	0.004497	0.004486	0.004476	0.004467	0.004459	0.004453	0.004448	0.004444	0.004442	0.004441
0.1900	0.005097	0.005097	0.005100	0.005103	0.005108	0.005114	0.005120	0.005126	0.005131	0.005136	0.005139	0.005140	0.005138	0.005134	0.005128	0.005119	0.005107	0.005093	0.005076	0.005058	0.005039	0.005019	0.004999	0.004979	0.004961	0.004944	0.004930	0.004919	0.004910	0.004905	0.004902	0.004903	0.004906	0.004912	0.004920	0.004929	0.004939	0.004950	0.004960	0.004969	0.004976	0.004982	0.004985	0.004986	0.004985	0.004980	0.004973	0.004964	0.004952	0.004938	0.004923	0.004906	0.004886	0.004867	0.004848	0.004829	0.004810	0.004791	0.004773	0.004755	0.004739	0.004723	0.004707	0.004693	0.004679	0.004666	0.004652	0.004639	0.004627	0.004614	0.004601	0.004588	0.004574	0.004561	0.004547	0.004534	0.004520	0.004507	0.004494	0.004481	0.004470	0.004458	0.004448	0.004439	0.004431	0.004424	0.004418	0.004413	0.004410	0.004408	0.004407
0.2000	0.005055	0.005055	0.005057	0.005060	0.005063	0.005066	0.005070	0.005074	0.005076	0.005078	0.005079	0.005077	0.005074	0.005068	0.005060	0.005050	0.005037	0.005022	0.005006	0.004988	0.004969	0.004949	0.004930	0.004912	0.004894	0.004879	0.004865	0.004855	0.004847	0.004842	0.004840	0.004840	0.004843	0.004848	0.004855	0.004864	0.004873	0.004882	0.004890	0.004898	0.004905	0.004909	0.004912	0.004912	0.004910	0.004905	0.004898	0.004889	0.004878	0.004865	0.004850	0.004834	0.004817	0.004799	0.004781	0.004763	0.004745	0.004728	0.004711	0.004695	0.004679	0.004664	0.004650	0.004636	0.004623	0.004610	0.004598	0.004586	0.004573	0.004561	0.004549	0.004537	0.004524	0.004511	0.004499	0.004486	0.004473	0.004461	0.004449	0.004437	0.004426	0.004416	0.004407	0.004398	0.004391	0.004384	0.004379	0.004375	0.004372	0.004370	0.004369
0.2100	0.005021	0.005021	0.005022	0.005023	0.005025	0.005027	0.005028	0.005029	0.005029	0.005029	0.005026	0.005023	0.005017	0.005009	0.005000	0.004988	0.004975	0.004959	0.004943	0.004925	0.004906	0.004888	0.004869	0.004852	0.004832	0.004817	0.004805	0.004795	0.004787	0.004783	0.004781	0.004782	0.004785	0.004790	0.004796	0.004804	0.004812	0.004820	0.004827	0.004834	0.004839	0.004843	0.004844	0.004844	0.004841	0.004836	0.004829	0.004820	0.004809	0.004797	0.004783	0.004768	0.004752	0.004736	0.004719	0.004703	0.004686	0.004670	0.004654	0.004639	0.004625	0.004611	0.004598	0.004585	0.004573	0.004562	0.004550	0.004539	0.004527	0.004516	0.004505	0.004493	0.004481	0.004470	0.004458	0.004446	0.004434	0.004423	0.004412	0.004401	0.004391	0.004382	0.004373	0.004366	0.004359	0.004353	0.004348	0.004345	0.004342	0.004340	0.004340
0.2200	0.004985	0.004986	0.004986	0.004986	0.004986	0.004985	0.004984	0.004983	0.004980	0.004977	0.004972	0.004966	0.004958	0.004949	0.004937	0.004925	0.004910	0.004894	0.004877	0.004860	0.004841	0.004823	0.004806	0.004789	0.004774	0.004760	0.004749	0.004740	0.004733	0.004729	0.004727	0.004728	0.004731	0.004735	0.004741	0.004748	0.004755	0.004762	0.004768	0.004774	0.004778	0.004780	0.004781	0.004780	0.004776	0.004771	0.004764	0.004755	0.004745	0.004733	0.004720	0.004706	0.004691	0.004676	0.004660	0.004645	0.004630	0.004615	0.004600	0.004586	0.004573	0.004560	0.004548	0.004536	0.004525	0.004514	0.004503	0.004493	0.004482	0.004472	0.004461	0.004450	0.004439	0.004428	0.004417	0.004406	0.004395	0.004385	0.004375	0.004365	0.004356	0.004348	0.004340	0.004333	0.004327	0.004322	0.004318	0.004315	0.004312	0.004311	0.004311
0.2300	0.004954	0.004954	0.004953	0.004952	0.004950	0.004948	0.004945	0.004941	0.004936	0.004930	0.004922	0.004913	0.004903	0.004892	0.004879	0.004865	0.004849	0.004833	0.004816	0.004798	0.004781	0.004763	0.004746	0.004731	0.004716	0.004704	0.004693	0.004685	0.004679	0.004675	0.004673	0.004674	0.004677	0.004681	0.004686	0.004692	0.004698	0.004704	0.004709	0.004713	0.004716	0.004717	0.004717	0.004715	0.004711	0.004706	0.004699	0.004689	0.004679	0.004668	0.004656	0.004642	0.004629	0.004615	0.004600	0.004586	0.004572	0.004559	0.004546	0.004533	0.004521	0.004509	0.004498	0.004487	0.004477	0.004467	0.004457	0.004447	0.004437	0.004427	0.004417	0.004407	0.004397	0.004387	0.004377	0.004367	0.004357	0.004348	0.004338	0.004330	0.004322	0.004314	0.004307	0.004301	0.004296	0.004292	0.004288	0.004286	0.004284	0.004282	0.004282
0.2400	0.004918	0.004917	0.004916	0.004913	0.004910	0.004906	0.004900	0.004894	0.004886	0.004877	0.004867	0.004856	0.004844	0.004830	0.004816	0.004800	0.004784	0.004767	0.004750	0.004732	0.004715	0.004698	0.004682	0.004667	0.004654	0.004642	0.004633	0.004625	0.004620	0.004616	0.004615	0.004616	0.004618	0.004622	0.004627	0.004632	0.004637	0.004642	0.004646	0.004649	0.004651	0.004651	0.004650	0.004647	0.004643	0.004637	0.004630	0.004621	0.004612	0.004601	0.004589	0.004577	0.004564	0.004551	0.004538	0.004525	0.004513	0.004500	0.004488	0.004477	0.004466	0.004455	0.004445	0.004435	0.004426	0.004416	0.004407	0.004398	0.004389	0.004380	0.004371	0.004362	0.004353	0.004343	0.004334	0.004325	0.004316	0.004308	0.004299	0.004292	0.004285	0.004278	0.004272	0.004267	0.004263	0.004259	0.004256	0.004254	0.004253	0.004252	0.004251
0.2500	0.004890	0.004890	0.004887	0.004884	0.004879	0.004872	0.004865	0.004856	0.004845	0.004834	0.004821	0.004808	0.004793	0.004778	0.004762	0.004745	0.004728	0.004710	0.004693	0.004675	0.004658	0.004642	0.004627	0.004613	0.004600	0.004590	0.004581	0.004573	0.004569	0.004566	0.004565	0.004566	0.004568	0.004572	0.004576	0.004580	0.004584	0.004588	0.004591	0.004593	0.004593	0.004593	0.004591	0.004587	0.004583	0.004576	0.004569	0.004561	0.004551	0.004541	0.004530	0.004519	0.004508	0.004496	0.004484	0.004473	0.004461	0.004450	0.004439	0.004429	0.004419	0.004409	0.004400	0.004391	0.004383	0.004374	0.004366	0.004358	0.004349	0.004341	0.004333	0.004325	0.004316	0.004308	0.004300	0.004292	0.004284	0.004276	0.004269	0.004262	0.004256	0.004251	0.004246	0.004242	0.004238	0.004236	0.004233	0.004232	0.004230	0.004230	0.004229
0.2600	0.004860	0.004859	0.004857	0.004852	0.004845	0.004837	0.004827	0.004815	0.004802	0.004788	0.004773	0.004757	0.004740	0.004722	0.004704	0.004686	0.004668	0.004650	0.004632	0.004615	0.004598	0.004582	0.004568	0.004555	0.004543	0.004534	0.004526	0.004519	0.004515	0.004513	0.004512	0.004514	0.004516	0.004519	0.004522	0.004526	0.004529	0.004532	0.004533	0.004534	0.004534	0.004532	0.004530	0.004526	0.004519	0.004513	0.004505	0.004497	0.004488	0.004479	0.004469	0.004458	0.004448	0.004437	0.004427	0.004416	0.004406	0.004396	0.004387	0.004377	0.004369	0.004360	0.004352	0.004344	0.004336	0.004329	0.004321	0.004314	0.004306	0.004299	0.004291	0.004284	0.004276	0.004269	0.004262	0.004255	0.004248	0.004241	0.004235	0.004230	0.004225	0.004220	0.004217	0.004213	0.004211	0.004209	0.004207	0.004206	0.004205	0.004205	0.004204
0.2700	0.004828	0.004827	0.004823	0.004817	0.004809	0.004798	0.004786	0.004772	0.004757	0.004740	0.004722	0.004704	0.004685	0.004665	0.004646	0.004626	0.004607	0.004588	0.004570	0.004553	0.004537	0.004522	0.004508	0.004496	0.004485	0.004476	0.004469	0.004463	0.004460	0.004459	0.004459	0.004460	0.004462	0.004464	0.004467	0.004470	0.004473	0.004474	0.004475	0.004475	0.004474	0.004471	0.004467	0.004463	0.004457	0.004450	0.004443	0.004435	0.004426	0.004417	0.004408	0.004399	0.004389	0.004378	0.004369	0.004360	0.004351	0.004342	0.004334	0.004326	0.004318	0.004310	0.004303	0.004296	0.004289	0.004283	0.004276	0.004269	0.004263	0.004256	0.004250	0.004243	0.004237	0.004230	0.004224	0.004218	0.004212	0.004207	0.004202	0.004197	0.004193	0.004190	0.004187	0.004185	0.004183	0.004182	0.004181	0.004180	0.004180	0.004180	0.004180
0.2800	0.004805	0.004804	0.004799	0.004792	0.004782	0.004770	0.004756	0.004739	0.004721	0.004702	0.004682	0.004661	0.004639	0.004618	0.004597	0.004576	0.004556	0.004536	0.004518	0.004500	0.004484	0.004470	0.004456	0.004445	0.004435	0.004427	0.004421	0.004417	0.004414	0.004413	0.004414	0.004415	0.004417	0.004419	0.004421	0.004423	0.004425	0.004426	0.004425	0.004424	0.004422	0.004418	0.004414	0.004408	0.004402	0.004395	0.004387	0.004379	0.004371	0.004362	0.004354	0.004345	0.004336	0.004328	0.004320	0.004311	0.004304	0.004296	0.004289	0.004282	0.004275	0.004268	0.004262	0.004256	0.004250	0.004244	0.004238	0.004231	0.004226	0.004220	0.004214	0.004208	0.004203	0.004197	0.004192	0.004187	0.004182	0.004178	0.004174	0.004171	0.004168	0.004166	0.004164	0.004163	0.004162	0.004161	0.004161	0.004161	0.004161	0.004161	0.004161
0.2900	0.004779	0.004777	0.004772	0.004764	0.004753	0.004738	0.004722	0.004703	0.004683	0.004661	0.004638	0.004615	0.004591	0.004568	0.004545	0.004522	0.004501	0.004481	0.004462	0.004445	0.004429	0.004415	0.004402	0.004391	0.004382	0.004375	0.004370	0.004367	0.004365	0.004364	0.004365	0.004367	0.004369	0.004371	0.004373	0.004374	0.004375	0.004375	0.004373	0.004371	0.004368	0.004363	0.004358	0.004352	0.004345	0.004338	0.004330	0.004323	0.004315	0.004307	0.004299	0.004291	0.004283	0.004276	0.004268	0.004261	0.004255	0.004248	0.004242	0.004236	0.004230	0.004224	0.004219	0.004214	0.004209	0.004204	0.004199	0.004194	0.004189	0.004184	0.004178	0.004173	0.004169	0.004164	0.004160	0.004156	0.004152	0.004149	0.004146	0.004144	0.004143	0.004141	0.004140	0.004140	0.004140	0.004140	0.004141	0.004141	0.004142	0.004142	0.004142
0.3000	0.004752	0.004750	0.004744	0.004734	0.004722	0.004706	0.004687	0.004666	0.004643	0.004619	0.004593	0.004567	0.004541	0.004516	0.004492	0.004468	0.004446	0.004425	0.004406	0.004388	0.004373	0.004359	0.004347	0.004337	0.004329	0.004323	0.004319	0.004317	0.004316	0.004316	0.004317	0.004319	0.004321	0.004323	0.004324	0.004325	0.004325	0.004324	0.004322	0.004319	0.004314	0.004309	0.004303	0.004296	0.004289	0.004281	0.004274	0.004266	0.004258	0.004251	0.004243	0.004236	0.004230	0.004223	0.004217	0.004211	0.004205	0.004199	0.004194	0.004189	0.004184	0.004180	0.004175	0.004171	0.004167	0.004163	0.004159	0.004155	0.004151	0.004147	0.004143	0.004139	0.004135	0.004132	0.004128	0.004126	0.004123	0.004121	0.004120	0.004119	0.004118	0.004118	0.004119	0.004120	0.004121	0.004122	0.004123	0.004125	0.004125	0.004126	0.004126
0.3100	0.004724	0.004722	0.004716	0.004705	0.004691	0.004673	0.004652	0.004629	0.004604	0.004577	0.004549	0.004521	0.004493	0.004466	0.004440	0.004415	0.004391	0.004370	0.004350	0.004333	0.004317	0.004304	0.004293	0.004283	0.004276	0.004271	0.004268	0.004266	0.004266	0.004266	0.004268	0.004270	0.004272	0.004274	0.004275	0.004275	0.004274	0.004272	0.004269	0.004265	0.004260	0.004254	0.004247	0.004239	0.004232	0.004224	0.004216	0.004209	0.004202	0.004195	0.004188	0.004182	0.004176	0.004170	0.004165	0.004160	0.004155	0.004150	0.004146	0.004142	0.004138	0.004134	0.004130	0.004127	0.004123	0.004120	0.004117	0.004113	0.004109	0.004106	0.004103	0.004100	0.004097	0.004095	0.004093	0.004091	0.004089	0.004089	0.004088	0.004089	0.004089	0.004091	0.004092	0.004094	0.004096	0.004099	0.004101	0.004103	0.004104	0.004105	0.004105
0.3200	0.004700	0.004698	0.004691	0.004679	0.004663	0.004644	0.004621	0.004595	0.004568	0.004539	0.004509	0.004478	0.004448	0.004419	0.004391	0.004365	0.004340	0.004318	0.004298	0.004280	0.004265	0.004252	0.004241	0.004233	0.004227	0.004222	0.004220	0.004219	0.004220	0.004221	0.004223	0.004226	0.004228	0.004230	0.004231	0.004230	0.004229	0.004227	0.004223	0.004218	0.004212	0.004205	0.004197	0.004189	0.004181	0.004173	0.004165	0.004158	0.004151	0.004144	0.004138	0.004133	0.004127	0.004123	0.004118	0.004114	0.004110	0.004107	0.004103	0.004100	0.004097	0.004094	0.004091	0.004088	0.004085	0.004083	0.004080	0.004078	0.004075	0.004072	0.004070	0.004068	0.004066	0.004065	0.004064	0.004063	0.004062	0.004063	0.004064	0.004065	0.004067	0.004070	0.004073	0.004076	0.004079	0.004082	0.004085	0.004088	0.004090	0.004091	0.004092
0.3300	0.004678	0.004675	0.004667	0.004655	0.004638	0.004616	0.004592	0.004564	0.004534	0.004503	0.004471	0.004438	0.004406	0.004375	0.004345	0.004318	0.004292	0.004269	0.004249	0.004231	0.004215	0.004203	0.004193	0.004185	0.004179	0.004176	0.004174	0.004174	0.004176	0.004178	0.004180	0.004183	0.004185	0.004187	0.004188	0.004187	0.004185	0.004182	0.004177	0.004171	0.004164	0.004157	0.004149	0.004140	0.004132	0.004124	0.004116	0.004109	0.004102	0.004096	0.004090	0.004085	0.004081	0.004077	0.004073	0.004070	0.004067	0.004064	0.004061	0.004059	0.004057	0.004054	0.004052	0.004050	0.004049	0.004046	0.004044	0.004043	0.004041	0.004040	0.004039	0.004038	0.004037	0.004037	0.004037	0.004037	0.004038	0.004040	0.004042	0.004045	0.004049	0.004052	0.004057	0.004061	0.004065	0.004070	0.004073	0.004077	0.004079	0.004081	0.004081
0.3400	0.004653	0.004650	0.004642	0.004628	0.004610	0.004587	0.004561	0.004531	0.004499	0.004465	0.004431	0.004396	0.004362	0.004328	0.004297	0.004268	0.004242	0.004218	0.004197	0.004177	0.004162	0.004150	0.004140	0.004133	0.004128	0.004126	0.004125	0.004126	0.004128	0.004131	0.004135	0.004138	0.004140	0.004142	0.004143	0.004142	0.004140	0.004136	0.004131	0.004124	0.004117	0.004108	0.004099	0.004090	0.004082	0.004073	0.004065	0.004058	0.004052	0.004046	0.004041	0.004037	0.004033	0.004029	0.004027	0.004024	0.004022	0.004020	0.004018	0.004016	0.004015	0.004013	0.004012	0.004011	0.004009	0.004008	0.004007	0.004007	0.004006	0.004005	0.004005	0.004005	0.004006	0.004006	0.004008	0.004009	0.004012	0.004015	0.004018	0.004022	0.004027	0.004032	0.004038	0.004043	0.004049	0.004054	0.004059	0.004063	0.004066	0.004068	0.004069
0.3500	0.004630	0.004627	0.004618	0.004603	0.004584	0.004559	0.004531	0.004499	0.004465	0.004430	0.004391	0.004354	0.004318	0.004283	0.004251	0.004220	0.004193	0.004168	0.004147	0.004128	0.004113	0.004101	0.004092	0.004086	0.004082	0.004080	0.004080	0.004082	0.004085	0.004089	0.004093	0.004097	0.004100	0.004102	0.004103	0.004102	0.004099	0.004095	0.004089	0.004082	0.004073	0.004064	0.004055	0.004045	0.004036	0.004028	0.004020	0.004013	0.004006	0.004001	0.003996	0.003992	0.003989	0.003986	0.003984	0.003982	0.003981	0.003979	0.003977	0.003976	0.003975	0.003975	0.003974	0.003974	0.003973	0.003973	0.003973	0.003973	0.003973	0.003974	0.003974	0.003975	0.003976	0.003978	0.003981	0.003984	0.003988	0.003992	0.003997	0.004003	0.004009	0.004016	0.004023	0.004030	0.004037	0.004043	0.004049	0.004054	0.004058	0.004060	0.004061
0.3600	0.004608	0.004605	0.004596	0.004580	0.004556	0.004530	0.004500	0.004467	0.004431	0.004393	0.004354	0.004316	0.004278	0.004242	0.004207	0.004176	0.004147	0.004122	0.004100	0.004081	0.004066	0.004054	0.004045	0.004040	0.004036	0.004036	0.004037	0.004040	0.004044	0.004048	0.004053	0.004058	0.004061	0.004064	0.004064	0.004063	0.004060	0.004055	0.004049	0.004041	0.004032	0.004023	0.004013	0.004003	0.003994	0.003985	0.003977	0.003970	0.003964	0.003959	0.003954	0.003951	0.003948	0.003946	0.003944	0.003943	0.003942	0.003941	0.003940	0.003940	0.003940	0.003940	0.003940	0.003940	0.003940	0.003941	0.003941	0.003942	0.003943	0.003945	0.003946	0.003948	0.003951	0.003954	0.003958	0.003962	0.003967	0.003973	0.003980	0.003987	0.003995	0.004003	0.004011	0.004020	0.004028	0.004036	0.004043	0.004049	0.004053	0.004056	0.004057
0.3700	0.004581	0.004577	0.004568	0.004551	0.004529	0.004502	0.004470	0.004435	0.004397	0.004357	0.004317	0.004276	0.004236	0.004198	0.004163	0.004130	0.004100	0.004074	0.004051	0.004032	0.004017	0.004005	0.003997	0.003992	0.003989	0.003990	0.003992	0.003996	0.004001	0.004006	0.004012	0.004017	0.004021	0.004024	0.004025	0.004024	0.004021	0.004016	0.004009	0.004001	0.003992	0.003982	0.003971	0.003961	0.003952	0.003943	0.003934	0.003927	0.003921	0.003916	0.003912	0.003909	0.003907	0.003905	0.003904	0.003903	0.003902	0.003902	0.003902	0.003902	0.003902	0.003903	0.003904	0.003904	0.003905	0.003907	0.003908	0.003910	0.003912	0.003914	0.003917	0.003920	0.003924	0.003929	0.003934	0.003940	0.003946	0.003954	0.003962	0.003971	0.003980	0.003990	0.004000	0.004010	0.004020	0.004029	0.004038	0.004044	0.004049	0.004053	0.004054
0.3800	0.004566	0.004562	0.004552	0.004535	0.004512	0.004484	0.004451	0.004414	0.004374	0.004332	0.004290	0.004247	0.004206	0.004166	0.004129	0.004094	0.004064	0.004037	0.004013	0.003994	0.003978	0.003966	0.003958	0.003953	0.003952	0.003953	0.003956	0.003960	0.003966	0.003973	0.003980	0.003986	0.003991	0.003994	0.003995	0.003995	0.003992	0.003986	0.003979	0.003970	0.003960	0.003950	0.003939	0.003928	0.003918	0.003909	0.003901	0.003893	0.003887	0.003882	0.003879	0.003876	0.003873	0.003872	0.003871	0.003870	0.003870	0.003870	0.003871	0.003871	0.003872	0.003873	0.003874	0.003876	0.003877	0.003879	0.003882	0.003883	0.003886	0.003890	0.003894	0.003898	0.003903	0.003909	0.003915	0.003922	0.003931	0.003940	0.003949	0.003960	0.003971	0.003983	0.003995	0.004007	0.004018	0.004029	0.004038	0.004046	0.004052	0.004055	0.004057
0.3900	0.004541	0.004538	0.004527	0.004509	0.004486	0.004456	0.004421	0.004383	0.004342	0.004298	0.004254	0.004210	0.004167	0.004125	0.004087	0.004051	0.004019	0.003991	0.003967	0.003947	0.003932	0.003920	0.003911	0.003907	0.003906	0.003908	0.003912	0.003918	0.003925	0.003933	0.003940	0.003947	0.003953	0.003957	0.003959	0.003959	0.003956	0.003951	0.003943	0.003934	0.003924	0.003913	0.003902	0.003891	0.003880	0.003871	0.003862	0.003855	0.003849	0.003844	0.003840	0.003837	0.003835	0.003833	0.003833	0.003832	0.003832	0.003833	0.003833	0.003834	0.003836	0.003837	0.003839	0.003841	0.003843	0.003845	0.003848	0.003852	0.003856	0.003860	0.003865	0.003870	0.003877	0.003884	0.003892	0.003900	0.003910	0.003921	0.003932	0.003944	0.003957	0.003971	0.003985	0.003998	0.004011	0.004024	0.004034	0.004043	0.004050	0.004054	0.004056
0.4000	0.004509	0.004505	0.004494	0.004476	0.004451	0.004421	0.004385	0.004346	0.004303	0.004258	0.004213	0.004167	0.004123	0.004081	0.004041	0.004004	0.003972	0.003943	0.003919	0.003899	0.003883	0.003872	0.003865	0.003861	0.003861	0.003864	0.003869	0.003876	0.003885	0.003894	0.003903	0.003911	0.003918	0.003923	0.003926	0.003926	0.003923	0.003918	0.003911	0.003902	0.003891	0.003880	0.003868	0.003857	0.003846	0.003837	0.003828	0.003820	0.003814	0.003809	0.003805	0.003802	0.003800	0.003799	0.003798	0.003798	0.003798	0.003799	0.003800	0.003801	0.003802	0.003804	0.003806	0.003809	0.003812	0.003815	0.003819	0.003824	0.003829	0.003834	0.003840	0.003847	0.003855	0.003863	0.003873	0.003883	0.003895	0.003907	0.003921	0.003935	0.003951	0.003966	0.003982	0.003998	0.004013	0.004027	0.004039	0.004049	0.004057	0.004062	0.004064
0.4100	0.004498	0.004494	0.004483	0.004464	0.004438	0.004407	0.004370	0.004329	0.004285	0.004238	0.004191	0.004144	0.004098	0.004054	0.004012	0.003975	0.003941	0.003911	0.003886	0.003865	0.003849	0.003838	0.003831	0.003827	0.003828	0.003831	0.003837	0.003846	0.003855	0.003866	0.003876	0.003885	0.003893	0.003899	0.003902	0.003903	0.003901	0.003896	0.003888	0.003879	0.003868	0.003856	0.003844	0.003832	0.003821	0.003811	0.003801	0.003793	0.003787	0.003781	0.003777	0.003774	0.003772	0.003770	0.003769	0.003769	0.003769	0.003770	0.003771	0.003772	0.003774	0.003776	0.003779	0.003782	0.003785	0.003789	0.003794	0.003799	0.003805	0.003811	0.003818	0.003826	0.003835	0.003845	0.003856	0.003869	0.003881	0.003896	0.003911	0.003928	0.003945	0.003963	0.003981	0.003999	0.004016	0.004032	0.004046	0.004057	0.004066	0.004071	0.004073
0.4200	0.004478	0.004474	0.004462	0.004443	0.004416	0.004384	0.004346	0.004304	0.004258	0.004211	0.004162	0.004113	0.004066	0.004020	0.003978	0.003939	0.003904	0.003873	0.003847	0.003826	0.003810	0.003798	0.003791	0.003788	0.003789	0.003794	0.003801	0.003811	0.003822	0.003835	0.003847	0.003858	0.003868	0.003875	0.003880	0.003881	0.003879	0.003875	0.003867	0.003858	0.003847	0.003835	0.003821	0.003809	0.003797	0.003786	0.003777	0.003768	0.003761	0.003755	0.003751	0.003747	0.003745	0.003743	0.003742	0.003741	0.003741	0.003742	0.003743	0.003745	0.003747	0.003749	0.003752	0.003755	0.003759	0.003764	0.003769	0.003776	0.003782	0.003790	0.003799	0.003808	0.003818	0.003830	0.003843	0.003857	0.003872	0.003889	0.003906	0.003925	0.003945	0.003965	0.003986	0.004006	0.004026	0.004045	0.004061	0.004074	0.004084	0.004090	0.004092
0.4300	0.004454	0.004450	0.004438	0.004418	0.004391	0.004358	0.004319	0.004276	0.004229	0.004180	0.004130	0.004081	0.004032	0.003985	0.003941	0.003901	0.003865	0.003833	0.003807	0.003785	0.003768	0.003756	0.003749	0.003747	0.003748	0.003754	0.003763	0.003774	0.003787	0.003801	0.003815	0.003828	0.003840	0.003849	0.003855	0.003857	0.003857	0.003853	0.003846	0.003836	0.003825	0.003813	0.003800	0.003787	0.003775	0.003763	0.003753	0.003744	0.003737	0.003730	0.003725	0.003721	0.003718	0.003716	0.003714	0.003713	0.003713	0.003713	0.003714	0.003715	0.003717	0.003720	0.003723	0.003727	0.003731	0.003736	0.003743	0.003750	0.003757	0.003766	0.003776	0.003787	0.003799	0.003812	0.003827	0.003843	0.003860	0.003879	0.003899	0.003921	0.003943	0.003966	0.003990	0.004013	0.004035	0.004056	0.004074	0.004089	0.004101	0.004108	0.004110
0.4400	0.004433	0.004429	0.004417	0.004397	0.004369	0.004335	0.004296	0.004252	0.004204	0.004154	0.004103	0.004052	0.004002	0.003954	0.003909	0.003868	0.003831	0.003799	0.003771	0.003749	0.003732	0.003720	0.003713	0.003711	0.003714	0.003721	0.003731	0.003744	0.003759	0.003772	0.003788	0.003804	0.003817	0.003828	0.003836	0.003840	0.003838	0.003834	0.003828	0.003819	0.003808	0.003795	0.003782	0.003769	0.003756	0.003744	0.003733	0.003723	0.003715	0.003708	0.003702	0.003697	0.003693	0.003690	0.003688	0.003687	0.003686	0.003686	0.003686	0.003687	0.003689	0.003692	0.003695	0.003699	0.003704	0.003710	0.003717	0.003725	0.003734	0.003744	0.003755	0.003767	0.003781	0.003796	0.003813	0.003831	0.003851	0.003872	0.003895	0.003919	0.003945	0.003971	0.003998	0.004024	0.004049	0.004073	0.004094	0.004111	0.004124	0.004132	0.004135
0.4500	0.004394	0.004390	0.004377	0.004357	0.004330	0.004296	0.004256	0.004211	0.004163	0.004113	0.004061	0.004010	0.003959	0.003911	0.003865	0.003823	0.003785	0.003752	0.003724	0.003702	0.003685	0.003673	0.003666	0.003665	0.003669	0.003677	0.003688	0.003703	0.003721	0.003739	0.003758	0.003777	0.003793	0.003806	0.003816	0.003822	0.003824	0.003821	0.003815	0.003807	0.003795	0.003782	0.003769	0.003755	0.003741	0.003728	0.003716	0.003706	0.003696	0.003688	0.003681	0.003675	0.003671	0.003667	0.003664	0.003661	0.003660	0.003659	0.003659	0.003660	0.003662	0.003664	0.003668	0.003672	0.003678	0.003685	0.003692	0.003701	0.003711	0.003723	0.003735	0.003750	0.003765	0.003782	0.003801	0.003822	0.003844	0.003868	0.003894	0.003922	0.003950	0.003980	0.004010	0.004040	0.004069	0.004096	0.004120	0.004140	0.004155	0.004164	0.004167
0.4600	0.004393	0.004389	0.004377	0.004356	0.004328	0.004293	0.004253	0.004207	0.004158	0.004107	0.004054	0.004001	0.003949	0.003899	0.003852	0.003809	0.003770	0.003736	0.003707	0.003683	0.003665	0.003653	0.003647	0.003646	0.003650	0.003659	0.003673	0.003690	0.003710	0.003731	0.003753	0.003775	0.003794	0.003810	0.003822	0.003830	0.003833	0.003832	0.003826	0.003817	0.003806	0.003792	0.003778	0.003763	0.003748	0.003734	0.003721	0.003709	0.003698	0.003688	0.003680	0.003673	0.003667	0.003662	0.003657	0.003654	0.003651	0.003650	0.003649	0.003650	0.003651	0.003653	0.003657	0.003662	0.003668	0.003675	0.003684	0.003694	0.003705	0.003718	0.003732	0.003748	0.003765	0.003784	0.003806	0.003829	0.003854	0.003882	0.003911	0.003942	0.003975	0.004009	0.004044	0.004078	0.004111	0.004142	0.004169	0.004192	0.004209	0.004220	0.004224
0.4700	0.004364	0.004360	0.004347	0.004326	0.004298	0.004263	0.004222	0.004176	0.004127	0.004075	0.004022	0.003968	0.003916	0.003865	0.003817	0.003773	0.003733	0.003698	0.003668	0.003644	0.003625	0.003613	0.003607	0.003606	0.003612	0.003623	0.003638	0.003658	0.003681	0.003707	0.003732	0.003757	0.003780	0.003800	0.003815	0.003825	0.003830	0.003830	0.003826	0.003817	0.003805	0.003791	0.003776	0.003760	0.003744	0.003729	0.003714	0.003700	0.003688	0.003677	0.003667	0.003658	0.003651	0.003644	0.003638	0.003634	0.003630	0.003628	0.003626	0.003626	0.003627	0.003629	0.003633	0.003638	0.003644	0.003652	0.003662	0.003672	0.003685	0.003697	0.003713	0.003730	0.003750	0.003772	0.003796	0.003822	0.003852	0.003883	0.003917	0.003952	0.003989	0.004028	0.004067	0.004107	0.004145	0.004180	0.004212	0.004238	0.004258	0.004271	0.004275
0.4800	0.004345	0.004341	0.004328	0.004307	0.004279	0.004244	0.004203	0.004157	0.004107	0.004055	0.004001	0.003947	0.003894	0.003842	0.003793	0.003748	0.003707	0.003671	0.003640	0.003615	0.003596	0.003584	0.003577	0.003576	0.003583	0.003596	0.003614	0.003637	0.003664	0.003693	0.003723	0.003753	0.003780	0.003804	0.003822	0.003835	0.003842	0.003844	0.003840	0.003831	0.003819	0.003804	0.003788	0.003770	0.003753	0.003735	0.003719	0.003703	0.003688	0.003675	0.003663	0.003652	0.003643	0.003634	0.003627	0.003621	0.003616	0.003612	0.003609	0.003608	0.003608	0.003610	0.003614	0.003619	0.003626	0.003634	0.003644	0.003656	0.003670	0.003686	0.003704	0.003723	0.003745	0.003769	0.003796	0.003826	0.003858	0.003893	0.003930	0.003971	0.004013	0.004058	0.004103	0.004148	0.004192	0.004234	0.004271	0.004302	0.004325	0.004339	0.004344
0.4900	0.004321	0.004316	0.004304	0.004283	0.004255	0.004220	0.004179	0.004130	0.004081	0.004028	0.003974	0.003919	0.003865	0.003813	0.003764	0.003718	0.003676	0.003639	0.003607	0.003581	0.003562	0.003549	0.003543	0.003544	0.003552	0.003567	0.003588	0.003615	0.003647	0.003681	0.003717	0.003752	0.003784	0.003813	0.003836	0.003852	0.003862	0.003865	0.003861	0.003853	0.003840	0.003824	0.003806	0.003787	0.003767	0.003747	0.003728	0.003710	0.003693	0.003677	0.003663	0.003649	0.003637	0.003627	0.003617	0.003609	0.003603	0.003597	0.003594	0.003592	0.003591	0.003592	0.003596	0.003601	0.003608	0.003617	0.003628	0.003642	0.003657	0.003674	0.003694	0.003716	0.003740	0.003768	0.003798	0.003831	0.003867	0.003907	0.003950	0.003996	0.004045	0.004097	0.004150	0.004202	0.004254	0.004302	0.004346	0.004382	0.004409	0.004427	0.004432
0.5000	0.004306	0.004302	0.004289	0.004268	0.004240	0.004205	0.004165	0.004119	0.004069	0.004016	0.003962	0.003907	0.003853	0.003800	0.003749	0.003702	0.003659	0.003621	0.003589	0.003562	0.003542	0.003529	0.003523	0.003525	0.003535	0.003552	0.003576	0.003607	0.003645	0.003686	0.003728	0.003770	0.003809	0.003843	0.003870	0.003890	0.003903	0.003907	0.003905	0.003896	0.003882	0.003864	0.003844	0.003822	0.003799	0.003776	0.003754	0.003733	0.003713	0.003694	0.003676	0.003660	0.003645	0.003631	0.003619	0.003609	0.003601	0.003594	0.003588	0.003585	0.003584	0.003585	0.003588	0.003594	0.003601	0.003611	0.003624	0.003638	0.003655	0.003674	0.003696	0.003721	0.003748	0.003779	0.003813	0.003850	0.003892	0.003937	0.003986	0.004039	0.004096	0.004155	0.004217	0.004278	0.004339	0.004396	0.004447	0.004491	0.004523	0.004545	0.004552
0.5100	0.004275	0.004270	0.004258	0.004238	0.004210	0.004176	0.004135	0.004090	0.004040	0.003988	0.003933	0.003879	0.003824	0.003771	0.003720	0.003672	0.003629	0.003590	0.003556	0.003529	0.003509	0.003496	0.003490	0.003494	0.003506	0.003527	0.003556	0.003594	0.003638	0.003686	0.003737	0.003787	0.003834	0.003875	0.003908	0.003933	0.003948	0.003955	0.003952	0.003943	0.003927	0.003907	0.003884	0.003858	0.003832	0.003805	0.003779	0.003754	0.003730	0.003707	0.003686	0.003666	0.003648	0.003631	0.003617	0.003604	0.003593	0.003584	0.003577	0.003573	0.003571	0.003571	0.003574	0.003579	0.003587	0.003598	0.003611	0.003627	0.003646	0.003667	0.003692	0.003719	0.003750	0.003785	0.003823	0.003866	0.003913	0.003965	0.004022	0.004084	0.004150	0.004214	0.004286	0.004360	0.004432	0.004500	0.004562	0.004614	0.004654	0.004679	0.004688
0.5200	0.004258	0.004254	0.004241	0.004221	0.004194	0.004160	0.004120	0.004075	0.004026	0.003973	0.003919	0.003864	0.003810	0.003756	0.003704	0.003656	0.003611	0.003571	0.003536	0.003508	0.003487	0.003473	0.003469	0.003474	0.003489	0.003514	0.003549	0.003594	0.003647	0.003705	0.003766	0.003826	0.003883	0.003933	0.003973	0.004003	0.004021	0.004029	0.004026	0.004015	0.003996	0.003973	0.003945	0.003915	0.003883	0.003852	0.003820	0.003790	0.003761	0.003734	0.003708	0.003684	0.003662	0.003642	0.003624	0.003608	0.003594	0.003583	0.003574	0.003568	0.003565	0.003565	0.003567	0.003572	0.003581	0.003592	0.003607	0.003624	0.003644	0.003668	0.003695	0.003726	0.003761	0.003799	0.003842	0.003891	0.003946	0.004006	0.004072	0.004144	0.004222	0.004305	0.004391	0.004480	0.004568	0.004651	0.004728	0.004792	0.004842	0.004873	0.004883
0.5300	0.004229	0.004225	0.004213	0.004193	0.004166	0.004133	0.004093	0.004049	0.004001	0.003949	0.003896	0.003841	0.003786	0.003732	0.003680	0.003631	0.003586	0.003545	0.003509	0.003480	0.003458	0.003445	0.003442	0.003449	0.003467	0.003498	0.003541	0.003596	0.003660	0.003731	0.003806	0.003880	0.003949	0.004009	0.004058	0.004093	0.004115	0.004123	0.004119	0.004104	0.004081	0.004052	0.004018	0.003982	0.003944	0.003906	0.003868	0.003832	0.003797	0.003764	0.003733	0.003703	0.003677	0.003652	0.003630	0.003611	0.003594	0.003580	0.003569	0.003562	0.003557	0.003556	0.003558	0.003564	0.003573	0.003585	0.003600	0.003620	0.003642	0.003668	0.003699	0.003733	0.003772	0.003816	0.003866	0.003922	0.003985	0.004055	0.004132	0.004217	0.004310	0.004410	0.004515	0.004623	0.004731	0.004835	0.004930	0.005012	0.005074	0.005114	0.005127
0.5400	0.004218	0.004214	0.004202	0.004183	0.004156	0.004123	0.004085	0.004041	0.003993	0.003942	0.003889	0.003835	0.003780	0.003726	0.003674	0.003624	0.003577	0.003535	0.003498	0.003468	0.003446	0.003433	0.003430	0.003440	0.003464	0.003502	0.003555	0.003623	0.003702	0.003791	0.003883	0.003974	0.004059	0.004132	0.004191	0.004232	0.004256	0.004264	0.004256	0.004236	0.004206	0.004169	0.004127	0.004082	0.004035	0.003989	0.003943	0.003898	0.003856	0.003816	0.003778	0.003742	0.003710	0.003681	0.003654	0.003630	0.003610	0.003593	0.003580	0.003570	0.003565	0.003562	0.003564	0.003570	0.003579	0.003593	0.003610	0.003631	0.003656	0.003685	0.003719	0.003758	0.003803	0.003853	0.003910	0.003975	0.004048	0.004131	0.004223	0.004325	0.004438	0.004559	0.004689	0.004824	0.004960	0.005093	0.005215	0.005319	0.005401	0.005452	0.005470
0.5500	0.004184	0.004180	0.004169	0.004150	0.004124	0.004093	0.004055	0.004012	0.003966	0.003916	0.003863	0.003810	0.003755	0.003701	0.003648	0.003598	0.003550	0.003507	0.003470	0.003438	0.003415	0.003403	0.003403	0.003417	0.003447	0.003496	0.003564	0.003649	0.003750	0.003862	0.003980	0.004094	0.004199	0.004289	0.004359	0.004406	0.004431	0.004435	0.004421	0.004392	0.004351	0.004303	0.004248	0.004191	0.004133	0.004075	0.004019	0.003965	0.003912	0.003863	0.003818	0.003775	0.003736	0.003701	0.003669	0.003641	0.003615	0.003595	0.003579	0.003567	0.003559	0.003556	0.003557	0.003563	0.003573	0.003587	0.003605	0.003629	0.003656	0.003689	0.003727	0.003771	0.003822	0.003879	0.003945	0.004021	0.004107	0.004204	0.004315	0.004439	0.004577	0.004728	0.004891	0.005063	0.005241	0.005414	0.005575	0.005715	0.005826	0.005895	0.005919
0.5600	0.004173	0.004170	0.004159	0.004140	0.004116	0.004085	0.004048	0.004007	0.003961	0.003912	0.003861	0.003808	0.003754	0.003700	0.003647	0.003595	0.003547	0.003503	0.003464	0.003432	0.003410	0.003398	0.003401	0.003421	0.003461	0.003524	0.003610	0.003721	0.003852	0.003997	0.004148	0.004295	0.004427	0.004537	0.004620	0.004672	0.004694	0.004689	0.004663	0.004617	0.004560	0.004493	0.004422	0.004348	0.004270	0.004197	0.004127	0.004060	0.003996	0.003937	0.003882	0.003831	0.003784	0.003741	0.003703	0.003669	0.003640	0.003616	0.003601	0.003586	0.003577	0.003573	0.003573	0.003578	0.003589	0.003605	0.003625	0.003651	0.003682	0.003719	0.003763	0.003813	0.003871	0.003939	0.004016	0.004105	0.004208	0.004326	0.004462	0.004615	0.004788	0.004981	0.005191	0.005413	0.005647	0.005883	0.006104	0.006298	0.006452	0.006550	0.006584
0.5700	0.004140	0.004136	0.004126	0.004108	0.004085	0.004055	0.004020	0.003980	0.003936	0.003889	0.003839	0.003787	0.003734	0.003680	0.003627	0.003576	0.003527	0.003482	0.003442	0.003410	0.003387	0.003377	0.003384	0.003412	0.003466	0.003550	0.003666	0.003814	0.003990	0.004186	0.004387	0.004581	0.004752	0.004888	0.004983	0.005036	0.005046	0.005024	0.004974	0.004904	0.004819	0.004727	0.004630	0.004532	0.004436	0.004344	0.004254	0.004171	0.004093	0.004020	0.003953	0.003891	0.003837	0.003786	0.003741	0.003701	0.003666	0.003637	0.003614	0.003596	0.003585	0.003579	0.003579	0.003584	0.003596	0.003613	0.003636	0.003664	0.003700	0.003741	0.003791	0.003848	0.003916	0.003994	0.004086	0.004192	0.004316	0.004461	0.004629	0.004823	0.005045	0.005296	0.005577	0.005882	0.006204	0.006533	0.006849	0.007132	0.007357	0.007502	0.007553
0.5800	0.004130	0.004127	0.004117	0.004100	0.004077	0.004049	0.004015	0.003976	0.003934	0.003887	0.003839	0.003787	0.003735	0.003682	0.003628	0.003576	0.003526	0.003480	0.003439	0.003405	0.003383	0.003376	0.003390	0.003430	0.003505	0.003621	0.003783	0.003991	0.004239	0.004514	0.004796	0.005060	0.005284	0.005452	0.005555	0.005596	0.005581	0.005521	0.005428	0.005313	0.005185	0.005051	0.004916	0.004784	0.004657	0.004537	0.004425	0.004320	0.004223	0.004134	0.004052	0.003977	0.003909	0.003849	0.003795	0.003747	0.003706	0.003672	0.003645	0.003624	0.003610	0.003602	0.003601	0.003607	0.003619	0.003638	0.003663	0.003696	0.003735	0.003783	0.003839	0.003906	0.003985	0.004077	0.004187	0.004316	0.004469	0.004650	0.004863	0.005113	0.005405	0.005743	0.006129	0.006560	0.007026	0.007510	0.007991	0.008430	0.008786	0.009020	0.009101
0.5900	0.004104	0.004101	0.004092	0.004076	0.004054	0.004027	0.003995	0.003958	0.003917	0.003873	0.003826	0.003776	0.003724	0.003671	0.003619	0.003566	0.003515	0.003468	0.003426	0.003392	0.003371	0.003369	0.003392	0.003453	0.003561	0.003729	0.003968	0.004275	0.004650	0.005066	0.005486	0.005866	0.006168	0.006369	0.006462	0.006459	0.006377	0.006239	0.006064	0.005870	0.005668	0.005468	0.005276	0.005093	0.004923	0.004765	0.004621	0.004488	0.004367	0.004257	0.004157	0.004067	0.003986	0.003913	0.003849	0.003793	0.003745	0.003705	0.003672	0.003648	0.003631	0.003621	0.003620	0.003625	0.003638	0.003659	0.003687	0.003723	0.003768	0.003823	0.003888	0.003966	0.004059	0.004170	0.004302	0.004461	0.004652	0.004882	0.005158	0.005490	0.005888	0.006361	0.006915	0.007554	0.008270	0.009042	0.009834	0.010578	0.011198	0.011613	0.011759
0.6000	0.004087	0.004084	0.004075	0.004060	0.004040	0.004014	0.003984	0.003949	0.003910	0.003867	0.003822	0.003773	0.003723	0.003671	0.003618	0.003565	0.003514	0.003465	0.003422	0.003388	0.003370	0.003374	0.003415	0.003507	0.003673	0.003936	0.004319	0.004831	0.005462	0.006165	0.006857	0.007448	0.007864	0.008071	0.008084	0.007939	0.007687	0.007374	0.007034	0.006692	0.006362	0.006053	0.005769	0.005509	0.005275	0.005065	0.004875	0.004706	0.004553	0.004417	0.004294	0.004185	0.004086	0.004000	0.003924	0.003858	0.003802	0.003755	0.003717	0.003688	0.003669	0.003657	0.003655	0.003660	0.003675	0.003698	0.003730	0.003771	0.003823	0.003886	0.003962	0.004054	0.004165	0.004299	0.004462	0.004661	0.004907	0.005206	0.005575	0.006030	0.006594	0.007284	0.008127	0.009140	0.010329	0.011679	0.013130	0.014560	0.015808	0.016671	0.016981
0.6100	0.004065	0.004062	0.004054	0.004040	0.004021	0.003997	0.003969	0.003936	0.003899	0.003859	0.003815	0.003769	0.003720	0.003669	0.003617	0.003564	0.003512	0.003462	0.003418	0.003385	0.003370	0.003387	0.003456	0.003607	0.003884	0.004343	0.005048	0.006054	0.007345	0.008814	0.010221	0.011279	0.011808	0.011808	0.011409	0.010774	0.010037	0.009289	0.008582	0.007940	0.007371	0.006872	0.006437	0.006059	0.005730	0.005437	0.005186	0.004966	0.004773	0.004602	0.004451	0.004318	0.004201	0.004098	0.004008	0.003930	0.003864	0.003810	0.003766	0.003732	0.003709	0.003696	0.003694	0.003700	0.003716	0.003742	0.003779	0.003826	0.003886	0.003960	0.004050	0.004160	0.004294	0.004459	0.004663	0.004915	0.005233	0.005633	0.006142	0.006797	0.007632	0.008706	0.010088	0.011853	0.014078	0.016794	0.019965	0.023388	0.026631	0.029036	0.029936
0.6200	0.004041	0.004039	0.004031	0.004019	0.004001	0.003979	0.003953	0.003923	0.003888	0.003851	0.003810	0.003766	0.003719	0.003669	0.003618	0.003565	0.003512	0.003461	0.003416	0.003384	0.003377	0.003417	0.003538	0.003810	0.004343	0.005333	0.007042	0.009833	0.014021	0.019369	0.024342	0.026757	0.026044	0.023471	0.020393	0.017494	0.015003	0.012956	0.011308	0.009989	0.008932	0.008079	0.007383	0.006809	0.006332	0.005931	0.005591	0.005300	0.005050	0.004834	0.004646	0.004483	0.004341	0.004217	0.004110	0.004018	0.003941	0.003876	0.003825	0.003786	0.003759	0.003743	0.003738	0.003745	0.003763	0.003793	0.003835	0.003890	0.003959	0.004046	0.004154	0.004287	0.004453	0.004660	0.004921	0.005252	0.005679	0.006236	0.006967	0.007944	0.009265	0.011078	0.013597	0.017133	0.022117	0.029101	0.038680	0.051223	0.066002	0.079501	0.085260
0.6300	0.004020	0.004017	0.004010	0.003999	0.003983	0.003963	0.003939	0.003911	0.003879	0.003844	0.003806	0.003764	0.003720	0.003672	0.003622	0.003569	0.003516	0.003464	0.003420	0.003391	0.003399	0.003483	0.003727	0.004323	0.005714	0.008997	0.017279	0.043469	0.187190	2.111517	29.351774	3.296694	0.441775	0.138105	0.068409	0.042230	0.029139	0.021575	0.016840	0.013700	0.011519	0.009942	0.008763	0.007856	0.007142	0.006568	0.006100	0.005712	0.005387	0.005111	0.004877	0.004676	0.004504	0.004356	0.004229	0.004121	0.004030	0.003955	0.003895	0.003850	0.003819	0.003801	0.003796	0.003803	0.003824	0.003859	0.003907	0.003971	0.004054	0.004157	0.004288	0.004451	0.004658	0.004921	0.005257	0.005701	0.006291	0.007089	0.008192	0.009752	0.012026	0.015458	0.020858	0.029786	0.045442	0.075081	0.138951	0.320040	1.186979	10.668002	117.390328
0.6400	0.004013	0.004011	0.004005	0.003995	0.003981	0.003963	0.003941	0.003916	0.003887	0.003855	0.003820	0.003781	0.003739	0.003693	0.003644	0.003592	0.003538	0.003486	0.003441	0.003420	0.003458	0.003650	0.004274	0.006352	0.014972	0.084204	23.411679	4.961876	226.160996	0.180166	5.743140	0.182642	1188.704041	8.553603	191.091684	0.578796	0.120486	0.054366	0.032246	0.022094	0.016589	0.013237	0.011026	0.009476	0.008341	0.007480	0.006808	0.006273	0.005839	0.005480	0.005181	0.004930	0.004717	0.004537	0.004384	0.004255	0.004148	0.004060	0.003990	0.003937	0.003900	0.003879	0.003873	0.003882	0.003906	0.003946	0.004003	0.004079	0.004178	0.004304	0.004464	0.004669	0.004933	0.005279	0.005738	0.006357	0.007216	0.008438	0.010240	0.013014	0.017545	0.025568	0.041528	0.079403	0.200356	1.071812	348.265077	26.337755	2451.738502	0.680044	21.498377
0.6500	0.003990	0.003988	0.003983	0.003974	0.003961	0.003946	0.003927	0.003905	0.003879	0.003851	0.003820	0.003784	0.003746	0.003703	0.003656	0.003605	0.003552	0.003500	0.003458	0.003453	0.003570	0.004153	0.007559	0.096147	28521.852530	0.003191	0.055021	0.003066	75.692143	0.029548	0.022230	0.013411	693.683428	0.003987	0.126675	0.006965	144259.815147	1.210619	0.120268	0.048810	0.028447	0.019614	0.014877	0.011991	0.010078	0.008731	0.007740	0.006982	0.006392	0.005919	0.005535	0.005219	0.004956	0.004737	0.004553	0.004400	0.004273	0.004169	0.004088	0.004026	0.003984	0.003959	0.003952	0.003963	0.003991	0.004038	0.004106	0.004197	0.004316	0.004471	0.004672	0.004933	0.005278	0.005740	0.006375	0.007271	0.008582	0.010577	0.013802	0.019464	0.030746	0.058555	0.163816	1.955622	301065.848245	0.010676	0.322004	0.006362	1227.649420	0.074685	0.075069
0.6600	0.003980	0.003979	0.003974	0.003966	0.003956	0.003943	0.003927	0.003908	0.003887	0.003862	0.003835	0.003804	0.003770	0.003732	0.003689	0.003641	0.003590	0.003540	0.003504	0.003543	0.003985	0.011072	0.157285	0.073371	3.426064	0.028244	169.676785	1.434819	52469.610433	0.008303	0.219681	0.005109	20377.619998	2.236739	6182.551731	0.481654	270.547548	7.061518	2.235621	0.393270	0.074511	0.035784	0.022674	0.016418	0.012857	0.010600	0.009062	0.007956	0.007130	0.006493	0.005991	0.005588	0.005260	0.004990	0.004767	0.004584	0.004434	0.004313	0.004218	0.004147	0.004098	0.004070	0.004063	0.004076	0.004110	0.004167	0.004249	0.004360	0.004507	0.004701	0.004956	0.005296	0.005756	0.006398	0.007316	0.008682	0.010825	0.014431	0.021175	0.036188	0.083323	0.502038	3.565388	8.543107	334.577497	0.665929	8400.657885	6.376825	138244.648876	0.018166	0.723761
0.6700	0.003968	0.003967	0.003963	0.003957	0.003949	0.003939	0.003926	0.003911	0.003894	0.003874	0.003852	0.003827	0.003799	0.003767	0.003730	0.003689	0.003644	0.003600	0.003586	0.003810	0.044621	0.017347	3.995689	1.765562	0.162239	175.566390	0.016411	0.612943	0.066562	0.014066	0.499347	0.158825	1.597359	0.550873	1.056063	4683.640824	0.783998	6.596400	3132.073792	9.966559	5.181329	0.112123	0.043501	0.025530	0.017772	0.013591	0.011033	0.009332	0.008133	0.007248	0.006576	0.006051	0.005634	0.005298	0.005026	0.004804	0.004625	0.004482	0.004370	0.004287	0.004231	0.004199	0.004192	0.004208	0.004249	0.004318	0.004418	0.004555	0.004739	0.004986	0.005318	0.005773	0.006411	0.007335	0.008733	0.010972	0.014864	0.022525	0.041294	0.117023	6.131579	10.736106	3359.708041	15.176840	1.454866	6017.763801	1.309005	2.093502	2.299244	0.254405	1.572154
0.6800	0.003953	0.003952	0.003949	0.003945	0.003939	0.003931	0.003922	0.003911	0.003900	0.003887	0.003872	0.003855	0.003836	0.003814	0.003789	0.003762	0.003734	0.003718	0.003787	0.523327	0.043215	0.447305	2.338517	0.004455	0.006821	0.003001	3128.579992	0.203415	1.511317	1.575034	0.003041	0.360909	0.309327	7.180513	1667.913903	0.006585	4.893301	1.992184	11.681465	27.608285	36.253082	108.249599	0.158181	0.050212	0.027721	0.018725	0.014072	0.011297	0.009529	0.008259	0.007335	0.006639	0.006101	0.005677	0.005339	0.005069	0.004853	0.004682	0.004550	0.004452	0.004386	0.004349	0.004341	0.004362	0.004413	0.004498	0.004622	0.004784	0.005018	0.005338	0.005779	0.006402	0.007314	0.008707	0.010973	0.015002	0.023238	0.044951	0.154469	123.772647	35.348209	31.176625	24.462159	2.014108	5.106103	0.009000	9365.159792	8.991506	3.148294	3.147691	0.005179
0.6900	0.003951	0.003951	0.003949	0.003946	0.003942	0.003938	0.003932	0.003927	0.003921	0.003920	0.003913	0.003907	0.003902	0.003898	0.003897	0.003907	0.003948	0.004141	0.013044	0.013723	0.104165	1.414463	0.231524	0.037629	0.004146	1155.851610	15.260009	0.006932	0.291090	3310.525780	0.003274	261.236160	28.170027	0.125656	6.057630	770.100978	0.551603	3.923410	0.869074	10.037556	36.377786	2.068405	9.458602	0.206003	0.056092	0.029632	0.019613	0.014555	0.011593	0.009683	0.008368	0.007419	0.006710	0.006166	0.005742	0.005409	0.005146	0.004940	0.004783	0.004668	0.004591	0.004550	0.004542	0.004570	0.004635	0.004742	0.004899	0.005120	0.005427	0.005855	0.006466	0.007365	0.008749	0.011015	0.015118	0.023725	0.047584	0.188981	8.857140	1.890993	32.943774	18.971565	1.941617	3.842679	0.541129	3812.707358	40.391801	0.149924	34.153759	5431.557545	0.005832
0.7000	0.003945	0.003944	0.003943	0.003942	0.003941	0.003940	0.003940	0.003940	0.003941	0.003945	0.003951	0.003962	0.003981	0.004013	0.004073	0.004216	0.004880	0.007401	0.006833	0.003383	0.003749	0.706321	1.437261	0.002981	0.014385	105.705499	2.041095	0.078791	0.004917	0.238494	0.008241	0.015411	0.128976	38.454462	149495.524118	144866.307188	5.787420	0.007040	17.827601	113.127410	0.020041	0.014581	0.521088	1.034160	0.236444	0.059592	0.030727	0.020068	0.014792	0.011734	0.009774	0.008436	0.007478	0.006767	0.006226	0.005809	0.005486	0.005237	0.005048	0.004912	0.004822	0.004774	0.004769	0.004806	0.004889	0.005025	0.005227	0.005516	0.005925	0.006513	0.007384	0.008731	0.010960	0.015016	0.023642	0.048198	0.204896	0.907386	0.438336	0.020687	0.026248	95.992915	21.673761	0.008726	5.286923	137146.587733	148403.146055	40.475178	0.148158	0.360519	0.019009
0.7100	0.003943	0.003943	0.003944	0.003945	0.003946	0.003949	0.003956	0.003963	0.003975	0.003992	0.004017	0.004056	0.004119	0.004235	0.004504	0.005793	3004.434511	0.033445	117.724992	1095.944680	0.008396	56.389760	0.186517	11.411604	0.008743	0.019124	0.494008	26.008999	0.820732	0.003285	1.875787	0.060337	0.055882	3.050091	5.410124	0.704067	0.007356	26.558663	1.517479	5225.040863	0.509584	19988.925269	10074.236348	10.329951	386983.114202	0.242956	0.060940	0.031157	0.020279	0.014916	0.011822	0.009854	0.008513	0.007557	0.006853	0.006322	0.005919	0.005613	0.005385	0.005222	0.005116	0.005063	0.005060	0.005111	0.005220	0.005399	0.005665	0.006052	0.006615	0.007454	0.008756	0.010913	0.014836	0.023234	0.047292	0.200438	321791.826397	11.229140	8014.097009	30445.783129	0.415078	4195.907869	1.920029	61.348001	0.024818	0.654759	6.083095	46.839768	1.284733	0.070864	4.426986
0.7200	0.003945	0.003945	0.003947	0.003952	0.003957	0.003965	0.003977	0.003994	0.004019	0.004056	0.004113	0.004204	0.004370	0.004758	0.006579	0.277024	0.003503	0.003129	0.083813	1.175232	0.116999	0.005542	42.144615	0.042315	0.006162	0.158703	71.580084	94801.721359	6.309365	0.057794	10.979188	0.004282	0.234788	7390.748887	12.225863	0.052760	0.005893	3.240053	2883.891143	0.027653	6.590724	66.629460	2.714267	0.005543	0.257145	58.828301	0.230841	0.060580	0.031167	0.020330	0.014988	0.011906	0.009946	0.008616	0.007671	0.006980	0.006467	0.006083	0.005802	0.005604	0.005478	0.005417	0.005421	0.005491	0.005637	0.005876	0.006236	0.006771	0.007574	0.008826	0.010897	0.014668	0.022683	0.045430	0.182482	51.900418	0.256832	0.007728	3.720816	50.262766	4.975187	0.037924	2229.079899	2.572200	0.015268	0.375793	140.079105	155132.236554	8.961404	0.077012	24.567274
0.7300	0.003959	0.003960	0.003963	0.003969	0.003977	0.003991	0.004011	0.004041	0.004086	0.004154	0.004266	0.004471	0.004949	0.007084	1.585412	2221786814.801361	0.003186	0.721001	0.012796	0.003001	0.003115	0.002969	99.096486	4.792728	0.002921	0.107562	0.016416	0.003290	0.045153	0.026137	0.503623	1.089787	21.081317	0.100345	0.023594	0.023664	0.003211	3.679297	4830.192841	0.007233	0.004477	0.003531	0.403713	31.611304	0.006072	4383083592467.212891	257.738379	0.208615	0.058556	0.030644	0.020167	0.014960	0.011947	0.010029	0.008729	0.007812	0.007148	0.006663	0.006319	0.006076	0.005925	0.005857	0.005869	0.005968	0.006166	0.006490	0.006987	0.007747	0.008937	0.010904	0.014465	0.021954	0.042763	0.159113	219.617646	4187940050004.294434	0.007528	23.399832	0.290731	0.005464	0.007367	0.008565	3545.611232	16.466988	0.005392	0.223199	0.044226	0.090608	19.238488	1.112858	1.078310
0.7400	0.003981	0.003982	0.003987	0.003996	0.004011	0.004033	0.004066	0.004116	0.004192	0.004320	0.004555	0.005101	0.007400	270.743489	4.567711	0.003556	0.154959	3.886009	0.008162	0.185844	122.633803	0.176447	16.834754	0.042237	0.007590	0.046396	7.673766	0.007983	0.073160	0.004630	4.906816	0.279321	11.112613	0.468175	10.483392	2.345672	0.199396	0.027517	16.455288	6.232360	4179.055071	1.510221	0.164113	139.674520	5.865512	0.017041	211.896896	15672.988507	0.187332	0.056805	0.030415	0.020256	0.015149	0.012176	0.010282	0.009003	0.008107	0.007472	0.007022	0.006716	0.006530	0.006452	0.006480	0.006622	0.006902	0.007361	0.008084	0.009229	0.011124	0.014531	0.021596	0.040693	0.138733	11823.953339	154.263890	0.015158	4.133053	96.985540	0.113664	2.686613	2872.736113	4.330129	66.552004	0.125770	0.147448	1.754462	19.059512	0.385928	9.418074	0.254278	9.829723
0.7500	0.004013	0.004015	0.004022	0.004035	0.004056	0.004089	0.004140	0.004222	0.004359	0.004610	0.005190	0.007485	147237.463300	935.413385	0.003471	0.006260	5.731136	0.003069	7.354280	0.074971	0.328436	0.541834	22.849400	0.269232	0.004449	0.017759	4.965943	0.578792	0.070480	0.018438	0.003052	0.003554	0.003173	33.303324	0.196982	0.442241	0.009550	7.617219	21.498906	0.797979	0.993508	1.876014	104.442142	0.003745	178.675884	0.112888	0.223383	38790.401155	7645991.989135	0.166253	0.054699	0.030101	0.020368	0.015397	0.012486	0.010631	0.009386	0.008524	0.007933	0.007540	0.007309	0.007221	0.007275	0.007486	0.007891	0.008566	0.009660	0.011479	0.014734	0.021379	0.038778	0.120465	5671180.356341	27679.191712	0.210533	0.080904	120.779815	0.005631	167.212113	1.280248	2.360773	2.627285	82.566852	5.161626	0.012880	0.323103	7.089708	25.123726	0.079591	0.020685	0.005451
0.7600	0.004040	0.004044	0.004056	0.004075	0.004106	0.004158	0.004239	0.004377	0.004634	0.005218	0.007404	0.007544	0.008621	3.685134	0.007020	0.003558	0.006174	0.005876	0.008622	0.076778	0.120489	140.092443	0.002921	304482.937342	1.579716	0.004237	0.208044	0.116956	0.003090	0.002923	0.092728	0.002988	0.008394	0.055406	6.665631	0.038643	42.320218	83018.368208	0.004008	252.437686	2.677474	0.401882	0.086898	0.080338	0.154804	0.072686	0.337893	124.971039	0.481647	0.272695	0.148664	0.052944	0.030017	0.020653	0.015811	0.012958	0.011147	0.009948	0.009146	0.008628	0.008333	0.008235	0.008334	0.008654	0.009263	0.010300	0.012055	0.015190	0.021493	0.037457	0.106227	0.211677	0.388488	85.785034	0.283035	0.070976	0.150619	0.104977	0.097942	0.747144	1.674273	639.108273	0.005839	705414.403618	27.569137	0.031680	4.534621	0.171493	0.008875	0.005419	0.157894
0.7700	0.004085	0.004089	0.004103	0.004130	0.004175	0.004252	0.004385	0.004636	0.005206	0.007233	0.089568	8.533658	0.051603	130.352418	0.003238	1.695604	0.003137	82.932203	0.332786	0.107876	0.003800	0.048407	0.005706	0.900922	0.026915	5.069056	0.388624	2802.278627	0.003013	0.002933	0.041296	0.002951	0.005434	0.421905	0.028195	0.206796	0.007168	0.173937	0.045297	0.897412	0.016442	2.050188	2.962140	1713.880582	0.004902	41.283857	0.015275	3799.923155	1.637439	319.880925	4.098973	0.135450	0.051928	0.030341	0.021267	0.016520	0.013721	0.011960	0.010828	0.010120	0.009734	0.009628	0.009803	0.010309	0.011269	0.012963	0.016009	0.022077	0.036986	0.096297	3.000521	223.940425	1.125793	2522.715939	0.015949	26.262396	0.007047	1760.176778	5.244720	1.257585	0.012535	0.541475	0.034150	1.845767	0.045128	6.945197	0.467210	2870.496936	0.007023	0.005489	0.064507
0.7800	0.004153	0.004159	0.004180	0.004219	0.004289	0.004414	0.004654	0.005200	0.007066	0.049079	0.170824	0.251933	0.006694	0.003301	1.331950	0.095164	0.066429	0.005321	0.071051	0.010559	17939.010704	0.123500	0.004687	119.297262	0.003566	33.408988	0.064492	4.551491	0.063086	0.685290	0.002911	0.026570	0.003241	11.497560	0.492476	0.373505	0.011079	2081.245855	0.040771	2.083447	23769.269430	0.121304	1.301421	0.057620	1.350507	2.124927	66.233533	0.004263	0.147525	15.542095	8.902966	2.028890	0.127963	0.052331	0.031476	0.022497	0.017765	0.014995	0.013299	0.012281	0.011755	0.011647	0.011966	0.012812	0.014440	0.017455	0.023455	0.037847	0.091348	1.469103	6.631422	11.861966	0.109735	0.005786	53.404001	1.403855	0.844567	0.084249	0.776694	0.078857	83007.045033	1.209854	0.028248	1203.987154	0.009260	40.798768	0.346742	11.405364	0.058308	0.543571	0.005447
0.7900	0.004241	0.004250	0.004280	0.004339	0.004452	0.004676	0.005191	0.006915	0.035853	0.015959	139238360.611087	0.003523	0.003405	0.846459	0.003281	0.003148	0.221798	0.017284	0.015887	0.034222	0.040682	0.003018	35.439403	1102.012328	0.004344	526.144089	0.003780	0.002844	38.276055	0.521427	449.432178	0.108641	58.043015	0.003299	0.017786	1.029497	0.003152	16465.560401	521.539254	0.007141	0.560847	0.087619	0.196391	0.236716	12.663670	0.003985	0.291398	141.509714	0.006960	0.004600	4534753629.702184	0.586484	1.423125	0.126560	0.054588	0.033746	0.024629	0.019837	0.017100	0.015541	0.014784	0.014694	0.015297	0.016814	0.019835	0.025950	0.040427	0.091565	1.029553	0.430875	3084763795.436330	0.005726	0.007995	120.990328	0.283770	0.005746	16.212514	0.365682	0.111473	0.209571	0.322935	0.007942	286.284725	9048.156428	0.007231	573.640565	0.013592	0.005612	62.669846	0.423796	560.860802
0.8000	0.004316	0.004329	0.004374	0.004471	0.004694	0.005181	0.006806	0.030628	0.005624	311.337319	0.004237	0.003490	0.005117	0.065654	113183.289948	0.135355	0.003174	63406.924866	0.024279	845.886519	0.019817	0.007872	2.705220	0.135709	0.514744	0.045571	0.026446	425.521176	0.008305	0.519619	0.005412	0.943396	0.100280	6125.222218	0.086948	0.550106	6.538322	0.051751	35.017136	0.005014	0.016029	11865.017419	0.299740	974338.655403	0.015050	52.236156	2132476.762404	1.251382	0.177714	0.004467	0.025756	10578.228246	0.085130	1.251927	0.133564	0.059849	0.037928	0.028341	0.023405	0.020789	0.019616	0.019599	0.020825	0.023852	0.030309	0.045748	0.098824	0.914321	0.063858	7260.040748	0.020410	0.005751	0.145749	0.757230	1263090.510000	56.904919	0.019517	540634.798942	0.173798	6374.867834	0.064324	0.018019	18.267033	0.213129	3.413084	0.295088	0.066439	3338.898742	0.062356	0.897603	0.007295
0.8100	0.004471	0.004493	0.004573	0.004759	0.005222	0.006829	0.031844	994.797677	1.837128	3.717429	0.258326	0.025137	5.496562	0.003643	0.004941	0.016783	4926636.283907	2.429548	0.003102	0.006058	0.056871	0.007066	0.002979	0.019725	0.003061	0.010307	0.002877	0.201707	0.003414	0.009852	0.002890	0.076631	0.014432	2.476055	0.003490	0.071341	0.003166	0.010061	0.003808	0.061664	0.036387	0.009409	0.004230	27.720240	72831052.825078	0.564406	0.036221	0.023506	119.232642	1.064107	9.929090	113.884457	67.321219	45214.452281	1.467843	0.155806	0.071144	0.046128	0.035443	0.030363	0.028311	0.028557	0.031398	0.038611	0.056602	0.118978	1.093306	32795.963886	46.937788	76.469539	7.006930	0.784755	73.812876	0.020173	0.024732	0.516107	39873014.926806	31.734493	0.007022	0.020701	0.164224	0.036970	0.005724	0.028912	0.005917	0.041689	0.005940	1.274898	0.012387	0.043007	0.005540
0.8200	0.004648	0.004691	0.004853	0.005313	0.007073	0.051680	0.092518	5.965025	0.596665	34.452904	0.083779	2.380370	0.048581	0.009110	0.142930	0.443433	0.681617	0.008061	0.566932	4.262338	0.008590	49.862861	0.743964	0.002926	2.703297	0.005191	0.486605	0.009690	0.004245	0.006963	0.002892	0.039927	0.003038	0.061984	0.018808	0.009554	0.020837	0.003656	7.579060	525.667068	0.005623	3.651389	2.826966	0.061002	9.075872	6.365775	2.322362	0.106782	1.696466	89.503111	2.021348	1102.572080	19.661831	244.023976	4.334557	3.062468	0.215041	0.096609	0.063944	0.051229	0.046808	0.048095	0.056475	0.080630	0.170973	2.349460	3.187148	173.707947	13.428932	747.240784	1.298470	62.711083	1.202082	0.065487	1.347116	3.477062	4.794884	0.039656	3.443798	15.796350	0.020308	252.306938	3.583318	0.005876	2.359982	0.010726	0.331255	0.031027	0.006263	0.022412	0.005584
0.8300	0.004850	0.004956	0.005447	0.007936	2.071269	0.007252	121.735174	0.014720	17812.021062	0.589085	1.286134	0.004575	0.005795	20.967947	0.003751	8.321349	0.028123	0.034584	1401.630790	0.102549	0.277814	3.834995	0.006852	0.198955	0.047137	814.250075	33.213232	2.487773	0.004223	1.213244	0.003029	11.184289	0.007847	21.727650	1.822450	30.213912	0.048610	0.048119	0.003902	0.140350	2.542158	0.814339	15354.646862	0.317527	0.331896	110.617008	0.386067	1689.603036	0.045418	0.021119	29.131360	15.202430	548947.996364	0.331441	5829.491257	0.171037	180.274462	0.417252	0.171462	0.115909	0.101174	0.108713	0.151259	0.348334	143.738193	0.132163	4266.434572	0.225899	368993.837477	9.824145	18.193367	0.015340	0.029691	1334.155569	0.359340	58.374340	0.256606	0.295916	7501.964577	0.468324	1.216121	5.423817	0.010849	0.195924	0.057253	531.405004	19.530693	9.520523	0.007611	5.052110	0.005674
0.8400	0.005150	0.005851	0.021284	195.966495	0.013296	1.628250	0.009491	0.029531	0.020413	0.124249	0.146650	0.086426	5.941738	1.070047	0.008601	0.005210	10.465912	0.004918	0.177503	4.700452	1.907814	0.050628	2.953722	0.011534	0.009258	0.561248	24.696281	0.007882	2397.440356	62.664713	0.374225	7.320478	18474.220394	0.036118	2.163471	1.277592	0.012941	0.077449	0.011940	0.012755	0.135786	44.566491	1.740477	0.027703	202.628043	0.026675	0.116114	15.759597	96.536270	1.997927	2.918267	2.956819	0.360722	0.710507	0.204521	96.611659	0.626982	24363.094327	4.417570	0.719458	0.505966	0.674888	3.899119	20189.056031	0.491239	73.194653	0.147585	0.470196	0.226239	1.886723	1.772232	1.270028	54.591658	8.630373	0.079296	0.016898	305.145563	0.017956	0.848344	20.329947	3.046997	0.062781	2.646276	0.038256	0.012894	0.754237	12.708653	0.017773	7561.396329	27.179444	0.285773
0.8500	0.005527	0.006456	2079.897272	0.053272	0.352549	48.335124	0.034571	1243.230328	270276.456783	0.005056	44.509102	0.016760	0.125851	0.003637	0.003313	0.017655	0.003051	0.556234	0.002970	0.003576	0.885125	0.012232	0.002814	13.159399	0.169011	0.088371	39030.892536	0.031393	0.470700	0.010661	0.016224	0.004132	0.063046	0.005791	4416.171266	0.235889	0.033226	0.652876	0.003488	0.078781	0.051810	0.007552	0.006135	5.530580	0.005310	0.169442	0.006130	0.009665	1.901771	0.233051	733.884097	0.020527	7199143.416675	27105.242863	1.136461	2700.038563	20.119911	6.583374	594933.522371	1.001730	26936.933283	0.941186	526660.077839	5.508599	15.186265	2025.893396	0.802106	16738.485272	4679610.801736	0.015134	416.941162	0.138432	1.062750	0.008979	0.006897	0.087730	0.006615	2.588330	0.007190	0.007496	1.135664	0.037343	0.005735	7.981224	0.094954	0.115800	17189.480838	0.019081	0.198172	0.009485	0.015547
0.8600	0.006036	0.006914	0.006836	0.514097	0.023611	2.395609	6.409103	3910.554794	0.238641	0.013899	4.225642	1.938727	0.088815	0.005469	13.380110	0.003277	0.008170	0.305344	0.205499	0.076637	0.094426	0.004693	0.027944	0.020003	202.677855	0.103130	0.052058	13.675704	4.921985	0.392333	0.048718	0.462557	3.405223	2.788483	0.012481	0.018541	48.957016	0.128937	0.114331	0.019113	0.200915	0.006513	1.709353	2.727346	0.061038	0.006970	154.666336	0.029046	1.225824	24.934565	52.397440	0.138613	5.684421	66769.745051	249.212194	72.511285	1.222817	65.458354	0.224309	0.672628	1290512.234294	0.624430	0.197452	54.430919	0.946345	48.572944	175.733831	38362.719625	3.614937	0.077824	26.878049	12.980064	0.667131	0.018332	77.085249	0.007563	0.034758	1.217334	0.738058	0.111470	0.152370	0.012352	0.055186	0.055432	99.385422	0.043200	0.022281	5.140626	2.574534	0.254133	0.035322
0.8700	0.006832	0.006904	0.015352	310.600097	0.073516	0.129540	0.036727	0.372901	0.005689	0.018526	0.089660	7.075297	3.227196	294.943292	0.005132	0.007094	0.997739	0.026484	2.643652	0.002863	0.111041	0.027694	0.573963	2.610956	143.006952	3243.696581	0.004134	0.004285	0.002756	0.108885	0.198169	0.111393	0.003045	0.007711	0.010055	595.926164	24.117020	15.770895	3.584961	0.005136	0.027354	0.004052	1.653845	0.144592	9.142949	0.048270	0.025576	4628.695352	34.312872	105.013065	0.802101	0.203819	0.018154	10.411350	0.750338	4.291694	4.086449	37493.244233	2.055712	0.071449	0.322871	0.066289	1.798495	30978.838478	3.117640	2.987132	0.486104	6.867069	0.013669	0.116330	0.372713	57.586620	16.508872	2586.821572	0.016679	0.028184	4.113517	0.091548	4.737739	0.006107	0.087760	0.019715	1.297592	5.555637	49.677984	1059.139916	0.007856	0.007287	0.005782	0.059495	0.096377
0.8800	0.008129	0.008090	0.045254	29.899831	0.762609	0.010635	0.006271	0.030276	0.049093	0.015133	16.482420	0.769380	1516007813.777531	0.035815	0.010891	6079.323705	0.003293	13.877329	0.020219	0.005072	0.821771	0.754778	39.960757	0.004685	8997505.818085	0.026706	1.210738	0.006396	0.267567	0.231272	263.574628	0.077382	0.151877	0.004326	5.924845	0.045491	2082493.451045	0.003782	7.756270	4.585513	0.089343	0.003779	0.106879	3.213042	0.005749	56243.361877	0.087114	0.365258	10006834361.105246	8.019945	100.176543	0.121273	0.645416	0.648549	0.009784	0.182114	27.833477	1438.529427	3.989116	0.030468	89.277924	0.028718	3.254747	1053.689717	19.614816	0.135841	0.009905	0.423183	0.366251	0.067472	35.447565	3.919796	3732992400.701701	0.183541	0.046620	25341.165239	0.006705	30.434493	0.050435	0.008044	0.380647	1.659820	12.515009	0.006454	2420030.752874	0.021892	1.791691	0.006394	0.091266	0.064905	118.203404
0.8900	0.010751	0.011020	0.374297	3.983670	7752.603770	0.008034	0.048270	10.414866	1728314599.142357	0.130949	0.007816	0.655376	0.140927	0.184432	458.275325	0.003175	0.003933	0.003573	0.295930	0.204042	16.825334	0.026036	0.345081	0.257950	3.262322	0.002704	0.059194	0.063413	154.256665	0.040825	0.006127	0.138451	627.330955	0.263360	0.032035	0.003256	0.998609	0.085925	1.821423	0.126480	8.157853	0.050817	2.035422	0.004306	0.009488	0.007911	4342.707244	0.997862	1.592913	2.714909	0.021923	2.232939	9213327095.760992	71.466734	1.113820	0.008395	498007.106829	399.609763	63.915887	0.154557	63.227290	0.139099	54.899021	324.572773	381488.348163	0.008986	0.736645	27.488277	2960782568.365613	1.302416	0.012884	0.748588	0.798973	0.343791	1979.535571	0.009666	0.009160	0.007461	0.787227	0.079723	5.582608	0.045319	0.588746	0.062400	0.664598	0.005942	0.020908	0.078130	159.438458	0.035701	0.006082
0.9000	0.020166	9.687263	0.268404	0.018065	2.476325	0.011672	0.009626	1447.079994	0.379462	734.129175	0.250281	0.343596	0.023739	55.897212	0.008532	0.061380	0.009565	0.002845	0.101777	18.425029	3.438243	0.463982	0.214432	2110518.690236	0.263443	0.006239	0.002934	7.480120	0.815550	14.848285	0.002890	51.470236	2.916378	28.469287	0.004880	0.004260	0.100519	1285938.057392	0.120438	1.323525	1.810390	111.299597	0.653224	0.004572	0.051548	0.444973	0.012920	549.209378	0.202108	0.764268	3.411498	12013.091150	7.353833	34621.378800	0.019192	0.048527	148.916533	0.308744	51.448564	7977.146696	0.011741	7431.426592	44.536061	0.248935	113.072018	0.038063	0.016276	21912.767717	4.420051	6807.828308	1.831501	0.104461	0.102939	254.693960	0.007277	0.184705	0.024859	0.006441	0.247364	39.163142	0.451931	0.417698	0.034058	381758.762866	0.045350	0.006886	0.006652	6.798897	0.654738	11.036922	0.005921
0.9100	1.551653	2.546921	422.372263	23.580795	264.107472	0.048726	0.013825	0.080115	7.793553	502.708290	1.483987	0.005313	109.685893	0.006203	0.221490	1.446835	0.004843	0.004554	0.002761	30.195747	0.652582	0.060287	0.049512	1.363834	0.124534	239972.920839	13.406421	149.841018	0.527214	4.673538	0.003140	11.694721	0.313040	520.800676	5.778177	111244.263747	0.070050	0.831418	0.035538	0.046073	3.307309	25.692944	0.004304	0.016882	0.017238	11.007140	1.512913	0.024231	1124.971441	0.010277	1.627757	740.469741	20.282240	0.221197	0.020934	0.252553	2860.883746	425.164304	355.192965	1.594882	442056.636250	0.458037	85.663122	248.803051	1413.951556	0.123729	0.023013	0.054515	4.395517	23.072206	0.013862	0.011070	533.467968	0.015588	0.650076	4.482978	0.011683	0.011427	0.006479	0.193406	1.046731	0.007118	0.007283	0.120777	0.014134	24441.373462	1.590259	111.945354	0.103140	2.329406	0.005863
0.9200	145.993543	0.081803	15237.472419	1.988884	374.328296	7459951.437586	0.114440	0.569668	2.775639	0.011401	60.101121	0.012117	56.260837	27.545446	17.605972	0.588897	0.003063	3.219701	91.212885	0.246048	0.002677	0.002701	0.002593	0.010530	0.002734	0.085102	0.009696	30.331907	0.293285	2.871053	0.005864	2.278903	0.194960	40.087204	0.005517	0.196627	0.004753	0.024915	0.003774	0.004232	0.004202	1.262380	517.732901	19.749590	0.005182	4.103995	138.860150	191.633032	4.956973	0.083986	22.941198	0.039366	44.441594	11.183701	0.991786	27326245.995117	0.480528	155.952971	8901.710692	0.166471	40.497462	0.153587	856.133633	125.179562	364.499428	6313588.005181	0.863229	6.852581	25.490591	0.031301	8.831461	0.049078	27.845732	87.762903	57.618137	2.202631	0.007361	7.029297	174.332427	0.401272	0.006375	0.006310	0.006209	0.010682	0.006461	0.042450	0.007058	7.782766	0.050847	0.535986	0.006565
0.9300	10052.954655	420.968200	46.270311	4.491240	0.368343	14.288498	8677.013849	1.865758	0.061460	2.046492	36484.296712	64.219607	6.876863	0.151870	2.427888	0.007054	0.011417	0.003051	0.003551	0.046489	0.002654	0.005115	0.952518	0.012931	0.007391	0.003428	13.921510	0.236198	0.236832	2.571803	0.011394	6.227921	0.586886	0.337341	8.454332	0.004932	0.016958	0.046696	0.989688	0.014390	0.004149	0.212100	0.007099	0.006408	0.060876	0.031395	14.415161	0.577128	41.368738	51.378724	558.466313	0.197421	0.221199	1.120947	15687.136467	454.343640	0.039071	3.622883	11.001763	27717.003337	2513.319869	21307.360109	17.607766	0.420240	0.181112	312.908585	1700.855140	0.694226	0.317230	1.091676	28015.174478	86.898982	21.878232	0.420339	8.583405	0.017985	0.028629	0.007911	0.007441	0.067490	0.006517	0.009135	0.006740	0.017307	0.008270	0.005936	0.684212	0.058474	0.093819	0.860039	0.007710
0.9400	0.001868	0.974763	3.483721	45.920785	7.422680	0.863094	1.111578	0.059662	0.039363	0.088186	0.023573	0.021084	150.929006	0.011692	1.606266	0.003507	0.113795	9.530391	0.055819	0.002993	0.026665	0.010692	0.002576	1.100849	0.002557	60125.095535	0.007358	0.004538	387.943983	387.694787	0.012653	881.771356	953.458622	0.007410	0.014707	47735.895424	0.003573	3.899523	0.004040	0.037491	0.056834	0.004996	0.303016	51.535798	5.807436	0.006819	11.192357	0.060139	99.643931	0.133078	0.059382	1.642581	0.094153	0.091600	1.605837	12.067057	355.517839	192.615831	3.323341	5.306482	0.016411	3.789035	1.967266	61.616871	260.958269	7.960282	0.075783	0.041373	0.078238	1.794411	0.076805	0.083061	495.815269	0.032666	4.453287	0.009282	5.174651	16.750784	0.107012	0.006851	0.012240	0.015176	0.006483	0.863239	0.006198	713.896545	0.007424	0.006438	125.039835	100.210564	0.007923
0.9500	0.086763	0.083652	0.398221	11.331767	65.115919	20.422491	3.056866	1605.912539	18.982203	1423.956782	369.041868	2.423531	95709.974073	0.329769	0.165237	5.017948	0.070455	0.012806	126.158989	0.196407	0.457982	0.007389	0.003351	8439.525321	0.005925	0.004738	31.112478	0.275586	0.027278	0.190802	0.003182	0.376525	0.056981	0.209678	81.289628	0.007781	0.011100	27547.278952	0.004768	0.023812	1.378108	0.931909	595.723036	0.154012	0.435407	42.201118	1.183877	1.392221	301628.370824	15.632558	17368.206658	7317.675785	46.450858	2518.787758	6.428752	642.392638	2872.581468	6.064800	0.173950	1.499645	1.099901	0.939460	0.059233	0.921142	2088.864423	433.797629	2.057772	102.299921	6.072895	2285.649638	12675.670551	30.252071	737154.991030	2.345256	2.213570	29.902353	0.186955	0.103332	173.599428	0.280088	0.253982	0.011911	0.006436	5491.859724	0.007049	0.006465	11.871855	0.010532	0.011968	0.043290	0.005981
0.9600	10.380455	289.857161	6.029526	1260203.866171	23.965868	0.017347	10.894817	58057.671576	5.365719	0.032395	0.494082	0.212080	0.017061	0.806816	0.007453	126.552171	0.048276	0.002901	0.202052	0.244473	10.633090	271.229204	0.489258	0.041955	56.648024	284.801508	0.007345	0.031625	0.060396	0.005785	0.048032	0.007821	0.049453	0.031082	0.014529	745.108203	159.824679	0.109471	0.992053	762.188982	44.859526	1.835660	0.885636	0.020290	205.650803	6465.533785	0.030470	6.537045	0.104202	4.256207	2.487840	0.290988	9.323186	71815.531766	10.622389	0.017394	14.821345	613131.045793	2.414752	1674.464254	2.628524	571.286727	0.846809	115301.789173	1.517645	0.010807	0.257817	730.772322	0.554174	0.154107	0.788256	2.645433	0.172538	5.119536	0.022505	8401.153953	211.778134	0.022184	0.250001	0.748747	11.819233	124.077957	0.095175	0.022860	26.176757	108.595411	0.007498	0.006361	0.006570	0.006216	0.007272
0.9700	0.337239	7094.816779	0.609971	571075.952595	0.515377	0.015516	406.942497	274.264332	4.506890	23.766230	0.009206	0.144528	0.011477	0.012115	0.151863	11.630939	0.093213	0.003089	0.053955	0.002675	0.002532	0.005196	1.297778	0.038663	0.004151	0.011912	0.251079	148.194299	94.549640	0.005425	0.002880	0.005973	77.223702	304.754573	0.271785	0.015344	0.007070	0.066505	3.611876	0.017016	0.005962	0.005536	0.219479	0.008078	2.236028	74.598041	0.913840	4.376836	0.047499	0.809586	0.021671	47.562441	60.100704	288.416196	340.286813	0.034890	0.352820	39737046.748435	0.267462	2203.027181	0.103307	1390.928987	0.126792	30782006.622054	0.093843	0.023938	3.142112	0.189487	31.751342	4.670454	0.015273	0.290136	0.037284	4.677089	0.339079	34.979085	2.000336	0.011315	0.064423	0.008228	0.008195	0.010650	0.590950	0.010004	0.006678	0.006500	0.006555	27.923775	0.885454	0.005777	0.005984
0.9800	0.064005	1.262958	1.498664	0.029134	0.645232	0.106028	1329.292836	8356.941051	143.316302	0.004120	9.801321	0.004460	1.077838	11940.402673	0.008617	0.033677	6765.406035	0.003442	0.354223	0.003894	0.028798	0.080539	0.023286	0.016597	0.003711	2.628425	0.284333	0.038780	0.953836	0.004737	0.002992	0.004918	1.503485	0.047904	0.601248	3.857228	0.005090	0.035999	0.061676	0.237137	0.105557	0.020209	1.409349	0.017113	31941.850613	0.157032	0.029999	362220.523415	7.631186	0.012166	21.191591	0.006711	167.782511	130555.061653	26519.903752	0.088106	0.342781	0.022290	0.648114	9.594762	56.389149	8.741453	0.322992	0.021016	0.062003	0.030091	15975.982035	72850.300109	0.973159	0.009841	2.178663	0.014290	2.990269	242632.755654	0.026366	0.064544	9307.184142	0.018052	0.359453	0.016428	0.032322	0.048311	0.015989	0.010168	0.006324	0.123423	0.064707	0.007413	0.078924	0.005727	0.005811
0.9900	0.185513	2.851046	2.211534	0.036305	0.067639	0.342843	0.111827	1.364873	69.717003	0.004231	0.141178	14.541112	0.759290	0.021720	11.618041	0.005026	0.707071	0.003404	617.858776	1.987772	1.814263	0.598071	0.029176	0.019136	480.737381	2238.828882	1.384208	0.042425	0.076630	0.416711	0.008047	0.576278	0.110792	0.063608	1.945801	3856.808110	1097.534762	0.047419	0.123567	2.349347	5.736945	7.666615	4478.346310	0.009359	15.698246	0.056800	402.220219	0.191763	2.981866	35.689542	0.236117	0.007705	72.396056	1.207467	0.082043	0.207416	0.043103	0.020835	288.093287	3.726453	446.436185	12.676864	240.437694	0.027738	0.023813	0.030819	0.015282	0.059991	0.085239	0.009722	0.021803	4.679336	0.743933	0.101089	277.147786	0.055128	12.876360	0.012856	2204.420090	1.996009	1.108683	0.624000	0.039913	0.013089	125.566521	219.024433	0.055310	0.008956	0.008951	0.018632	0.005681


==> figures/Cu/drag_anis_CuT300P3.dat <==
### B(beta,theta) for CuT300P3 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.022014	0.022028	0.022070	0.022138	0.022228	0.022336	0.022457	0.022584	0.022711	0.022833	0.022942	0.023034	0.023104	0.023148	0.023164	0.023150	0.023107	0.023036	0.022940	0.022822	0.022686	0.022538	0.022383	0.022226	0.022071	0.021924	0.021790	0.021670	0.021568	0.021486	0.021424	0.021382	0.021359	0.021354	0.021364	0.021386	0.021417	0.021452	0.021489	0.021522	0.021549	0.021566	0.021571	0.021561	0.021535	0.021493	0.021434	0.021361	0.021273	0.021174	0.021066	0.020951	0.020833	0.020713	0.020595	0.020480	0.020372	0.020270	0.020177	0.020093	0.020018	0.019950	0.019891	0.019837	0.019789	0.019744	0.019700	0.019656	0.019610	0.019561	0.019508	0.019450	0.019386	0.019317	0.019242	0.019162	0.019078	0.018992	0.018903	0.018815	0.018728	0.018643	0.018563	0.018488	0.018421	0.018361	0.018311	0.018271	0.018242	0.018225	0.018219
0.0200	0.021713	0.021727	0.021768	0.021834	0.021923	0.022029	0.022147	0.022269	0.022394	0.022514	0.022622	0.022712	0.022781	0.022825	0.022841	0.022828	0.022786	0.022717	0.022623	0.022508	0.022376	0.022231	0.022079	0.021925	0.021774	0.021632	0.021500	0.021383	0.021283	0.021202	0.021141	0.021100	0.021077	0.021072	0.021082	0.021104	0.021134	0.021168	0.021204	0.021237	0.021263	0.021280	0.021284	0.021275	0.021249	0.021208	0.021151	0.021079	0.020994	0.020897	0.020791	0.020678	0.020562	0.020445	0.020329	0.020218	0.020112	0.020013	0.019922	0.019839	0.019766	0.019700	0.019642	0.019590	0.019542	0.019498	0.019455	0.019412	0.019367	0.019320	0.019268	0.019211	0.019149	0.019081	0.019008	0.018930	0.018849	0.018764	0.018678	0.018592	0.018507	0.018424	0.018346	0.018273	0.018207	0.018149	0.018100	0.018061	0.018033	0.018016	0.018010
0.0300	0.021419	0.021432	0.021472	0.021537	0.021623	0.021726	0.021842	0.021963	0.022085	0.022202	0.022307	0.022395	0.022463	0.022505	0.022521	0.022509	0.022468	0.022401	0.022309	0.022197	0.022068	0.021927	0.021778	0.021628	0.021480	0.021339	0.021210	0.021096	0.020998	0.020919	0.020859	0.020819	0.020797	0.020792	0.020801	0.020822	0.020852	0.020885	0.020920	0.020952	0.020978	0.020994	0.020999	0.020990	0.020965	0.020925	0.020869	0.020799	0.020716	0.020622	0.020519	0.020409	0.020296	0.020182	0.020070	0.019961	0.019857	0.019761	0.019672	0.019592	0.019520	0.019456	0.019399	0.019348	0.019301	0.019258	0.019216	0.019174	0.019131	0.019084	0.019034	0.018978	0.018918	0.018852	0.018781	0.018705	0.018626	0.018543	0.018459	0.018375	0.018292	0.018212	0.018135	0.018064	0.018000	0.017944	0.017896	0.017858	0.017831	0.017814	0.017808
0.0400	0.021136	0.021149	0.021188	0.021251	0.021334	0.021434	0.021546	0.021664	0.021783	0.021896	0.021998	0.022084	0.022149	0.022190	0.022205	0.022193	0.022153	0.022088	0.021999	0.021889	0.021763	0.021625	0.021480	0.021333	0.021188	0.021051	0.020925	0.020813	0.020717	0.020639	0.020581	0.020541	0.020520	0.020514	0.020523	0.020543	0.020572	0.020604	0.020638	0.020669	0.020694	0.020710	0.020714	0.020704	0.020680	0.020641	0.020587	0.020519	0.020438	0.020346	0.020248	0.020141	0.020031	0.019920	0.019810	0.019704	0.019603	0.019509	0.019423	0.019344	0.019274	0.019212	0.019155	0.019105	0.019060	0.019018	0.018977	0.018936	0.018894	0.018848	0.018799	0.018745	0.018686	0.018621	0.018552	0.018479	0.018401	0.018321	0.018239	0.018158	0.018077	0.017999	0.017924	0.017856	0.017793	0.017738	0.017692	0.017655	0.017628	0.017612	0.017607
0.0500	0.020862	0.020875	0.020912	0.020973	0.021053	0.021150	0.021258	0.021372	0.021486	0.021595	0.021693	0.021776	0.021838	0.021878	0.021892	0.021879	0.021840	0.021776	0.021689	0.021582	0.021459	0.021325	0.021184	0.021041	0.020900	0.020766	0.020643	0.020534	0.020440	0.020364	0.020307	0.020268	0.020247	0.020241	0.020249	0.020269	0.020296	0.020327	0.020360	0.020389	0.020413	0.020428	0.020432	0.020423	0.020399	0.020361	0.020308	0.020242	0.020163	0.020074	0.019976	0.019873	0.019765	0.019658	0.019551	0.019448	0.019351	0.019259	0.019176	0.019100	0.019032	0.018971	0.018917	0.018869	0.018825	0.018784	0.018744	0.018704	0.018663	0.018618	0.018570	0.018518	0.018460	0.018398	0.018331	0.018259	0.018184	0.018106	0.018027	0.017947	0.017869	0.017793	0.017721	0.017654	0.017593	0.017540	0.017495	0.017460	0.017434	0.017418	0.017412
0.0600	0.020605	0.020617	0.020654	0.020712	0.020789	0.020882	0.020986	0.021095	0.021205	0.021309	0.021403	0.021482	0.021541	0.021579	0.021591	0.021578	0.021540	0.021477	0.021391	0.021287	0.021167	0.021036	0.020899	0.020759	0.020622	0.020492	0.020372	0.020265	0.020174	0.020100	0.020044	0.020005	0.019984	0.019978	0.019986	0.020004	0.020030	0.020060	0.020091	0.020119	0.020142	0.020156	0.020158	0.020149	0.020126	0.020089	0.020037	0.019973	0.019896	0.019809	0.019715	0.019614	0.019511	0.019406	0.019301	0.019201	0.019106	0.019014	0.018933	0.018859	0.018793	0.018734	0.018682	0.018635	0.018592	0.018552	0.018513	0.018474	0.018434	0.018391	0.018344	0.018293	0.018237	0.018176	0.018111	0.018041	0.017968	0.017893	0.017816	0.017739	0.017663	0.017589	0.017519	0.017454	0.017396	0.017344	0.017301	0.017266	0.017241	0.017226	0.017220
0.0700	0.020352	0.020363	0.020398	0.020454	0.020528	0.020616	0.020715	0.020820	0.020924	0.021024	0.021113	0.021188	0.021244	0.021278	0.021289	0.021275	0.021237	0.021175	0.021091	0.020989	0.020873	0.020745	0.020611	0.020476	0.020342	0.020216	0.020099	0.019995	0.019906	0.019833	0.019778	0.019740	0.019719	0.019713	0.019719	0.019736	0.019761	0.019789	0.019818	0.019845	0.019866	0.019879	0.019882	0.019872	0.019849	0.019812	0.019762	0.019699	0.019625	0.019541	0.019449	0.019352	0.019252	0.019151	0.019051	0.018954	0.018863	0.018777	0.018698	0.018627	0.018563	0.018506	0.018455	0.018409	0.018368	0.018329	0.018291	0.018253	0.018213	0.018171	0.018126	0.018076	0.018022	0.017963	0.017899	0.017832	0.017761	0.017688	0.017613	0.017539	0.017465	0.017394	0.017327	0.017264	0.017207	0.017157	0.017115	0.017082	0.017058	0.017043	0.017038
0.0800	0.020121	0.020132	0.020165	0.020218	0.020288	0.020372	0.020466	0.020564	0.020663	0.020757	0.020841	0.020911	0.020964	0.020995	0.021004	0.020989	0.020950	0.020889	0.020807	0.020708	0.020594	0.020470	0.020340	0.020209	0.020079	0.019956	0.019842	0.019741	0.019654	0.019582	0.019528	0.019491	0.019469	0.019463	0.019468	0.019484	0.019507	0.019534	0.019561	0.019586	0.019606	0.019618	0.019620	0.019610	0.019587	0.019551	0.019503	0.019442	0.019370	0.019289	0.019200	0.019106	0.019009	0.018912	0.018816	0.018722	0.018634	0.018551	0.018475	0.018406	0.018344	0.018289	0.018240	0.018196	0.018155	0.018117	0.018080	0.018043	0.018005	0.017964	0.017920	0.017871	0.017819	0.017761	0.017700	0.017634	0.017566	0.017495	0.017423	0.017351	0.017280	0.017211	0.017146	0.017085	0.017030	0.016982	0.016942	0.016909	0.016886	0.016872	0.016867
0.0900	0.019893	0.019904	0.019935	0.019984	0.020051	0.020130	0.020218	0.020311	0.020404	0.020492	0.020570	0.020635	0.020683	0.020711	0.020718	0.020701	0.020662	0.020602	0.020522	0.020425	0.020314	0.020194	0.020068	0.019940	0.019814	0.019695	0.019584	0.019486	0.019402	0.019333	0.019280	0.019244	0.019222	0.019215	0.019220	0.019234	0.019255	0.019280	0.019305	0.019328	0.019347	0.019357	0.019358	0.019348	0.019325	0.019290	0.019243	0.019184	0.019114	0.019035	0.018950	0.018859	0.018765	0.018671	0.018579	0.018489	0.018404	0.018324	0.018251	0.018184	0.018124	0.018071	0.018023	0.017980	0.017941	0.017904	0.017868	0.017832	0.017794	0.017754	0.017711	0.017664	0.017613	0.017557	0.017498	0.017434	0.017368	0.017300	0.017230	0.017160	0.017092	0.017025	0.016963	0.016904	0.016851	0.016805	0.016766	0.016735	0.016712	0.016699	0.016694
0.1000	0.019675	0.019685	0.019714	0.019760	0.019822	0.019896	0.019979	0.020065	0.020151	0.020233	0.020305	0.020365	0.020408	0.020432	0.020436	0.020418	0.020379	0.020319	0.020240	0.020145	0.020038	0.019921	0.019798	0.019675	0.019553	0.019437	0.019330	0.019235	0.019153	0.019086	0.019035	0.018999	0.018977	0.018969	0.018972	0.018984	0.019003	0.019026	0.019049	0.019071	0.019087	0.019096	0.019096	0.019085	0.019063	0.019029	0.018982	0.018925	0.018858	0.018782	0.018700	0.018613	0.018523	0.018433	0.018344	0.018258	0.018176	0.018099	0.018029	0.017963	0.017905	0.017854	0.017807	0.017766	0.017728	0.017692	0.017657	0.017621	0.017585	0.017546	0.017504	0.017458	0.017409	0.017355	0.017297	0.017236	0.017172	0.017106	0.017039	0.016972	0.016906	0.016842	0.016782	0.016726	0.016675	0.016630	0.016593	0.016563	0.016541	0.016528	0.016524
0.1100	0.019467	0.019476	0.019503	0.019546	0.019604	0.019672	0.019749	0.019829	0.019907	0.019982	0.020049	0.020103	0.020141	0.020161	0.020162	0.020142	0.020102	0.020042	0.019965	0.019873	0.019768	0.019655	0.019536	0.019416	0.019298	0.019186	0.019083	0.018991	0.018911	0.018846	0.018795	0.018759	0.018738	0.018729	0.018732	0.018743	0.018760	0.018780	0.018802	0.018821	0.018836	0.018843	0.018842	0.018831	0.018809	0.018775	0.018730	0.018675	0.018610	0.018537	0.018458	0.018375	0.018289	0.018202	0.018117	0.018032	0.017953	0.017880	0.017812	0.017751	0.017696	0.017646	0.017601	0.017561	0.017524	0.017489	0.017455	0.017421	0.017385	0.017347	0.017307	0.017262	0.017214	0.017162	0.017106	0.017047	0.016986	0.016922	0.016858	0.016793	0.016730	0.016669	0.016611	0.016557	0.016509	0.016466	0.016430	0.016402	0.016381	0.016368	0.016364
0.1200	0.019268	0.019277	0.019301	0.019341	0.019394	0.019457	0.019527	0.019600	0.019672	0.019740	0.019799	0.019847	0.019880	0.019896	0.019893	0.019871	0.019830	0.019771	0.019695	0.019605	0.019503	0.019393	0.019278	0.019163	0.019049	0.018941	0.018841	0.018752	0.018675	0.018612	0.018563	0.018528	0.018506	0.018496	0.018497	0.018506	0.018521	0.018540	0.018559	0.018576	0.018588	0.018594	0.018592	0.018580	0.018558	0.018524	0.018480	0.018427	0.018364	0.018294	0.018218	0.018138	0.018056	0.017973	0.017890	0.017811	0.017736	0.017666	0.017601	0.017542	0.017489	0.017441	0.017398	0.017359	0.017323	0.017289	0.017255	0.017222	0.017187	0.017151	0.017111	0.017068	0.017021	0.016971	0.016917	0.016860	0.016801	0.016740	0.016678	0.016616	0.016556	0.016497	0.016442	0.016390	0.016344	0.016303	0.016269	0.016241	0.016222	0.016210	0.016206
0.1300	0.019080	0.019088	0.019110	0.019146	0.019194	0.019251	0.019314	0.019380	0.019445	0.019505	0.019558	0.019599	0.019626	0.019638	0.019632	0.019607	0.019565	0.019506	0.019431	0.019343	0.019244	0.019138	0.019027	0.018915	0.018805	0.018701	0.018605	0.018519	0.018444	0.018383	0.018335	0.018300	0.018278	0.018268	0.018267	0.018275	0.018288	0.018304	0.018320	0.018335	0.018346	0.018350	0.018346	0.018334	0.018311	0.018276	0.018234	0.018182	0.018122	0.018055	0.017982	0.017906	0.017828	0.017749	0.017671	0.017596	0.017525	0.017458	0.017396	0.017339	0.017288	0.017242	0.017201	0.017163	0.017128	0.017095	0.017063	0.017030	0.016997	0.016961	0.016923	0.016881	0.016836	0.016787	0.016736	0.016681	0.016624	0.016566	0.016506	0.016447	0.016389	0.016333	0.016280	0.016231	0.016187	0.016148	0.016116	0.016090	0.016071	0.016060	0.016056
0.1400	0.018898	0.018905	0.018925	0.018957	0.019000	0.019051	0.019107	0.019166	0.019223	0.019276	0.019321	0.019355	0.019377	0.019383	0.019373	0.019347	0.019303	0.019244	0.019170	0.019084	0.018988	0.018885	0.018778	0.018671	0.018565	0.018465	0.018372	0.018289	0.018218	0.018158	0.018111	0.018077	0.018055	0.018043	0.018041	0.018047	0.018058	0.018071	0.018085	0.018098	0.018106	0.018108	0.018104	0.018088	0.018066	0.018034	0.017993	0.017943	0.017885	0.017821	0.017752	0.017679	0.017604	0.017529	0.017455	0.017384	0.017316	0.017252	0.017193	0.017139	0.017090	0.017046	0.017006	0.016969	0.016935	0.016903	0.016872	0.016840	0.016807	0.016772	0.016734	0.016694	0.016650	0.016604	0.016554	0.016501	0.016447	0.016391	0.016334	0.016278	0.016223	0.016169	0.016119	0.016072	0.016030	0.015994	0.015963	0.015938	0.015920	0.015909	0.015906
0.1500	0.018720	0.018726	0.018744	0.018773	0.018810	0.018855	0.018904	0.018954	0.019004	0.019048	0.019086	0.019113	0.019129	0.019131	0.019117	0.019087	0.019043	0.018983	0.018910	0.018826	0.018733	0.018633	0.018530	0.018426	0.018324	0.018228	0.018139	0.018059	0.017990	0.017933	0.017887	0.017853	0.017831	0.017819	0.017815	0.017819	0.017827	0.017838	0.017850	0.017860	0.017866	0.017866	0.017860	0.017846	0.017824	0.017792	0.017752	0.017704	0.017649	0.017588	0.017522	0.017453	0.017382	0.017311	0.017241	0.017173	0.017109	0.017048	0.016992	0.016941	0.016894	0.016852	0.016814	0.016778	0.016746	0.016715	0.016683	0.016652	0.016620	0.016586	0.016550	0.016511	0.016469	0.016424	0.016376	0.016326	0.016274	0.016221	0.016167	0.016113	0.016061	0.016010	0.015963	0.015918	0.015879	0.015844	0.015815	0.015791	0.015775	0.015764	0.015761
0.1600	0.018551	0.018556	0.018572	0.018596	0.018628	0.018667	0.018708	0.018751	0.018792	0.018829	0.018859	0.018879	0.018888	0.018884	0.018866	0.018834	0.018788	0.018728	0.018656	0.018574	0.018484	0.018388	0.018289	0.018190	0.018093	0.018001	0.017915	0.017839	0.017772	0.017716	0.017672	0.017639	0.017615	0.017602	0.017597	0.017599	0.017605	0.017613	0.017622	0.017630	0.017634	0.017629	0.017622	0.017607	0.017584	0.017553	0.017514	0.017468	0.017416	0.017357	0.017295	0.017230	0.017163	0.017096	0.017030	0.016966	0.016905	0.016846	0.016793	0.016744	0.016700	0.016660	0.016623	0.016589	0.016558	0.016528	0.016498	0.016468	0.016437	0.016405	0.016370	0.016332	0.016292	0.016248	0.016202	0.016154	0.016105	0.016054	0.016003	0.015952	0.015903	0.015855	0.015810	0.015768	0.015731	0.015698	0.015671	0.015649	0.015633	0.015624	0.015620
0.1700	0.018392	0.018396	0.018409	0.018430	0.018457	0.018488	0.018523	0.018557	0.018590	0.018618	0.018640	0.018653	0.018656	0.018646	0.018624	0.018589	0.018541	0.018480	0.018409	0.018329	0.018241	0.018132	0.018037	0.017941	0.017849	0.017760	0.017679	0.017605	0.017541	0.017487	0.017444	0.017411	0.017388	0.017374	0.017368	0.017367	0.017371	0.017377	0.017383	0.017388	0.017389	0.017386	0.017377	0.017361	0.017338	0.017308	0.017270	0.017226	0.017176	0.017120	0.017061	0.016999	0.016936	0.016873	0.016811	0.016750	0.016693	0.016639	0.016588	0.016542	0.016500	0.016461	0.016426	0.016394	0.016363	0.016334	0.016305	0.016276	0.016246	0.016214	0.016180	0.016142	0.016103	0.016062	0.016018	0.015973	0.015925	0.015877	0.015829	0.015781	0.015734	0.015689	0.015647	0.015608	0.015573	0.015542	0.015516	0.015496	0.015481	0.015472	0.015469
0.1800	0.018236	0.018240	0.018250	0.018267	0.018288	0.018313	0.018340	0.018366	0.018391	0.018410	0.018424	0.018429	0.018425	0.018410	0.018384	0.018345	0.018295	0.018235	0.018164	0.018085	0.018000	0.017911	0.017819	0.017728	0.017639	0.017555	0.017477	0.017406	0.017345	0.017293	0.017250	0.017218	0.017194	0.017179	0.017171	0.017168	0.017169	0.017172	0.017176	0.017178	0.017177	0.017171	0.017161	0.017144	0.017120	0.017090	0.017054	0.017011	0.016963	0.016910	0.016854	0.016796	0.016737	0.016676	0.016618	0.016561	0.016507	0.016456	0.016408	0.016365	0.016325	0.016288	0.016254	0.016223	0.016193	0.016165	0.016137	0.016109	0.016079	0.016049	0.016016	0.015981	0.015952	0.015912	0.015871	0.015827	0.015783	0.015737	0.015692	0.015647	0.015603	0.015560	0.015521	0.015484	0.015451	0.015423	0.015399	0.015380	0.015366	0.015358	0.015355
0.1900	0.018095	0.018097	0.018105	0.018117	0.018133	0.018152	0.018171	0.018189	0.018205	0.018216	0.018221	0.018219	0.018208	0.018187	0.018156	0.018115	0.018063	0.018002	0.017932	0.017855	0.017772	0.017686	0.017599	0.017511	0.017427	0.017346	0.017272	0.017205	0.017146	0.017096	0.017055	0.017023	0.016999	0.016983	0.016974	0.016969	0.016967	0.016968	0.016969	0.016968	0.016965	0.016957	0.016945	0.016926	0.016897	0.016867	0.016832	0.016791	0.016746	0.016696	0.016644	0.016589	0.016534	0.016478	0.016424	0.016371	0.016321	0.016273	0.016229	0.016188	0.016150	0.016115	0.016083	0.016053	0.016025	0.015998	0.015971	0.015943	0.015915	0.015885	0.015854	0.015821	0.015785	0.015748	0.015709	0.015668	0.015626	0.015583	0.015540	0.015498	0.015457	0.015418	0.015381	0.015347	0.015317	0.015290	0.015268	0.015250	0.015238	0.015230	0.015227
0.2000	0.017948	0.017950	0.017955	0.017963	0.017974	0.017985	0.017997	0.018006	0.018013	0.018016	0.018013	0.018003	0.017985	0.017958	0.017923	0.017878	0.017824	0.017762	0.017693	0.017617	0.017537	0.017454	0.017371	0.017288	0.017207	0.017131	0.017060	0.016996	0.016940	0.016890	0.016850	0.016822	0.016798	0.016781	0.016760	0.016753	0.016749	0.016747	0.016745	0.016741	0.016735	0.016726	0.016712	0.016693	0.016669	0.016640	0.016606	0.016567	0.016524	0.016477	0.016428	0.016377	0.016325	0.016273	0.016222	0.016173	0.016124	0.016080	0.016038	0.015999	0.015964	0.015931	0.015900	0.015871	0.015844	0.015818	0.015791	0.015765	0.015737	0.015709	0.015679	0.015647	0.015613	0.015577	0.015540	0.015502	0.015462	0.015422	0.015382	0.015343	0.015305	0.015268	0.015234	0.015203	0.015175	0.015151	0.015130	0.015114	0.015103	0.015095	0.015093
0.2100	0.017810	0.017811	0.017814	0.017818	0.017823	0.017827	0.017831	0.017835	0.017833	0.017827	0.017816	0.017798	0.017773	0.017740	0.017699	0.017651	0.017595	0.017532	0.017463	0.017389	0.017311	0.017220	0.017140	0.017061	0.016985	0.016912	0.016845	0.016785	0.016731	0.016685	0.016647	0.016616	0.016592	0.016574	0.016561	0.016552	0.016545	0.016540	0.016535	0.016529	0.016521	0.016510	0.016495	0.016475	0.016451	0.016422	0.016389	0.016352	0.016311	0.016267	0.016222	0.016174	0.016127	0.016079	0.016032	0.015987	0.015943	0.015902	0.015863	0.015827	0.015794	0.015762	0.015733	0.015706	0.015680	0.015655	0.015629	0.015602	0.015576	0.015548	0.015520	0.015489	0.015457	0.015424	0.015389	0.015353	0.015316	0.015279	0.015242	0.015205	0.015170	0.015137	0.015106	0.015077	0.015052	0.015029	0.015011	0.014996	0.014986	0.014979	0.014977
0.2200	0.017681	0.017681	0.017681	0.017681	0.017680	0.017677	0.017673	0.017666	0.017656	0.017641	0.017621	0.017595	0.017563	0.017524	0.017478	0.017426	0.017368	0.017304	0.017235	0.017163	0.017088	0.017011	0.016934	0.016859	0.016787	0.016718	0.016655	0.016598	0.016547	0.016502	0.016465	0.016434	0.016410	0.016391	0.016376	0.016365	0.016356	0.016348	0.016341	0.016332	0.016321	0.016308	0.016291	0.016270	0.016246	0.016217	0.016185	0.016150	0.016111	0.016070	0.016028	0.015984	0.015940	0.015896	0.015852	0.015810	0.015770	0.015731	0.015695	0.015662	0.015630	0.015601	0.015573	0.015547	0.015522	0.015497	0.015472	0.015447	0.015421	0.015395	0.015367	0.015339	0.015308	0.015277	0.015244	0.015210	0.015176	0.015142	0.015107	0.015074	0.015042	0.015008	0.014980	0.014954	0.014931	0.014911	0.014895	0.014882	0.014872	0.014866	0.014864
0.2300	0.017563	0.017562	0.017559	0.017555	0.017548	0.017539	0.017527	0.017512	0.017493	0.017469	0.017440	0.017407	0.017367	0.017322	0.017272	0.017216	0.017156	0.017091	0.017022	0.016951	0.016878	0.016804	0.016731	0.016660	0.016591	0.016526	0.016466	0.016412	0.016364	0.016321	0.016285	0.016255	0.016230	0.016210	0.016194	0.016180	0.016169	0.016158	0.016148	0.016136	0.016123	0.016108	0.016088	0.016066	0.016042	0.016013	0.015982	0.015949	0.015912	0.015874	0.015835	0.015794	0.015753	0.015713	0.015673	0.015635	0.015598	0.015563	0.015529	0.015498	0.015468	0.015440	0.015414	0.015389	0.015365	0.015341	0.015318	0.015294	0.015269	0.015244	0.015218	0.015190	0.015162	0.015132	0.015102	0.015070	0.015039	0.015007	0.014976	0.014945	0.014916	0.014889	0.014863	0.014840	0.014819	0.014802	0.014787	0.014775	0.014767	0.014762	0.014760
0.2400	0.017428	0.017426	0.017421	0.017413	0.017400	0.017385	0.017365	0.017341	0.017313	0.017280	0.017243	0.017201	0.017155	0.017104	0.017049	0.016989	0.016926	0.016860	0.016792	0.016722	0.016651	0.016580	0.016510	0.016443	0.016378	0.016317	0.016261	0.016210	0.016164	0.016124	0.016089	0.016059	0.016034	0.016013	0.015995	0.015980	0.015966	0.015952	0.015939	0.015925	0.015909	0.015891	0.015871	0.015847	0.015822	0.015794	0.015764	0.015732	0.015698	0.015662	0.015626	0.015589	0.015552	0.015515	0.015478	0.015443	0.015409	0.015377	0.015346	0.015317	0.015289	0.015263	0.015238	0.015214	0.015191	0.015168	0.015145	0.015122	0.015098	0.015074	0.015049	0.015023	0.014996	0.014968	0.014940	0.014911	0.014882	0.014854	0.014825	0.014798	0.014772	0.014748	0.014725	0.014704	0.014686	0.014671	0.014658	0.014648	0.014641	0.014636	0.014635
0.2500	0.017324	0.017321	0.017313	0.017301	0.017283	0.017261	0.017233	0.017201	0.017164	0.017123	0.017078	0.017028	0.016974	0.016917	0.016857	0.016794	0.016729	0.016662	0.016593	0.016524	0.016456	0.016388	0.016322	0.016258	0.016197	0.016138	0.016086	0.016038	0.015994	0.015956	0.015923	0.015894	0.015868	0.015846	0.015827	0.015810	0.015794	0.015778	0.015762	0.015745	0.015727	0.015707	0.015686	0.015662	0.015637	0.015609	0.015580	0.015550	0.015518	0.015485	0.015452	0.015418	0.015385	0.015352	0.015319	0.015287	0.015257	0.015227	0.015199	0.015170	0.015145	0.015120	0.015097	0.015074	0.015052	0.015030	0.015008	0.014987	0.014964	0.014941	0.014918	0.014894	0.014869	0.014843	0.014817	0.014791	0.014765	0.014740	0.014715	0.014690	0.014668	0.014646	0.014627	0.014609	0.014593	0.014580	0.014569	0.014561	0.014555	0.014551	0.014550
0.2600	0.017211	0.017207	0.017197	0.017181	0.017158	0.017128	0.017093	0.017051	0.017006	0.016956	0.016902	0.016844	0.016784	0.016721	0.016655	0.016588	0.016520	0.016452	0.016384	0.016316	0.016249	0.016184	0.016121	0.016061	0.016004	0.015949	0.015900	0.015855	0.015814	0.015778	0.015746	0.015717	0.015692	0.015669	0.015645	0.015626	0.015607	0.015589	0.015570	0.015551	0.015531	0.015509	0.015486	0.015461	0.015436	0.015409	0.015381	0.015352	0.015322	0.015292	0.015262	0.015231	0.015201	0.015171	0.015142	0.015113	0.015085	0.015058	0.015032	0.015007	0.014984	0.014958	0.014936	0.014914	0.014893	0.014872	0.014852	0.014831	0.014810	0.014788	0.014766	0.014744	0.014721	0.014697	0.014674	0.014651	0.014627	0.014605	0.014583	0.014562	0.014542	0.014524	0.014507	0.014492	0.014479	0.014469	0.014460	0.014453	0.014448	0.014445	0.014444
0.2700	0.017091	0.017087	0.017074	0.017053	0.017025	0.016989	0.016947	0.016898	0.016844	0.016786	0.016721	0.016656	0.016591	0.016521	0.016451	0.016380	0.016310	0.016240	0.016172	0.016105	0.016040	0.015977	0.015917	0.015859	0.015806	0.015756	0.015710	0.015668	0.015631	0.015596	0.015565	0.015537	0.015512	0.015489	0.015467	0.015446	0.015425	0.015404	0.015383	0.015361	0.015338	0.015314	0.015290	0.015264	0.015235	0.015208	0.015181	0.015154	0.015126	0.015099	0.015071	0.015044	0.015017	0.014990	0.014964	0.014939	0.014914	0.014890	0.014866	0.014843	0.014821	0.014800	0.014779	0.014758	0.014738	0.014718	0.014698	0.014678	0.014658	0.014637	0.014616	0.014596	0.014574	0.014551	0.014530	0.014510	0.014489	0.014469	0.014450	0.014433	0.014416	0.014401	0.014387	0.014375	0.014365	0.014356	0.014347	0.014342	0.014338	0.014336	0.014335
0.2800	0.017001	0.016996	0.016981	0.016957	0.016923	0.016881	0.016831	0.016775	0.016712	0.016645	0.016575	0.016502	0.016427	0.016352	0.016276	0.016202	0.016129	0.016058	0.015989	0.015922	0.015859	0.015799	0.015742	0.015689	0.015639	0.015593	0.015551	0.015512	0.015477	0.015444	0.015415	0.015387	0.015362	0.015338	0.015314	0.015291	0.015268	0.015245	0.015221	0.015196	0.015171	0.015146	0.015119	0.015093	0.015065	0.015038	0.015012	0.014986	0.014960	0.014934	0.014909	0.014885	0.014861	0.014837	0.014814	0.014792	0.014769	0.014748	0.014726	0.014705	0.014681	0.014661	0.014642	0.014622	0.014603	0.014584	0.014565	0.014546	0.014526	0.014507	0.014488	0.014469	0.014450	0.014431	0.014412	0.014394	0.014377	0.014360	0.014344	0.014330	0.014316	0.014304	0.014294	0.014285	0.014277	0.014271	0.014266	0.014262	0.014260	0.014258	0.014257
0.2900	0.016902	0.016896	0.016879	0.016850	0.016812	0.016764	0.016707	0.016643	0.016572	0.016497	0.016418	0.016338	0.016256	0.016174	0.016094	0.016015	0.015939	0.015866	0.015797	0.015731	0.015669	0.015611	0.015557	0.015507	0.015461	0.015418	0.015379	0.015343	0.015310	0.015280	0.015252	0.015225	0.015200	0.015175	0.015150	0.015126	0.015101	0.015075	0.015049	0.015022	0.014994	0.014967	0.014939	0.014912	0.014885	0.014858	0.014833	0.014808	0.014785	0.014762	0.014739	0.014718	0.014697	0.014677	0.014656	0.014636	0.014617	0.014597	0.014578	0.014559	0.014540	0.014521	0.014503	0.014481	0.014462	0.014444	0.014426	0.014408	0.014390	0.014372	0.014355	0.014338	0.014317	0.014301	0.014285	0.014270	0.014255	0.014241	0.014229	0.014218	0.014208	0.014199	0.014192	0.014185	0.014181	0.014177	0.014174	0.014172	0.014170	0.014170	0.014169
0.3000	0.016799	0.016792	0.016772	0.016740	0.016697	0.016642	0.016578	0.016507	0.016426	0.016343	0.016257	0.016169	0.016080	0.015993	0.015908	0.015826	0.015747	0.015673	0.015603	0.015539	0.015478	0.015423	0.015372	0.015325	0.015282	0.015243	0.015207	0.015175	0.015144	0.015116	0.015089	0.015064	0.015038	0.015013	0.014987	0.014961	0.014934	0.014906	0.014878	0.014848	0.014818	0.014789	0.014758	0.014730	0.014703	0.014677	0.014652	0.014629	0.014607	0.014586	0.014566	0.014548	0.014529	0.014512	0.014494	0.014477	0.014460	0.014442	0.014425	0.014407	0.014390	0.014372	0.014355	0.014337	0.014319	0.014301	0.014284	0.014267	0.014250	0.014233	0.014217	0.014202	0.014187	0.014173	0.014159	0.014147	0.014135	0.014125	0.014115	0.014107	0.014101	0.014095	0.014091	0.014088	0.014086	0.014084	0.014084	0.014083	0.014083	0.014083	0.014083
0.3100	0.016702	0.016694	0.016672	0.016637	0.016588	0.016528	0.016457	0.016378	0.016292	0.016201	0.016107	0.016011	0.015916	0.015823	0.015733	0.015647	0.015565	0.015489	0.015419	0.015355	0.015296	0.015242	0.015194	0.015150	0.015110	0.015074	0.015041	0.015011	0.014983	0.014957	0.014931	0.014907	0.014882	0.014856	0.014829	0.014802	0.014773	0.014743	0.014712	0.014681	0.014650	0.014619	0.014588	0.014559	0.014531	0.014506	0.014482	0.014459	0.014439	0.014420	0.014400	0.014381	0.014366	0.014350	0.014335	0.014320	0.014305	0.014290	0.014274	0.014258	0.014242	0.014223	0.014206	0.014190	0.014175	0.014159	0.014146	0.014130	0.014114	0.014099	0.014085	0.014071	0.014059	0.014047	0.014036	0.014027	0.014018	0.014011	0.014005	0.014001	0.013997	0.013995	0.013994	0.013994	0.013995	0.013996	0.013997	0.013999	0.014000	0.014001	0.014001
0.3200	0.016605	0.016597	0.016573	0.016534	0.016481	0.016415	0.016338	0.016251	0.016158	0.016059	0.015958	0.015856	0.015754	0.015655	0.015560	0.015471	0.015387	0.015309	0.015238	0.015174	0.015116	0.015065	0.015019	0.014978	0.014942	0.014909	0.014880	0.014853	0.014828	0.014804	0.014780	0.014756	0.014732	0.014706	0.014679	0.014650	0.014619	0.014588	0.014555	0.014520	0.014486	0.014453	0.014422	0.014392	0.014364	0.014339	0.014316	0.014295	0.014276	0.014259	0.014243	0.014229	0.014216	0.014203	0.014190	0.014177	0.014164	0.014150	0.014136	0.014122	0.014107	0.014091	0.014073	0.014057	0.014041	0.014026	0.014010	0.013992	0.013978	0.013964	0.013952	0.013940	0.013930	0.013921	0.013913	0.013906	0.013901	0.013897	0.013894	0.013893	0.013894	0.013895	0.013897	0.013900	0.013904	0.013908	0.013911	0.013915	0.013917	0.013919	0.013919
0.3300	0.016520	0.016511	0.016485	0.016443	0.016385	0.016314	0.016230	0.016137	0.016037	0.015931	0.015822	0.015713	0.015605	0.015501	0.015401	0.015308	0.015221	0.015142	0.015070	0.015006	0.014950	0.014900	0.014856	0.014818	0.014785	0.014756	0.014730	0.014706	0.014683	0.014661	0.014640	0.014617	0.014593	0.014567	0.014539	0.014509	0.014478	0.014444	0.014409	0.014374	0.014339	0.014305	0.014273	0.014242	0.014214	0.014189	0.014166	0.014146	0.014129	0.014113	0.014100	0.014088	0.014077	0.014066	0.014055	0.014044	0.014033	0.014021	0.014005	0.013992	0.013978	0.013964	0.013949	0.013934	0.013919	0.013905	0.013890	0.013877	0.013864	0.013852	0.013841	0.013832	0.013824	0.013817	0.013812	0.013808	0.013806	0.013806	0.013807	0.013809	0.013813	0.013818	0.013824	0.013828	0.013834	0.013841	0.013847	0.013852	0.013856	0.013858	0.013859
0.3400	0.016426	0.016417	0.016389	0.016344	0.016282	0.016205	0.016116	0.016016	0.015908	0.015795	0.015680	0.015564	0.015448	0.015338	0.015234	0.015137	0.015047	0.014966	0.014890	0.014826	0.014771	0.014722	0.014681	0.014646	0.014615	0.014591	0.014568	0.014547	0.014528	0.014508	0.014488	0.014467	0.014444	0.014418	0.014390	0.014359	0.014326	0.014292	0.014254	0.014218	0.014181	0.014146	0.014112	0.014081	0.014053	0.014027	0.014005	0.013986	0.013970	0.013957	0.013945	0.013935	0.013925	0.013916	0.013908	0.013898	0.013889	0.013878	0.013866	0.013854	0.013841	0.013827	0.013813	0.013799	0.013784	0.013770	0.013757	0.013744	0.013733	0.013722	0.013713	0.013704	0.013698	0.013694	0.013692	0.013691	0.013692	0.013695	0.013700	0.013706	0.013713	0.013721	0.013731	0.013740	0.013750	0.013759	0.013767	0.013774	0.013780	0.013783	0.013784
0.3500	0.016340	0.016330	0.016301	0.016253	0.016187	0.016105	0.016011	0.015905	0.015784	0.015664	0.015543	0.015421	0.015301	0.015186	0.015078	0.014977	0.014885	0.014802	0.014729	0.014665	0.014610	0.014563	0.014524	0.014491	0.014464	0.014441	0.014420	0.014402	0.014385	0.014368	0.014350	0.014331	0.014308	0.014283	0.014255	0.014224	0.014190	0.014154	0.014116	0.014076	0.014038	0.014002	0.013967	0.013935	0.013907	0.013882	0.013857	0.013839	0.013824	0.013812	0.013801	0.013793	0.013785	0.013778	0.013771	0.013763	0.013754	0.013745	0.013735	0.013724	0.013712	0.013699	0.013686	0.013672	0.013659	0.013644	0.013632	0.013620	0.013610	0.013602	0.013595	0.013589	0.013586	0.013585	0.013585	0.013588	0.013593	0.013599	0.013608	0.013618	0.013629	0.013641	0.013654	0.013667	0.013680	0.013692	0.013703	0.013712	0.013719	0.013723	0.013725
0.3600	0.016244	0.016234	0.016203	0.016152	0.016082	0.015996	0.015896	0.015785	0.015665	0.015539	0.015411	0.015283	0.015158	0.015038	0.014925	0.014821	0.014726	0.014642	0.014567	0.014503	0.014450	0.014404	0.014367	0.014336	0.014311	0.014291	0.014274	0.014259	0.014245	0.014230	0.014214	0.014194	0.014173	0.014149	0.014121	0.014090	0.014055	0.014018	0.013979	0.013940	0.013901	0.013863	0.013827	0.013795	0.013765	0.013740	0.013719	0.013701	0.013687	0.013676	0.013667	0.013659	0.013653	0.013647	0.013641	0.013634	0.013627	0.013618	0.013609	0.013598	0.013587	0.013575	0.013562	0.013546	0.013534	0.013522	0.013511	0.013501	0.013493	0.013486	0.013481	0.013478	0.013478	0.013479	0.013483	0.013489	0.013498	0.013508	0.013520	0.013534	0.013549	0.013566	0.013582	0.013599	0.013616	0.013631	0.013644	0.013656	0.013664	0.013669	0.013671
0.3700	0.016154	0.016143	0.016110	0.016056	0.015983	0.015893	0.015788	0.015671	0.015545	0.015414	0.015280	0.015146	0.015016	0.014891	0.014774	0.014669	0.014571	0.014485	0.014410	0.014345	0.014292	0.014247	0.014212	0.014183	0.014161	0.014142	0.014128	0.014116	0.014105	0.014093	0.014080	0.014064	0.014044	0.014021	0.013994	0.013962	0.013927	0.013890	0.013850	0.013809	0.013765	0.013726	0.013690	0.013657	0.013628	0.013602	0.013581	0.013564	0.013551	0.013540	0.013532	0.013526	0.013520	0.013515	0.013510	0.013504	0.013498	0.013490	0.013481	0.013471	0.013460	0.013448	0.013436	0.013424	0.013412	0.013401	0.013391	0.013382	0.013374	0.013369	0.013366	0.013365	0.013367	0.013372	0.013379	0.013388	0.013400	0.013414	0.013430	0.013448	0.013467	0.013487	0.013508	0.013529	0.013549	0.013567	0.013583	0.013597	0.013607	0.013613	0.013615
0.3800	0.016095	0.016084	0.016050	0.015993	0.015917	0.015823	0.015713	0.015591	0.015460	0.015322	0.015183	0.015044	0.014908	0.014778	0.014657	0.014546	0.014445	0.014356	0.014280	0.014215	0.014158	0.014115	0.014081	0.014054	0.014034	0.014019	0.014008	0.013999	0.013991	0.013982	0.013971	0.013957	0.013939	0.013917	0.013889	0.013858	0.013822	0.013784	0.013744	0.013702	0.013661	0.013621	0.013584	0.013550	0.013521	0.013495	0.013474	0.013457	0.013444	0.013434	0.013427	0.013420	0.013415	0.013411	0.013406	0.013401	0.013395	0.013388	0.013380	0.013370	0.013357	0.013345	0.013334	0.013323	0.013312	0.013301	0.013293	0.013285	0.013280	0.013277	0.013277	0.013279	0.013283	0.013291	0.013299	0.013312	0.013328	0.013346	0.013366	0.013388	0.013412	0.013437	0.013462	0.013487	0.013510	0.013532	0.013552	0.013568	0.013579	0.013587	0.013589
0.3900	0.016004	0.015992	0.015956	0.015898	0.015819	0.015721	0.015607	0.015485	0.015348	0.015206	0.015062	0.014918	0.014777	0.014643	0.014518	0.014403	0.014300	0.014210	0.014125	0.014060	0.014006	0.013963	0.013930	0.013906	0.013888	0.013876	0.013868	0.013862	0.013856	0.013850	0.013842	0.013831	0.013815	0.013795	0.013769	0.013739	0.013698	0.013660	0.013619	0.013577	0.013535	0.013494	0.013456	0.013422	0.013391	0.013365	0.013344	0.013327	0.013314	0.013304	0.013296	0.013291	0.013286	0.013282	0.013277	0.013272	0.013265	0.013258	0.013249	0.013239	0.013229	0.013218	0.013206	0.013195	0.013184	0.013175	0.013167	0.013161	0.013157	0.013156	0.013156	0.013160	0.013168	0.013178	0.013191	0.013208	0.013227	0.013249	0.013274	0.013301	0.013329	0.013358	0.013387	0.013416	0.013444	0.013469	0.013492	0.013510	0.013524	0.013533	0.013536
0.4000	0.015891	0.015879	0.015842	0.015783	0.015701	0.015601	0.015484	0.015354	0.015214	0.015068	0.014919	0.014772	0.014628	0.014490	0.014362	0.014245	0.014140	0.014047	0.013969	0.013903	0.013850	0.013808	0.013776	0.013754	0.013739	0.013730	0.013725	0.013723	0.013721	0.013718	0.013713	0.013705	0.013693	0.013675	0.013651	0.013622	0.013588	0.013550	0.013510	0.013467	0.013425	0.013384	0.013346	0.013311	0.013281	0.013255	0.013234	0.013217	0.013203	0.013194	0.013186	0.013181	0.013176	0.013172	0.013167	0.013162	0.013156	0.013148	0.013140	0.013130	0.013120	0.013109	0.013099	0.013088	0.013079	0.013071	0.013065	0.013061	0.013059	0.013061	0.013065	0.013073	0.013084	0.013098	0.013116	0.013137	0.013161	0.013188	0.013218	0.013249	0.013283	0.013317	0.013351	0.013385	0.013417	0.013447	0.013473	0.013494	0.013510	0.013520	0.013524
0.4100	0.015848	0.015835	0.015797	0.015735	0.015651	0.015548	0.015427	0.015292	0.015148	0.014997	0.014843	0.014690	0.014542	0.014400	0.014267	0.014146	0.014038	0.013943	0.013862	0.013795	0.013741	0.013699	0.013669	0.013647	0.013634	0.013627	0.013625	0.013626	0.013626	0.013627	0.013626	0.013621	0.013611	0.013596	0.013574	0.013546	0.013513	0.013476	0.013435	0.013393	0.013350	0.013309	0.013269	0.013233	0.013202	0.013174	0.013152	0.013134	0.013120	0.013110	0.013101	0.013095	0.013090	0.013085	0.013079	0.013073	0.013066	0.013058	0.013048	0.013038	0.013027	0.013016	0.013005	0.012995	0.012986	0.012979	0.012974	0.012971	0.012971	0.012973	0.012980	0.012990	0.013003	0.013021	0.013042	0.013068	0.013096	0.013128	0.013162	0.013199	0.013237	0.013277	0.013316	0.013355	0.013392	0.013423	0.013453	0.013478	0.013496	0.013508	0.013511
0.4200	0.015771	0.015758	0.015719	0.015656	0.015570	0.015463	0.015340	0.015202	0.015054	0.014899	0.014741	0.014584	0.014432	0.014286	0.014150	0.014023	0.013912	0.013815	0.013732	0.013666	0.013612	0.013570	0.013540	0.013520	0.013509	0.013505	0.013506	0.013510	0.013516	0.013521	0.013523	0.013522	0.013516	0.013504	0.013485	0.013459	0.013428	0.013391	0.013348	0.013305	0.013262	0.013220	0.013177	0.013141	0.013108	0.013080	0.013057	0.013038	0.013023	0.013011	0.013002	0.012994	0.012987	0.012985	0.012978	0.012971	0.012963	0.012953	0.012943	0.012932	0.012921	0.012909	0.012898	0.012887	0.012878	0.012872	0.012864	0.012863	0.012866	0.012875	0.012884	0.012898	0.012912	0.012933	0.012959	0.012989	0.013022	0.013058	0.013098	0.013140	0.013184	0.013229	0.013275	0.013319	0.013361	0.013400	0.013434	0.013462	0.013487	0.013500	0.013504
0.4300	0.015683	0.015669	0.015630	0.015566	0.015478	0.015370	0.015243	0.015103	0.014952	0.014793	0.014632	0.014472	0.014312	0.014163	0.014024	0.013897	0.013783	0.013687	0.013602	0.013532	0.013477	0.013432	0.013403	0.013384	0.013375	0.013374	0.013378	0.013386	0.013396	0.013405	0.013413	0.013416	0.013414	0.013406	0.013390	0.013368	0.013339	0.013304	0.013265	0.013223	0.013180	0.013137	0.013097	0.013060	0.013026	0.012997	0.012972	0.012952	0.012936	0.012922	0.012911	0.012901	0.012893	0.012885	0.012876	0.012867	0.012857	0.012847	0.012835	0.012823	0.012811	0.012799	0.012788	0.012778	0.012770	0.012764	0.012762	0.012760	0.012764	0.012772	0.012784	0.012797	0.012818	0.012844	0.012874	0.012908	0.012947	0.012989	0.013034	0.013082	0.013133	0.013184	0.013236	0.013286	0.013334	0.013379	0.013418	0.013450	0.013474	0.013489	0.013494
0.4400	0.015606	0.015592	0.015552	0.015487	0.015398	0.015288	0.015160	0.015017	0.014863	0.014703	0.014539	0.014373	0.014213	0.014061	0.013919	0.013788	0.013672	0.013572	0.013486	0.013415	0.013358	0.013316	0.013287	0.013270	0.013263	0.013254	0.013261	0.013274	0.013288	0.013303	0.013316	0.013325	0.013328	0.013324	0.013313	0.013294	0.013259	0.013227	0.013189	0.013148	0.013106	0.013063	0.013022	0.012984	0.012949	0.012919	0.012892	0.012870	0.012851	0.012836	0.012822	0.012811	0.012800	0.012789	0.012778	0.012767	0.012755	0.012743	0.012730	0.012716	0.012703	0.012691	0.012679	0.012670	0.012663	0.012658	0.012657	0.012659	0.012666	0.012676	0.012692	0.012712	0.012737	0.012767	0.012801	0.012841	0.012885	0.012933	0.012984	0.013039	0.013096	0.013154	0.013213	0.013271	0.013325	0.013376	0.013421	0.013457	0.013485	0.013502	0.013507
0.4500	0.015480	0.015466	0.015426	0.015360	0.015271	0.015154	0.015026	0.014882	0.014728	0.014566	0.014401	0.014236	0.014075	0.013921	0.013777	0.013646	0.013528	0.013425	0.013337	0.013265	0.013209	0.013167	0.013139	0.013124	0.013119	0.013124	0.013136	0.013154	0.013174	0.013195	0.013214	0.013230	0.013239	0.013241	0.013236	0.013221	0.013199	0.013169	0.013133	0.013094	0.013052	0.013009	0.012967	0.012928	0.012892	0.012859	0.012831	0.012806	0.012785	0.012766	0.012750	0.012735	0.012722	0.012708	0.012695	0.012681	0.012667	0.012652	0.012638	0.012623	0.012609	0.012596	0.012585	0.012575	0.012569	0.012566	0.012566	0.012571	0.012580	0.012594	0.012613	0.012637	0.012667	0.012702	0.012742	0.012787	0.012837	0.012892	0.012951	0.013013	0.013078	0.013144	0.013211	0.013277	0.013339	0.013397	0.013448	0.013490	0.013521	0.013541	0.013547
0.4600	0.015461	0.015448	0.015407	0.015340	0.015250	0.015138	0.015007	0.014862	0.014704	0.014540	0.014371	0.014203	0.014039	0.013881	0.013733	0.013597	0.013476	0.013369	0.013278	0.013204	0.013145	0.013102	0.013074	0.013059	0.013057	0.013064	0.013081	0.013103	0.013129	0.013157	0.013183	0.013205	0.013222	0.013231	0.013231	0.013221	0.013203	0.013176	0.013142	0.013102	0.013060	0.013016	0.012973	0.012932	0.012893	0.012858	0.012826	0.012797	0.012773	0.012750	0.012730	0.012711	0.012694	0.012676	0.012659	0.012642	0.012624	0.012606	0.012589	0.012572	0.012556	0.012541	0.012529	0.012520	0.012513	0.012511	0.012513	0.012518	0.012529	0.012546	0.012568	0.012596	0.012630	0.012670	0.012716	0.012767	0.012824	0.012886	0.012953	0.013024	0.013098	0.013173	0.013250	0.013326	0.013398	0.013464	0.013522	0.013571	0.013607	0.013629	0.013637
0.4700	0.015359	0.015346	0.015305	0.015239	0.015148	0.015036	0.014905	0.014757	0.014600	0.014434	0.014265	0.014095	0.013929	0.013769	0.013619	0.013481	0.013357	0.013248	0.013155	0.013079	0.013019	0.012976	0.012948	0.012934	0.012934	0.012945	0.012967	0.012995	0.013029	0.013064	0.013099	0.013131	0.013156	0.013173	0.013181	0.013178	0.013164	0.013141	0.013111	0.013073	0.013032	0.012988	0.012943	0.012899	0.012857	0.012818	0.012782	0.012750	0.012720	0.012693	0.012668	0.012645	0.012624	0.012602	0.012580	0.012559	0.012538	0.012517	0.012497	0.012478	0.012460	0.012445	0.012425	0.012415	0.012410	0.012409	0.012413	0.012422	0.012436	0.012456	0.012483	0.012515	0.012555	0.012600	0.012652	0.012711	0.012775	0.012845	0.012921	0.013001	0.013085	0.013171	0.013258	0.013349	0.013431	0.013507	0.013574	0.013630	0.013674	0.013700	0.013709
0.4800	0.015293	0.015279	0.015239	0.015172	0.015081	0.014968	0.014837	0.014691	0.014532	0.014366	0.014195	0.014024	0.013856	0.013695	0.013542	0.013402	0.013274	0.013162	0.013067	0.012988	0.012927	0.012880	0.012852	0.012840	0.012842	0.012858	0.012885	0.012921	0.012962	0.013007	0.013052	0.013094	0.013129	0.013156	0.013172	0.013176	0.013168	0.013150	0.013122	0.013086	0.013044	0.012999	0.012952	0.012905	0.012860	0.012816	0.012775	0.012737	0.012702	0.012669	0.012638	0.012609	0.012581	0.012553	0.012525	0.012498	0.012473	0.012448	0.012424	0.012402	0.012382	0.012366	0.012352	0.012342	0.012337	0.012337	0.012342	0.012353	0.012370	0.012394	0.012424	0.012461	0.012506	0.012557	0.012616	0.012682	0.012755	0.012835	0.012921	0.013012	0.013108	0.013207	0.013307	0.013405	0.013500	0.013588	0.013666	0.013731	0.013780	0.013810	0.013820
0.4900	0.015208	0.015194	0.015154	0.015088	0.014998	0.014886	0.014756	0.014610	0.014444	0.014277	0.014106	0.013935	0.013766	0.013603	0.013448	0.013306	0.013176	0.013062	0.012964	0.012883	0.012820	0.012775	0.012747	0.012737	0.012743	0.012763	0.012797	0.012842	0.012894	0.012950	0.013008	0.013062	0.013110	0.013148	0.013175	0.013188	0.013187	0.013174	0.013149	0.013115	0.013073	0.013026	0.012976	0.012926	0.012875	0.012826	0.012779	0.012735	0.012693	0.012652	0.012614	0.012578	0.012542	0.012508	0.012475	0.012443	0.012412	0.012381	0.012353	0.012328	0.012305	0.012287	0.012272	0.012262	0.012257	0.012258	0.012265	0.012279	0.012299	0.012327	0.012362	0.012405	0.012455	0.012514	0.012581	0.012656	0.012739	0.012829	0.012927	0.013032	0.013142	0.013256	0.013371	0.013486	0.013596	0.013699	0.013790	0.013866	0.013923	0.013959	0.013971
0.5000	0.015154	0.015141	0.015101	0.015036	0.014946	0.014836	0.014706	0.014561	0.014403	0.014237	0.014066	0.013894	0.013724	0.013559	0.013403	0.013258	0.013125	0.013008	0.012907	0.012824	0.012759	0.012713	0.012683	0.012675	0.012684	0.012710	0.012752	0.012807	0.012871	0.012941	0.013013	0.013084	0.013146	0.013198	0.013236	0.013259	0.013267	0.013259	0.013237	0.013204	0.013161	0.013112	0.013058	0.013002	0.012945	0.012888	0.012832	0.012779	0.012729	0.012680	0.012634	0.012589	0.012546	0.012501	0.012461	0.012422	0.012386	0.012352	0.012320	0.012291	0.012267	0.012247	0.012231	0.012221	0.012217	0.012220	0.012229	0.012246	0.012267	0.012300	0.012340	0.012389	0.012447	0.012514	0.012590	0.012675	0.012770	0.012873	0.012986	0.013106	0.013232	0.013364	0.013498	0.013632	0.013761	0.013882	0.013990	0.014079	0.014147	0.014189	0.014203
0.5100	0.015050	0.015037	0.014998	0.014933	0.014845	0.014736	0.014608	0.014465	0.014309	0.014144	0.013973	0.013801	0.013631	0.013466	0.013308	0.013162	0.013027	0.012908	0.012804	0.012719	0.012652	0.012605	0.012579	0.012573	0.012587	0.012621	0.012673	0.012741	0.012821	0.012908	0.012999	0.013087	0.013168	0.013236	0.013290	0.013325	0.013341	0.013340	0.013322	0.013289	0.013244	0.013191	0.013132	0.013069	0.013004	0.012939	0.012879	0.012816	0.012755	0.012696	0.012640	0.012585	0.012532	0.012482	0.012433	0.012387	0.012344	0.012304	0.012265	0.012232	0.012205	0.012182	0.012165	0.012152	0.012148	0.012152	0.012164	0.012184	0.012212	0.012250	0.012294	0.012350	0.012416	0.012495	0.012578	0.012676	0.012784	0.012905	0.013034	0.013174	0.013319	0.013473	0.013631	0.013789	0.013942	0.014086	0.014215	0.014323	0.014404	0.014455	0.014472
0.5200	0.014997	0.014984	0.014945	0.014882	0.014795	0.014688	0.014562	0.014420	0.014266	0.014102	0.013933	0.013761	0.013590	0.013424	0.013264	0.013114	0.012977	0.012848	0.012742	0.012653	0.012584	0.012536	0.012510	0.012507	0.012527	0.012570	0.012634	0.012717	0.012815	0.012924	0.013037	0.013148	0.013251	0.013340	0.013411	0.013460	0.013491	0.013495	0.013480	0.013446	0.013398	0.013338	0.013271	0.013198	0.013122	0.013045	0.012968	0.012893	0.012819	0.012747	0.012678	0.012611	0.012539	0.012477	0.012419	0.012364	0.012312	0.012265	0.012223	0.012185	0.012154	0.012129	0.012111	0.012100	0.012098	0.012103	0.012117	0.012139	0.012170	0.012213	0.012266	0.012330	0.012405	0.012492	0.012591	0.012702	0.012828	0.012966	0.013116	0.013279	0.013452	0.013634	0.013821	0.014010	0.014195	0.014368	0.014524	0.014656	0.014755	0.014817	0.014838
0.5300	0.014902	0.014889	0.014852	0.014790	0.014706	0.014601	0.014477	0.014338	0.014187	0.014026	0.013858	0.013688	0.013518	0.013346	0.013186	0.013035	0.012895	0.012769	0.012664	0.012573	0.012502	0.012454	0.012430	0.012431	0.012460	0.012515	0.012595	0.012699	0.012822	0.012958	0.013100	0.013240	0.013370	0.013484	0.013575	0.013640	0.013677	0.013688	0.013674	0.013637	0.013583	0.013514	0.013435	0.013349	0.013259	0.013167	0.013075	0.012984	0.012895	0.012808	0.012724	0.012644	0.012567	0.012493	0.012423	0.012358	0.012298	0.012243	0.012193	0.012151	0.012115	0.012087	0.012067	0.012055	0.012053	0.012060	0.012077	0.012104	0.012141	0.012190	0.012250	0.012322	0.012407	0.012506	0.012620	0.012748	0.012892	0.013052	0.013228	0.013420	0.013626	0.013843	0.014069	0.014297	0.014522	0.014735	0.014928	0.015090	0.015214	0.015291	0.015317
0.5400	0.014863	0.014851	0.014814	0.014754	0.014671	0.014569	0.014448	0.014312	0.014162	0.014003	0.013838	0.013668	0.013498	0.013331	0.013169	0.013015	0.012872	0.012742	0.012629	0.012534	0.012461	0.012412	0.012389	0.012396	0.012435	0.012505	0.012606	0.012736	0.012890	0.013061	0.013240	0.013416	0.013581	0.013724	0.013840	0.013923	0.013971	0.013987	0.013971	0.013928	0.013863	0.013780	0.013685	0.013580	0.013471	0.013359	0.013247	0.013137	0.013028	0.012923	0.012822	0.012724	0.012632	0.012544	0.012461	0.012384	0.012314	0.012250	0.012193	0.012145	0.012105	0.012073	0.012051	0.012040	0.012038	0.012048	0.012068	0.012100	0.012143	0.012200	0.012269	0.012351	0.012450	0.012564	0.012695	0.012844	0.013013	0.013201	0.013409	0.013638	0.013886	0.014149	0.014425	0.014706	0.014985	0.015252	0.015494	0.015699	0.015856	0.015955	0.015988
0.5500	0.014755	0.014743	0.014708	0.014650	0.014571	0.014471	0.014354	0.014221	0.014076	0.013920	0.013758	0.013590	0.013422	0.013255	0.013092	0.012936	0.012789	0.012657	0.012540	0.012443	0.012368	0.012320	0.012298	0.012314	0.012366	0.012457	0.012590	0.012756	0.012953	0.013169	0.013396	0.013620	0.013832	0.014013	0.014157	0.014260	0.014319	0.014336	0.014315	0.014260	0.014178	0.014075	0.013957	0.013829	0.013691	0.013554	0.013418	0.013283	0.013152	0.013025	0.012901	0.012784	0.012670	0.012566	0.012469	0.012379	0.012297	0.012224	0.012159	0.012104	0.012058	0.012024	0.012000	0.011987	0.011986	0.011998	0.012021	0.012058	0.012108	0.012172	0.012251	0.012346	0.012459	0.012590	0.012742	0.012908	0.013106	0.013324	0.013572	0.013847	0.014147	0.014470	0.014814	0.015166	0.015518	0.015858	0.016168	0.016434	0.016637	0.016766	0.016810
0.5600	0.014724	0.014713	0.014679	0.014623	0.014546	0.014450	0.014337	0.014206	0.014064	0.013912	0.013752	0.013589	0.013421	0.013254	0.013090	0.012932	0.012783	0.012647	0.012527	0.012426	0.012350	0.012303	0.012291	0.012318	0.012389	0.012509	0.012676	0.012890	0.013142	0.013422	0.013715	0.014002	0.014268	0.014495	0.014674	0.014798	0.014865	0.014878	0.014842	0.014766	0.014656	0.014523	0.014372	0.014210	0.014042	0.013872	0.013703	0.013538	0.013375	0.013221	0.013073	0.012933	0.012802	0.012678	0.012563	0.012458	0.012363	0.012278	0.012204	0.012140	0.012089	0.012051	0.012025	0.012013	0.012013	0.012028	0.012056	0.012099	0.012157	0.012232	0.012323	0.012434	0.012565	0.012719	0.012898	0.013105	0.013342	0.013610	0.013913	0.014252	0.014616	0.015023	0.015457	0.015910	0.016369	0.016815	0.017228	0.017583	0.017857	0.018031	0.018091
0.5700	0.014623	0.014612	0.014580	0.014527	0.014454	0.014362	0.014253	0.014130	0.013993	0.013846	0.013691	0.013529	0.013364	0.013199	0.013035	0.012877	0.012726	0.012587	0.012464	0.012361	0.012285	0.012240	0.012237	0.012281	0.012381	0.012541	0.012763	0.013045	0.013379	0.013748	0.014132	0.014507	0.014848	0.015129	0.015348	0.015492	0.015563	0.015561	0.015497	0.015384	0.015228	0.015048	0.014849	0.014640	0.014426	0.014211	0.014001	0.013796	0.013599	0.013411	0.013233	0.013065	0.012908	0.012762	0.012627	0.012510	0.012400	0.012303	0.012218	0.012147	0.012090	0.012048	0.012020	0.012006	0.012008	0.012026	0.012059	0.012109	0.012177	0.012263	0.012370	0.012499	0.012651	0.012832	0.013044	0.013291	0.013576	0.013904	0.014271	0.014695	0.015168	0.015690	0.016255	0.016852	0.017464	0.018068	0.018633	0.019130	0.019514	0.019758	0.019842
0.5800	0.014592	0.014582	0.014551	0.014500	0.014431	0.014343	0.014238	0.014119	0.013988	0.013845	0.013692	0.013534	0.013370	0.013205	0.013040	0.012878	0.012724	0.012580	0.012452	0.012346	0.012269	0.012230	0.012240	0.012308	0.012447	0.012664	0.012966	0.013348	0.013801	0.014301	0.014817	0.015315	0.015759	0.016122	0.016384	0.016540	0.016592	0.016552	0.016434	0.016257	0.016035	0.015784	0.015515	0.015238	0.014960	0.014687	0.014421	0.014166	0.013923	0.013693	0.013477	0.013275	0.013088	0.012915	0.012757	0.012614	0.012486	0.012373	0.012277	0.012196	0.012132	0.012084	0.012053	0.012039	0.012043	0.012064	0.012103	0.012161	0.012240	0.012340	0.012464	0.012615	0.012795	0.013010	0.013264	0.013563	0.013903	0.014310	0.014780	0.015320	0.015933	0.016619	0.017375	0.018188	0.019036	0.019886	0.020694	0.021406	0.021968	0.022329	0.022454
0.5900	0.014513	0.014504	0.014475	0.014427	0.014361	0.014278	0.014179	0.014066	0.013939	0.013802	0.013654	0.013500	0.013339	0.013175	0.013010	0.012847	0.012689	0.012542	0.012411	0.012303	0.012228	0.012198	0.012228	0.012333	0.012531	0.012837	0.013252	0.013792	0.014430	0.015133	0.015854	0.016536	0.017125	0.017582	0.017884	0.018028	0.018028	0.017905	0.017686	0.017397	0.017063	0.016701	0.016327	0.015953	0.015586	0.015231	0.014893	0.014574	0.014273	0.013992	0.013730	0.013487	0.013264	0.013060	0.012873	0.012706	0.012558	0.012429	0.012319	0.012226	0.012154	0.012101	0.012068	0.012053	0.012059	0.012084	0.012129	0.012197	0.012288	0.012405	0.012551	0.012729	0.012944	0.013202	0.013509	0.013876	0.014310	0.014823	0.015425	0.016128	0.016941	0.017871	0.018915	0.020062	0.021286	0.022539	0.023754	0.024847	0.025721	0.026289	0.026486
0.6000	0.014461	0.014452	0.014425	0.014380	0.014318	0.014240	0.014147	0.014040	0.013919	0.013788	0.013646	0.013495	0.013337	0.013175	0.013010	0.012845	0.012685	0.012534	0.012399	0.012290	0.012219	0.012204	0.012265	0.012427	0.012720	0.013171	0.013799	0.014602	0.015555	0.016604	0.017668	0.018642	0.019443	0.020009	0.020320	0.020387	0.020247	0.019946	0.019531	0.019044	0.018514	0.017976	0.017443	0.016924	0.016431	0.015966	0.015530	0.015125	0.014749	0.014403	0.014081	0.013789	0.013524	0.013281	0.013064	0.012871	0.012701	0.012550	0.012423	0.012320	0.012240	0.012182	0.012146	0.012133	0.012141	0.012173	0.012228	0.012309	0.012417	0.012557	0.012729	0.012941	0.013199	0.013512	0.013890	0.014346	0.014897	0.015556	0.016345	0.017285	0.018409	0.019712	0.021222	0.022924	0.024790	0.026759	0.028723	0.030535	0.032017	0.032994	0.033337
0.6100	0.014392	0.014384	0.014359	0.014318	0.014261	0.014188	0.014101	0.014001	0.013887	0.013762	0.013626	0.013481	0.013328	0.013167	0.013003	0.012837	0.012674	0.012519	0.012381	0.012273	0.012211	0.012220	0.012332	0.012590	0.013044	0.013747	0.014740	0.016036	0.017611	0.019327	0.021027	0.022514	0.023625	0.024275	0.024467	0.024264	0.023763	0.023063	0.022251	0.021393	0.020533	0.019701	0.018913	0.018159	0.017482	0.016859	0.016290	0.015771	0.015299	0.014869	0.014480	0.014128	0.013810	0.013525	0.013270	0.013045	0.012848	0.012679	0.012541	0.012425	0.012335	0.012271	0.012232	0.012219	0.012231	0.012270	0.012336	0.012432	0.012560	0.012719	0.012926	0.013182	0.013498	0.013884	0.014358	0.014938	0.015648	0.016518	0.017583	0.018885	0.020486	0.022402	0.024690	0.027372	0.030437	0.033806	0.037311	0.040672	0.043518	0.045443	0.046126
0.6200	0.014326	0.014318	0.014295	0.014258	0.014205	0.014139	0.014059	0.013965	0.013859	0.013741	0.013612	0.013472	0.013323	0.013165	0.013001	0.012834	0.012667	0.012508	0.012367	0.012261	0.012214	0.012264	0.012462	0.012892	0.013651	0.014860	0.016637	0.019041	0.022016	0.025308	0.028473	0.031002	0.032531	0.032983	0.032512	0.031388	0.029886	0.028221	0.026545	0.024944	0.023464	0.022121	0.020916	0.019840	0.018882	0.018030	0.017271	0.016596	0.015993	0.015455	0.014974	0.014545	0.014162	0.013823	0.013522	0.013259	0.013034	0.012839	0.012676	0.012541	0.012440	0.012368	0.012326	0.012312	0.012329	0.012376	0.012453	0.012567	0.012720	0.012918	0.013168	0.013480	0.013870	0.014355	0.014958	0.015711	0.016653	0.017834	0.019323	0.021198	0.023562	0.026537	0.030260	0.034881	0.040459	0.046989	0.054244	0.061672	0.068350	0.073090	0.074817
0.6300	0.014235	0.014229	0.014209	0.014175	0.014128	0.014069	0.013997	0.013928	0.013830	0.013720	0.013598	0.013465	0.013321	0.013167	0.013004	0.012836	0.012667	0.012505	0.012363	0.012265	0.012247	0.012373	0.012742	0.013517	0.014946	0.017388	0.021287	0.027074	0.034863	0.043915	0.052254	0.057487	0.058537	0.056170	0.051892	0.046954	0.042106	0.037716	0.033906	0.030673	0.027951	0.025667	0.023744	0.022116	0.020730	0.019541	0.018516	0.017615	0.016840	0.016161	0.015566	0.015042	0.014582	0.014178	0.013825	0.013530	0.013266	0.013042	0.012857	0.012708	0.012592	0.012513	0.012468	0.012457	0.012480	0.012539	0.012635	0.012772	0.012957	0.013198	0.013504	0.013891	0.014379	0.014995	0.015777	0.016773	0.018052	0.019704	0.021855	0.024678	0.028412	0.033388	0.040046	0.048958	0.060801	0.076226	0.095553	0.118158	0.141450	0.160081	0.167378
0.6400	0.014238	0.014232	0.014214	0.014184	0.014142	0.014088	0.014023	0.013945	0.013856	0.013754	0.013640	0.013515	0.013376	0.013225	0.013063	0.012892	0.012716	0.012550	0.012408	0.012324	0.012361	0.012636	0.013378	0.015028	0.018470	0.025473	0.039584	0.068417	0.128169	0.236847	0.345741	0.342133	0.257086	0.179437	0.128421	0.095915	0.074217	0.059315	0.048825	0.041255	0.035652	0.031401	0.028102	0.025490	0.023380	0.021655	0.020221	0.019017	0.017995	0.017121	0.016369	0.015719	0.015156	0.014668	0.014247	0.013884	0.013573	0.013314	0.013101	0.012931	0.012803	0.012715	0.012663	0.012654	0.012684	0.012757	0.012874	0.013042	0.013268	0.013563	0.013944	0.014431	0.015061	0.015866	0.016911	0.018281	0.020091	0.022518	0.025822	0.030405	0.036884	0.046279	0.060256	0.081648	0.115329	0.169832	0.260662	0.419425	0.698392	1.098580	1.333410
0.6500	0.014170	0.014165	0.014149	0.014123	0.014087	0.014040	0.013983	0.013914	0.013834	0.013741	0.013636	0.013518	0.013386	0.013240	0.013080	0.012909	0.012727	0.012558	0.012421	0.012370	0.012523	0.013154	0.014959	0.019944	0.034946	0.091566	0.709756	0.012865	0.914334	0.128991	0.015393	0.173941	1.003074	0.018330	3.555018	0.502817	0.220356	0.128030	0.086039	0.063414	0.049831	0.040980	0.034853	0.030410	0.027068	0.024479	0.022417	0.020754	0.019390	0.018254	0.017299	0.016489	0.015793	0.015204	0.014698	0.014270	0.013905	0.013605	0.013360	0.013167	0.013022	0.012925	0.012873	0.012868	0.012909	0.012999	0.013144	0.013350	0.013629	0.013996	0.014479	0.015103	0.015917	0.016989	0.018419	0.020348	0.022999	0.026746	0.032150	0.040243	0.052921	0.073995	0.111941	0.188368	0.369628	0.956309	7.342202	0.032395	3.804732	0.552753	0.033322
0.6600	0.014145	0.014141	0.014128	0.014106	0.014076	0.014036	0.013986	0.013928	0.013858	0.013776	0.013681	0.013572	0.013448	0.013309	0.013153	0.012983	0.012804	0.012634	0.012510	0.012533	0.012984	0.014810	0.022474	0.076843	59412707.137589	1.289590	9.791091	3.139697	3.530966	77.484125	2.365335	34.049612	23.033916	27.140470	16.040510	17.840571	349059534.465436	0.831644	0.250502	0.128282	0.082265	0.059594	0.046573	0.038276	0.032604	0.028520	0.025461	0.023098	0.021230	0.019722	0.018487	0.017465	0.016610	0.015896	0.015291	0.014782	0.014358	0.014008	0.013725	0.013504	0.013340	0.013233	0.013180	0.013180	0.013236	0.013351	0.013531	0.013787	0.014136	0.014601	0.015216	0.016029	0.017116	0.018584	0.020602	0.023442	0.027551	0.033722	0.043453	0.059877	0.090475	0.157248	0.347693	1.331612	696490120.045995	28.646889	50.867065	48.345601	44.515490	214.232743	8.830564
0.6700	0.014113	0.014110	0.014099	0.014085	0.014060	0.014028	0.013988	0.013938	0.013879	0.013809	0.013726	0.013628	0.013513	0.013382	0.013232	0.013064	0.012885	0.012718	0.012629	0.012855	0.014484	0.028078	2.507146	0.684954	0.152824	1.366825	1.631144	0.012136	511.358348	2.600280	0.016689	19.121082	5561.332983	0.012715	36.178871	2.419531	5.315312	13.295502	40.603696	0.617779	0.194916	0.105367	0.070185	0.052203	0.041560	0.034641	0.029839	0.026342	0.023700	0.021648	0.020019	0.018703	0.017626	0.016738	0.016002	0.015391	0.014888	0.014477	0.014148	0.013894	0.013708	0.013588	0.013532	0.013539	0.013613	0.013756	0.013983	0.014307	0.014751	0.015350	0.016154	0.017240	0.018729	0.020808	0.023786	0.028201	0.035049	0.046339	0.066751	0.109324	0.224691	0.809525	63.235210	19.460241	7.148847	7.392560	53.113681	0.021958	9444.949239	35.753866	0.036998
0.6800	0.014075	0.014073	0.014065	0.014052	0.014034	0.014010	0.013979	0.013941	0.013899	0.013843	0.013774	0.013692	0.013593	0.013476	0.013338	0.013179	0.013006	0.012854	0.012870	0.014010	0.049428	3567.021381	1.817556	0.843560	5.588815	1.374852	0.437044	1.062224	56.915676	37733.072917	25.520929	7950.666046	813.677335	27.757677	0.852723	90.892762	340.114004	4.022817	13.049492	603277.902578	2.753426	0.295993	0.130920	0.080316	0.057139	0.044258	0.036223	0.030943	0.027063	0.024185	0.021983	0.020258	0.018878	0.017767	0.016861	0.016121	0.015519	0.015031	0.014646	0.014351	0.014139	0.014005	0.013922	0.013941	0.014040	0.014227	0.014516	0.014929	0.015499	0.016279	0.017347	0.018829	0.020924	0.023971	0.028576	0.035906	0.048465	0.072534	0.128292	0.320912	3.395087	699622.044507	24.452404	8.048751	419.581057	114.528340	2.223740	39.557453	1277.951967	80324.895005	82.771857
0.6900	0.014081	0.014080	0.014075	0.014067	0.014055	0.014039	0.014019	0.013993	0.013960	0.013935	0.013884	0.013822	0.013744	0.013649	0.013532	0.013395	0.013245	0.013147	0.013638	19.495680	5.320242	0.119583	0.037499	0.034422	0.462357	0.121786	15210.795351	0.102255	0.012099	3067.839726	0.547686	53281.171439	0.026435	4.240867	8943.555138	0.117073	64.266813	17.423489	0.144351	1.033798	10271.448459	4054.322107	0.448983	0.159399	0.090682	0.062141	0.047025	0.037907	0.031907	0.027713	0.024646	0.022330	0.020536	0.019121	0.017992	0.017085	0.016356	0.015775	0.015320	0.014975	0.014732	0.014582	0.014519	0.014553	0.014687	0.014931	0.015307	0.015846	0.016601	0.017650	0.019123	0.021229	0.024332	0.029092	0.036830	0.050500	0.078014	0.147902	0.458238	4635.849992	10691.167866	1.778770	0.294660	18.726990	72.911606	0.449951	47481.433419	5.574080	0.041604	81919.102762	1.705225
0.7000	0.014076	0.014075	0.014074	0.014070	0.014066	0.014059	0.014050	0.014038	0.014022	0.014002	0.013975	0.013940	0.013895	0.013845	0.013778	0.013705	0.013658	0.013836	0.011447	2.032053	0.016312	6.916988	0.040509	0.154512	0.045484	0.480396	1.247518	0.152818	0.016344	1.714867	1.024823	48.121565	0.274892	0.089550	0.653778	274.968822	0.055167	0.299341	69.144534	233.409359	0.194353	71.422194	1.000009	0.644515	0.185727	0.099311	0.065946	0.049031	0.039083	0.032648	0.028207	0.025008	0.022617	0.020784	0.019354	0.018228	0.017337	0.016636	0.016093	0.015688	0.015406	0.015238	0.015183	0.015241	0.015422	0.015744	0.016234	0.016948	0.017962	0.019404	0.021488	0.024588	0.029402	0.037371	0.051746	0.081776	0.163807	0.620631	1.002308	96.895835	0.246534	264.837201	67.871080	0.854699	0.171769	297.672516	3.524868	0.399612	0.354995	67.936237	3.075410
0.7100	0.014080	0.014080	0.014081	0.014083	0.014091	0.014094	0.014098	0.014103	0.014111	0.014117	0.014125	0.014134	0.014150	0.014179	0.014245	0.014435	0.015343	85.076367	5442159.683362	0.012934	0.013450	0.011508	43515.630625	0.035412	27.560895	0.208314	0.023734	80.203344	0.013804	0.054443	792.221862	0.133282	0.037357	16.243208	15.469859	184.705483	1046.541331	1.899297	113581.591046	0.107650	1.039856	0.292705	337267344.994357	52256.679900	0.849133	0.207619	0.106067	0.068906	0.050596	0.040023	0.033281	0.028683	0.025393	0.022957	0.021108	0.019683	0.018577	0.017721	0.017068	0.016588	0.016260	0.016073	0.016024	0.016117	0.016366	0.016797	0.017458	0.018425	0.019824	0.021870	0.024938	0.029742	0.037760	0.052486	0.084062	0.174872	0.774372	56558.478067	428394067.232021	0.284489	0.951164	0.111609	297704.075394	1.861296	1078.556703	187.252436	16.372209	168.351044	0.052700	0.238297	2174.775993
0.7200	0.014103	0.014105	0.014109	0.014117	0.014128	0.014144	0.014165	0.014191	0.014226	0.014271	0.014331	0.014417	0.014552	0.014794	0.015359	0.018262	944.442171	4.815630	669.799166	0.014061	0.223815	0.012771	303.747106	10.621484	0.031234	3.224892	1.479190	409.016506	1.045748	0.054203	835.080012	0.221412	0.328863	641591.673576	0.399262	3.636481	2.615554	13.634982	617.223978	0.161552	17.944016	0.469425	95136.318949	905.282734	213413.122100	1.003737	0.223314	0.110927	0.071119	0.051846	0.040846	0.033893	0.029186	0.025844	0.023391	0.021548	0.020143	0.019078	0.018279	0.017700	0.017314	0.017104	0.017066	0.017209	0.017554	0.018148	0.019053	0.020396	0.022387	0.025400	0.030153	0.038135	0.052928	0.085135	0.180621	0.871567	185963.639929	827.830883	79841.347542	0.413777	15.801347	0.149966	1786.263843	47.322364	2.475879	10.931833	3.352974	674392.301806	1.960406	0.329268	2092.713911
0.7300	0.014165	0.014167	0.014175	0.014189	0.014210	0.014239	0.014278	0.014332	0.014405	0.014506	0.014654	0.014887	0.015310	0.016309	0.021801	0.028210	0.026901	4.149741	0.011273	40.179439	59.954919	3.694444	0.014203	3.537731	94.715615	28.482631	42.721173	1423.213343	0.231965	0.881665	1.009695	2.351447	0.141159	141.608358	19.261794	9.582585	50.508814	3.802230	0.060358	10.424419	318.229506	427.292281	0.021898	302.061415	1.512853	59.295653	1.067659	0.231075	0.113420	0.072345	0.052631	0.041447	0.034402	0.029671	0.026334	0.023921	0.022120	0.020777	0.019786	0.019081	0.018621	0.018385	0.018368	0.018584	0.019065	0.019879	0.021140	0.023047	0.025971	0.030608	0.038426	0.052998	0.084878	0.180556	0.888639	57.339373	1.242794	376.739781	0.027266	729.469244	654.042859	26.499502	0.074245	14.084932	283.373155	70.118538	99.439627	2462.639597	0.481636	3.851597	2.450858
0.7400	0.014261	0.014265	0.014278	0.014300	0.014334	0.014383	0.014452	0.014548	0.014684	0.014888	0.015205	0.015805	0.017251	0.025259	0.029930	1.932155	1.289586	0.067640	2.280129	0.011159	0.024433	0.014320	0.209317	0.176617	0.045924	0.014110	0.157963	8.380582	0.350963	0.224390	59.849651	439.668754	104.228485	0.556570	0.214654	0.500819	0.030643	0.328209	15.355915	0.307224	0.448258	0.015616	134.568532	3.208766	254.128941	142.558828	1.900286	1.074813	0.236796	0.116170	0.074115	0.053972	0.042572	0.035424	0.030641	0.027290	0.024879	0.023127	0.021859	0.020975	0.020414	0.020149	0.020169	0.020497	0.021191	0.022359	0.024197	0.027059	0.031634	0.039370	0.053768	0.085299	0.179820	0.862613	1.561337	111.396606	291.031199	2.697079	101.897479	0.021722	0.406308	0.253394	12.069970	0.748215	0.118097	0.430702	0.451490	13.205460	102.524197	459.266444	137.469441
0.7500	0.014380	0.014386	0.014404	0.014436	0.014486	0.014560	0.014667	0.014826	0.015079	0.015476	0.016219	0.018040	0.027890	16.897116	2.504202	0.080688	0.014587	0.123234	24385.672890	0.027144	0.122780	132.061394	2523937.182465	0.167617	346.036794	95.637941	3.528347	556677.227938	0.011247	0.986229	0.011035	0.040003	0.012882	113394428.577998	1.493182	8312.413495	103.056796	8.271904	132015247.012515	6338.749263	5.444610	0.759340	1112006.098479	5.513419	0.544494	53.132920	149.197217	1245.464913	1.030905	0.237970	0.117947	0.075677	0.055365	0.043864	0.036673	0.031879	0.028558	0.026206	0.024548	0.023409	0.022717	0.022415	0.022500	0.023007	0.024045	0.025776	0.028551	0.033043	0.040666	0.054830	0.085622	0.176935	0.803002	972.338019	113.228136	55.971641	0.628620	4.068161	807051.081341	0.562701	4.003937	4646.830704	98031754.864520	6.283333	826.745645	6624.916711	6.712269	98060968.831830	0.020960	1.173131	0.018080
0.7600	0.014510	0.014518	0.014543	0.014590	0.014663	0.014775	0.014951	0.015219	0.015667	0.016516	0.018612	0.029580	0.016093	39429.487772	0.042243	342689.043169	195141.983489	6.441881	235.202523	25.030272	19290.254748	3006.035065	6.959904	0.759036	25.472739	4.722107	447.631490	3.558725	0.014115	0.344809	0.011803	0.070019	0.011209	351.127127	32353.751750	0.567697	1222.973168	24.264111	6.256970	4087.784713	49297.306872	903.344525	2507.088721	239.534140	7650083.447416	14346175.981928	19.139412	13942537.162325	0.358454	0.970160	0.237686	0.119726	0.077553	0.057154	0.045583	0.038364	0.033588	0.030331	0.028099	0.026619	0.025743	0.025405	0.025600	0.026398	0.027962	0.030618	0.035022	0.042551	0.056516	0.086659	0.174294	0.738021	0.294764	12499067.585048	18.222564	10254328.876059	5401578.540321	167.477972	4278.047074	627.731234	130253.413636	14104.632299	24.779586	17.698178	896.111005	8.409914	25190.810801	285.066757	0.022608	0.426797	0.019741
0.7700	0.014660	0.014671	0.014707	0.014773	0.014881	0.015053	0.015332	0.015781	0.016723	0.018999	0.030496	0.039568	31.378985	16.380242	28.993806	0.056519	0.023728	0.011914	0.300435	60.614883	0.093920	0.081705	6.163155	0.033103	8.354844	2271.152350	2.066864	0.014440	0.051646	0.013619	576.766017	0.400260	3.120371	0.113692	1.733041	161.585281	22.519613	0.057944	3.872278	0.088856	0.292646	1700.460749	2.429717	0.025783	0.360664	2.274998	1087.350061	793.275966	1474.994419	1.438151	0.913498	0.238339	0.122517	0.080332	0.059770	0.048094	0.040846	0.036090	0.032996	0.030990	0.029846	0.029473	0.029866	0.031150	0.033628	0.037931	0.045387	0.059322	0.089078	0.173758	0.683548	1.077291	1076.506000	588.841706	761.307715	1.908849	0.247714	0.035383	4.340508	1150.378623	0.578932	0.306979	19.226010	0.098782	29.169075	3635.810728	3.983182	0.093690	2.483332	0.344680	1031.845102
0.7800	0.014904	0.014920	0.014971	0.015067	0.015231	0.015507	0.015993	0.016946	0.019335	0.031036	4859.160977	0.571052	48.059615	0.348510	0.011889	13.815235	0.021028	0.353350	0.519858	15856.496835	0.119002	0.076933	164.228734	0.029338	1.916454	2.646885	5.321460	7.560840	0.562547	0.965527	0.037195	0.586404	0.011067	0.416757	0.089600	7.743308	32.331154	0.288834	4168.873683	1.622202	0.189022	49962.849853	13.303748	5.979669	0.266374	404.428720	0.027144	11.836828	8708.318980	58.704951	262570.404476	0.880265	0.243496	0.127859	0.084991	0.063970	0.052058	0.044757	0.040140	0.037290	0.035757	0.035361	0.036123	0.038286	0.042454	0.049974	0.064087	0.094135	0.177956	0.645676	195990.945137	47.818258	7462.677735	8.189294	0.030068	268.806680	0.190483	8.806346	8.679757	122112.281089	0.578685	1.062937	2678.283635	0.225773	22.691715	8.752148	6.594286	8.525135	0.576543	1.319284	0.065183
0.7900	0.015198	0.015222	0.015297	0.015443	0.015706	0.016186	0.017151	0.019604	0.031431	1507.195825	10.503579	0.248195	18.389881	0.014512	0.426602	0.047448	11.914095	11.054089	0.010979	0.729762	2052984.395445	0.080618	0.260432	1.987782	0.381700	0.024410	0.168347	0.012117	790.406079	12.034444	0.072423	0.446625	2.023560	0.026407	0.011509	0.301554	0.053628	42.240597	5.490008	0.182685	43137851.668056	15.095047	0.014698	253.509355	439.535009	6.675109	183.059725	0.662839	3381.255794	8.649439	460.170156	80143.108541	0.883352	0.255858	0.137051	0.092458	0.070569	0.058292	0.050988	0.046694	0.044526	0.044154	0.045641	0.049509	0.057102	0.071747	0.103019	0.189077	0.655155	59669.373594	331.713859	6.037098	2901.087702	0.606963	182.020395	7.693871	595.249229	158.739949	0.020575	9.234165	26369434.698105	0.310799	3.408676	25.950860	0.598267	0.197267	0.188021	0.029233	712.657253	10.157274	0.121301
0.8000	0.015426	0.015461	0.015575	0.015817	0.016344	0.017305	0.019804	0.032019	91.060084	8.796295	5.436759	0.014143	0.039480	0.491749	0.021044	0.056012	0.012308	0.013944	16.275737	0.010873	109.836222	19413.547322	0.039359	0.046880	0.011304	0.014607	0.012152	0.033792	2.245462	288.774157	0.242282	9218.296283	0.042723	0.582240	0.011306	0.081986	0.011732	0.592651	0.604259	348193.853134	1996.940771	0.013946	69.170679	0.096158	0.051379	1.053445	0.218588	12.410790	0.884281	0.112185	203.776100	391.472980	5614.182798	0.948142	0.281028	0.152864	0.104782	0.081357	0.068603	0.061572	0.058287	0.058069	0.061112	0.068683	0.084307	0.118262	0.211820	0.709440	4275.338732	282.990763	142.716012	0.095142	0.608891	8.017137	0.146761	0.672136	0.044417	0.073438	152.287413	0.020831	1170.155493	203218.226673	0.377481	0.349830	0.019791	0.060196	0.019761	0.382895	1.839190	6246.349346	0.340540
0.8100	0.015951	0.016008	0.016206	0.016638	0.017593	0.020185	0.033719	180.927821	0.106701	0.069676	0.053283	0.023278	0.173216	0.064430	0.012214	44.221479	20.565481	18.658435	3.047599	14245.090327	7.715984	3779.148240	0.019420	0.027316	0.010493	31.765623	0.054037	0.122284	664.954968	0.015718	0.437591	0.093428	13438.248124	1.288652	0.538283	516.336659	0.012135	0.067069	0.015759	1094.911768	5.084114	20521.457447	10.011414	210.806669	385.707976	872.471469	2.647579	1.249165	4.443789	0.360240	2.462904	2.198603	4.549656	11253.026485	1.142836	0.332843	0.182545	0.127117	0.101051	0.087967	0.082430	0.082797	0.089712	0.106931	0.146598	0.258194	0.870856	8580.307557	3.349987	1.558742	1.881237	0.253355	2.920925	0.798726	2.709472	526.761292	228.233394	265.787351	24.074014	68961.849066	25.224917	8941.785540	0.036390	0.066483	0.018945	292.019909	0.339807	0.814618	8124.676992	0.064505	0.553160
0.8200	0.016506	0.016611	0.016991	0.017957	0.020794	0.038320	183.944397	0.058389	12.344197	0.019670	0.449494	0.610534	1.140617	0.012592	0.017952	0.228727	0.015546	0.013124	0.092276	9.436255	19128.217691	0.027173	0.019502	43493053.711115	0.681116	0.010519	21557.663789	0.238745	0.286169	41.377914	0.030414	19.295529	0.020040	1.163384	203.885558	0.014416	9.085049	693434.257512	0.013275	0.017064	8854.410443	137.751417	0.223035	0.028485	0.069330	4.101500	0.237901	0.087311	26.278279	26.953851	24.776185	0.208405	518.664808	2.481045	12072.444382	1.700808	0.446979	0.243492	0.172880	0.142650	0.131486	0.134112	0.153246	0.204750	0.360139	1.332795	9276.126082	1.871909	371.090252	0.151047	18.643922	19.749381	16.524537	0.080376	0.190655	2.439262	0.048185	0.043655	0.571541	75.123692	53233.162969	0.054900	0.034700	55169862.102632	4.830561	0.021005	17569.342888	0.766337	0.204006	37.468826	0.037875
0.8300	0.017114	0.017351	0.018333	0.021886	0.057584	884.928632	8000.134880	1.402454	0.018385	0.020404	0.014390	15.912692	0.013930	0.012220	0.013734	7.215742	439.511395	0.072396	0.628834	0.029126	1.154673	0.204661	4169.730703	133.831581	0.010414	709.229814	42.146775	0.016239	0.011973	0.020442	0.010642	0.012994	0.021584	0.011344	500.959012	8330.062742	0.012235	0.338923	108.024193	0.034695	3.383325	0.214646	8.360203	0.314759	6662.463214	117.194036	0.982266	0.017552	0.053412	858.314278	0.049868	0.285334	0.143300	65.044707	461533.498599	70450.331569	4.188016	0.771172	0.402721	0.294315	0.262218	0.276731	0.357406	0.651191	3.407466	55543.817154	348004.628184	47.437576	0.106487	0.212876	0.043977	642.034818	0.044820	0.021626	1.013190	66.293792	3768.153121	0.636155	4.528884	0.148369	3.734516	0.366965	5619.901791	147.246871	0.019616	4178.129272	252.529352	0.022672	0.022415	0.024450	0.018599
0.8400	0.017988	0.018981	0.026516	3.086099	0.757607	16108.265684	0.146684	49.769885	17.058674	0.014872	0.471900	10.744888	0.013997	0.410280	0.014172	0.012729	1.595003	5.943948	0.030603	0.010379	12.448504	0.048827	0.650363	28880.452832	1.670691	1.462375	3512952.031990	0.016171	0.102377	0.010601	0.014321	0.010769	0.127230	0.028921	140417.517470	1.139852	17.132937	41.074923	0.739128	0.387709	139.568179	0.014160	0.051687	49.841238	22.059290	0.063207	1.978491	7.246706	0.046254	235.322804	16.369326	0.019941	601.297433	2107.152492	7.142579	1175204.709404	78.616569	541.496872	2.805480	1.197100	0.946907	1.127767	2.501893	463.041175	64.101555	916136.632637	5.348420	1509.334128	415.879137	0.020984	11.356860	145.555426	0.039622	4.256045	2.062589	0.084524	11.830192	47.418205	0.116973	0.019832	68.686489	0.201844	1.034420	27199.015616	8.153360	1.463596	2248694.291412	0.027776	0.116311	0.018898	0.022217
0.8500	0.019029	0.052206	0.099559	23.542411	5572.850969	4.499109	0.111995	3.084329	601385.993310	0.048391	0.017589	76.168199	5.259434	0.103953	0.025313	1876.247455	0.011082	0.065741	26.732477	0.013106	2.769522	11.557547	0.119548	0.056183	56.276718	0.025234	0.027524	1.164847	14.596424	0.010493	0.016992	0.010832	1.317674	0.114319	0.130324	0.029646	506.704687	0.062641	0.282712	0.117662	0.221963	0.032662	22.573559	0.716549	0.014929	99316.273978	0.200751	1.556135	95.711946	1539.861346	0.100541	0.808650	19139761.394470	116.085531	3.854668	299.605061	435043.073417	3157.548038	24.337163	41.021270	210.408046	38.720566	21.616626	2635.997363	342139.095652	230.805771	2.744790	81.444185	12955755.567987	0.519190	0.073834	931.136563	56.241737	0.922664	0.118288	128493.851202	0.019998	0.386221	98.406701	0.026909	4.433472	13.824143	0.221177	0.072967	225.728057	0.029138	0.067741	0.602792	7.298487	0.018960	0.025428
0.8600	0.020339	0.094623	17.589107	0.195912	1.406711	1086287.031373	0.295645	228288.135526	734324764404.395386	0.016091	0.024832	0.014056	1393383757.819157	12.756967	0.018555	7655.763835	0.458932	0.110891	0.021519	9.422088	0.078073	73.602226	1.466883	0.038514	1338.792637	0.018262	0.437342	27.221476	29.365831	0.044787	0.010745	0.034540	3.409299	2.899998	3.236600	0.058839	10745.145376	0.282455	0.040278	651.276655	0.638185	91.316266	0.030111	1.172145	5.370455	96449.056052	0.102401	211.837896	54747935850.892014	0.048353	0.272985	0.032623	21626995524515.281250	5717755.531834	8.984929	45551587.655253	103.003543	27.625756	4145.372702	93.575447	0.099356	88.375382	3623.200460	23.391842	80.578570	32569171.239913	6.108311	3661053.143567	14391066848215.378906	0.029970	0.184625	0.044883	38673079640.730499	122.630419	0.065599	49758.150621	2.724791	0.597808	0.054750	42.119444	0.300598	287.707982	1.133837	0.142081	4498.319479	0.035212	1.323601	12.385523	12.796851	0.045223	0.019381
0.8700	0.022238	0.442020	0.171447	0.021474	0.041826	0.021459	0.735926	903.995522	9259.664773	0.066329	0.189291	0.032490	0.018951	1.036177	0.011975	4461.571902	2.966364	0.573152	11.279749	4.346418	0.410126	1.243312	0.727938	3.909743	0.304946	8.812860	0.079528	3.324274	0.130774	500.424853	0.563237	3310.135549	0.039738	0.496409	0.474027	57.168491	2.041660	0.318379	0.296608	9.944598	0.013604	0.145970	106.076786	5.537091	32.117643	169271.974806	0.017966	14.143439	0.114986	0.329512	3.506799	0.865103	253359.443670	17274.372253	19.805842	0.097576	1.038120	0.021203	26.980286	460.033514	96.801607	432.723765	23.113591	0.021195	0.768205	0.079323	13.075629	10275.031112	165747.648978	0.505914	2.126817	0.200484	0.076936	7.566335	0.022252	228695.937060	15.597678	2.599781	48.213039	5.994357	0.418405	4.229639	0.546386	2.129643	0.801896	22.520608	0.192531	1.315665	0.061990	1236.699979	0.406573
0.8800	0.024912	0.044903	1.542710	1116.801262	0.029510	0.138431	0.079524	0.021039	0.029930	1.722358	29.469023	56.876229	0.013538	0.037818	0.052824	0.014794	0.123630	0.022896	0.011156	0.010540	0.025589	18.587997	0.033104	0.435800	14.921604	13.580158	0.010155	1.420230	343.246123	2547.995010	6461008.930353	453.783434	1985.783539	8.125739	0.011543	2.143654	2.111594	2.787910	0.146511	137.383291	0.013249	0.016735	0.015886	0.109008	1.080326	0.064953	0.524371	0.348956	0.019305	915.299306	339.250779	18.211702	0.318888	0.057685	1.957930	2.647785	0.201673	72310.024009	266.875342	21.280333	0.026004	20.005599	228.636166	55454.144703	0.139772	1.660516	1.304622	0.046971	0.215685	8.795820	169.801185	515.903299	0.023440	0.196412	0.282144	0.047587	0.505844	0.063396	0.022417	0.021705	0.033435	54.966790	0.066706	1.046053	5.839347	4.987029	0.019073	2.868970	677.859448	851.868102	3744345.837186
0.8900	0.029252	0.046196	3.930969	0.423208	950.774910	0.030779	0.024591	1.336627	7.440708	0.180260	0.898074	4.903801	0.030793	0.046733	11.224018	0.026166	0.011313	0.125770	0.010980	0.068141	0.010454	150.697272	54.016716	4.615715	0.028776	0.244868	348.688700	0.010422	0.013371	0.114001	0.011019	0.474163	0.014864	0.016266	1890.507279	0.076866	0.105598	0.963221	345.856266	1015.692998	0.014108	0.100480	0.017123	0.349186	0.016410	0.197253	126.828083	0.453552	0.225736	73.288683	6.625122	3.401377	62.069148	13.629437	0.048738	0.250679	70995.078361	25.745921	416.463260	11.926543	0.141560	11.065113	339.743953	19.938728	55514.408514	0.185473	0.040884	6.486198	26.708989	2.086989	2.720264	40.332783	0.129286	0.249977	63.261834	0.209702	0.021223	0.308539	0.022566	0.092752	0.019174	384.145758	126.536531	1.577532	0.051695	0.096754	615.401063	0.021719	0.020996	0.147137	0.018689
0.9000	0.037491	0.160566	3.551923	0.040476	0.080315	0.179170	2.409183	0.234645	5.118375	4.302033	0.505832	0.155689	0.017086	0.052240	1.524215	87.928409	0.159181	0.010418	0.017757	2.269628	36.784959	0.025597	5.429521	0.010313	0.012282	0.192736	0.009867	2.976519	28.572392	0.090226	4.061076	0.036652	36.663287	13.615477	0.012552	0.114755	0.025365	0.014789	1.369248	0.030564	7.874192	0.482490	0.072617	0.015962	0.971873	821.571220	15.256415	0.258088	0.052487	1.964604	7.734510	79.597011	114.695743	5.865615	22.498611	6.613457	0.886555	0.880378	885.631932	118.553957	9.802807	111.037181	777.564600	0.739646	0.527820	4.793232	10.315615	3.866793	71.448591	46.964825	4.347027	1.067456	0.042139	0.109322	7.173034	371.984910	0.510237	0.020931	0.044832	0.818812	10.660043	0.029065	1.377882	0.019829	0.024174	0.084305	0.020211	3.884852	14.439222	0.036739	1.752022
0.9100	0.064292	0.065501	0.060339	0.050988	11513.788012	0.067662	59447.955558	112.216010	0.026094	54.619345	6.651188	0.266947	1.061486	57196.514320	0.018462	0.011618	0.345947	0.010389	3.739531	3.683507	75.628110	0.016083	0.282477	3116.045819	1.472148	7.116059	1.347623	9.362160	0.018198	10.879531	0.010459	41.136594	0.033559	3.376498	5.677959	25.289763	4.773609	1136.270852	0.275686	0.039200	459.709293	1.460384	1.434105	0.016235	2.708796	0.018391	0.035533	127526.740353	12.345508	0.480977	14.428355	958.614706	0.036419	473.506574	344304.076087	0.932887	155728.719766	0.075551	0.180952	1.625760	0.049028	1.492025	0.136404	0.066809	82560.632346	0.667848	117618.045965	125.862744	0.039428	555.674234	1.525319	0.065131	6.230804	13913.098218	0.026662	0.023468	1.150339	0.021786	0.620667	0.530092	162.444672	0.026370	0.101166	489.152470	1.484758	7.442613	1.535666	1.975391	0.022772	9.731186	0.019488
0.9200	1.053892	2.458203	7682.524676	55.195639	18.154759	1.827225	0.058928	19306.254090	411412.724212	0.623093	0.065406	0.046052	0.057229	4248.471392	20.998550	0.014830	0.030149	0.013680	0.010975	0.960120	0.050152	0.019064	0.009574	0.175347	76.668662	0.409509	44.588667	0.094324	16.751090	0.845482	1.356062	0.283218	5.815255	0.037295	80.975645	0.357045	34.691986	0.819056	0.013796	0.060532	0.046060	1.148530	0.026344	0.021693	0.168594	0.042348	186.820975	41991.418072	0.490898	0.047846	0.340773	9.735350	662705.328861	43930.720807	0.160950	8.870022	1114.837808	190.423904	827.672173	1.676487	0.716039	0.546427	7269.556270	41.600047	849.473324	2.798167	0.139880	5003.382952	29808.974969	5.532924	0.197267	0.036707	0.261139	19526.691151	82.749189	0.034315	0.086163	0.022899	0.026877	0.210748	0.021055	0.034340	0.020416	0.260560	8.238909	0.105961	21.136542	0.035859	2.849713	0.173363	0.420163
0.9300	2.635502	9851543129.218849	284373.462340	22.662310	39109.003496	0.708669	390.021164	182963.517136	56.385413	22.760313	5.773614	0.873264	0.040681	0.015917	0.049809	0.114590	0.192395	0.270019	0.470370	0.193222	0.778368	0.121570	3.514192	0.456587	0.373193	0.452300	8.136287	0.171909	0.020871	0.010410	0.154166	0.011122	0.041658	0.072800	3.952053	0.260311	0.546399	0.313363	16.288589	0.565867	4.011015	0.304576	2.719843	1.768648	1.308077	0.815125	0.125035	0.025544	0.036046	0.099759	0.981080	6.735190	28.028967	4176185.477933	3179.182215	1.983620	1122.083299	216.551233	6292636.067340	857891773851.598389	0.689312	683878600810.577271	3907209.207159	99.142223	28724.906821	0.335673	1827.786484	2610904.963985	5.048107	4.836697	2.093047	0.495198	0.048780	0.031347	0.224986	0.352375	0.528691	0.685633	0.954971	0.050788	1.280728	0.187336	4.694868	0.035202	0.118830	0.046710	0.791889	0.043036	0.024317	0.019772	0.057028
0.9400	1.925277	7951.909701	3.507719	41.758467	33.996065	11.521609	7131.995849	0.476303	0.668220	126.650606	0.207586	0.729377	2.268454	0.440482	11299.453145	0.130823	8838.094216	167984350268.984070	0.024688	0.023670	0.011040	0.101965	0.429845	0.047646	0.196410	0.629880	0.011861	118.648783	7628.881773	3.568316	0.010535	1.637869	3559.552443	60.597357	0.014820	0.430156	0.670620	0.146955	1.831475	0.116676	0.016545	0.082355	0.086750	1025288301380.280762	58502.282881	0.907706	101355.843764	1.277341	9.532280	0.209533	0.089153	19.002139	15.945047	5.845635	14920.019586	346.810110	1863.392167	21.825438	36.998735	1934.912623	38046943.719585	2121.138513	19.018027	16.621918	1394.500236	241.481257	1428.061201	3.739289	13.764995	242.966653	0.355742	1.571308	7.986512	2.126275	180338.778589	0.388391	21862.999015	363254837651.057800	0.044103	0.042008	0.021690	0.021497	0.515510	0.049118	0.162922	0.044265	0.019343	9.697655	768.553081	0.476828	0.019946
0.9500	29.737346	10.764676	347.982288	10018.152231	5.226277	18865.149478	22.733161	0.039228	0.042931	293162.346296	3.331074	3365.140764	0.348074	2999.645069	0.015185	0.020511	0.430931	0.010912	0.051695	0.068519	0.019442	0.013982	0.347117	1650.358299	0.359749	0.714942	0.009579	0.090624	10036.076568	80.680588	0.048227	194.576366	26204.509948	0.237788	0.011975	0.576916	1.175965	1632.856740	1.333302	0.021206	0.050939	0.155301	0.209125	0.020182	2.764233	0.089419	0.031855	24717.402018	0.963885	12535.256474	79.013875	4284401.082084	0.071821	0.042756	590.144521	18049.652784	3.895506	869191.401959	658.690386	5842.607372	114604187.354711	5410.548359	476.304686	692870.741593	0.159205	9.725930	381.487932	0.056674	0.081596	2336113.090169	113.742764	28870.366295	2.396666	10495.787558	0.042903	0.061948	1.091362	0.026336	0.079018	0.039568	0.031552	0.022563	0.354262	0.102801	0.256422	0.036511	0.020005	0.056846	3806.645707	24.977992	0.020710
0.9600	28.149265	0.369560	0.270399	1389.488593	0.067031	5861025.967611	0.263619	6.241385	0.021121	0.191516	308.411590	8.741167	0.034883	36.489822	0.030425	0.058332	0.014772	28.596639	0.009996	0.235555	9.102413	54510.177625	0.013066	0.030268	12.201972	0.300238	0.056627	1.015211	26.133409	156.575985	21.563131	342.237628	60.868070	1.042547	0.052134	0.284610	12.819642	0.068300	0.016887	106099.137683	38.907528	1.034810	0.024074	153.460294	0.036601	0.342703	0.143254	283.859294	0.133725	3215.454317	2908.900589	1.028023	0.031247	8.971736	0.306784	195004799.445851	0.071949	706.942962	0.248568	0.241993	7.189287	0.179108	0.091304	115.141694	0.049821	133251394.178193	0.042969	0.330293	0.046208	0.415563	1323.084582	2889.597311	0.187229	116.921578	0.090363	0.159748	0.035282	49.600683	0.029527	0.316403	10.401829	8510.919572	0.021076	0.029774	0.125449	0.024228	0.020336	0.106588	7.512478	35.860210	2.401283
0.9700	0.315230	2.584885	0.066775	0.194077	0.059824	3.423137	0.161938	11.522578	1.003950	0.841117	0.049042	0.022925	0.032892	13.492487	1168.238865	114718.685862	0.052670	0.010724	0.101952	72.220918	1076.502358	24.256389	0.105928	0.012556	0.037517	0.054512	73738412.481415	0.121818	140.874414	3.480616	8856.783796	6.698974	304.011830	0.288216	65496161.930625	0.058512	0.082651	0.020078	0.224181	64.024997	4306.025753	312.096645	0.496298	0.036526	0.233363	691604.491772	7750.308597	99.309476	0.190554	0.059955	0.221619	2.975454	4.708584	13.617599	0.419223	2.480454	0.764551	11.939640	0.079083	0.985123	3.483987	0.647689	0.077299	9.403678	0.569940	0.122398	0.218364	0.506341	2.002908	0.917571	0.111266	0.068996	0.163706	39.669442	2900.561417	242978.347133	0.100533	0.042971	0.183177	84.078571	1076.535276	9.613307	0.042679	0.021769	0.031162	0.020980	244171.929550	0.056598	31.010988	0.543465	747.446506
0.9800	26762.299307	3.854864	0.303682	5675.422329	6.368929	400.183261	60.702238	1.064599	89.334647	25796.332575	0.012660	400.841724	1.801729	0.019088	0.034836	0.013428	0.107092	2.475688	22667.230802	1.759959	12.668288	0.104291	0.074317	0.011358	1.641379	0.012014	0.454955	0.022999	1278.370128	46302.682128	0.464320	32033.886315	2504.168364	0.028987	0.544804	0.014012	2.331791	0.014875	0.198839	0.339780	47.103877	7.244494	183649.126182	82.724576	3.110022	0.437697	0.143001	0.153523	15.179148	1564.540821	0.027173	42799.906793	1243.846268	1.546378	49.640729	260.929139	3.515547	2551.737536	0.402985	1.189601	52977.038476	0.997676	0.366249	616.175515	0.482778	14.962521	1.652750	0.337093	667.358359	2140.857590	0.040763	381.590380	6.583789	0.155250	0.093418	0.450005	2.409005	56.648450	82650.253389	1.893655	10.941342	0.090644	0.051598	0.021081	0.080734	0.020295	0.040206	0.019696	204.148671	1310.535537	0.037565
0.9900	245.718345	0.183510	0.225273	303.239908	0.091403	9.219893	0.274322	0.105180	1773.947697	2.039137	0.176579	0.023439	2.797835	2806750.256205	220898512.931844	0.625657	0.017798	0.355853	2.604412	2.629343	4454.299650	0.483863	60.813998	0.009929	0.009014	0.051558	89.354170	201.246385	1163.068551	0.086837	0.023040	0.112713	2079.042281	203.172381	192.815873	0.090138	0.014578	0.020514	177.061241	2.022189	15652.765925	10.624824	10.864935	2.277183	0.958808	10.018159	6027074206.824265	25508061.520186	11.654097	0.062188	0.373178	20.996306	1914.734311	1.053861	0.820087	5.849468	0.359372	19053.197451	0.078750	59.302575	27775.076620	54.595224	0.395586	14743.889140	0.287452	0.629375	0.419830	0.599584	2.725379	10.218786	0.072642	0.046778	3.073732	11392074.548677	3940271275.259968	6.668295	0.828090	1.024373	2.867401	2.765427	3407.138983	0.553488	30.352829	0.023733	0.021522	0.025376	19.688272	0.026728	132.154405	0.021480	0.018819


==> figures/Cu/drag_anis_CuT300P3NT.dat <==
### B(beta,theta) for CuT300P3NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.017627	0.017638	0.017673	0.017729	0.017804	0.017893	0.017993	0.018099	0.018205	0.018306	0.018397	0.018475	0.018534	0.018572	0.018587	0.018579	0.018546	0.018490	0.018414	0.018320	0.018212	0.018094	0.017969	0.017844	0.017721	0.017604	0.017497	0.017403	0.017324	0.017260	0.017214	0.017184	0.017170	0.017170	0.017183	0.017205	0.017235	0.017268	0.017301	0.017332	0.017357	0.017374	0.017380	0.017373	0.017353	0.017319	0.017271	0.017209	0.017136	0.017052	0.016959	0.016860	0.016758	0.016654	0.016550	0.016449	0.016352	0.016261	0.016176	0.016098	0.016027	0.015963	0.015905	0.015853	0.015805	0.015761	0.015718	0.015676	0.015634	0.015589	0.015543	0.015493	0.015439	0.015382	0.015321	0.015257	0.015190	0.015121	0.015052	0.014982	0.014914	0.014848	0.014786	0.014728	0.014676	0.014630	0.014591	0.014561	0.014538	0.014525	0.014520
0.0200	0.017385	0.017396	0.017430	0.017485	0.017558	0.017646	0.017742	0.017846	0.017950	0.018049	0.018139	0.018215	0.018274	0.018312	0.018327	0.018319	0.018287	0.018233	0.018159	0.018067	0.017961	0.017846	0.017724	0.017601	0.017481	0.017366	0.017264	0.017171	0.017093	0.017031	0.016985	0.016955	0.016942	0.016942	0.016954	0.016976	0.017005	0.017037	0.017070	0.017100	0.017125	0.017141	0.017147	0.017141	0.017121	0.017087	0.017040	0.016980	0.016908	0.016825	0.016735	0.016638	0.016537	0.016435	0.016334	0.016235	0.016140	0.016051	0.015967	0.015891	0.015822	0.015759	0.015703	0.015652	0.015605	0.015561	0.015520	0.015478	0.015437	0.015394	0.015348	0.015299	0.015247	0.015191	0.015131	0.015069	0.015004	0.014937	0.014869	0.014801	0.014735	0.014670	0.014609	0.014553	0.014502	0.014457	0.014420	0.014390	0.014368	0.014354	0.014350
0.0300	0.017147	0.017159	0.017192	0.017245	0.017317	0.017402	0.017498	0.017599	0.017700	0.017798	0.017885	0.017960	0.018017	0.018054	0.018069	0.018061	0.018030	0.017978	0.017905	0.017816	0.017713	0.017600	0.017481	0.017361	0.017243	0.017131	0.017029	0.016938	0.016862	0.016801	0.016756	0.016727	0.016713	0.016714	0.016726	0.016747	0.016775	0.016807	0.016839	0.016868	0.016892	0.016908	0.016914	0.016907	0.016888	0.016855	0.016809	0.016750	0.016680	0.016600	0.016512	0.016417	0.016320	0.016220	0.016121	0.016025	0.015932	0.015844	0.015763	0.015689	0.015621	0.015560	0.015504	0.015455	0.015409	0.015366	0.015325	0.015285	0.015244	0.015202	0.015158	0.015110	0.015059	0.015004	0.014947	0.014886	0.014822	0.014757	0.014691	0.014625	0.014560	0.014497	0.014438	0.014383	0.014333	0.014290	0.014253	0.014224	0.014202	0.014189	0.014185
0.0400	0.016921	0.016932	0.016964	0.017016	0.017085	0.017168	0.017261	0.017359	0.017458	0.017552	0.017637	0.017709	0.017765	0.017800	0.017815	0.017807	0.017777	0.017725	0.017655	0.017567	0.017467	0.017356	0.017240	0.017123	0.017008	0.016898	0.016798	0.016710	0.016635	0.016575	0.016531	0.016503	0.016489	0.016489	0.016500	0.016521	0.016548	0.016578	0.016610	0.016638	0.016661	0.016677	0.016682	0.016675	0.016656	0.016624	0.016579	0.016522	0.016453	0.016375	0.016289	0.016199	0.016104	0.016006	0.015910	0.015816	0.015725	0.015640	0.015561	0.015488	0.015422	0.015362	0.015308	0.015258	0.015213	0.015172	0.015132	0.015093	0.015053	0.015012	0.014968	0.014921	0.014872	0.014819	0.014762	0.014703	0.014641	0.014577	0.014513	0.014449	0.014386	0.014325	0.014267	0.014214	0.014165	0.014123	0.014087	0.014059	0.014038	0.014025	0.014021
0.0500	0.016701	0.016711	0.016742	0.016793	0.016859	0.016940	0.017029	0.017124	0.017219	0.017310	0.017392	0.017461	0.017514	0.017549	0.017562	0.017554	0.017524	0.017474	0.017405	0.017320	0.017222	0.017114	0.017001	0.016887	0.016774	0.016668	0.016570	0.016484	0.016411	0.016352	0.016309	0.016281	0.016268	0.016267	0.016278	0.016298	0.016324	0.016353	0.016383	0.016410	0.016432	0.016447	0.016452	0.016445	0.016427	0.016395	0.016351	0.016295	0.016229	0.016152	0.016069	0.015980	0.015887	0.015793	0.015698	0.015607	0.015519	0.015436	0.015359	0.015289	0.015224	0.015166	0.015114	0.015066	0.015023	0.014982	0.014943	0.014905	0.014866	0.014826	0.014783	0.014738	0.014689	0.014638	0.014583	0.014525	0.014465	0.014403	0.014341	0.014278	0.014217	0.014158	0.014102	0.014050	0.014003	0.013962	0.013927	0.013900	0.013879	0.013867	0.013863
0.0600	0.016495	0.016505	0.016535	0.016583	0.016647	0.016724	0.016810	0.016901	0.016992	0.017079	0.017158	0.017224	0.017275	0.017307	0.017320	0.017311	0.017282	0.017232	0.017165	0.017081	0.016986	0.016881	0.016771	0.016659	0.016550	0.016446	0.016351	0.016267	0.016195	0.016138	0.016096	0.016068	0.016055	0.016054	0.016064	0.016082	0.016107	0.016135	0.016164	0.016190	0.016211	0.016225	0.016229	0.016222	0.016204	0.016173	0.016130	0.016075	0.016010	0.015936	0.015855	0.015768	0.015678	0.015587	0.015496	0.015405	0.015320	0.015240	0.015162	0.015093	0.015030	0.014974	0.014923	0.014877	0.014834	0.014794	0.014756	0.014719	0.014681	0.014642	0.014600	0.014556	0.014509	0.014459	0.014405	0.014349	0.014291	0.014231	0.014170	0.014109	0.014050	0.013993	0.013938	0.013888	0.013843	0.013803	0.013769	0.013742	0.013723	0.013711	0.013707
0.0700	0.016292	0.016301	0.016330	0.016376	0.016437	0.016511	0.016593	0.016680	0.016767	0.016850	0.016924	0.016987	0.017035	0.017065	0.017076	0.017067	0.017037	0.016989	0.016922	0.016841	0.016748	0.016646	0.016539	0.016430	0.016324	0.016222	0.016130	0.016048	0.015978	0.015922	0.015881	0.015853	0.015840	0.015838	0.015847	0.015865	0.015888	0.015915	0.015942	0.015967	0.015987	0.015999	0.016003	0.015996	0.015977	0.015947	0.015905	0.015852	0.015789	0.015717	0.015638	0.015554	0.015466	0.015378	0.015290	0.015204	0.015121	0.015043	0.014971	0.014904	0.014843	0.014788	0.014739	0.014694	0.014652	0.014614	0.014576	0.014540	0.014503	0.014465	0.014424	0.014381	0.014335	0.014287	0.014235	0.014180	0.014123	0.014065	0.014006	0.013948	0.013890	0.013835	0.013782	0.013734	0.013690	0.013651	0.013619	0.013593	0.013574	0.013563	0.013559
0.0800	0.016106	0.016115	0.016142	0.016186	0.016244	0.016314	0.016392	0.016474	0.016556	0.016635	0.016705	0.016765	0.016809	0.016837	0.016846	0.016836	0.016806	0.016758	0.016693	0.016614	0.016523	0.016424	0.016319	0.016214	0.016110	0.016012	0.015922	0.015842	0.015774	0.015720	0.015677	0.015651	0.015637	0.015635	0.015643	0.015660	0.015682	0.015707	0.015732	0.015756	0.015774	0.015786	0.015789	0.015781	0.015763	0.015733	0.015693	0.015641	0.015579	0.015510	0.015433	0.015352	0.015268	0.015182	0.015097	0.015014	0.014934	0.014859	0.014788	0.014724	0.014665	0.014612	0.014564	0.014520	0.014480	0.014442	0.014406	0.014370	0.014334	0.014297	0.014258	0.014216	0.014171	0.014124	0.014073	0.014020	0.013965	0.013909	0.013852	0.013795	0.013740	0.013686	0.013635	0.013588	0.013546	0.013509	0.013477	0.013452	0.013434	0.013423	0.013420
0.0900	0.015923	0.015932	0.015957	0.015999	0.016054	0.016120	0.016193	0.016270	0.016348	0.016421	0.016487	0.016542	0.016583	0.016608	0.016615	0.016604	0.016574	0.016526	0.016462	0.016385	0.016296	0.016200	0.016099	0.015996	0.015896	0.015801	0.015713	0.015635	0.015570	0.015516	0.015477	0.015450	0.015436	0.015434	0.015441	0.015456	0.015477	0.015500	0.015524	0.015545	0.015563	0.015573	0.015575	0.015567	0.015549	0.015520	0.015480	0.015430	0.015370	0.015303	0.015229	0.015150	0.015069	0.014986	0.014903	0.014823	0.014746	0.014673	0.014605	0.014543	0.014486	0.014435	0.014388	0.014345	0.014306	0.014269	0.014234	0.014199	0.014164	0.014128	0.014089	0.014049	0.014005	0.013959	0.013910	0.013859	0.013806	0.013751	0.013696	0.013641	0.013588	0.013536	0.013487	0.013442	0.013401	0.013365	0.013335	0.013311	0.013293	0.013283	0.013279
0.1000	0.015748	0.015756	0.015780	0.015818	0.015870	0.015931	0.016000	0.016072	0.016144	0.016212	0.016273	0.016324	0.016361	0.016383	0.016387	0.016374	0.016344	0.016297	0.016234	0.016159	0.016072	0.015979	0.015881	0.015781	0.015684	0.015592	0.015507	0.015432	0.015368	0.015316	0.015277	0.015251	0.015237	0.015233	0.015240	0.015253	0.015271	0.015293	0.015315	0.015335	0.015350	0.015360	0.015361	0.015352	0.015334	0.015305	0.015266	0.015218	0.015160	0.015095	0.015024	0.014948	0.014869	0.014790	0.014711	0.014633	0.014559	0.014489	0.014424	0.014364	0.014309	0.014258	0.014213	0.014171	0.014133	0.014098	0.014063	0.014029	0.013995	0.013960	0.013922	0.013883	0.013841	0.013796	0.013749	0.013699	0.013648	0.013595	0.013542	0.013489	0.013437	0.013388	0.013341	0.013297	0.013258	0.013223	0.013194	0.013171	0.013154	0.013144	0.013141
0.1100	0.015579	0.015586	0.015608	0.015644	0.015693	0.015750	0.015814	0.015880	0.015947	0.016010	0.016065	0.016111	0.016144	0.016162	0.016165	0.016150	0.016119	0.016072	0.016011	0.015937	0.015853	0.015762	0.015667	0.015571	0.015477	0.015387	0.015305	0.015232	0.015170	0.015120	0.015082	0.015055	0.015041	0.015037	0.015042	0.015054	0.015072	0.015091	0.015112	0.015130	0.015144	0.015151	0.015152	0.015143	0.015124	0.015096	0.015058	0.015011	0.014955	0.014892	0.014824	0.014751	0.014676	0.014599	0.014523	0.014449	0.014375	0.014308	0.014246	0.014188	0.014135	0.014087	0.014043	0.014003	0.013966	0.013932	0.013898	0.013865	0.013832	0.013797	0.013761	0.013723	0.013682	0.013639	0.013593	0.013545	0.013496	0.013445	0.013394	0.013343	0.013293	0.013246	0.013200	0.013159	0.013121	0.013088	0.013060	0.013038	0.013022	0.013012	0.013009
0.1200	0.015421	0.015428	0.015449	0.015482	0.015526	0.015578	0.015636	0.015697	0.015758	0.015815	0.015865	0.015906	0.015935	0.015949	0.015949	0.015933	0.015901	0.015854	0.015793	0.015721	0.015640	0.015551	0.015459	0.015367	0.015276	0.015189	0.015110	0.015040	0.014979	0.014930	0.014893	0.014868	0.014853	0.014848	0.014852	0.014863	0.014879	0.014896	0.014914	0.014931	0.014943	0.014949	0.014948	0.014939	0.014920	0.014892	0.014854	0.014809	0.014755	0.014694	0.014628	0.014558	0.014486	0.014413	0.014340	0.014269	0.014200	0.014135	0.014075	0.014020	0.013969	0.013922	0.013880	0.013841	0.013806	0.013772	0.013739	0.013707	0.013675	0.013641	0.013606	0.013568	0.013529	0.013487	0.013443	0.013396	0.013349	0.013300	0.013251	0.013202	0.013154	0.013109	0.013065	0.013025	0.012989	0.012958	0.012931	0.012910	0.012895	0.012886	0.012882
0.1300	0.015270	0.015276	0.015295	0.015325	0.015365	0.015412	0.015465	0.015520	0.015575	0.015626	0.015670	0.015706	0.015730	0.015741	0.015737	0.015719	0.015686	0.015639	0.015580	0.015509	0.015430	0.015344	0.015255	0.015166	0.015077	0.014994	0.014918	0.014850	0.014792	0.014744	0.014708	0.014682	0.014668	0.014662	0.014665	0.014674	0.014688	0.014703	0.014719	0.014734	0.014744	0.014749	0.014747	0.014736	0.014718	0.014690	0.014652	0.014607	0.014556	0.014498	0.014434	0.014368	0.014298	0.014229	0.014159	0.014091	0.014026	0.013965	0.013907	0.013854	0.013805	0.013760	0.013720	0.013682	0.013648	0.013615	0.013583	0.013552	0.013520	0.013488	0.013453	0.013417	0.013379	0.013338	0.013296	0.013251	0.013206	0.013159	0.013112	0.013065	0.013020	0.012976	0.012934	0.012896	0.012862	0.012832	0.012807	0.012787	0.012772	0.012763	0.012760
0.1400	0.015124	0.015130	0.015147	0.015174	0.015210	0.015252	0.015300	0.015349	0.015397	0.015442	0.015480	0.015510	0.015529	0.015536	0.015530	0.015509	0.015475	0.015428	0.015369	0.015300	0.015223	0.015141	0.015055	0.014969	0.014884	0.014804	0.014730	0.014665	0.014609	0.014562	0.014527	0.014502	0.014487	0.014481	0.014482	0.014490	0.014501	0.014515	0.014529	0.014541	0.014549	0.014552	0.014549	0.014538	0.014518	0.014491	0.014456	0.014413	0.014363	0.014307	0.014247	0.014183	0.014117	0.014050	0.013984	0.013919	0.013857	0.013798	0.013743	0.013692	0.013645	0.013603	0.013563	0.013527	0.013494	0.013462	0.013431	0.013401	0.013370	0.013338	0.013305	0.013270	0.013233	0.013194	0.013152	0.013110	0.013066	0.013021	0.012976	0.012931	0.012888	0.012845	0.012806	0.012770	0.012737	0.012709	0.012685	0.012666	0.012652	0.012643	0.012641
0.1500	0.014982	0.014987	0.015002	0.015026	0.015057	0.015094	0.015136	0.015178	0.015220	0.015258	0.015291	0.015315	0.015329	0.015331	0.015322	0.015299	0.015264	0.015217	0.015159	0.015091	0.015017	0.014937	0.014854	0.014771	0.014689	0.014612	0.014541	0.014478	0.014424	0.014379	0.014345	0.014320	0.014305	0.014298	0.014298	0.014304	0.014313	0.014325	0.014336	0.014346	0.014353	0.014354	0.014350	0.014338	0.014319	0.014293	0.014258	0.014217	0.014169	0.014116	0.014058	0.013997	0.013935	0.013871	0.013808	0.013747	0.013688	0.013632	0.013580	0.013531	0.013487	0.013446	0.013408	0.013373	0.013341	0.013310	0.013280	0.013250	0.013220	0.013189	0.013156	0.013122	0.013087	0.013049	0.013010	0.012969	0.012927	0.012884	0.012841	0.012799	0.012757	0.012718	0.012680	0.012646	0.012615	0.012588	0.012565	0.012548	0.012534	0.012527	0.012524
0.1600	0.014845	0.014850	0.014863	0.014883	0.014911	0.014943	0.014978	0.015014	0.015049	0.015081	0.015107	0.015125	0.015134	0.015132	0.015119	0.015094	0.015058	0.015010	0.014953	0.014887	0.014814	0.014737	0.014658	0.014578	0.014500	0.014427	0.014359	0.014298	0.014246	0.014203	0.014169	0.014145	0.014129	0.014121	0.014120	0.014124	0.014131	0.014141	0.014150	0.014158	0.014162	0.014162	0.014156	0.014141	0.014122	0.014096	0.014063	0.014023	0.013977	0.013926	0.013871	0.013813	0.013754	0.013694	0.013635	0.013577	0.013521	0.013468	0.013418	0.013371	0.013328	0.013289	0.013253	0.013220	0.013188	0.013159	0.013130	0.013101	0.013072	0.013042	0.013011	0.012979	0.012944	0.012908	0.012869	0.012830	0.012790	0.012750	0.012709	0.012669	0.012630	0.012592	0.012557	0.012525	0.012496	0.012470	0.012449	0.012432	0.012420	0.012412	0.012410
0.1700	0.014718	0.014722	0.014733	0.014750	0.014773	0.014800	0.014829	0.014859	0.014887	0.014911	0.014931	0.014943	0.014946	0.014940	0.014923	0.014896	0.014858	0.014810	0.014753	0.014688	0.014618	0.014530	0.014453	0.014377	0.014302	0.014232	0.014167	0.014109	0.014059	0.014017	0.013984	0.013960	0.013944	0.013935	0.013933	0.013935	0.013940	0.013948	0.013955	0.013960	0.013963	0.013961	0.013954	0.013941	0.013921	0.013895	0.013863	0.013824	0.013780	0.013732	0.013680	0.013625	0.013569	0.013512	0.013456	0.013401	0.013348	0.013298	0.013251	0.013207	0.013167	0.013129	0.013095	0.013062	0.013032	0.013003	0.012975	0.012947	0.012919	0.012890	0.012860	0.012828	0.012794	0.012759	0.012723	0.012685	0.012647	0.012608	0.012570	0.012532	0.012495	0.012459	0.012426	0.012396	0.012368	0.012345	0.012325	0.012309	0.012297	0.012291	0.012288
0.1800	0.014594	0.014597	0.014605	0.014619	0.014638	0.014659	0.014682	0.014705	0.014726	0.014744	0.014756	0.014762	0.014760	0.014749	0.014729	0.014699	0.014659	0.014611	0.014554	0.014491	0.014422	0.014350	0.014277	0.014204	0.014132	0.014065	0.014003	0.013947	0.013899	0.013859	0.013827	0.013803	0.013786	0.013777	0.013773	0.013773	0.013776	0.013781	0.013786	0.013789	0.013789	0.013785	0.013777	0.013763	0.013743	0.013717	0.013685	0.013648	0.013606	0.013559	0.013510	0.013458	0.013405	0.013352	0.013298	0.013246	0.013196	0.013149	0.013104	0.013063	0.013024	0.012989	0.012955	0.012925	0.012895	0.012867	0.012840	0.012813	0.012786	0.012758	0.012729	0.012698	0.012666	0.012633	0.012599	0.012563	0.012527	0.012490	0.012454	0.012418	0.012383	0.012350	0.012319	0.012290	0.012265	0.012242	0.012224	0.012209	0.012198	0.012192	0.012190
0.1900	0.014480	0.014482	0.014489	0.014499	0.014513	0.014529	0.014546	0.014562	0.014576	0.014587	0.014593	0.014592	0.014584	0.014569	0.014545	0.014512	0.014471	0.014422	0.014366	0.014304	0.014237	0.014168	0.014097	0.014027	0.013959	0.013895	0.013836	0.013783	0.013737	0.013698	0.013667	0.013644	0.013627	0.013616	0.013611	0.013610	0.013611	0.013613	0.013616	0.013616	0.013615	0.013609	0.013599	0.013585	0.013563	0.013533	0.013502	0.013466	0.013426	0.013383	0.013336	0.013288	0.013238	0.013188	0.013138	0.013090	0.013044	0.012999	0.012957	0.012918	0.012882	0.012848	0.012817	0.012787	0.012759	0.012732	0.012706	0.012680	0.012654	0.012627	0.012599	0.012569	0.012539	0.012507	0.012475	0.012441	0.012407	0.012372	0.012338	0.012304	0.012272	0.012241	0.012212	0.012186	0.012162	0.012142	0.012124	0.012111	0.012101	0.012095	0.012093
0.2000	0.014361	0.014363	0.014368	0.014375	0.014384	0.014394	0.014405	0.014414	0.014421	0.014425	0.014423	0.014417	0.014403	0.014383	0.014355	0.014319	0.014276	0.014227	0.014171	0.014110	0.014046	0.013979	0.013911	0.013844	0.013780	0.013719	0.013663	0.013612	0.013571	0.013532	0.013502	0.013479	0.013462	0.013450	0.013444	0.013432	0.013431	0.013431	0.013431	0.013430	0.013426	0.013418	0.013407	0.013391	0.013371	0.013345	0.013315	0.013281	0.013243	0.013202	0.013158	0.013112	0.013066	0.013019	0.012973	0.012927	0.012884	0.012841	0.012802	0.012765	0.012730	0.012698	0.012668	0.012640	0.012613	0.012587	0.012562	0.012537	0.012511	0.012485	0.012458	0.012430	0.012401	0.012371	0.012340	0.012308	0.012276	0.012243	0.012211	0.012180	0.012150	0.012121	0.012095	0.012070	0.012048	0.012030	0.012014	0.012001	0.011992	0.011987	0.011985
0.2100	0.014252	0.014253	0.014256	0.014260	0.014264	0.014270	0.014274	0.014277	0.014276	0.014273	0.014265	0.014251	0.014232	0.014207	0.014175	0.014136	0.014092	0.014041	0.013985	0.013926	0.013863	0.013799	0.013725	0.013661	0.013600	0.013543	0.013489	0.013441	0.013399	0.013364	0.013335	0.013312	0.013294	0.013282	0.013274	0.013269	0.013266	0.013264	0.013261	0.013258	0.013252	0.013243	0.013230	0.013213	0.013193	0.013168	0.013139	0.013106	0.013070	0.013031	0.012990	0.012947	0.012904	0.012861	0.012818	0.012776	0.012735	0.012697	0.012660	0.012626	0.012593	0.012563	0.012534	0.012508	0.012482	0.012457	0.012433	0.012408	0.012384	0.012359	0.012333	0.012305	0.012278	0.012249	0.012220	0.012190	0.012160	0.012130	0.012100	0.012071	0.012043	0.012017	0.011993	0.011970	0.011950	0.011933	0.011919	0.011908	0.011899	0.011893	0.011891
0.2200	0.014147	0.014147	0.014148	0.014148	0.014148	0.014147	0.014145	0.014140	0.014133	0.014122	0.014107	0.014087	0.014062	0.014032	0.013996	0.013954	0.013907	0.013856	0.013800	0.013742	0.013681	0.013619	0.013558	0.013497	0.013439	0.013384	0.013334	0.013289	0.013249	0.013215	0.013186	0.013164	0.013146	0.013133	0.013123	0.013116	0.013111	0.013107	0.013102	0.013096	0.013087	0.013077	0.013063	0.013045	0.013024	0.012999	0.012971	0.012939	0.012905	0.012868	0.012830	0.012790	0.012750	0.012710	0.012670	0.012631	0.012593	0.012557	0.012523	0.012491	0.012460	0.012432	0.012405	0.012379	0.012354	0.012330	0.012307	0.012283	0.012259	0.012235	0.012210	0.012185	0.012158	0.012131	0.012104	0.012076	0.012048	0.012020	0.011993	0.011966	0.011940	0.011916	0.011894	0.011871	0.011853	0.011838	0.011825	0.011815	0.011808	0.011803	0.011802
0.2300	0.014053	0.014053	0.014051	0.014048	0.014043	0.014037	0.014028	0.014016	0.014002	0.013983	0.013961	0.013935	0.013904	0.013869	0.013828	0.013784	0.013735	0.013683	0.013628	0.013570	0.013511	0.013451	0.013392	0.013335	0.013280	0.013228	0.013181	0.013138	0.013100	0.013067	0.013040	0.013017	0.013000	0.012985	0.012975	0.012966	0.012958	0.012952	0.012944	0.012936	0.012925	0.012913	0.012896	0.012878	0.012856	0.012832	0.012804	0.012774	0.012742	0.012707	0.012671	0.012635	0.012598	0.012561	0.012524	0.012488	0.012453	0.012420	0.012388	0.012358	0.012329	0.012302	0.012277	0.012252	0.012229	0.012206	0.012183	0.012160	0.012138	0.012115	0.012091	0.012067	0.012042	0.012017	0.011991	0.011965	0.011939	0.011913	0.011888	0.011864	0.011840	0.011819	0.011799	0.011780	0.011764	0.011751	0.011739	0.011730	0.011724	0.011720	0.011719
0.2400	0.013944	0.013943	0.013939	0.013932	0.013923	0.013911	0.013896	0.013878	0.013856	0.013830	0.013801	0.013768	0.013731	0.013691	0.013647	0.013599	0.013548	0.013495	0.013440	0.013383	0.013326	0.013269	0.013212	0.013158	0.013106	0.013057	0.013013	0.012972	0.012937	0.012906	0.012879	0.012857	0.012839	0.012824	0.012812	0.012801	0.012792	0.012782	0.012773	0.012762	0.012749	0.012735	0.012718	0.012699	0.012676	0.012651	0.012624	0.012596	0.012565	0.012533	0.012500	0.012466	0.012432	0.012398	0.012364	0.012331	0.012299	0.012269	0.012239	0.012211	0.012184	0.012159	0.012134	0.012111	0.012088	0.012066	0.012044	0.012023	0.012001	0.011979	0.011956	0.011933	0.011910	0.011886	0.011862	0.011838	0.011814	0.011791	0.011768	0.011746	0.011725	0.011706	0.011688	0.011672	0.011658	0.011646	0.011636	0.011628	0.011623	0.011620	0.011618
0.2500	0.013861	0.013859	0.013853	0.013843	0.013830	0.013812	0.013790	0.013765	0.013736	0.013704	0.013668	0.013628	0.013585	0.013540	0.013492	0.013441	0.013388	0.013334	0.013279	0.013223	0.013167	0.013112	0.013059	0.013008	0.012959	0.012912	0.012870	0.012832	0.012799	0.012769	0.012744	0.012722	0.012704	0.012688	0.012675	0.012662	0.012651	0.012639	0.012627	0.012614	0.012600	0.012584	0.012566	0.012545	0.012523	0.012499	0.012473	0.012446	0.012417	0.012387	0.012357	0.012326	0.012295	0.012264	0.012233	0.012203	0.012174	0.012146	0.012119	0.012094	0.012069	0.012044	0.012021	0.011999	0.011977	0.011956	0.011936	0.011915	0.011894	0.011873	0.011852	0.011831	0.011809	0.011787	0.011765	0.011743	0.011722	0.011700	0.011680	0.011661	0.011642	0.011625	0.011610	0.011596	0.011584	0.011574	0.011566	0.011559	0.011555	0.011552	0.011551
0.2600	0.013770	0.013767	0.013759	0.013746	0.013728	0.013705	0.013677	0.013645	0.013608	0.013568	0.013525	0.013479	0.013431	0.013380	0.013327	0.013273	0.013219	0.013163	0.013108	0.013053	0.012999	0.012946	0.012895	0.012846	0.012801	0.012758	0.012718	0.012683	0.012651	0.012623	0.012599	0.012578	0.012559	0.012543	0.012528	0.012511	0.012498	0.012484	0.012470	0.012455	0.012439	0.012421	0.012401	0.012380	0.012358	0.012334	0.012309	0.012283	0.012256	0.012228	0.012200	0.012172	0.012144	0.012116	0.012088	0.012060	0.012034	0.012008	0.011984	0.011960	0.011937	0.011914	0.011891	0.011870	0.011849	0.011829	0.011810	0.011790	0.011770	0.011751	0.011731	0.011711	0.011691	0.011671	0.011651	0.011631	0.011611	0.011593	0.011575	0.011558	0.011542	0.011528	0.011515	0.011503	0.011493	0.011485	0.011478	0.011473	0.011469	0.011467	0.011466
0.2700	0.013673	0.013669	0.013659	0.013643	0.013620	0.013592	0.013558	0.013519	0.013475	0.013429	0.013380	0.013327	0.013273	0.013217	0.013161	0.013104	0.013047	0.012990	0.012935	0.012880	0.012828	0.012777	0.012729	0.012683	0.012639	0.012599	0.012563	0.012530	0.012501	0.012474	0.012451	0.012430	0.012412	0.012395	0.012379	0.012364	0.012348	0.012333	0.012316	0.012299	0.012280	0.012261	0.012240	0.012218	0.012195	0.012169	0.012144	0.012120	0.012094	0.012069	0.012043	0.012018	0.011992	0.011967	0.011942	0.011918	0.011894	0.011871	0.011849	0.011827	0.011805	0.011784	0.011764	0.011744	0.011725	0.011706	0.011687	0.011668	0.011649	0.011629	0.011610	0.011592	0.011573	0.011555	0.011537	0.011519	0.011502	0.011485	0.011470	0.011455	0.011442	0.011430	0.011420	0.011410	0.011402	0.011396	0.011391	0.011387	0.011384	0.011382	0.011382
0.2800	0.013601	0.013597	0.013585	0.013566	0.013539	0.013505	0.013465	0.013420	0.013370	0.013316	0.013260	0.013201	0.013141	0.013080	0.013019	0.012959	0.012900	0.012842	0.012786	0.012732	0.012681	0.012632	0.012586	0.012543	0.012503	0.012467	0.012433	0.012403	0.012375	0.012350	0.012328	0.012308	0.012289	0.012271	0.012254	0.012237	0.012220	0.012202	0.012183	0.012164	0.012143	0.012122	0.012100	0.012077	0.012052	0.012029	0.012005	0.011981	0.011958	0.011934	0.011910	0.011887	0.011865	0.011842	0.011820	0.011798	0.011777	0.011756	0.011735	0.011715	0.011695	0.011673	0.011654	0.011635	0.011617	0.011599	0.011581	0.011563	0.011545	0.011528	0.011510	0.011493	0.011476	0.011459	0.011443	0.011428	0.011413	0.011399	0.011386	0.011374	0.011363	0.011354	0.011346	0.011339	0.011333	0.011329	0.011325	0.011322	0.011321	0.011320	0.011319
0.2900	0.013522	0.013517	0.013503	0.013480	0.013449	0.013410	0.013364	0.013313	0.013256	0.013196	0.013132	0.013067	0.013001	0.012936	0.012871	0.012807	0.012746	0.012687	0.012630	0.012577	0.012526	0.012479	0.012435	0.012395	0.012358	0.012324	0.012293	0.012265	0.012240	0.012216	0.012195	0.012176	0.012157	0.012139	0.012120	0.012102	0.012083	0.012063	0.012042	0.012021	0.011998	0.011976	0.011952	0.011929	0.011905	0.011882	0.011858	0.011835	0.011813	0.011792	0.011771	0.011750	0.011730	0.011710	0.011690	0.011671	0.011652	0.011633	0.011614	0.011596	0.011578	0.011560	0.011542	0.011524	0.011504	0.011487	0.011470	0.011453	0.011436	0.011420	0.011404	0.011388	0.011373	0.011356	0.011342	0.011329	0.011316	0.011305	0.011294	0.011285	0.011277	0.011270	0.011265	0.011260	0.011257	0.011254	0.011252	0.011251	0.011250	0.011250	0.011250
0.3000	0.013437	0.013432	0.013416	0.013391	0.013355	0.013312	0.013260	0.013202	0.013139	0.013070	0.013001	0.012930	0.012858	0.012788	0.012719	0.012652	0.012589	0.012528	0.012472	0.012419	0.012370	0.012325	0.012284	0.012246	0.012212	0.012181	0.012152	0.012127	0.012104	0.012082	0.012062	0.012043	0.012025	0.012006	0.011987	0.011967	0.011946	0.011925	0.011902	0.011878	0.011854	0.011829	0.011805	0.011779	0.011755	0.011732	0.011709	0.011688	0.011667	0.011648	0.011629	0.011610	0.011592	0.011575	0.011558	0.011541	0.011524	0.011507	0.011490	0.011474	0.011457	0.011440	0.011423	0.011406	0.011390	0.011373	0.011356	0.011340	0.011325	0.011310	0.011295	0.011281	0.011267	0.011255	0.011243	0.011232	0.011222	0.011213	0.011205	0.011198	0.011193	0.011189	0.011186	0.011184	0.011182	0.011182	0.011181	0.011182	0.011182	0.011182	0.011182
0.3100	0.013358	0.013352	0.013334	0.013306	0.013267	0.013218	0.013161	0.013097	0.013028	0.012954	0.012878	0.012801	0.012724	0.012649	0.012576	0.012506	0.012440	0.012378	0.012321	0.012268	0.012220	0.012177	0.012137	0.012102	0.012070	0.012042	0.012016	0.011993	0.011972	0.011952	0.011933	0.011914	0.011896	0.011877	0.011857	0.011836	0.011814	0.011790	0.011766	0.011740	0.011714	0.011688	0.011662	0.011637	0.011613	0.011590	0.011568	0.011548	0.011528	0.011510	0.011493	0.011477	0.011462	0.011443	0.011428	0.011413	0.011398	0.011383	0.011368	0.011352	0.011337	0.011323	0.011307	0.011291	0.011276	0.011261	0.011245	0.011231	0.011216	0.011202	0.011189	0.011177	0.011165	0.011154	0.011145	0.011136	0.011128	0.011122	0.011117	0.011113	0.011111	0.011109	0.011109	0.011109	0.011110	0.011111	0.011113	0.011114	0.011116	0.011117	0.011117
0.3200	0.013285	0.013279	0.013259	0.013223	0.013180	0.013127	0.013065	0.012995	0.012919	0.012840	0.012758	0.012675	0.012593	0.012512	0.012435	0.012362	0.012294	0.012231	0.012173	0.012121	0.012074	0.012032	0.011995	0.011962	0.011933	0.011907	0.011884	0.011863	0.011844	0.011826	0.011809	0.011791	0.011773	0.011754	0.011733	0.011711	0.011688	0.011663	0.011636	0.011608	0.011581	0.011553	0.011526	0.011500	0.011476	0.011453	0.011432	0.011412	0.011394	0.011378	0.011363	0.011348	0.011335	0.011322	0.011309	0.011296	0.011283	0.011270	0.011256	0.011242	0.011228	0.011213	0.011199	0.011181	0.011167	0.011152	0.011138	0.011124	0.011108	0.011095	0.011084	0.011073	0.011063	0.011055	0.011047	0.011041	0.011036	0.011032	0.011030	0.011029	0.011029	0.011031	0.011033	0.011036	0.011039	0.011043	0.011046	0.011049	0.011052	0.011053	0.011054
0.3300	0.013212	0.013205	0.013184	0.013149	0.013103	0.013045	0.012978	0.012902	0.012821	0.012735	0.012647	0.012558	0.012471	0.012386	0.012305	0.012229	0.012159	0.012094	0.012036	0.011984	0.011938	0.011897	0.011862	0.011831	0.011805	0.011781	0.011761	0.011743	0.011726	0.011710	0.011694	0.011677	0.011659	0.011640	0.011619	0.011596	0.011571	0.011545	0.011517	0.011488	0.011459	0.011431	0.011403	0.011377	0.011352	0.011329	0.011309	0.011290	0.011273	0.011258	0.011245	0.011233	0.011221	0.011210	0.011199	0.011188	0.011176	0.011165	0.011152	0.011137	0.011124	0.011111	0.011097	0.011083	0.011069	0.011056	0.011043	0.011030	0.011018	0.011007	0.010997	0.010988	0.010980	0.010973	0.010968	0.010964	0.010962	0.010961	0.010962	0.010963	0.010967	0.010971	0.010976	0.010981	0.010987	0.010991	0.010997	0.011001	0.011005	0.011007	0.011008
0.3400	0.013135	0.013128	0.013105	0.013068	0.013018	0.012956	0.012884	0.012803	0.012716	0.012624	0.012531	0.012437	0.012344	0.012253	0.012169	0.012089	0.012017	0.011951	0.011888	0.011836	0.011791	0.011752	0.011718	0.011689	0.011665	0.011644	0.011626	0.011610	0.011596	0.011581	0.011567	0.011551	0.011534	0.011515	0.011494	0.011470	0.011445	0.011417	0.011387	0.011357	0.011326	0.011297	0.011268	0.011241	0.011216	0.011193	0.011173	0.011155	0.011140	0.011126	0.011114	0.011104	0.011094	0.011084	0.011075	0.011065	0.011056	0.011045	0.011034	0.011022	0.011010	0.010998	0.010984	0.010971	0.010958	0.010945	0.010933	0.010921	0.010910	0.010900	0.010892	0.010884	0.010877	0.010872	0.010869	0.010868	0.010868	0.010870	0.010874	0.010878	0.010885	0.010892	0.010900	0.010908	0.010916	0.010924	0.010931	0.010938	0.010942	0.010945	0.010946
0.3500	0.013065	0.013057	0.013033	0.012994	0.012941	0.012875	0.012798	0.012712	0.012620	0.012517	0.012418	0.012319	0.012222	0.012129	0.012040	0.011958	0.011883	0.011816	0.011756	0.011704	0.011659	0.011621	0.011589	0.011563	0.011541	0.011522	0.011507	0.011493	0.011481	0.011469	0.011456	0.011442	0.011425	0.011407	0.011385	0.011361	0.011334	0.011306	0.011275	0.011243	0.011211	0.011180	0.011151	0.011123	0.011098	0.011076	0.011053	0.011036	0.011022	0.011009	0.010999	0.010990	0.010981	0.010974	0.010966	0.010958	0.010949	0.010940	0.010930	0.010920	0.010909	0.010897	0.010885	0.010873	0.010861	0.010849	0.010836	0.010825	0.010815	0.010807	0.010800	0.010795	0.010791	0.010789	0.010789	0.010790	0.010793	0.010798	0.010805	0.010813	0.010822	0.010832	0.010843	0.010854	0.010865	0.010876	0.010885	0.010893	0.010899	0.010903	0.010904
0.3600	0.012997	0.012988	0.012963	0.012912	0.012856	0.012786	0.012705	0.012615	0.012517	0.012415	0.012311	0.012207	0.012106	0.012008	0.011916	0.011831	0.011754	0.011685	0.011624	0.011572	0.011527	0.011490	0.011460	0.011435	0.011416	0.011400	0.011387	0.011376	0.011365	0.011355	0.011343	0.011330	0.011315	0.011297	0.011275	0.011251	0.011224	0.011194	0.011163	0.011130	0.011098	0.011066	0.011036	0.011008	0.010982	0.010960	0.010940	0.010923	0.010909	0.010898	0.010888	0.010880	0.010873	0.010867	0.010860	0.010853	0.010846	0.010837	0.010828	0.010819	0.010808	0.010797	0.010786	0.010774	0.010761	0.010750	0.010740	0.010730	0.010722	0.010716	0.010711	0.010707	0.010706	0.010706	0.010708	0.010712	0.010718	0.010726	0.010736	0.010747	0.010760	0.010774	0.010788	0.010802	0.010816	0.010829	0.010840	0.010850	0.010857	0.010862	0.010863
0.3700	0.012914	0.012904	0.012877	0.012834	0.012774	0.012701	0.012616	0.012521	0.012419	0.012312	0.012203	0.012094	0.011988	0.011887	0.011791	0.011703	0.011624	0.011553	0.011492	0.011439	0.011395	0.011359	0.011330	0.011307	0.011289	0.011276	0.011264	0.011256	0.011248	0.011240	0.011231	0.011219	0.011205	0.011188	0.011167	0.011143	0.011115	0.011085	0.011053	0.011020	0.010986	0.010953	0.010923	0.010894	0.010868	0.010846	0.010826	0.010810	0.010797	0.010787	0.010778	0.010771	0.010765	0.010759	0.010753	0.010747	0.010741	0.010733	0.010725	0.010716	0.010706	0.010696	0.010685	0.010674	0.010663	0.010653	0.010644	0.010636	0.010629	0.010623	0.010619	0.010618	0.010618	0.010621	0.010626	0.010633	0.010642	0.010653	0.010666	0.010681	0.010697	0.010713	0.010731	0.010748	0.010765	0.010781	0.010795	0.010806	0.010815	0.010820	0.010822
0.3800	0.012865	0.012856	0.012828	0.012782	0.012720	0.012644	0.012555	0.012455	0.012349	0.012237	0.012123	0.012010	0.011900	0.011794	0.011695	0.011604	0.011523	0.011450	0.011388	0.011334	0.011288	0.011253	0.011225	0.011204	0.011188	0.011177	0.011168	0.011162	0.011157	0.011151	0.011144	0.011135	0.011122	0.011106	0.011086	0.011060	0.011033	0.011002	0.010969	0.010935	0.010901	0.010867	0.010836	0.010807	0.010780	0.010758	0.010739	0.010723	0.010710	0.010700	0.010692	0.010686	0.010680	0.010675	0.010670	0.010665	0.010659	0.010652	0.010644	0.010635	0.010626	0.010614	0.010604	0.010594	0.010584	0.010575	0.010567	0.010560	0.010555	0.010551	0.010550	0.010551	0.010553	0.010559	0.010566	0.010574	0.010587	0.010601	0.010618	0.010636	0.010656	0.010676	0.010697	0.010718	0.010738	0.010757	0.010773	0.010787	0.010797	0.010803	0.010805
0.3900	0.012790	0.012780	0.012751	0.012703	0.012639	0.012560	0.012470	0.012367	0.012257	0.012141	0.012023	0.011906	0.011792	0.011683	0.011581	0.011487	0.011403	0.011329	0.011264	0.011206	0.011162	0.011127	0.011101	0.011081	0.011067	0.011058	0.011052	0.011049	0.011046	0.011043	0.011038	0.011030	0.011019	0.011005	0.010985	0.010962	0.010934	0.010903	0.010865	0.010830	0.010796	0.010761	0.010729	0.010699	0.010673	0.010650	0.010630	0.010614	0.010602	0.010592	0.010584	0.010578	0.010573	0.010568	0.010563	0.010558	0.010552	0.010545	0.010537	0.010529	0.010520	0.010510	0.010500	0.010490	0.010481	0.010473	0.010466	0.010460	0.010456	0.010454	0.010454	0.010455	0.010461	0.010468	0.010479	0.010491	0.010507	0.010525	0.010545	0.010566	0.010590	0.010614	0.010638	0.010663	0.010686	0.010708	0.010727	0.010743	0.010755	0.010762	0.010764
0.4000	0.012697	0.012687	0.012657	0.012608	0.012542	0.012460	0.012365	0.012260	0.012146	0.012027	0.011906	0.011786	0.011669	0.011557	0.011453	0.011357	0.011271	0.011196	0.011132	0.011078	0.011034	0.011000	0.010975	0.010957	0.010946	0.010939	0.010936	0.010935	0.010935	0.010935	0.010933	0.010928	0.010920	0.010907	0.010889	0.010867	0.010840	0.010810	0.010777	0.010742	0.010707	0.010672	0.010640	0.010610	0.010583	0.010560	0.010541	0.010525	0.010512	0.010502	0.010495	0.010489	0.010484	0.010479	0.010475	0.010470	0.010464	0.010457	0.010450	0.010442	0.010433	0.010424	0.010415	0.010406	0.010398	0.010391	0.010385	0.010381	0.010380	0.010380	0.010383	0.010388	0.010396	0.010407	0.010421	0.010438	0.010457	0.010479	0.010503	0.010529	0.010557	0.010585	0.010614	0.010642	0.010670	0.010695	0.010717	0.010735	0.010749	0.010757	0.010760
0.4100	0.012660	0.012650	0.012619	0.012569	0.012500	0.012416	0.012318	0.012208	0.012091	0.011968	0.011843	0.011718	0.011597	0.011482	0.011374	0.011275	0.011186	0.011109	0.011043	0.010988	0.010944	0.010910	0.010885	0.010868	0.010858	0.010853	0.010853	0.010855	0.010856	0.010859	0.010860	0.010858	0.010852	0.010841	0.010825	0.010804	0.010778	0.010748	0.010714	0.010679	0.010644	0.010609	0.010575	0.010544	0.010517	0.010493	0.010473	0.010457	0.010444	0.010433	0.010425	0.010419	0.010413	0.010408	0.010403	0.010398	0.010391	0.010384	0.010377	0.010368	0.010359	0.010350	0.010341	0.010332	0.010325	0.010318	0.010313	0.010311	0.010310	0.010312	0.010315	0.010323	0.010334	0.010348	0.010364	0.010384	0.010407	0.010433	0.010461	0.010491	0.010523	0.010556	0.010589	0.010622	0.010654	0.010682	0.010708	0.010729	0.010744	0.010754	0.010757
0.4200	0.012596	0.012586	0.012554	0.012503	0.012433	0.012346	0.012246	0.012134	0.012013	0.011887	0.011759	0.011631	0.011507	0.011386	0.011275	0.011174	0.011083	0.011006	0.010938	0.010882	0.010838	0.010804	0.010780	0.010764	0.010755	0.010753	0.010755	0.010760	0.010766	0.010772	0.010776	0.010774	0.010771	0.010763	0.010749	0.010729	0.010705	0.010675	0.010642	0.010605	0.010569	0.010533	0.010500	0.010468	0.010440	0.010416	0.010395	0.010377	0.010367	0.010356	0.010347	0.010340	0.010334	0.010328	0.010322	0.010315	0.010308	0.010301	0.010292	0.010283	0.010274	0.010264	0.010255	0.010247	0.010239	0.010235	0.010232	0.010230	0.010231	0.010235	0.010242	0.010253	0.010266	0.010281	0.010301	0.010325	0.010352	0.010382	0.010415	0.010450	0.010486	0.010524	0.010562	0.010599	0.010635	0.010671	0.010700	0.010724	0.010742	0.010753	0.010757
0.4300	0.012523	0.012512	0.012480	0.012427	0.012356	0.012268	0.012165	0.012051	0.011928	0.011797	0.011666	0.011535	0.011408	0.011287	0.011175	0.011071	0.010978	0.010897	0.010828	0.010771	0.010726	0.010689	0.010666	0.010651	0.010644	0.010644	0.010649	0.010657	0.010667	0.010676	0.010684	0.010689	0.010690	0.010685	0.010674	0.010656	0.010634	0.010606	0.010574	0.010539	0.010503	0.010468	0.010433	0.010401	0.010372	0.010347	0.010325	0.010307	0.010291	0.010279	0.010269	0.010261	0.010253	0.010246	0.010238	0.010231	0.010223	0.010214	0.010205	0.010195	0.010185	0.010176	0.010167	0.010159	0.010152	0.010147	0.010145	0.010145	0.010146	0.010152	0.010161	0.010174	0.010188	0.010208	0.010233	0.010260	0.010292	0.010326	0.010364	0.010404	0.010445	0.010488	0.010532	0.010575	0.010615	0.010653	0.010686	0.010713	0.010734	0.010746	0.010751
0.4400	0.012459	0.012448	0.012416	0.012362	0.012290	0.012200	0.012095	0.011979	0.011853	0.011723	0.011589	0.011456	0.011326	0.011203	0.011087	0.010981	0.010886	0.010802	0.010732	0.010674	0.010628	0.010594	0.010571	0.010557	0.010552	0.010554	0.010553	0.010565	0.010578	0.010592	0.010605	0.010614	0.010619	0.010618	0.010610	0.010596	0.010568	0.010542	0.010512	0.010478	0.010442	0.010407	0.010372	0.010339	0.010309	0.010283	0.010259	0.010240	0.010223	0.010209	0.010197	0.010187	0.010178	0.010169	0.010160	0.010151	0.010141	0.010131	0.010120	0.010110	0.010100	0.010090	0.010081	0.010073	0.010067	0.010063	0.010062	0.010064	0.010068	0.010077	0.010089	0.010105	0.010125	0.010149	0.010177	0.010209	0.010245	0.010284	0.010327	0.010372	0.010420	0.010469	0.010518	0.010567	0.010613	0.010656	0.010694	0.010725	0.010748	0.010763	0.010767
0.4500	0.012353	0.012342	0.012309	0.012256	0.012183	0.012094	0.011984	0.011867	0.011741	0.011609	0.011475	0.011341	0.011210	0.011085	0.010968	0.010860	0.010764	0.010680	0.010608	0.010550	0.010504	0.010470	0.010448	0.010436	0.010433	0.010438	0.010449	0.010465	0.010483	0.010502	0.010520	0.010535	0.010545	0.010549	0.010546	0.010535	0.010518	0.010494	0.010465	0.010432	0.010397	0.010361	0.010326	0.010292	0.010261	0.010233	0.010208	0.010187	0.010168	0.010152	0.010138	0.010125	0.010114	0.010102	0.010091	0.010080	0.010069	0.010057	0.010046	0.010034	0.010023	0.010012	0.010004	0.009996	0.009991	0.009989	0.009989	0.009993	0.010000	0.010011	0.010026	0.010046	0.010069	0.010098	0.010130	0.010167	0.010208	0.010254	0.010302	0.010354	0.010408	0.010464	0.010520	0.010576	0.010629	0.010678	0.010721	0.010757	0.010783	0.010800	0.010806
0.4600	0.012337	0.012326	0.012293	0.012238	0.012165	0.012074	0.011967	0.011849	0.011721	0.011587	0.011450	0.011313	0.011179	0.011051	0.010930	0.010819	0.010720	0.010633	0.010559	0.010498	0.010451	0.010417	0.010394	0.010383	0.010381	0.010389	0.010403	0.010423	0.010447	0.010471	0.010495	0.010516	0.010531	0.010541	0.010542	0.010536	0.010522	0.010500	0.010471	0.010439	0.010404	0.010368	0.010331	0.010296	0.010262	0.010232	0.010205	0.010180	0.010158	0.010139	0.010122	0.010106	0.010092	0.010077	0.010063	0.010049	0.010035	0.010022	0.010008	0.009995	0.009982	0.009971	0.009962	0.009954	0.009950	0.009948	0.009949	0.009954	0.009962	0.009976	0.009994	0.010017	0.010044	0.010077	0.010114	0.010156	0.010203	0.010254	0.010310	0.010369	0.010431	0.010494	0.010558	0.010622	0.010683	0.010739	0.010788	0.010829	0.010860	0.010879	0.010886
0.4700	0.012251	0.012240	0.012207	0.012153	0.012079	0.011988	0.011881	0.011761	0.011633	0.011498	0.011360	0.011222	0.011087	0.010957	0.010835	0.010723	0.010621	0.010533	0.010457	0.010395	0.010347	0.010311	0.010289	0.010279	0.010280	0.010290	0.010309	0.010334	0.010364	0.010395	0.010426	0.010454	0.010477	0.010493	0.010501	0.010500	0.010490	0.010472	0.010447	0.010416	0.010381	0.010344	0.010307	0.010269	0.010234	0.010201	0.010170	0.010143	0.010118	0.010095	0.010074	0.010054	0.010036	0.010018	0.010001	0.009984	0.009967	0.009951	0.009935	0.009920	0.009906	0.009894	0.009884	0.009871	0.009867	0.009867	0.009870	0.009877	0.009889	0.009906	0.009927	0.009953	0.009985	0.010022	0.010065	0.010113	0.010166	0.010225	0.010288	0.010355	0.010425	0.010497	0.010574	0.010647	0.010716	0.010781	0.010840	0.010887	0.010923	0.010945	0.010952
0.4800	0.012193	0.012182	0.012149	0.012095	0.012021	0.011930	0.011823	0.011704	0.011575	0.011440	0.011301	0.011162	0.011025	0.010894	0.010770	0.010655	0.010552	0.010461	0.010383	0.010319	0.010270	0.010232	0.010210	0.010201	0.010204	0.010218	0.010241	0.010272	0.010309	0.010348	0.010387	0.010424	0.010455	0.010479	0.010493	0.010498	0.010493	0.010478	0.010455	0.010426	0.010391	0.010353	0.010313	0.010274	0.010235	0.010198	0.010164	0.010132	0.010102	0.010074	0.010049	0.010024	0.010001	0.009979	0.009958	0.009935	0.009915	0.009896	0.009877	0.009860	0.009844	0.009831	0.009821	0.009813	0.009810	0.009810	0.009814	0.009823	0.009837	0.009857	0.009881	0.009912	0.009948	0.009991	0.010039	0.010094	0.010154	0.010220	0.010292	0.010368	0.010449	0.010532	0.010616	0.010699	0.010780	0.010854	0.010920	0.010975	0.011016	0.011042	0.011051
0.4900	0.012121	0.012110	0.012077	0.012024	0.011950	0.011860	0.011754	0.011635	0.011500	0.011365	0.011226	0.011086	0.010949	0.010816	0.010691	0.010575	0.010469	0.010376	0.010297	0.010231	0.010180	0.010144	0.010122	0.010115	0.010120	0.010139	0.010168	0.010206	0.010251	0.010300	0.010350	0.010397	0.010438	0.010472	0.010495	0.010507	0.010508	0.010498	0.010477	0.010449	0.010414	0.010375	0.010333	0.010290	0.010247	0.010206	0.010167	0.010129	0.010094	0.010061	0.010030	0.010000	0.009971	0.009944	0.009917	0.009892	0.009867	0.009844	0.009821	0.009801	0.009784	0.009769	0.009758	0.009750	0.009747	0.009748	0.009754	0.009766	0.009782	0.009805	0.009834	0.009869	0.009911	0.009959	0.010014	0.010076	0.010145	0.010221	0.010302	0.010390	0.010482	0.010578	0.010675	0.010772	0.010865	0.010952	0.011029	0.011094	0.011142	0.011172	0.011182
0.5000	0.012074	0.012063	0.012030	0.011977	0.011905	0.011815	0.011710	0.011591	0.011464	0.011329	0.011190	0.011050	0.010911	0.010777	0.010650	0.010532	0.010425	0.010329	0.010247	0.010180	0.010127	0.010089	0.010067	0.010060	0.010069	0.010092	0.010128	0.010175	0.010230	0.010290	0.010351	0.010412	0.010465	0.010510	0.010543	0.010563	0.010570	0.010564	0.010547	0.010519	0.010483	0.010442	0.010396	0.010349	0.010302	0.010255	0.010208	0.010164	0.010122	0.010082	0.010043	0.010007	0.009972	0.009936	0.009904	0.009873	0.009844	0.009817	0.009792	0.009770	0.009751	0.009735	0.009723	0.009716	0.009713	0.009716	0.009723	0.009737	0.009757	0.009782	0.009815	0.009856	0.009904	0.009959	0.010022	0.010092	0.010171	0.010257	0.010351	0.010451	0.010558	0.010668	0.010781	0.010894	0.011003	0.011105	0.011195	0.011273	0.011331	0.011366	0.011378
0.5100	0.011988	0.011978	0.011946	0.011891	0.011820	0.011731	0.011628	0.011511	0.011384	0.011250	0.011112	0.010972	0.010834	0.010700	0.010572	0.010452	0.010343	0.010246	0.010162	0.010093	0.010039	0.010001	0.009981	0.009978	0.009991	0.010020	0.010065	0.010123	0.010191	0.010265	0.010342	0.010418	0.010486	0.010545	0.010590	0.010621	0.010635	0.010634	0.010619	0.010592	0.010555	0.010510	0.010461	0.010410	0.010356	0.010301	0.010248	0.010196	0.010146	0.010097	0.010051	0.010007	0.009964	0.009923	0.009885	0.009848	0.009814	0.009782	0.009751	0.009726	0.009704	0.009687	0.009671	0.009664	0.009661	0.009665	0.009671	0.009688	0.009712	0.009742	0.009781	0.009829	0.009882	0.009945	0.010017	0.010099	0.010194	0.010293	0.010401	0.010518	0.010640	0.010770	0.010902	0.011036	0.011165	0.011287	0.011395	0.011486	0.011555	0.011598	0.011613
0.5200	0.011938	0.011927	0.011896	0.011844	0.011774	0.011687	0.011585	0.011470	0.011344	0.011212	0.011074	0.010935	0.010797	0.010662	0.010529	0.010408	0.010296	0.010197	0.010110	0.010039	0.009982	0.009944	0.009924	0.009922	0.009940	0.009977	0.010032	0.010102	0.010186	0.010277	0.010373	0.010467	0.010553	0.010628	0.010688	0.010729	0.010752	0.010756	0.010743	0.010715	0.010675	0.010625	0.010568	0.010507	0.010449	0.010385	0.010322	0.010259	0.010199	0.010140	0.010084	0.010023	0.009971	0.009921	0.009874	0.009830	0.009790	0.009752	0.009718	0.009689	0.009665	0.009645	0.009631	0.009623	0.009622	0.009627	0.009639	0.009659	0.009685	0.009719	0.009763	0.009816	0.009878	0.009949	0.010032	0.010125	0.010229	0.010344	0.010469	0.010605	0.010750	0.010903	0.011060	0.011218	0.011373	0.011520	0.011651	0.011761	0.011845	0.011897	0.011915
0.5300	0.011855	0.011845	0.011815	0.011765	0.011696	0.011611	0.011511	0.011399	0.011276	0.011145	0.011006	0.010868	0.010731	0.010596	0.010466	0.010346	0.010233	0.010131	0.010042	0.009969	0.009912	0.009873	0.009855	0.009858	0.009882	0.009929	0.009998	0.010086	0.010189	0.010303	0.010423	0.010541	0.010651	0.010746	0.010823	0.010878	0.010909	0.010918	0.010906	0.010876	0.010830	0.010773	0.010707	0.010636	0.010561	0.010485	0.010409	0.010334	0.010261	0.010190	0.010122	0.010056	0.009994	0.009935	0.009879	0.009827	0.009779	0.009735	0.009696	0.009663	0.009635	0.009613	0.009597	0.009589	0.009588	0.009594	0.009609	0.009632	0.009663	0.009704	0.009754	0.009814	0.009884	0.009967	0.010061	0.010168	0.010288	0.010421	0.010568	0.010729	0.010901	0.011083	0.011273	0.011464	0.011653	0.011833	0.011994	0.012131	0.012235	0.012300	0.012322
0.5400	0.011819	0.011809	0.011779	0.011730	0.011664	0.011581	0.011483	0.011373	0.011252	0.011123	0.010989	0.010852	0.010715	0.010579	0.010448	0.010323	0.010208	0.010103	0.010011	0.009935	0.009876	0.009837	0.009819	0.009827	0.009860	0.009920	0.010005	0.010115	0.010244	0.010387	0.010537	0.010685	0.010822	0.010943	0.011039	0.011109	0.011149	0.011162	0.011148	0.011113	0.011058	0.010990	0.010911	0.010824	0.010734	0.010642	0.010549	0.010458	0.010370	0.010284	0.010201	0.010123	0.010048	0.009977	0.009910	0.009849	0.009793	0.009742	0.009697	0.009659	0.009627	0.009603	0.009586	0.009578	0.009578	0.009586	0.009603	0.009630	0.009667	0.009714	0.009770	0.009840	0.009921	0.010016	0.010125	0.010249	0.010389	0.010546	0.010720	0.010911	0.011118	0.011339	0.011570	0.011805	0.012039	0.012263	0.012466	0.012638	0.012770	0.012852	0.012881
0.5500	0.011726	0.011716	0.011688	0.011641	0.011577	0.011496	0.011402	0.011295	0.011177	0.011051	0.010919	0.010785	0.010648	0.010513	0.010382	0.010256	0.010138	0.010031	0.009937	0.009859	0.009799	0.009758	0.009745	0.009759	0.009804	0.009881	0.009989	0.010131	0.010295	0.010476	0.010666	0.010853	0.011029	0.011180	0.011301	0.011386	0.011435	0.011449	0.011431	0.011385	0.011317	0.011232	0.011134	0.011028	0.010914	0.010802	0.010690	0.010579	0.010472	0.010368	0.010269	0.010173	0.010081	0.009997	0.009919	0.009847	0.009782	0.009723	0.009671	0.009628	0.009592	0.009565	0.009547	0.009538	0.009538	0.009548	0.009568	0.009599	0.009641	0.009695	0.009760	0.009840	0.009933	0.010043	0.010169	0.010314	0.010472	0.010657	0.010864	0.011094	0.011345	0.011614	0.011902	0.012196	0.012491	0.012775	0.013035	0.013257	0.013427	0.013535	0.013572
0.5600	0.011694	0.011685	0.011658	0.011612	0.011551	0.011473	0.011381	0.011278	0.011163	0.011041	0.010911	0.010778	0.010643	0.010508	0.010376	0.010249	0.010129	0.010019	0.009922	0.009841	0.009781	0.009744	0.009735	0.009759	0.009820	0.009920	0.010061	0.010239	0.010449	0.010682	0.010926	0.011165	0.011385	0.011575	0.011723	0.011826	0.011881	0.011891	0.011862	0.011798	0.011708	0.011595	0.011470	0.011336	0.011198	0.011058	0.010919	0.010784	0.010653	0.010527	0.010407	0.010294	0.010187	0.010088	0.009995	0.009911	0.009835	0.009767	0.009708	0.009659	0.009618	0.009588	0.009568	0.009559	0.009561	0.009574	0.009598	0.009634	0.009683	0.009745	0.009822	0.009914	0.010023	0.010151	0.010300	0.010472	0.010669	0.010893	0.011145	0.011419	0.011731	0.012071	0.012433	0.012811	0.013193	0.013566	0.013910	0.014207	0.014436	0.014581	0.014636
0.5700	0.011606	0.011597	0.011571	0.011529	0.011470	0.011396	0.011309	0.011209	0.011099	0.010981	0.010856	0.010726	0.010593	0.010460	0.010328	0.010200	0.010079	0.009967	0.009868	0.009786	0.009725	0.009691	0.009690	0.009728	0.009812	0.009946	0.010131	0.010366	0.010642	0.010949	0.011268	0.011578	0.011861	0.012099	0.012276	0.012397	0.012453	0.012451	0.012398	0.012304	0.012178	0.012026	0.011862	0.011690	0.011514	0.011338	0.011165	0.010998	0.010837	0.010684	0.010540	0.010404	0.010276	0.010159	0.010055	0.009956	0.009868	0.009790	0.009722	0.009666	0.009621	0.009588	0.009566	0.009557	0.009560	0.009576	0.009604	0.009646	0.009703	0.009775	0.009863	0.009970	0.010098	0.010248	0.010425	0.010630	0.010867	0.011140	0.011451	0.011803	0.012197	0.012625	0.013095	0.013592	0.014102	0.014604	0.015078	0.015487	0.015806	0.016010	0.016080
0.5800	0.011576	0.011567	0.011543	0.011502	0.011446	0.011375	0.011292	0.011196	0.011090	0.010975	0.010853	0.010725	0.010594	0.010461	0.010328	0.010198	0.010074	0.009959	0.009856	0.009771	0.009710	0.009680	0.009690	0.009748	0.009864	0.010045	0.010295	0.010613	0.010987	0.011401	0.011828	0.012240	0.012608	0.012907	0.013124	0.013252	0.013294	0.013261	0.013164	0.013017	0.012834	0.012627	0.012406	0.012178	0.011950	0.011725	0.011508	0.011299	0.011101	0.010914	0.010739	0.010575	0.010423	0.010284	0.010156	0.010041	0.009938	0.009848	0.009771	0.009707	0.009656	0.009618	0.009595	0.009585	0.009589	0.009608	0.009641	0.009690	0.009756	0.009839	0.009943	0.010068	0.010218	0.010397	0.010607	0.010855	0.011145	0.011476	0.011866	0.012314	0.012822	0.013392	0.014019	0.014693	0.015396	0.016102	0.016772	0.017363	0.017829	0.018128	0.018231
0.5900	0.011504	0.011496	0.011473	0.011435	0.011382	0.011316	0.011237	0.011146	0.011045	0.010935	0.010817	0.010693	0.010564	0.010432	0.010300	0.010169	0.010043	0.009925	0.009820	0.009734	0.009674	0.009651	0.009678	0.009766	0.009931	0.010184	0.010528	0.010975	0.011503	0.012084	0.012679	0.013241	0.013727	0.014103	0.014351	0.014470	0.014469	0.014367	0.014185	0.013947	0.013672	0.013374	0.013068	0.012761	0.012459	0.012171	0.011894	0.011633	0.011387	0.011158	0.010945	0.010749	0.010568	0.010403	0.010253	0.010118	0.009999	0.009895	0.009806	0.009734	0.009676	0.009635	0.009609	0.009599	0.009605	0.009627	0.009666	0.009723	0.009800	0.009898	0.010019	0.010166	0.010345	0.010559	0.010814	0.011118	0.011477	0.011902	0.012401	0.012984	0.013657	0.014425	0.015290	0.016239	0.017251	0.018287	0.019293	0.020196	0.020919	0.021388	0.021551
0.6000	0.011453	0.011446	0.011424	0.011389	0.011340	0.011278	0.011203	0.011118	0.011022	0.010917	0.010803	0.010683	0.010557	0.010427	0.010295	0.010163	0.010034	0.009913	0.009806	0.009719	0.009663	0.009653	0.009705	0.009841	0.010084	0.010456	0.010974	0.011635	0.012420	0.013283	0.014159	0.014959	0.015619	0.016084	0.016339	0.016394	0.016278	0.016030	0.015688	0.015288	0.014852	0.014411	0.013974	0.013548	0.013145	0.012764	0.012408	0.012078	0.011772	0.011490	0.011231	0.010992	0.010777	0.010580	0.010405	0.010250	0.010113	0.009992	0.009892	0.009808	0.009744	0.009699	0.009671	0.009661	0.009670	0.009698	0.009746	0.009814	0.009904	0.010019	0.010162	0.010338	0.010552	0.010812	0.011124	0.011501	0.011957	0.012502	0.013153	0.013929	0.014857	0.015932	0.017179	0.018581	0.020119	0.021742	0.023360	0.024853	0.026074	0.026880	0.027162
0.6100	0.011392	0.011386	0.011366	0.011333	0.011288	0.011231	0.011162	0.011082	0.010992	0.010892	0.010784	0.010668	0.010546	0.010418	0.010287	0.010154	0.010023	0.009900	0.009790	0.009704	0.009655	0.009665	0.009760	0.009974	0.010348	0.010926	0.011742	0.012807	0.014100	0.015508	0.016902	0.018122	0.019035	0.019569	0.019724	0.019557	0.019146	0.018572	0.017906	0.017202	0.016497	0.015816	0.015170	0.014554	0.014000	0.013492	0.013028	0.012605	0.012220	0.011871	0.011555	0.011269	0.011011	0.010781	0.010575	0.010394	0.010235	0.010099	0.009985	0.009896	0.009825	0.009774	0.009744	0.009735	0.009747	0.009780	0.009836	0.009917	0.010024	0.010161	0.010328	0.010540	0.010801	0.011121	0.011512	0.011991	0.012577	0.013294	0.014172	0.015243	0.016561	0.018137	0.020018	0.022223	0.024742	0.027510	0.030388	0.033149	0.035486	0.037067	0.037628
0.6200	0.011332	0.011326	0.011308	0.011278	0.011237	0.011184	0.011121	0.011047	0.010963	0.010870	0.010768	0.010657	0.010538	0.010412	0.010282	0.010148	0.010015	0.009888	0.009776	0.009692	0.009657	0.009698	0.009866	0.010220	0.010844	0.011835	0.013291	0.015261	0.017696	0.020391	0.022982	0.025052	0.026306	0.026675	0.026290	0.025370	0.024140	0.022778	0.021406	0.020097	0.018886	0.017789	0.016804	0.015925	0.015143	0.014448	0.013827	0.013277	0.012786	0.012349	0.011958	0.011610	0.011303	0.011028	0.010785	0.010573	0.010389	0.010232	0.010101	0.009996	0.009915	0.009856	0.009824	0.009815	0.009830	0.009870	0.009937	0.010032	0.010160	0.010324	0.010531	0.010789	0.011111	0.011511	0.012009	0.012629	0.013404	0.014375	0.015598	0.017138	0.019078	0.021519	0.024572	0.028356	0.032926	0.038275	0.044216	0.050298	0.055765	0.059644	0.061058
0.6300	0.011255	0.011250	0.011234	0.011208	0.011172	0.011126	0.011069	0.011011	0.010934	0.010848	0.010752	0.010646	0.010532	0.010410	0.010280	0.010146	0.010012	0.009883	0.009770	0.009693	0.009682	0.009788	0.010092	0.010728	0.011898	0.013893	0.017079	0.021804	0.028145	0.035548	0.042352	0.046623	0.047483	0.045553	0.042063	0.038033	0.034078	0.030496	0.027374	0.024736	0.022528	0.020664	0.019096	0.017768	0.016629	0.015661	0.014826	0.014103	0.013473	0.012922	0.012438	0.012014	0.011641	0.011314	0.011029	0.010781	0.010569	0.010389	0.010241	0.010120	0.010030	0.009968	0.009934	0.009928	0.009949	0.009999	0.010080	0.010195	0.010349	0.010548	0.010808	0.011127	0.011530	0.012037	0.012681	0.013499	0.014549	0.015904	0.017666	0.019977	0.023033	0.027102	0.032545	0.039827	0.049500	0.062098	0.077878	0.096326	0.115333	0.130534	0.136487
0.6400	0.011246	0.011242	0.011228	0.011205	0.011172	0.011130	0.011079	0.011019	0.010949	0.010869	0.010780	0.010680	0.010572	0.010453	0.010324	0.010187	0.010049	0.009917	0.009804	0.009739	0.009773	0.010000	0.010608	0.011956	0.014764	0.020472	0.031962	0.055449	0.104081	0.192502	0.281079	0.278157	0.208993	0.145825	0.104309	0.077852	0.060183	0.048050	0.039508	0.033343	0.028780	0.025318	0.022632	0.020506	0.018788	0.017384	0.016218	0.015239	0.014409	0.013700	0.013090	0.012563	0.012107	0.011712	0.011371	0.011078	0.010828	0.010619	0.010448	0.010312	0.010210	0.010140	0.010100	0.010095	0.010122	0.010184	0.010282	0.010422	0.010609	0.010853	0.011167	0.011568	0.012086	0.012748	0.013605	0.014728	0.016204	0.018188	0.020888	0.024630	0.029919	0.037581	0.048973	0.066402	0.093834	0.138220	0.212159	0.341363	0.568304	0.893755	1.084700
0.6500	0.011183	0.011179	0.011168	0.011148	0.011120	0.011084	0.011040	0.010987	0.010925	0.010853	0.010771	0.010679	0.010575	0.010456	0.010330	0.010195	0.010056	0.009922	0.009814	0.009776	0.009905	0.010422	0.011894	0.015952	0.028149	0.074157	0.576398	0.010168	0.741312	0.104331	0.012173	0.140846	0.813172	0.014598	2.887553	0.408274	0.178813	0.103813	0.069699	0.051315	0.040277	0.033083	0.028103	0.024491	0.021775	0.019671	0.017997	0.016646	0.015538	0.014617	0.013842	0.013186	0.012627	0.012150	0.011743	0.011393	0.011098	0.010857	0.010660	0.010505	0.010389	0.010313	0.010273	0.010271	0.010307	0.010383	0.010504	0.010675	0.010905	0.011208	0.011605	0.012118	0.012784	0.013665	0.014833	0.016409	0.018576	0.021632	0.026037	0.032629	0.042949	0.060093	0.090947	0.153065	0.300343	0.776981	5.964516	0.025916	3.085272	0.447961	0.026496
0.6600	0.011156	0.011153	0.011143	0.011127	0.011104	0.011074	0.011036	0.010992	0.010938	0.010875	0.010802	0.010718	0.010621	0.010512	0.010389	0.010255	0.010114	0.009979	0.009882	0.009905	0.010276	0.011764	0.017988	0.062065	48088790.412055	1.046852	7.930325	2.552503	2.861664	62.894336	1.923426	27.637948	18.662162	22.070166	12.991504	14.482229	282529654.551760	0.673916	0.202950	0.103866	0.066546	0.048155	0.037590	0.030858	0.026255	0.022941	0.020459	0.018544	0.017027	0.015805	0.014805	0.013976	0.013284	0.012702	0.012215	0.011804	0.011462	0.011180	0.010953	0.010777	0.010647	0.010562	0.010522	0.010525	0.010573	0.010670	0.010820	0.011031	0.011320	0.011702	0.012206	0.012873	0.013762	0.014962	0.016610	0.018924	0.022271	0.027293	0.035206	0.048550	0.073393	0.127579	0.282019	1.079457	563740851.668441	23.255727	41.199656	39.313156	36.070528	173.893997	7.182169
0.6700	0.011121	0.011119	0.011111	0.011099	0.011083	0.011060	0.011030	0.010993	0.010947	0.010894	0.010831	0.010757	0.010668	0.010566	0.010451	0.010319	0.010178	0.010047	0.009979	0.010165	0.011492	0.022510	2.026980	0.554478	0.123853	1.104348	1.326874	0.009559	415.861505	2.112935	0.013251	15.538437	4522.580943	0.009997	29.445177	1.954813	4.316968	10.786317	32.824476	0.499792	0.157676	0.085177	0.056683	0.042117	0.033494	0.027888	0.023996	0.021163	0.019023	0.017361	0.016042	0.014977	0.014106	0.013388	0.012793	0.012300	0.011894	0.011563	0.011299	0.011095	0.010947	0.010852	0.010809	0.010819	0.010879	0.011001	0.011190	0.011457	0.011822	0.012313	0.012971	0.013860	0.015075	0.016770	0.019198	0.022789	0.028351	0.037517	0.054075	0.088585	0.182028	0.655299	51.122062	15.784411	5.806390	5.973450	43.226109	0.017356	7680.879733	29.055581	0.029593
0.6800	0.011081	0.011080	0.011075	0.011066	0.011053	0.011037	0.011015	0.010988	0.010957	0.010916	0.010865	0.010803	0.010727	0.010637	0.010530	0.010405	0.010270	0.010151	0.010170	0.011101	0.039739	2891.261401	1.464225	0.680335	4.536030	1.119725	0.354162	0.864185	46.285170	30658.713768	20.750129	6460.015486	661.877813	22.582842	0.693059	74.021529	276.875833	3.253307	10.519415	488991.709483	2.223192	0.239114	0.105727	0.064813	0.046069	0.035649	0.029148	0.024878	0.021738	0.019409	0.017628	0.016232	0.015119	0.014219	0.013488	0.012892	0.012406	0.012013	0.011704	0.011467	0.011298	0.011193	0.011149	0.011147	0.011230	0.011386	0.011625	0.011964	0.012432	0.013070	0.013943	0.015151	0.016857	0.019334	0.023075	0.029021	0.039202	0.058694	0.103811	0.259531	2.741896	567084.052478	19.708052	6.502784	341.512620	93.273224	1.805582	32.184673	1039.510051	65265.157792	67.302179
0.6900	0.011077	0.011077	0.011074	0.011069	0.011062	0.011052	0.011038	0.011021	0.010999	0.010984	0.010948	0.010902	0.010843	0.010771	0.010682	0.010575	0.010459	0.010385	0.010791	15.724972	4.303605	0.096014	0.030082	0.027773	0.375218	0.098324	12314.963479	0.082930	0.009530	2497.892753	0.445801	43382.264662	0.021158	3.454405	7240.868143	0.094394	52.346201	14.175613	0.116261	0.832722	8326.618944	3269.921601	0.362295	0.128602	0.073131	0.050077	0.037862	0.030493	0.025644	0.022254	0.019776	0.017904	0.016455	0.015313	0.014401	0.013670	0.013083	0.012616	0.012250	0.011974	0.011780	0.011662	0.011614	0.011647	0.011759	0.011961	0.012270	0.012712	0.013329	0.014186	0.015386	0.017100	0.019620	0.023483	0.029754	0.040822	0.063078	0.119541	0.370084	3738.961170	8666.826437	1.432222	0.237645	15.237593	59.387847	0.363661	38441.888233	4.539866	0.033326	66699.743346	1.388908
0.7000	0.011063	0.011063	0.011063	0.011062	0.011061	0.011058	0.011055	0.011049	0.011041	0.011029	0.011012	0.010989	0.010958	0.010922	0.010873	0.010819	0.010785	0.010937	0.009018	1.632155	0.012952	5.565365	0.032458	0.124317	0.036481	0.391199	1.009024	0.123587	0.013033	1.396747	0.833936	39.195298	0.224034	0.072521	0.529141	224.131509	0.044205	0.240796	56.341939	189.577507	0.156914	57.395904	0.806485	0.519516	0.149710	0.080021	0.053104	0.039453	0.031423	0.026229	0.022643	0.020062	0.018132	0.016653	0.015501	0.014593	0.013875	0.013312	0.012876	0.012552	0.012327	0.012196	0.012154	0.012205	0.012354	0.012620	0.013025	0.013608	0.014436	0.015610	0.017304	0.019820	0.023721	0.030172	0.041797	0.066057	0.132263	0.500629	0.808496	77.858153	0.199009	214.789561	55.306471	0.688171	0.138180	242.639367	2.851512	0.323751	0.289486	55.336286	2.504547
0.7100	0.011057	0.011058	0.011060	0.011064	0.011069	0.011078	0.011086	0.011094	0.011104	0.011114	0.011125	0.011138	0.011156	0.011184	0.011242	0.011399	0.012134	68.183878	4365219.625452	0.010215	0.010663	0.009070	34996.507110	0.028307	22.233812	0.168047	0.019090	64.978637	0.010924	0.043939	644.206614	0.108249	0.030172	13.160142	12.630360	150.786764	853.782727	1.547858	91345.448468	0.087135	0.845510	0.237060	270526032.124531	41881.550708	0.683673	0.167178	0.085386	0.055445	0.040687	0.032163	0.026727	0.023020	0.020368	0.018404	0.016914	0.015767	0.014877	0.014189	0.013666	0.013282	0.013021	0.012874	0.012839	0.012919	0.013125	0.013480	0.014020	0.014809	0.015947	0.017608	0.020097	0.023986	0.030470	0.042364	0.067842	0.141055	0.623845	45329.223914	343619842.171314	0.230329	0.773056	0.090146	239421.936189	1.516438	879.427045	152.860027	13.368478	136.393872	0.042575	0.193585	1770.234020
0.7200	0.011065	0.011066	0.011071	0.011080	0.011092	0.011108	0.011129	0.011155	0.011188	0.011229	0.011283	0.011357	0.011471	0.011670	0.012128	0.014460	760.890091	3.889084	543.050285	0.011150	0.180678	0.010095	244.552686	8.567296	0.025032	2.609380	1.194380	333.491914	0.848852	0.043730	679.552565	0.179960	0.267443	523114.898855	0.322385	2.961241	2.135474	11.008060	496.961889	0.131355	14.616189	0.381383	77135.546242	731.756128	171938.294021	0.807232	0.179624	0.089216	0.057180	0.041668	0.032810	0.027210	0.023421	0.020730	0.018754	0.017272	0.016141	0.015288	0.014647	0.014183	0.013876	0.013711	0.013686	0.013807	0.014091	0.014573	0.015315	0.016407	0.018023	0.020465	0.024309	0.030759	0.042694	0.068653	0.145532	0.701389	149823.473883	668.813421	64734.709463	0.335844	12.863836	0.121865	1438.188494	38.180454	2.020237	8.864874	2.707822	549858.761832	1.592069	0.267448	1703.643707
0.7300	0.011102	0.011104	0.011112	0.011126	0.011145	0.011172	0.011209	0.011257	0.011320	0.011407	0.011531	0.011723	0.012066	0.012871	0.017271	0.022442	0.021476	3.311601	0.008876	32.185360	48.115634	2.969764	0.011256	2.852945	76.501331	23.043642	34.616367	1154.770438	0.188359	0.717245	0.821554	1.915294	0.114746	114.901050	15.679097	7.760104	40.800125	3.073004	0.048802	8.379722	255.406597	342.277635	0.017381	241.100749	1.224207	47.404899	0.857476	0.185607	0.091115	0.058111	0.042265	0.033259	0.027610	0.023805	0.021122	0.019170	0.017736	0.016659	0.015865	0.015302	0.014936	0.014752	0.014744	0.014924	0.015320	0.015983	0.017009	0.018557	0.020923	0.024670	0.030980	0.042721	0.068380	0.145301	0.714202	45.838691	1.005799	300.700758	0.021641	584.333909	524.911048	21.302276	0.059919	11.366500	228.888642	56.742497	80.670687	1998.154475	0.391701	3.136182	1.993751
0.7400	0.011166	0.011170	0.011181	0.011202	0.011232	0.011276	0.011336	0.011418	0.011533	0.011702	0.011961	0.012445	0.013606	0.020015	0.023833	1.564150	1.027193	0.054540	1.856386	0.008784	0.019514	0.011383	0.170973	0.142180	0.036890	0.011196	0.127798	6.801382	0.285221	0.182884	48.778190	358.594076	85.069529	0.451414	0.174865	0.408758	0.024526	0.266908	12.553463	0.250423	0.364933	0.012316	109.621054	2.603851	202.494235	115.381069	1.528173	0.862282	0.190055	0.093268	0.059507	0.043330	0.034173	0.028431	0.024589	0.021898	0.019965	0.018557	0.017542	0.016835	0.016389	0.016182	0.016204	0.016475	0.017044	0.017995	0.019485	0.021801	0.025496	0.031737	0.043332	0.068691	0.144619	0.692577	1.255794	90.154926	231.889609	2.185086	83.011631	0.017210	0.330171	0.206269	9.865624	0.605318	0.095153	0.351395	0.366862	10.717153	83.675108	374.585519	112.054929
0.7500	0.011250	0.011255	0.011271	0.011300	0.011343	0.011406	0.011497	0.011629	0.011832	0.012160	0.012758	0.014216	0.022087	13.578411	2.026920	0.064314	0.011522	0.100210	19868.672080	0.021808	0.100049	107.997123	2063732.018116	0.136377	279.255546	78.139112	2.856541	454809.882512	0.008859	0.802442	0.008676	0.032376	0.010160	92644125.078395	1.217989	6791.416942	83.163939	6.761860	107944121.760451	5183.766118	4.447556	0.619053	906033.012573	4.489922	0.434250	42.252381	120.723362	1000.939823	0.826075	0.190825	0.094630	0.060733	0.044437	0.035209	0.029437	0.025590	0.022926	0.021042	0.019716	0.018806	0.018255	0.018020	0.018096	0.018523	0.019359	0.020763	0.023008	0.026634	0.032779	0.044176	0.068921	0.142200	0.644031	781.444419	91.611136	44.502909	0.501385	3.311791	657564.445557	0.458631	3.270060	3800.102154	80157045.664304	5.136801	667.182270	5412.686213	5.443075	80116567.648269	0.016643	0.954964	0.014327
0.7600	0.011340	0.011347	0.011369	0.011409	0.011471	0.011565	0.011706	0.011928	0.012290	0.012972	0.014648	0.023398	0.012662	31236.311646	0.033799	278443.491775	158946.130745	5.248212	187.709574	20.447488	15457.885605	2413.771494	5.599265	0.617519	20.819988	3.818991	366.059348	2.907449	0.011192	0.280242	0.009309	0.056857	0.008806	287.033122	26457.615513	0.458854	999.723972	19.831213	5.050403	3282.361204	39502.851446	737.951953	2000.818611	195.205635	6231103.887214	11656623.002431	15.204470	11045400.762585	0.285135	0.776563	0.190454	0.096006	0.062219	0.045870	0.036594	0.030806	0.026979	0.024369	0.022583	0.021403	0.020706	0.020443	0.020610	0.021262	0.022531	0.024680	0.028233	0.034299	0.045530	0.069737	0.140004	0.591364	0.234611	9901872.266551	14.483967	8331895.245172	4399663.381972	136.490220	3414.169988	512.798181	104374.969271	11325.616921	19.949987	14.464060	732.537795	6.800546	20600.006781	233.064019	0.017992	0.347261	0.015691
0.7700	0.011446	0.011456	0.011486	0.011541	0.011631	0.011772	0.011982	0.012365	0.013115	0.014931	0.024087	0.031474	25.383203	13.259830	23.550261	0.045764	0.018970	0.009379	0.239717	49.513497	0.075198	0.065488	4.963969	0.026504	6.759418	1838.940072	1.675774	0.011454	0.041801	0.010788	469.656466	0.326210	2.547560	0.092682	1.417493	130.844731	18.418209	0.046892	3.123845	0.071137	0.236547	1390.515045	1.939583	0.020387	0.293911	1.835054	883.207579	640.190475	1193.064013	1.155480	0.730494	0.190860	0.098209	0.064442	0.047976	0.038623	0.032819	0.029037	0.026537	0.024922	0.024032	0.023737	0.024065	0.025110	0.027114	0.030575	0.036611	0.047793	0.071674	0.139520	0.547275	0.865979	870.722689	474.862435	618.376462	1.534525	0.201879	0.028026	3.463973	940.371798	0.465838	0.246290	15.490476	0.079602	23.727124	2943.872408	3.238778	0.076268	2.027554	0.280747	841.347780
0.7800	0.011627	0.011640	0.011682	0.011761	0.011895	0.012118	0.012508	0.013270	0.015172	0.024481	3899.747695	0.449769	37.900807	0.282465	0.009349	11.253459	0.016778	0.281593	0.424966	12692.200557	0.095334	0.062522	134.331263	0.023609	1.560837	2.146602	4.318035	6.142251	0.457234	0.785668	0.030012	0.477948	0.008698	0.340181	0.072652	6.337398	26.473385	0.235932	3409.910500	1.326241	0.151619	39992.554360	10.875312	4.771026	0.216801	329.511758	0.021507	9.606496	6867.828322	46.232076	210729.619228	0.703501	0.194944	0.102495	0.068199	0.051374	0.041839	0.035995	0.032303	0.030027	0.028809	0.028505	0.029131	0.030884	0.034248	0.040302	0.051644	0.075752	0.142883	0.516536	157295.601458	37.657552	5885.469781	6.646339	0.023775	219.022465	0.154795	7.018049	7.090344	97744.073461	0.464430	0.868745	2190.683430	0.183943	18.570247	7.137198	5.352096	6.926722	0.468200	1.074351	0.052648
0.7900	0.011847	0.011866	0.011927	0.012046	0.012259	0.012643	0.013411	0.015361	0.024761	1210.277298	8.491275	0.200644	14.462635	0.011457	0.346491	0.037486	9.462186	9.038891	0.008635	0.596071	1678448.017891	0.064750	0.212997	1.626877	0.308623	0.019613	0.136485	0.009581	643.504215	9.798793	0.058738	0.363685	1.646558	0.021246	0.009052	0.246465	0.043429	34.592797	4.493207	0.148580	35268020.860486	12.344233	0.011557	207.268839	349.081469	5.284761	144.798982	0.522979	2659.315895	7.015180	371.999433	64356.216888	0.705716	0.204841	0.109893	0.074229	0.056716	0.046894	0.041052	0.037622	0.035896	0.035613	0.036825	0.039949	0.046064	0.057832	0.082920	0.151824	0.524194	47915.632343	268.152565	4.897863	2281.677781	0.478536	143.828571	6.091196	472.731943	129.779910	0.016253	7.552504	21558746.225978	0.251105	2.788913	21.254627	0.484256	0.161147	0.152506	0.023483	580.216808	8.273063	0.098321
0.8000	0.012016	0.012044	0.012136	0.012330	0.012750	0.013515	0.015498	0.025199	72.064748	7.116052	4.412166	0.011086	0.031866	0.400449	0.016768	0.045359	0.009717	0.011075	13.005148	0.008554	89.843540	15888.729682	0.031961	0.037959	0.008918	0.011615	0.009605	0.027327	1.828895	235.833630	0.197374	7528.160585	0.034455	0.475399	0.008883	0.066732	0.009214	0.485081	0.494087	284982.233060	1633.450441	0.010957	55.238234	0.078098	0.041487	0.859344	0.178080	10.127773	0.720130	0.087748	165.448298	316.687409	4443.339942	0.757436	0.225079	0.122639	0.084189	0.065449	0.055247	0.049628	0.047013	0.046858	0.049322	0.055422	0.067978	0.095215	0.170124	0.567616	3383.744061	228.926050	115.880888	0.074492	0.495271	6.544081	0.119449	0.548063	0.035665	0.059340	121.597366	0.016475	957.157874	166326.521009	0.308164	0.286327	0.015713	0.048876	0.015716	0.312316	1.498363	5101.080581	0.278050
0.8100	0.012416	0.012462	0.012619	0.012963	0.013722	0.015778	0.026524	143.010686	0.086056	0.055661	0.041614	0.018602	0.141113	0.052080	0.009595	36.152023	16.816063	14.950436	2.433959	11406.548853	6.194086	3040.485955	0.015467	0.021887	0.008257	25.971931	0.043817	0.099567	543.582604	0.012495	0.357075	0.076075	10985.204497	1.053376	0.439883	422.173953	0.009553	0.054563	0.012493	880.880163	4.081163	16432.184841	7.993981	170.070111	315.447660	712.962350	2.090545	1.018113	3.623113	0.293196	1.923312	1.768679	3.680886	8895.063941	0.913194	0.266725	0.146581	0.102239	0.081380	0.070917	0.066502	0.066824	0.072401	0.086243	0.118069	0.207440	0.696853	6782.419920	2.709408	1.254288	1.469197	0.205759	2.380113	0.651021	2.139560	430.448149	186.666960	213.045928	19.224644	55220.062093	20.248633	7193.974494	0.029103	0.053857	0.015038	238.765722	0.277371	0.665393	6641.547130	0.052431	0.452022
0.8200	0.012840	0.012923	0.013225	0.013991	0.016242	0.030165	148.247252	0.046452	10.021726	0.015538	0.348965	0.489226	0.930834	0.009877	0.014314	0.187021	0.012321	0.010345	0.073680	7.719904	15373.495886	0.021715	0.015547	35174503.628459	0.556651	0.008286	17510.869854	0.194435	0.232861	33.729145	0.024527	15.760894	0.016023	0.951348	165.614228	0.011426	7.428403	560812.082841	0.010450	0.013496	7121.336690	112.687135	0.177885	0.022570	0.056368	3.354627	0.191533	0.068620	21.470991	21.353254	19.231809	0.169439	421.044746	1.979853	9730.254191	1.359537	0.358468	0.195697	0.139172	0.114974	0.106056	0.108202	0.123591	0.164927	0.289417	1.066555	7476.521064	1.492906	301.237619	0.122689	14.472008	15.615155	13.504007	0.063211	0.152744	1.993781	0.039013	0.034645	0.456491	61.451766	42784.697701	0.043931	0.027711	44618031.862919	3.949373	0.016721	14271.217077	0.625641	0.165853	30.592512	0.030620
0.8300	0.013306	0.013493	0.014270	0.017101	0.045484	714.504432	6215.555776	1.095102	0.014385	0.016103	0.011286	12.487441	0.010933	0.009581	0.010813	5.901038	359.080877	0.057709	0.513807	0.023445	0.932652	0.165033	3372.059830	108.431604	0.008198	580.350604	34.441662	0.012948	0.009458	0.016384	0.008372	0.010299	0.017332	0.008940	409.412214	6816.241642	0.009635	0.274152	87.354897	0.027671	2.765713	0.175035	6.834731	0.251195	5445.903245	95.878793	0.775434	0.013786	0.042514	670.876971	0.040110	0.227760	0.113570	50.797350	358577.722600	56884.177192	3.345250	0.618774	0.323844	0.237010	0.211322	0.223021	0.287775	0.523187	2.723444	44848.264005	270373.874719	37.047728	0.084376	0.169512	0.035139	501.551798	0.035583	0.016990	0.799837	54.241891	3078.650084	0.507639	3.700977	0.120384	3.029383	0.295708	4544.783140	119.295814	0.015582	3418.815351	206.387957	0.018108	0.017948	0.019586	0.014793
0.8400	0.013982	0.014771	0.020774	2.495787	0.613352	13132.400312	0.118732	40.652838	13.112546	0.011619	0.365539	8.785122	0.011012	0.335770	0.011153	0.010004	1.302618	4.801192	0.024372	0.008156	10.179926	0.039516	0.526821	23430.868090	1.366979	1.189863	2861246.448967	0.012892	0.083210	0.008346	0.011392	0.008475	0.103745	0.023346	114368.029922	0.932166	14.017377	33.419347	0.603859	0.316709	114.157098	0.011155	0.041470	40.494332	18.023260	0.049905	1.560815	5.930397	0.037309	192.446995	12.679537	0.015660	462.180255	1721.391131	5.805579	958091.922375	63.740238	437.860111	2.249587	0.962180	0.761712	0.906806	2.007104	374.409398	51.974671	746885.006909	4.346412	1233.038862	319.658641	0.016434	8.797433	119.040784	0.031708	3.481314	1.627154	0.066829	9.666038	38.232198	0.093767	0.015697	56.184664	0.164731	0.840393	22066.834383	6.669519	1.192858	1831527.324205	0.022333	0.094674	0.015042	0.017760
0.8500	0.014787	0.041516	0.078712	18.324888	4317.113849	3.686215	0.087167	2.494662	493764.247858	0.037413	0.013715	62.347035	4.308495	0.084494	0.020244	1488.640139	0.008699	0.053495	21.444014	0.010361	2.233906	9.345627	0.096833	0.045416	45.978726	0.020262	0.022163	0.950286	11.919208	0.008261	0.013583	0.008530	1.076061	0.092865	0.106337	0.023913	414.038030	0.050824	0.230681	0.095037	0.179202	0.026344	18.109421	0.585170	0.011745	78799.202204	0.163841	1.269927	78.369707	1260.447430	0.078017	0.623452	15714567.980533	94.086957	3.008536	245.634765	337016.099140	2457.580604	19.346553	33.117727	167.917546	31.262229	17.185510	2051.633869	265046.057104	189.240886	2.143474	66.033136	10637231.504030	0.400464	0.057368	762.176812	46.011497	0.751880	0.096399	101949.135405	0.015769	0.314756	78.942826	0.021574	3.577236	11.179878	0.179911	0.059071	184.456565	0.023480	0.055118	0.491920	5.958955	0.015098	0.020378
0.8600	0.015802	0.076743	13.643864	0.160356	1.116861	831067.976153	0.225713	174402.462636	603798462687.601318	0.012556	0.019323	0.010988	1088895872.573492	10.434897	0.014742	6252.605630	0.374808	0.090455	0.017105	7.693736	0.063396	60.087064	1.189180	0.031261	1095.082338	0.014596	0.357136	22.233499	23.999076	0.036318	0.008468	0.027962	2.785180	2.367620	2.646218	0.047811	8789.283074	0.230538	0.032367	531.737050	0.520735	74.583890	0.024156	0.957525	4.386321	78771.677189	0.083323	172.674387	42784179793.318069	0.037660	0.211729	0.025429	17782793789828.296875	4368124.129408	6.848963	34849426.796969	82.318738	22.705867	3215.288120	76.728613	0.077176	72.463825	2810.258265	19.223374	64.449885	24917178.702156	4.655970	2796890.322410	11833052942051.587891	0.023337	0.143286	0.034976	30222065123.070377	99.794089	0.053136	40638.359473	2.224934	0.487558	0.043910	34.404667	0.245055	234.905784	0.919042	0.115545	3679.556822	0.028461	1.082188	10.117250	10.459409	0.036519	0.015445
0.8700	0.017284	0.360823	0.132477	0.016696	0.032279	0.016736	0.569647	690.014196	7612.002849	0.051192	0.154659	0.025931	0.014830	0.846758	0.009389	3548.925057	2.419898	0.467080	9.201650	3.506039	0.331554	1.014619	0.590931	3.178411	0.248725	7.197782	0.064672	2.717615	0.106696	409.537152	0.460875	2708.907680	0.032129	0.405239	0.387164	46.718870	1.668693	0.258613	0.241683	8.115800	0.010723	0.117503	86.555228	4.521005	26.199368	134645.525224	0.014180	11.571130	0.090341	0.266648	2.873748	0.666390	208278.599862	13185.539511	15.488754	0.079201	0.792602	0.016613	20.843272	377.689680	79.891463	355.300771	17.857092	0.016522	0.586289	0.064208	10.251818	7842.959211	136256.074823	0.389973	1.742100	0.161901	0.060481	6.191350	0.017525	181913.775338	12.722150	2.123469	39.344015	4.835406	0.338181	3.450970	0.443677	1.731715	0.655578	18.412217	0.157047	1.075747	0.050401	1012.065730	0.332108
0.8800	0.019376	0.035877	1.206799	849.814822	0.022822	0.105529	0.063890	0.016449	0.023829	1.324507	22.954692	46.655911	0.010601	0.030444	0.042824	0.011756	0.100361	0.018289	0.008781	0.008295	0.020516	15.167993	0.026665	0.355411	12.159368	11.078887	0.008003	1.161195	280.930090	2086.160991	5291536.528951	371.524642	1625.231881	6.644942	0.009102	1.748107	1.720272	2.277207	0.119341	112.093064	0.010444	0.013275	0.012564	0.088588	0.881963	0.052535	0.427737	0.284581	0.015219	750.956883	265.362159	14.015651	0.261634	0.046759	1.551394	2.013450	0.153829	55022.455177	210.917396	17.573089	0.020478	16.521109	180.873989	42196.312293	0.106764	1.263056	1.072393	0.037772	0.176549	6.771248	133.079203	423.296024	0.018392	0.159843	0.229560	0.038110	0.413166	0.051324	0.017779	0.017232	0.026744	44.844375	0.054195	0.854644	4.758389	4.068959	0.015192	2.345864	554.773898	697.475443	3066693.183593
0.8900	0.022771	0.036200	2.987147	0.327808	787.740528	0.024185	0.019182	1.016756	5.695019	0.147916	0.699997	4.018684	0.024428	0.037777	9.165884	0.020842	0.008873	0.101176	0.008642	0.054908	0.008220	122.874124	44.059882	3.765968	0.023193	0.199889	285.133050	0.008234	0.010648	0.092962	0.008696	0.388212	0.011834	0.012979	1545.903740	0.062462	0.085890	0.785464	282.132461	828.220774	0.011143	0.081444	0.013575	0.284106	0.012974	0.158817	103.479670	0.369663	0.181665	60.095584	5.192038	2.797566	47.592579	10.363555	0.038759	0.206588	58819.680958	20.324872	316.354197	9.624492	0.111581	8.937075	258.071644	15.785036	45993.715932	0.152788	0.032307	4.932087	20.506736	1.714586	2.139952	33.076580	0.103908	0.203156	51.574868	0.168144	0.016773	0.249831	0.017896	0.074860	0.015205	313.253858	103.228149	1.287165	0.041849	0.078723	503.219595	0.017354	0.016780	0.120313	0.014899
0.9000	0.029238	0.131445	2.949328	0.031917	0.061731	0.145948	1.828571	0.192383	4.218285	3.538891	0.414184	0.126788	0.013474	0.041402	1.242926	71.714194	0.128803	0.008174	0.014175	1.842852	29.943498	0.020585	4.434907	0.008125	0.009742	0.157562	0.007775	2.435569	23.389766	0.073602	3.324906	0.029661	30.021516	11.145536	0.009936	0.093500	0.020387	0.011736	1.118336	0.024588	6.408476	0.391396	0.058681	0.012609	0.791051	670.145513	12.455434	0.205456	0.042369	1.608634	6.352556	65.532689	94.503329	4.832933	17.114619	5.460413	0.673889	0.728965	735.723308	98.457634	7.453543	92.214910	645.939663	0.611592	0.400961	3.960136	7.860946	3.184819	58.861839	38.673106	3.571527	0.873888	0.033627	0.086895	5.858084	303.438790	0.414529	0.016546	0.035972	0.664819	8.678205	0.023333	1.124958	0.015785	0.019343	0.068546	0.016120	3.180671	11.830762	0.029744	1.436370
0.9100	0.050347	0.051313	0.047137	0.039870	8726.518471	0.053448	45154.830204	85.844292	0.020412	44.928852	5.189806	0.209637	0.866936	45454.571825	0.014549	0.009113	0.280755	0.008153	3.032266	2.995232	61.506158	0.012796	0.230661	2553.233014	1.203402	5.821378	1.101956	7.679222	0.014563	8.913485	0.008248	33.707679	0.027172	2.768434	4.644942	20.665399	3.895229	931.030563	0.224431	0.031574	373.905001	1.186657	1.161907	0.012835	2.201311	0.014544	0.028335	101347.132967	10.084316	0.378989	11.260480	788.681022	0.028903	362.530922	261522.792103	0.766330	118039.740516	0.061266	0.138931	1.332756	0.039211	1.224498	0.104554	0.053734	62581.991722	0.549338	89339.070329	96.479195	0.030862	457.192217	1.191306	0.051590	5.087694	11057.042227	0.021083	0.018503	0.934717	0.017219	0.503355	0.431114	132.132789	0.021121	0.082238	400.808136	1.211190	6.081069	1.256513	1.620213	0.018270	7.974992	0.015547
0.9200	0.841074	1.965168	6038.858343	43.940669	15.019900	1.388977	0.046214	14808.020480	317270.936867	0.510236	0.051950	0.036202	0.046222	3468.044254	17.103939	0.011710	0.024196	0.010845	0.008668	0.781168	0.040662	0.015210	0.007531	0.142625	62.955908	0.335951	36.570764	0.077209	13.755185	0.693464	1.110786	0.232004	4.775104	0.030327	66.285879	0.291979	28.484524	0.666851	0.010923	0.048907	0.037149	0.933397	0.021058	0.017222	0.136460	0.034037	152.214896	34278.434777	0.399848	0.038025	0.277881	7.996351	511061.756163	33698.533974	0.130359	6.740660	922.682374	151.664886	683.255200	1.324868	0.559418	0.423774	5741.860031	33.141514	703.052293	2.129518	0.112014	3839.479306	22988.008884	4.545221	0.160201	0.028774	0.211999	15940.173391	67.427024	0.027342	0.069378	0.018116	0.021349	0.171230	0.016765	0.027587	0.016243	0.211796	6.765894	0.086339	17.309776	0.028982	2.339555	0.141870	0.344507
0.9300	2.031062	7511708220.843036	216324.324181	17.203605	30363.560873	0.565944	303.859221	150994.660679	43.866176	17.838491	4.552945	0.692301	0.032195	0.012519	0.039796	0.092664	0.155837	0.219051	0.380864	0.157300	0.631024	0.098398	2.856561	0.374615	0.305684	0.371638	6.695116	0.141148	0.016761	0.008216	0.126178	0.008796	0.033813	0.059615	3.251076	0.213473	0.446338	0.256657	13.240463	0.459129	3.254626	0.247539	2.206455	1.433799	1.059331	0.660865	0.100609	0.020260	0.028761	0.079338	0.774804	5.283634	21.824098	3446503.750818	2600.018832	1.584665	877.764593	164.403128	4787356.085216	654134300772.384644	0.530958	521450936719.388245	2973052.209808	75.272643	22295.176123	0.268202	1509.995324	2154718.618253	3.920806	3.787025	1.649015	0.392027	0.038510	0.024647	0.180499	0.285315	0.427355	0.554917	0.775141	0.040909	1.039401	0.151793	3.815835	0.028464	0.096825	0.038009	0.651458	0.034898	0.019525	0.015781	0.046417
0.9400	1.551284	6030.057336	2.680671	31.840525	28.178557	9.441938	5729.734753	0.383531	0.533754	100.114950	0.164020	0.578916	1.824985	0.353575	9112.735187	0.105856	7159.562142	136141495696.676788	0.019683	0.018884	0.008743	0.083400	0.349323	0.038455	0.159746	0.517933	0.009415	97.713084	6280.433352	2.934922	0.008323	1.346783	2930.347961	49.901417	0.011805	0.353186	0.546753	0.119370	1.488066	0.095209	0.013146	0.066472	0.070023	830936271789.626221	47391.063036	0.735032	81741.054706	1.032581	7.769588	0.166032	0.070420	15.006682	12.764710	4.814175	11986.079994	287.118936	1544.692072	16.672604	28.220845	1470.246522	31593701.809243	1611.102649	14.510977	12.671308	1155.998927	199.950030	1147.531162	3.074577	11.009695	192.001429	0.280172	1.245403	6.450970	1.708693	145438.899060	0.313739	17710.495375	294396837187.384705	0.035438	0.033739	0.017222	0.017086	0.418393	0.039716	0.132717	0.036008	0.015420	7.987289	632.713258	0.391697	0.015919
0.9500	22.667190	8.877316	280.426450	8266.459313	4.205950	15206.772853	18.747152	0.030707	0.033838	235053.326107	2.663367	2690.164232	0.278828	2436.028470	0.011980	0.016392	0.348399	0.008577	0.041574	0.055897	0.015565	0.011175	0.282368	1358.036090	0.292788	0.588170	0.007549	0.073876	8229.191475	66.265718	0.039287	159.810041	21486.702375	0.194447	0.009482	0.473927	0.958178	1343.614883	1.083284	0.016979	0.041031	0.127068	0.169219	0.016050	2.238210	0.072020	0.025333	20073.239481	0.772009	10021.450228	63.131988	3435170.451901	0.056504	0.033214	486.713751	14549.440985	3.132748	717272.800465	543.302197	4854.137225	95221735.138502	4495.220084	394.638647	571758.107301	0.126771	7.852748	314.623733	0.044532	0.064474	1873061.296957	90.875194	23079.995052	1.920043	8523.751034	0.033906	0.049389	0.884782	0.020897	0.063736	0.031875	0.025214	0.017955	0.287233	0.083928	0.208964	0.029604	0.015954	0.046157	3121.310313	20.514731	0.016589
0.9600	22.440088	0.297024	0.206332	1119.172499	0.052576	4834977.842639	0.212213	5.027540	0.016652	0.154322	247.646157	7.009957	0.027839	29.595777	0.024428	0.047145	0.011658	23.143016	0.007865	0.190181	7.367029	44928.545821	0.010427	0.024343	10.057035	0.247024	0.046364	0.835311	21.446547	128.725382	17.750782	281.357343	49.948506	0.856064	0.042505	0.233778	10.557673	0.055311	0.013488	87449.325013	31.484906	0.836060	0.019255	124.214749	0.029322	0.277038	0.115516	230.215456	0.106465	2578.289277	2335.774903	0.833625	0.024387	7.226322	0.246706	160866694.865760	0.056083	569.409252	0.190382	0.197164	5.734508	0.146603	0.070718	92.761383	0.038950	109924021.735701	0.033712	0.265748	0.036401	0.337519	1062.405634	2316.983626	0.148495	94.820807	0.072177	0.128295	0.028086	40.152531	0.023511	0.255405	8.415848	7014.886762	0.016774	0.023917	0.102009	0.019435	0.016235	0.087111	6.164527	29.479332	1.976936
0.9700	0.243210	2.083872	0.051611	0.158330	0.047645	2.758269	0.130366	9.308485	0.813412	0.678781	0.039387	0.018324	0.026445	10.944296	947.172571	92986.026630	0.042257	0.008458	0.082184	58.356519	871.396223	19.992442	0.087153	0.009947	0.030289	0.044676	60835458.063535	0.099564	115.706634	2.862196	7292.374798	5.510329	249.693799	0.235864	54035452.899249	0.047808	0.067059	0.016062	0.184685	52.735692	3485.538357	252.174348	0.401212	0.029336	0.188670	560586.677503	6283.510351	80.533160	0.152660	0.047302	0.178463	2.416830	3.840042	11.007987	0.341158	1.996864	0.628504	9.866347	0.061318	0.792592	2.700825	0.521237	0.060246	7.769888	0.468024	0.097940	0.177676	0.412984	1.638920	0.749446	0.089190	0.054539	0.130361	32.163235	2351.560904	196948.866569	0.081032	0.034315	0.147860	67.933012	871.392402	7.908666	0.034591	0.017365	0.025051	0.016732	201446.287136	0.045933	25.468623	0.446864	615.333608
0.9800	20825.139907	3.113594	0.243819	4594.606786	5.150658	323.395094	49.001826	0.859618	73.244226	20861.349171	0.010070	323.478741	1.452257	0.015266	0.027901	0.010657	0.086520	2.028864	18415.170640	1.422852	10.253126	0.084549	0.061045	0.009029	1.358215	0.009581	0.375219	0.018529	1050.299340	38144.417477	0.381771	26389.598332	2057.433198	0.023442	0.448411	0.011167	1.929465	0.011863	0.163600	0.276540	38.134175	5.855126	149929.243629	67.800173	2.537463	0.354851	0.115469	0.122939	12.228410	1262.545519	0.021369	34611.981506	1019.937083	1.255618	40.080447	210.879608	2.841872	2065.777974	0.328662	0.960696	41114.312914	0.799290	0.296872	498.836645	0.389564	12.094175	1.346240	0.276337	547.238440	1731.284907	0.032251	307.924167	5.301800	0.123954	0.074818	0.364061	1.965828	46.427270	67627.590543	1.529622	8.860095	0.073541	0.041888	0.016773	0.066136	0.016157	0.032446	0.015712	167.734307	1079.646944	0.030528
0.9900	198.854085	0.148541	0.176828	249.114124	0.073414	7.470592	0.222149	0.085481	1433.244559	1.662938	0.142815	0.018826	2.262545	2268156.370428	178931158.472757	0.506977	0.014311	0.287686	2.104710	2.129356	3610.018163	0.399674	50.335938	0.007858	0.007098	0.042354	73.148316	166.428468	955.484385	0.071011	0.018601	0.092356	1708.006274	168.017101	157.839910	0.074144	0.011619	0.016500	146.510972	1.669615	12686.048714	8.607421	8.778448	1.848733	0.781671	8.145371	4882021697.108847	20613249.855438	9.422709	0.049613	0.301556	17.141092	1546.959472	0.864520	0.671549	4.740810	0.293427	15674.745244	0.061909	48.819042	22870.843961	44.937432	0.310273	12129.594167	0.233402	0.510036	0.344333	0.491804	2.200125	8.342993	0.058168	0.037155	2.484268	9206015.668762	3191679390.170856	5.424843	0.674065	0.833529	2.316344	2.241409	2761.411761	0.455960	25.111879	0.018938	0.017140	0.020328	16.115357	0.021474	108.575093	0.017195	0.014981


==> figures/Cu/drag_anis_CuT600P13.dat <==
### B(beta,theta) for CuT600P13 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.044401	0.044428	0.044510	0.044642	0.044818	0.045028	0.045262	0.045509	0.045756	0.045991	0.046201	0.046376	0.046507	0.046586	0.046609	0.046573	0.046478	0.046328	0.046127	0.045883	0.045603	0.045299	0.044979	0.044656	0.044339	0.044037	0.043759	0.043512	0.043301	0.043129	0.042998	0.042909	0.042858	0.042842	0.042858	0.042897	0.042955	0.043022	0.043091	0.043155	0.043206	0.043238	0.043245	0.043224	0.043173	0.043089	0.042974	0.042829	0.042658	0.042465	0.042254	0.042032	0.041804	0.041575	0.041351	0.041136	0.040934	0.040747	0.040578	0.040428	0.040295	0.040180	0.040079	0.039990	0.039911	0.039836	0.039763	0.039687	0.039606	0.039516	0.039415	0.039301	0.039173	0.039032	0.038877	0.038710	0.038533	0.038349	0.038160	0.037969	0.037780	0.037597	0.037422	0.037260	0.037112	0.036982	0.036873	0.036785	0.036722	0.036683	0.036670
0.0200	0.043788	0.043815	0.043895	0.044024	0.044196	0.044402	0.044632	0.044870	0.045112	0.045342	0.045549	0.045722	0.045851	0.045929	0.045953	0.045919	0.045827	0.045681	0.045485	0.045246	0.044973	0.044675	0.044363	0.044047	0.043736	0.043440	0.043173	0.042930	0.042723	0.042554	0.042426	0.042337	0.042287	0.042272	0.042286	0.042325	0.042381	0.042447	0.042515	0.042577	0.042627	0.042658	0.042666	0.042645	0.042595	0.042513	0.042400	0.042259	0.042091	0.041902	0.041697	0.041478	0.041255	0.041032	0.040813	0.040602	0.040405	0.040223	0.040058	0.039910	0.039781	0.039668	0.039570	0.039483	0.039405	0.039332	0.039261	0.039187	0.039108	0.039020	0.038922	0.038811	0.038686	0.038548	0.038397	0.038234	0.038062	0.037882	0.037697	0.037511	0.037327	0.037148	0.036978	0.036819	0.036675	0.036548	0.036441	0.036356	0.036294	0.036256	0.036244
0.0300	0.043188	0.043215	0.043293	0.043419	0.043586	0.043787	0.044011	0.044247	0.044483	0.044708	0.044909	0.045077	0.045203	0.045280	0.045303	0.045270	0.045181	0.045038	0.044847	0.044615	0.044348	0.044058	0.043753	0.043444	0.043140	0.042851	0.042585	0.042348	0.042145	0.041980	0.041854	0.041767	0.041718	0.041703	0.041717	0.041754	0.041809	0.041873	0.041939	0.042000	0.042049	0.042080	0.042087	0.042067	0.042018	0.041939	0.041829	0.041690	0.041528	0.041344	0.041144	0.040933	0.040715	0.040498	0.040284	0.040079	0.039886	0.039709	0.039548	0.039404	0.039278	0.039168	0.039072	0.038988	0.038911	0.038840	0.038771	0.038698	0.038621	0.038536	0.038440	0.038332	0.038210	0.038076	0.037929	0.037770	0.037602	0.037427	0.037247	0.037066	0.036887	0.036712	0.036546	0.036392	0.036252	0.036128	0.036024	0.035941	0.035880	0.035844	0.035831
0.0400	0.042614	0.042640	0.042716	0.042838	0.043000	0.043195	0.043412	0.043641	0.043870	0.044087	0.044283	0.044446	0.044567	0.044642	0.044663	0.044630	0.044543	0.044404	0.044217	0.043990	0.043730	0.043446	0.043149	0.042847	0.042550	0.042268	0.042008	0.041776	0.041577	0.041416	0.041292	0.041207	0.041158	0.041143	0.041156	0.041192	0.041244	0.041306	0.041370	0.041429	0.041476	0.041505	0.041512	0.041492	0.041444	0.041366	0.041259	0.041125	0.040966	0.040787	0.040597	0.040391	0.040180	0.039967	0.039759	0.039560	0.039372	0.039199	0.039042	0.038902	0.038779	0.038672	0.038575	0.038493	0.038419	0.038350	0.038282	0.038212	0.038136	0.038053	0.037959	0.037854	0.037736	0.037606	0.037462	0.037308	0.037145	0.036974	0.036800	0.036623	0.036449	0.036279	0.036118	0.035967	0.035831	0.035711	0.035610	0.035529	0.035470	0.035435	0.035423
0.0500	0.042059	0.042084	0.042157	0.042274	0.042431	0.042618	0.042828	0.043048	0.043269	0.043478	0.043666	0.043822	0.043939	0.044009	0.044029	0.043996	0.043910	0.043773	0.043591	0.043370	0.043116	0.042840	0.042550	0.042256	0.041967	0.041691	0.041438	0.041211	0.041018	0.040859	0.040738	0.040655	0.040606	0.040590	0.040602	0.040636	0.040687	0.040746	0.040808	0.040864	0.040909	0.040937	0.040943	0.040924	0.040876	0.040800	0.040696	0.040566	0.040412	0.040238	0.040049	0.039850	0.039645	0.039438	0.039236	0.039043	0.038861	0.038693	0.038541	0.038406	0.038286	0.038182	0.038091	0.038011	0.037939	0.037872	0.037806	0.037737	0.037664	0.037583	0.037492	0.037390	0.037275	0.037148	0.037009	0.036859	0.036701	0.036535	0.036366	0.036195	0.036025	0.035861	0.035704	0.035559	0.035426	0.035310	0.035212	0.035134	0.035077	0.035042	0.035030
0.0600	0.041536	0.041559	0.041630	0.041742	0.041893	0.042073	0.042273	0.042485	0.042696	0.042896	0.043076	0.043225	0.043336	0.043402	0.043418	0.043384	0.043299	0.043165	0.042987	0.042771	0.042524	0.042254	0.041972	0.041685	0.041404	0.041135	0.040888	0.040667	0.040478	0.040323	0.040205	0.040122	0.040075	0.040058	0.040068	0.040100	0.040148	0.040204	0.040263	0.040317	0.040359	0.040386	0.040390	0.040370	0.040323	0.040249	0.040148	0.040021	0.039871	0.039703	0.039519	0.039326	0.039127	0.038927	0.038728	0.038540	0.038364	0.038201	0.038046	0.037914	0.037799	0.037698	0.037609	0.037531	0.037461	0.037395	0.037331	0.037264	0.037193	0.037114	0.037025	0.036926	0.036814	0.036691	0.036556	0.036411	0.036257	0.036096	0.035932	0.035766	0.035602	0.035443	0.035291	0.035150	0.035022	0.034909	0.034814	0.034738	0.034683	0.034650	0.034638
0.0700	0.041023	0.041046	0.041113	0.041221	0.041364	0.041535	0.041727	0.041928	0.042129	0.042319	0.042489	0.042630	0.042734	0.042794	0.042808	0.042772	0.042687	0.042555	0.042381	0.042170	0.041929	0.041666	0.041391	0.041112	0.040839	0.040577	0.040336	0.040121	0.039937	0.039786	0.039669	0.039588	0.039540	0.039523	0.039532	0.039561	0.039606	0.039659	0.039714	0.039765	0.039805	0.039829	0.039833	0.039813	0.039767	0.039694	0.039595	0.039472	0.039327	0.039163	0.038986	0.038798	0.038606	0.038413	0.038224	0.038043	0.037872	0.037715	0.037572	0.037445	0.037333	0.037235	0.037149	0.037073	0.037005	0.036941	0.036878	0.036813	0.036744	0.036667	0.036581	0.036484	0.036376	0.036256	0.036126	0.035985	0.035836	0.035681	0.035521	0.035361	0.035203	0.035049	0.034902	0.034766	0.034642	0.034533	0.034441	0.034368	0.034315	0.034282	0.034271
0.0800	0.040553	0.040574	0.040638	0.040740	0.040876	0.041038	0.041219	0.041409	0.041599	0.041778	0.041938	0.042070	0.042165	0.042220	0.042229	0.042191	0.042106	0.041976	0.041805	0.041598	0.041364	0.041109	0.040841	0.040570	0.040304	0.040051	0.039817	0.039607	0.039428	0.039280	0.039162	0.039082	0.039035	0.039016	0.039023	0.039050	0.039092	0.039142	0.039193	0.039241	0.039278	0.039300	0.039302	0.039282	0.039236	0.039165	0.039069	0.038950	0.038809	0.038651	0.038480	0.038299	0.038113	0.037927	0.037745	0.037570	0.037405	0.037254	0.037116	0.036993	0.036884	0.036789	0.036706	0.036633	0.036566	0.036504	0.036443	0.036380	0.036312	0.036237	0.036153	0.036060	0.035955	0.035839	0.035713	0.035577	0.035432	0.035282	0.035129	0.034974	0.034821	0.034672	0.034531	0.034399	0.034280	0.034175	0.034086	0.034015	0.033964	0.033933	0.033922
0.0900	0.040093	0.040113	0.040172	0.040269	0.040396	0.040549	0.040719	0.040897	0.041075	0.041242	0.041391	0.041512	0.041599	0.041647	0.041651	0.041610	0.041525	0.041396	0.041228	0.041027	0.040798	0.040550	0.040290	0.040028	0.039769	0.039523	0.039296	0.039093	0.038918	0.038774	0.038663	0.038585	0.038537	0.038517	0.038522	0.038546	0.038585	0.038631	0.038679	0.038723	0.038757	0.038776	0.038777	0.038755	0.038710	0.038641	0.038547	0.038431	0.038296	0.038143	0.037977	0.037803	0.037624	0.037443	0.037268	0.037100	0.036941	0.036795	0.036662	0.036544	0.036439	0.036345	0.036265	0.036194	0.036129	0.036069	0.036009	0.035947	0.035881	0.035808	0.035727	0.035636	0.035535	0.035422	0.035300	0.035169	0.035029	0.034885	0.034736	0.034587	0.034440	0.034297	0.034160	0.034034	0.033919	0.033818	0.033733	0.033665	0.033615	0.033585	0.033575
0.1000	0.039651	0.039670	0.039726	0.039816	0.039935	0.040077	0.040235	0.040401	0.040566	0.040720	0.040857	0.040967	0.041045	0.041085	0.041084	0.041040	0.040953	0.040825	0.040661	0.040464	0.040242	0.040001	0.039749	0.039494	0.039244	0.039006	0.038786	0.038589	0.038419	0.038279	0.038170	0.038093	0.038045	0.038024	0.038027	0.038046	0.038081	0.038123	0.038167	0.038207	0.038238	0.038254	0.038253	0.038231	0.038186	0.038118	0.038027	0.037915	0.037784	0.037637	0.037478	0.037310	0.037139	0.036967	0.036798	0.036637	0.036485	0.036344	0.036217	0.036103	0.035999	0.035910	0.035833	0.035764	0.035701	0.035642	0.035584	0.035524	0.035460	0.035389	0.035311	0.035222	0.035124	0.035016	0.034897	0.034771	0.034637	0.034497	0.034355	0.034211	0.034069	0.033932	0.033801	0.033680	0.033569	0.033473	0.033391	0.033326	0.033278	0.033250	0.033240
0.1100	0.039227	0.039245	0.039296	0.039379	0.039489	0.039621	0.039766	0.039919	0.040067	0.040209	0.040335	0.040434	0.040502	0.040534	0.040526	0.040479	0.040390	0.040263	0.040101	0.039909	0.039693	0.039459	0.039215	0.038967	0.038726	0.038495	0.038282	0.038091	0.037927	0.037791	0.037684	0.037606	0.037558	0.037536	0.037536	0.037554	0.037585	0.037623	0.037663	0.037699	0.037726	0.037740	0.037736	0.037713	0.037669	0.037602	0.037514	0.037405	0.037279	0.037137	0.036984	0.036824	0.036659	0.036494	0.036333	0.036172	0.036027	0.035892	0.035770	0.035661	0.035563	0.035478	0.035404	0.035337	0.035276	0.035219	0.035163	0.035104	0.035042	0.034974	0.034897	0.034812	0.034717	0.034613	0.034499	0.034377	0.034248	0.034114	0.033977	0.033840	0.033704	0.033572	0.033447	0.033331	0.033225	0.033133	0.033054	0.032992	0.032947	0.032919	0.032910
0.1200	0.038822	0.038838	0.038886	0.038962	0.039063	0.039183	0.039316	0.039454	0.039590	0.039718	0.039828	0.039914	0.039971	0.039995	0.039981	0.039929	0.039839	0.039712	0.039553	0.039365	0.039155	0.038928	0.038692	0.038454	0.038220	0.037997	0.037791	0.037607	0.037447	0.037315	0.037211	0.037136	0.037087	0.037064	0.037061	0.037076	0.037102	0.037136	0.037171	0.037203	0.037226	0.037236	0.037231	0.037206	0.037162	0.037094	0.037008	0.036904	0.036782	0.036646	0.036499	0.036345	0.036188	0.036030	0.035876	0.035725	0.035586	0.035457	0.035340	0.035235	0.035142	0.035060	0.034988	0.034923	0.034864	0.034808	0.034753	0.034697	0.034636	0.034569	0.034495	0.034413	0.034321	0.034220	0.034111	0.033994	0.033870	0.033742	0.033611	0.033479	0.033349	0.033223	0.033103	0.032992	0.032892	0.032803	0.032729	0.032669	0.032626	0.032600	0.032591
0.1300	0.038442	0.038456	0.038499	0.038568	0.038659	0.038767	0.038887	0.039011	0.039133	0.039245	0.039341	0.039415	0.039461	0.039474	0.039454	0.039397	0.039305	0.039178	0.039021	0.038837	0.038633	0.038413	0.038185	0.037955	0.037727	0.037513	0.037314	0.037136	0.036981	0.036853	0.036752	0.036677	0.036629	0.036604	0.036598	0.036609	0.036632	0.036661	0.036691	0.036718	0.036737	0.036744	0.036736	0.036711	0.036666	0.036602	0.036513	0.036411	0.036295	0.036165	0.036024	0.035878	0.035727	0.035577	0.035431	0.035290	0.035157	0.035034	0.034922	0.034822	0.034733	0.034654	0.034585	0.034522	0.034465	0.034411	0.034358	0.034303	0.034244	0.034179	0.034108	0.034028	0.033940	0.033843	0.033738	0.033626	0.033507	0.033385	0.033259	0.033134	0.033010	0.032890	0.032776	0.032670	0.032574	0.032490	0.032420	0.032363	0.032322	0.032297	0.032289
0.1400	0.038074	0.038087	0.038125	0.038186	0.038267	0.038363	0.038469	0.038578	0.038685	0.038782	0.038863	0.038923	0.038957	0.038961	0.038932	0.038871	0.038776	0.038650	0.038494	0.038315	0.038116	0.037903	0.037683	0.037461	0.037244	0.037037	0.036846	0.036674	0.036525	0.036400	0.036301	0.036228	0.036178	0.036152	0.036144	0.036151	0.036169	0.036193	0.036218	0.036241	0.036255	0.036259	0.036248	0.036221	0.036173	0.036110	0.036029	0.035931	0.035819	0.035695	0.035561	0.035421	0.035278	0.035135	0.034995	0.034861	0.034735	0.034618	0.034511	0.034416	0.034330	0.034255	0.034188	0.034127	0.034072	0.034020	0.033967	0.033913	0.033854	0.033791	0.033722	0.033645	0.033561	0.033468	0.033367	0.033258	0.033145	0.033028	0.032909	0.032789	0.032672	0.032558	0.032449	0.032349	0.032258	0.032179	0.032111	0.032058	0.032019	0.031996	0.031988
0.1500	0.037711	0.037722	0.037755	0.037809	0.037880	0.037965	0.038056	0.038150	0.038240	0.038322	0.038388	0.038434	0.038455	0.038449	0.038413	0.038346	0.038248	0.038121	0.037968	0.037793	0.037598	0.037392	0.037180	0.036966	0.036755	0.036557	0.036373	0.036207	0.036063	0.035943	0.035847	0.035774	0.035725	0.035696	0.035685	0.035689	0.035702	0.035721	0.035742	0.035759	0.035770	0.035770	0.035756	0.035728	0.035683	0.035621	0.035542	0.035449	0.035341	0.035223	0.035095	0.034962	0.034827	0.034692	0.034559	0.034433	0.034313	0.034202	0.034101	0.034010	0.033929	0.033857	0.033792	0.033734	0.033681	0.033630	0.033580	0.033525	0.033470	0.033409	0.033343	0.033269	0.033188	0.033099	0.033003	0.032900	0.032793	0.032682	0.032568	0.032455	0.032344	0.032236	0.032134	0.032039	0.031953	0.031878	0.031815	0.031764	0.031728	0.031705	0.031698
0.1600	0.037365	0.037375	0.037404	0.037449	0.037511	0.037582	0.037659	0.037737	0.037811	0.037876	0.037926	0.037958	0.037967	0.037950	0.037906	0.037833	0.037732	0.037604	0.037453	0.037281	0.037093	0.036894	0.036690	0.036485	0.036285	0.036094	0.035918	0.035759	0.035620	0.035503	0.035410	0.035338	0.035289	0.035257	0.035243	0.035243	0.035251	0.035266	0.035281	0.035294	0.035300	0.035296	0.035273	0.035243	0.035198	0.035138	0.035062	0.034971	0.034869	0.034756	0.034636	0.034510	0.034382	0.034254	0.034130	0.034010	0.033897	0.033792	0.033693	0.033607	0.033530	0.033461	0.033400	0.033344	0.033293	0.033243	0.033195	0.033144	0.033091	0.033032	0.032968	0.032898	0.032820	0.032735	0.032641	0.032544	0.032442	0.032337	0.032230	0.032123	0.032018	0.031916	0.031820	0.031731	0.031651	0.031580	0.031521	0.031473	0.031439	0.031418	0.031411
0.1700	0.037048	0.037056	0.037079	0.037117	0.037166	0.037223	0.037285	0.037347	0.037405	0.037453	0.037487	0.037504	0.037500	0.037472	0.037419	0.037340	0.037235	0.037107	0.036956	0.036788	0.036605	0.036380	0.036183	0.035987	0.035795	0.035612	0.035443	0.035291	0.035158	0.035045	0.034954	0.034884	0.034834	0.034801	0.034784	0.034780	0.034784	0.034793	0.034803	0.034810	0.034812	0.034804	0.034786	0.034754	0.034709	0.034649	0.034575	0.034489	0.034391	0.034283	0.034169	0.034051	0.033930	0.033810	0.033692	0.033579	0.033473	0.033374	0.033283	0.033201	0.033128	0.033062	0.033003	0.032949	0.032899	0.032852	0.032804	0.032755	0.032703	0.032647	0.032585	0.032513	0.032439	0.032358	0.032271	0.032179	0.032082	0.031983	0.031882	0.031781	0.031682	0.031587	0.031497	0.031413	0.031338	0.031272	0.031216	0.031172	0.031140	0.031121	0.031114
0.1800	0.036733	0.036740	0.036758	0.036788	0.036826	0.036870	0.036917	0.036962	0.037003	0.037034	0.037052	0.037053	0.037036	0.036996	0.036933	0.036849	0.036740	0.036611	0.036462	0.036297	0.036119	0.035934	0.035744	0.035555	0.035372	0.035197	0.035035	0.034889	0.034761	0.034651	0.034562	0.034493	0.034442	0.034407	0.034387	0.034378	0.034377	0.034381	0.034385	0.034387	0.034384	0.034372	0.034350	0.034316	0.034270	0.034211	0.034139	0.034055	0.033962	0.033860	0.033752	0.033640	0.033526	0.033411	0.033301	0.033195	0.033095	0.033002	0.032917	0.032839	0.032770	0.032707	0.032651	0.032599	0.032551	0.032505	0.032474	0.032426	0.032376	0.032322	0.032263	0.032198	0.032127	0.032051	0.031969	0.031882	0.031791	0.031697	0.031603	0.031508	0.031416	0.031327	0.031243	0.031165	0.031095	0.031033	0.030982	0.030941	0.030911	0.030893	0.030887
0.1900	0.036446	0.036451	0.036464	0.036485	0.036512	0.036543	0.036575	0.036603	0.036627	0.036640	0.036642	0.036628	0.036596	0.036545	0.036474	0.036382	0.036270	0.036138	0.035991	0.035829	0.035657	0.035478	0.035296	0.035116	0.034940	0.034774	0.034620	0.034480	0.034357	0.034252	0.034166	0.034098	0.034046	0.034010	0.033987	0.033974	0.033968	0.033967	0.033966	0.033963	0.033955	0.033939	0.033914	0.033876	0.033829	0.033760	0.033690	0.033611	0.033522	0.033427	0.033325	0.033221	0.033115	0.033010	0.032907	0.032808	0.032715	0.032628	0.032548	0.032476	0.032410	0.032351	0.032297	0.032248	0.032202	0.032158	0.032114	0.032068	0.032020	0.031968	0.031911	0.031850	0.031783	0.031710	0.031633	0.031551	0.031466	0.031379	0.031291	0.031202	0.031116	0.031034	0.030956	0.030884	0.030819	0.030762	0.030715	0.030677	0.030650	0.030633	0.030627
0.2000	0.036150	0.036153	0.036161	0.036174	0.036190	0.036207	0.036223	0.036235	0.036241	0.036237	0.036222	0.036192	0.036147	0.036084	0.036003	0.035904	0.035788	0.035655	0.035508	0.035350	0.035182	0.035010	0.034836	0.034663	0.034496	0.034338	0.034191	0.034058	0.033940	0.033836	0.033752	0.033685	0.033640	0.033602	0.033576	0.033540	0.033529	0.033521	0.033515	0.033506	0.033493	0.033473	0.033445	0.033408	0.033361	0.033303	0.033236	0.033160	0.033076	0.032985	0.032890	0.032792	0.032693	0.032595	0.032500	0.032408	0.032317	0.032236	0.032161	0.032093	0.032031	0.031975	0.031924	0.031877	0.031833	0.031790	0.031747	0.031703	0.031657	0.031607	0.031553	0.031494	0.031431	0.031363	0.031290	0.031214	0.031134	0.031053	0.030971	0.030890	0.030811	0.030734	0.030663	0.030597	0.030537	0.030485	0.030442	0.030407	0.030382	0.030367	0.030362
0.2100	0.035877	0.035878	0.035882	0.035886	0.035891	0.035894	0.035895	0.035890	0.035878	0.035857	0.035824	0.035779	0.035719	0.035644	0.035554	0.035448	0.035327	0.035192	0.035046	0.034890	0.034727	0.034538	0.034372	0.034208	0.034049	0.033899	0.033759	0.033632	0.033521	0.033424	0.033343	0.033277	0.033224	0.033184	0.033155	0.033134	0.033119	0.033106	0.033094	0.033081	0.033063	0.033039	0.033009	0.032970	0.032922	0.032865	0.032801	0.032728	0.032649	0.032564	0.032476	0.032385	0.032293	0.032203	0.032114	0.032029	0.031949	0.031874	0.031804	0.031741	0.031683	0.031630	0.031582	0.031537	0.031495	0.031454	0.031413	0.031371	0.031326	0.031276	0.031225	0.031170	0.031110	0.031047	0.030979	0.030908	0.030835	0.030760	0.030685	0.030610	0.030537	0.030468	0.030402	0.030342	0.030288	0.030241	0.030202	0.030170	0.030148	0.030134	0.030130
0.2200	0.035608	0.035608	0.035606	0.035602	0.035595	0.035585	0.035570	0.035548	0.035519	0.035480	0.035430	0.035369	0.035295	0.035206	0.035106	0.034990	0.034865	0.034728	0.034582	0.034429	0.034271	0.034111	0.033951	0.033794	0.033643	0.033501	0.033369	0.033249	0.033142	0.033049	0.032970	0.032905	0.032855	0.032814	0.032781	0.032756	0.032736	0.032718	0.032701	0.032682	0.032659	0.032631	0.032598	0.032557	0.032509	0.032453	0.032390	0.032320	0.032246	0.032166	0.032084	0.032000	0.031915	0.031831	0.031750	0.031671	0.031597	0.031527	0.031463	0.031403	0.031348	0.031298	0.031252	0.031209	0.031169	0.031129	0.031089	0.031047	0.031004	0.030959	0.030911	0.030859	0.030803	0.030744	0.030681	0.030615	0.030548	0.030479	0.030410	0.030342	0.030276	0.030213	0.030148	0.030094	0.030045	0.030003	0.029968	0.029940	0.029920	0.029908	0.029904
0.2300	0.035372	0.035370	0.035363	0.035351	0.035334	0.035310	0.035277	0.035239	0.035193	0.035136	0.035070	0.034992	0.034904	0.034804	0.034693	0.034573	0.034442	0.034303	0.034157	0.034007	0.033853	0.033699	0.033546	0.033397	0.033254	0.033120	0.032995	0.032881	0.032779	0.032690	0.032614	0.032549	0.032496	0.032452	0.032417	0.032387	0.032362	0.032339	0.032316	0.032292	0.032264	0.032233	0.032193	0.032150	0.032101	0.032046	0.031985	0.031918	0.031848	0.031774	0.031698	0.031620	0.031542	0.031465	0.031391	0.031319	0.031250	0.031186	0.031126	0.031071	0.031020	0.030973	0.030930	0.030889	0.030850	0.030812	0.030773	0.030734	0.030694	0.030651	0.030606	0.030557	0.030505	0.030450	0.030392	0.030332	0.030271	0.030208	0.030146	0.030085	0.030026	0.029969	0.029916	0.029868	0.029825	0.029788	0.029756	0.029732	0.029714	0.029703	0.029700
0.2400	0.035100	0.035096	0.035084	0.035063	0.035034	0.034997	0.034951	0.034895	0.034830	0.034757	0.034673	0.034580	0.034477	0.034365	0.034244	0.034116	0.033980	0.033839	0.033694	0.033546	0.033396	0.033248	0.033102	0.032960	0.032825	0.032698	0.032581	0.032473	0.032377	0.032292	0.032218	0.032155	0.032101	0.032056	0.032017	0.031984	0.031954	0.031925	0.031897	0.031867	0.031835	0.031799	0.031759	0.031712	0.031662	0.031608	0.031549	0.031486	0.031420	0.031351	0.031281	0.031209	0.031138	0.031068	0.031000	0.030935	0.030872	0.030813	0.030758	0.030706	0.030658	0.030614	0.030572	0.030533	0.030496	0.030459	0.030423	0.030386	0.030347	0.030307	0.030264	0.030218	0.030170	0.030120	0.030067	0.030012	0.029957	0.029901	0.029845	0.029790	0.029738	0.029688	0.029641	0.029599	0.029561	0.029529	0.029502	0.029480	0.029465	0.029456	0.029453
0.2500	0.034887	0.034882	0.034865	0.034836	0.034796	0.034745	0.034684	0.034612	0.034530	0.034438	0.034337	0.034228	0.034111	0.033986	0.033856	0.033720	0.033579	0.033435	0.033290	0.033144	0.032999	0.032856	0.032717	0.032583	0.032456	0.032332	0.032222	0.032121	0.032030	0.031949	0.031878	0.031816	0.031762	0.031715	0.031674	0.031636	0.031602	0.031568	0.031535	0.031500	0.031463	0.031423	0.031380	0.031334	0.031283	0.031230	0.031173	0.031113	0.031052	0.030988	0.030924	0.030859	0.030794	0.030731	0.030670	0.030610	0.030554	0.030498	0.030448	0.030401	0.030354	0.030313	0.030274	0.030237	0.030202	0.030167	0.030133	0.030098	0.030062	0.030024	0.029985	0.029943	0.029900	0.029854	0.029807	0.029758	0.029709	0.029660	0.029611	0.029563	0.029518	0.029475	0.029435	0.029399	0.029367	0.029340	0.029317	0.029299	0.029287	0.029279	0.029276
0.2600	0.034661	0.034653	0.034631	0.034594	0.034544	0.034479	0.034403	0.034310	0.034211	0.034102	0.033984	0.033859	0.033727	0.033590	0.033449	0.033306	0.033160	0.033014	0.032868	0.032723	0.032582	0.032444	0.032311	0.032185	0.032065	0.031953	0.031847	0.031752	0.031666	0.031589	0.031521	0.031459	0.031405	0.031356	0.031312	0.031264	0.031225	0.031187	0.031148	0.031108	0.031067	0.031024	0.030977	0.030929	0.030878	0.030825	0.030770	0.030714	0.030656	0.030597	0.030539	0.030480	0.030422	0.030365	0.030310	0.030257	0.030206	0.030157	0.030111	0.030068	0.030027	0.029989	0.029947	0.029912	0.029879	0.029846	0.029814	0.029781	0.029747	0.029712	0.029676	0.029638	0.029599	0.029558	0.029516	0.029474	0.029431	0.029388	0.029346	0.029306	0.029267	0.029231	0.029198	0.029168	0.029142	0.029119	0.029101	0.029086	0.029076	0.029070	0.029068
0.2700	0.034421	0.034412	0.034385	0.034340	0.034278	0.034201	0.034109	0.034005	0.033884	0.033758	0.033624	0.033483	0.033338	0.033192	0.033041	0.032889	0.032738	0.032589	0.032443	0.032300	0.032162	0.032030	0.031903	0.031784	0.031667	0.031563	0.031466	0.031378	0.031298	0.031225	0.031159	0.031100	0.031045	0.030996	0.030949	0.030905	0.030862	0.030819	0.030775	0.030731	0.030685	0.030637	0.030589	0.030539	0.030487	0.030428	0.030374	0.030321	0.030267	0.030213	0.030160	0.030107	0.030056	0.030005	0.029956	0.029908	0.029862	0.029818	0.029777	0.029737	0.029699	0.029663	0.029629	0.029596	0.029564	0.029533	0.029502	0.029471	0.029439	0.029407	0.029374	0.029339	0.029304	0.029268	0.029231	0.029194	0.029158	0.029121	0.029086	0.029053	0.029021	0.028992	0.028965	0.028941	0.028921	0.028901	0.028883	0.028872	0.028865	0.028860	0.028858
0.2800	0.034237	0.034227	0.034193	0.034141	0.034069	0.033979	0.033872	0.033753	0.033620	0.033477	0.033326	0.033169	0.033007	0.032846	0.032686	0.032526	0.032370	0.032218	0.032071	0.031929	0.031794	0.031666	0.031546	0.031433	0.031327	0.031230	0.031140	0.031057	0.030981	0.030913	0.030850	0.030791	0.030737	0.030686	0.030637	0.030589	0.030541	0.030493	0.030444	0.030394	0.030344	0.030292	0.030240	0.030188	0.030135	0.030080	0.030028	0.029977	0.029927	0.029877	0.029828	0.029780	0.029734	0.029689	0.029645	0.029602	0.029561	0.029522	0.029484	0.029447	0.029412	0.029372	0.029340	0.029309	0.029278	0.029249	0.029220	0.029190	0.029161	0.029132	0.029102	0.029071	0.029040	0.029009	0.028978	0.028947	0.028916	0.028887	0.028859	0.028832	0.028808	0.028785	0.028765	0.028748	0.028733	0.028721	0.028711	0.028704	0.028699	0.028696	0.028695
0.2900	0.034041	0.034029	0.033992	0.033932	0.033850	0.033747	0.033626	0.033490	0.033340	0.033181	0.033013	0.032841	0.032667	0.032494	0.032322	0.032155	0.031993	0.031837	0.031689	0.031549	0.031415	0.031292	0.031177	0.031071	0.030972	0.030881	0.030798	0.030722	0.030652	0.030587	0.030527	0.030471	0.030417	0.030364	0.030313	0.030262	0.030210	0.030158	0.030104	0.030050	0.029995	0.029940	0.029886	0.029832	0.029779	0.029727	0.029676	0.029627	0.029581	0.029536	0.029492	0.029450	0.029409	0.029370	0.029331	0.029294	0.029258	0.029222	0.029188	0.029155	0.029122	0.029091	0.029061	0.029026	0.028997	0.028969	0.028942	0.028914	0.028888	0.028861	0.028834	0.028807	0.028775	0.028749	0.028723	0.028698	0.028675	0.028652	0.028631	0.028612	0.028594	0.028579	0.028566	0.028555	0.028546	0.028539	0.028534	0.028530	0.028528	0.028526	0.028526
0.3000	0.033832	0.033818	0.033777	0.033710	0.033618	0.033503	0.033368	0.033217	0.033052	0.032872	0.032689	0.032503	0.032316	0.032130	0.031949	0.031773	0.031606	0.031448	0.031299	0.031160	0.031031	0.030913	0.030803	0.030703	0.030612	0.030528	0.030452	0.030381	0.030317	0.030256	0.030199	0.030144	0.030091	0.030038	0.029985	0.029931	0.029875	0.029818	0.029761	0.029702	0.029642	0.029583	0.029526	0.029467	0.029413	0.029362	0.029313	0.029268	0.029224	0.029183	0.029144	0.029107	0.029072	0.029037	0.029004	0.028971	0.028939	0.028908	0.028877	0.028847	0.028817	0.028788	0.028760	0.028733	0.028706	0.028677	0.028652	0.028627	0.028603	0.028579	0.028556	0.028533	0.028512	0.028491	0.028471	0.028452	0.028435	0.028419	0.028405	0.028393	0.028383	0.028374	0.028368	0.028364	0.028361	0.028359	0.028358	0.028358	0.028358	0.028358	0.028358
0.3100	0.033637	0.033622	0.033577	0.033502	0.033400	0.033274	0.033126	0.032959	0.032778	0.032587	0.032388	0.032187	0.031986	0.031789	0.031597	0.031414	0.031241	0.031079	0.030929	0.030790	0.030663	0.030548	0.030444	0.030350	0.030264	0.030187	0.030117	0.030053	0.029993	0.029937	0.029883	0.029829	0.029776	0.029722	0.029667	0.029610	0.029551	0.029491	0.029429	0.029366	0.029303	0.029242	0.029180	0.029123	0.029069	0.029018	0.028971	0.028927	0.028887	0.028850	0.028806	0.028774	0.028743	0.028713	0.028684	0.028656	0.028628	0.028600	0.028572	0.028544	0.028517	0.028484	0.028458	0.028432	0.028411	0.028386	0.028369	0.028347	0.028325	0.028304	0.028285	0.028267	0.028250	0.028234	0.028220	0.028208	0.028197	0.028189	0.028182	0.028177	0.028174	0.028174	0.028174	0.028176	0.028179	0.028183	0.028187	0.028191	0.028193	0.028195	0.028196
0.3200	0.033443	0.033427	0.033377	0.033295	0.033184	0.033047	0.032886	0.032705	0.032509	0.032302	0.032089	0.031874	0.031660	0.031451	0.031249	0.031058	0.030880	0.030714	0.030562	0.030424	0.030299	0.030187	0.030088	0.029999	0.029920	0.029849	0.029785	0.029727	0.029672	0.029620	0.029569	0.029519	0.029467	0.029413	0.029357	0.029297	0.029235	0.029171	0.029105	0.029039	0.028967	0.028903	0.028841	0.028782	0.028727	0.028676	0.028630	0.028589	0.028551	0.028517	0.028487	0.028458	0.028432	0.028406	0.028381	0.028357	0.028332	0.028307	0.028282	0.028257	0.028232	0.028206	0.028175	0.028151	0.028127	0.028104	0.028083	0.028055	0.028036	0.028019	0.028003	0.027989	0.027978	0.027967	0.027959	0.027954	0.027950	0.027949	0.027949	0.027952	0.027957	0.027963	0.027971	0.027980	0.027989	0.027999	0.028007	0.028015	0.028020	0.028024	0.028025
0.3300	0.033272	0.033254	0.033201	0.033113	0.032993	0.032844	0.032671	0.032477	0.032267	0.032045	0.031818	0.031588	0.031362	0.031142	0.030931	0.030732	0.030548	0.030378	0.030225	0.030087	0.029965	0.029856	0.029761	0.029678	0.029605	0.029541	0.029483	0.029430	0.029381	0.029334	0.029287	0.029238	0.029188	0.029134	0.029077	0.029015	0.028951	0.028884	0.028814	0.028744	0.028674	0.028607	0.028543	0.028482	0.028427	0.028377	0.028332	0.028292	0.028257	0.028227	0.028199	0.028174	0.028152	0.028130	0.028109	0.028088	0.028067	0.028045	0.028022	0.027993	0.027970	0.027947	0.027924	0.027901	0.027880	0.027859	0.027840	0.027822	0.027806	0.027792	0.027780	0.027771	0.027764	0.027760	0.027758	0.027758	0.027762	0.027768	0.027776	0.027786	0.027799	0.027813	0.027828	0.027839	0.027855	0.027870	0.027883	0.027895	0.027903	0.027909	0.027911
0.3400	0.033089	0.033069	0.033012	0.032917	0.032789	0.032630	0.032444	0.032230	0.032006	0.031771	0.031530	0.031288	0.031051	0.030819	0.030599	0.030393	0.030202	0.030029	0.029866	0.029728	0.029608	0.029503	0.029412	0.029334	0.029266	0.029208	0.029156	0.029110	0.029066	0.029023	0.028980	0.028934	0.028885	0.028832	0.028775	0.028712	0.028646	0.028575	0.028501	0.028428	0.028355	0.028285	0.028219	0.028157	0.028101	0.028051	0.028007	0.027969	0.027936	0.027909	0.027885	0.027864	0.027844	0.027826	0.027808	0.027790	0.027771	0.027751	0.027731	0.027710	0.027688	0.027666	0.027644	0.027622	0.027602	0.027582	0.027564	0.027548	0.027535	0.027524	0.027515	0.027507	0.027504	0.027505	0.027509	0.027512	0.027523	0.027536	0.027552	0.027570	0.027590	0.027612	0.027634	0.027657	0.027679	0.027700	0.027718	0.027734	0.027745	0.027752	0.027755
0.3500	0.032909	0.032889	0.032828	0.032728	0.032592	0.032423	0.032227	0.032007	0.031771	0.031508	0.031253	0.030998	0.030748	0.030506	0.030277	0.030064	0.029868	0.029691	0.029534	0.029396	0.029276	0.029170	0.029077	0.029004	0.028942	0.028889	0.028843	0.028802	0.028763	0.028725	0.028686	0.028643	0.028596	0.028544	0.028487	0.028423	0.028355	0.028282	0.028207	0.028128	0.028053	0.027981	0.027913	0.027850	0.027793	0.027743	0.027700	0.027657	0.027627	0.027607	0.027585	0.027567	0.027550	0.027535	0.027520	0.027504	0.027488	0.027470	0.027452	0.027432	0.027407	0.027387	0.027366	0.027347	0.027328	0.027311	0.027291	0.027278	0.027268	0.027261	0.027258	0.027258	0.027261	0.027269	0.027279	0.027294	0.027312	0.027332	0.027356	0.027382	0.027411	0.027440	0.027470	0.027500	0.027529	0.027556	0.027579	0.027599	0.027614	0.027623	0.027626
0.3600	0.032743	0.032722	0.032657	0.032529	0.032386	0.032208	0.032001	0.031770	0.031521	0.031260	0.030993	0.030725	0.030463	0.030211	0.029973	0.029752	0.029551	0.029369	0.029210	0.029071	0.028952	0.028851	0.028768	0.028699	0.028642	0.028595	0.028555	0.028520	0.028487	0.028454	0.028419	0.028376	0.028332	0.028282	0.028225	0.028161	0.028092	0.028017	0.027940	0.027862	0.027785	0.027710	0.027640	0.027576	0.027517	0.027467	0.027424	0.027389	0.027360	0.027336	0.027317	0.027301	0.027287	0.027274	0.027261	0.027247	0.027232	0.027216	0.027199	0.027180	0.027161	0.027142	0.027123	0.027098	0.027081	0.027066	0.027054	0.027044	0.027038	0.027035	0.027036	0.027041	0.027050	0.027063	0.027081	0.027103	0.027128	0.027157	0.027189	0.027223	0.027260	0.027298	0.027336	0.027374	0.027410	0.027443	0.027472	0.027496	0.027514	0.027526	0.027529
0.3700	0.032545	0.032519	0.032451	0.032340	0.032189	0.032003	0.031786	0.031545	0.031284	0.031011	0.030732	0.030454	0.030181	0.029920	0.029679	0.029451	0.029244	0.029059	0.028897	0.028758	0.028640	0.028542	0.028462	0.028397	0.028345	0.028304	0.028268	0.028239	0.028212	0.028184	0.028154	0.028120	0.028079	0.028031	0.027975	0.027911	0.027841	0.027766	0.027687	0.027607	0.027520	0.027443	0.027371	0.027305	0.027247	0.027197	0.027154	0.027120	0.027092	0.027069	0.027051	0.027036	0.027024	0.027012	0.027000	0.026988	0.026974	0.026959	0.026942	0.026924	0.026906	0.026887	0.026869	0.026851	0.026835	0.026822	0.026811	0.026804	0.026797	0.026798	0.026803	0.026813	0.026828	0.026847	0.026871	0.026900	0.026932	0.026969	0.027009	0.027052	0.027097	0.027144	0.027190	0.027236	0.027279	0.027319	0.027354	0.027382	0.027404	0.027417	0.027421
0.3800	0.032424	0.032400	0.032329	0.032214	0.032057	0.031862	0.031634	0.031382	0.031110	0.030826	0.030537	0.030247	0.029964	0.029692	0.029437	0.029201	0.028988	0.028798	0.028633	0.028492	0.028368	0.028271	0.028194	0.028133	0.028086	0.028050	0.028022	0.027998	0.027977	0.027955	0.027930	0.027900	0.027862	0.027817	0.027760	0.027697	0.027627	0.027550	0.027470	0.027388	0.027306	0.027228	0.027155	0.027088	0.027029	0.026978	0.026936	0.026900	0.026873	0.026851	0.026832	0.026818	0.026806	0.026795	0.026784	0.026772	0.026759	0.026744	0.026730	0.026712	0.026694	0.026671	0.026653	0.026637	0.026623	0.026611	0.026603	0.026599	0.026599	0.026604	0.026614	0.026629	0.026649	0.026675	0.026701	0.026737	0.026779	0.026824	0.026873	0.026924	0.026978	0.027034	0.027089	0.027143	0.027194	0.027241	0.027282	0.027316	0.027341	0.027356	0.027361
0.3900	0.032245	0.032221	0.032147	0.032028	0.031865	0.031663	0.031428	0.031174	0.030893	0.030598	0.030298	0.029999	0.029706	0.029425	0.029162	0.028919	0.028700	0.028506	0.028335	0.028183	0.028064	0.027970	0.027894	0.027837	0.027794	0.027763	0.027741	0.027724	0.027708	0.027693	0.027673	0.027648	0.027615	0.027573	0.027521	0.027460	0.027389	0.027302	0.027221	0.027138	0.027056	0.026975	0.026900	0.026832	0.026772	0.026720	0.026677	0.026642	0.026613	0.026592	0.026574	0.026561	0.026549	0.026537	0.026526	0.026514	0.026500	0.026485	0.026468	0.026450	0.026432	0.026414	0.026397	0.026381	0.026368	0.026358	0.026351	0.026350	0.026354	0.026363	0.026377	0.026394	0.026421	0.026453	0.026491	0.026535	0.026584	0.026638	0.026695	0.026756	0.026819	0.026883	0.026947	0.027010	0.027069	0.027123	0.027171	0.027210	0.027239	0.027257	0.027263
0.4000	0.032018	0.031992	0.031917	0.031794	0.031627	0.031420	0.031179	0.030911	0.030622	0.030320	0.030012	0.029704	0.029404	0.029117	0.028848	0.028600	0.028376	0.028179	0.028009	0.027866	0.027748	0.027655	0.027582	0.027529	0.027492	0.027466	0.027450	0.027440	0.027432	0.027423	0.027410	0.027391	0.027364	0.027327	0.027279	0.027221	0.027154	0.027079	0.026999	0.026916	0.026832	0.026752	0.026676	0.026607	0.026546	0.026494	0.026450	0.026414	0.026386	0.026364	0.026346	0.026332	0.026320	0.026308	0.026297	0.026284	0.026270	0.026255	0.026238	0.026221	0.026203	0.026186	0.026170	0.026156	0.026146	0.026139	0.026136	0.026139	0.026147	0.026161	0.026182	0.026209	0.026243	0.026283	0.026330	0.026383	0.026441	0.026504	0.026572	0.026643	0.026717	0.026792	0.026866	0.026938	0.027007	0.027070	0.027124	0.027169	0.027203	0.027223	0.027230
0.4100	0.031934	0.031908	0.031831	0.031704	0.031531	0.031318	0.031069	0.030792	0.030494	0.030182	0.029863	0.029545	0.029235	0.028938	0.028660	0.028405	0.028175	0.027972	0.027798	0.027651	0.027532	0.027438	0.027367	0.027315	0.027281	0.027261	0.027250	0.027246	0.027242	0.027240	0.027235	0.027222	0.027201	0.027169	0.027125	0.027070	0.027005	0.026931	0.026851	0.026767	0.026683	0.026602	0.026523	0.026453	0.026390	0.026336	0.026291	0.026253	0.026223	0.026199	0.026180	0.026164	0.026150	0.026136	0.026122	0.026107	0.026091	0.026074	0.026056	0.026037	0.026018	0.026000	0.025984	0.025970	0.025960	0.025955	0.025954	0.025960	0.025971	0.025990	0.026012	0.026045	0.026083	0.026130	0.026185	0.026246	0.026314	0.026387	0.026465	0.026546	0.026631	0.026716	0.026801	0.026884	0.026962	0.027030	0.027092	0.027137	0.027176	0.027199	0.027207
0.4200	0.031782	0.031756	0.031676	0.031547	0.031370	0.031152	0.030897	0.030613	0.030308	0.029988	0.029661	0.029336	0.029018	0.028713	0.028428	0.028166	0.027930	0.027722	0.027544	0.027395	0.027274	0.027180	0.027110	0.027061	0.027031	0.027015	0.027010	0.027013	0.027019	0.027025	0.027028	0.027023	0.027009	0.026984	0.026946	0.026895	0.026834	0.026761	0.026676	0.026594	0.026509	0.026427	0.026349	0.026276	0.026212	0.026156	0.026108	0.026069	0.026036	0.026009	0.025987	0.025968	0.025951	0.025934	0.025918	0.025901	0.025882	0.025862	0.025842	0.025821	0.025801	0.025782	0.025765	0.025752	0.025740	0.025737	0.025739	0.025747	0.025763	0.025791	0.025823	0.025862	0.025903	0.025959	0.026022	0.026092	0.026169	0.026253	0.026341	0.026434	0.026530	0.026627	0.026723	0.026817	0.026905	0.026987	0.027058	0.027116	0.027166	0.027192	0.027201
0.4300	0.031604	0.031576	0.031495	0.031363	0.031183	0.030961	0.030701	0.030412	0.030100	0.029774	0.029440	0.029108	0.028782	0.028471	0.028179	0.027911	0.027669	0.027456	0.027274	0.027122	0.026999	0.026898	0.026829	0.026783	0.026756	0.026745	0.026747	0.026757	0.026772	0.026787	0.026799	0.026803	0.026798	0.026780	0.026749	0.026705	0.026648	0.026580	0.026504	0.026422	0.026338	0.026255	0.026174	0.026100	0.026033	0.025974	0.025923	0.025879	0.025843	0.025813	0.025787	0.025764	0.025743	0.025723	0.025702	0.025681	0.025659	0.025636	0.025612	0.025589	0.025568	0.025548	0.025531	0.025518	0.025510	0.025508	0.025513	0.025521	0.025540	0.025569	0.025606	0.025645	0.025700	0.025763	0.025835	0.025915	0.026003	0.026097	0.026197	0.026302	0.026410	0.026520	0.026629	0.026735	0.026836	0.026928	0.027008	0.027075	0.027124	0.027154	0.027165
0.4400	0.031457	0.031430	0.031348	0.031214	0.031031	0.030805	0.030542	0.030248	0.029931	0.029599	0.029259	0.028920	0.028589	0.028271	0.027972	0.027696	0.027448	0.027230	0.027044	0.026888	0.026764	0.026668	0.026599	0.026555	0.026532	0.026527	0.026515	0.026534	0.026559	0.026584	0.026607	0.026623	0.026628	0.026620	0.026598	0.026561	0.026493	0.026430	0.026357	0.026278	0.026195	0.026112	0.026031	0.025955	0.025886	0.025824	0.025769	0.025722	0.025682	0.025647	0.025616	0.025588	0.025563	0.025538	0.025512	0.025487	0.025460	0.025434	0.025407	0.025382	0.025358	0.025337	0.025320	0.025308	0.025300	0.025301	0.025309	0.025325	0.025350	0.025384	0.025427	0.025480	0.025543	0.025615	0.025697	0.025787	0.025886	0.025992	0.026104	0.026222	0.026344	0.026468	0.026591	0.026711	0.026825	0.026929	0.027021	0.027096	0.027153	0.027187	0.027199
0.4500	0.031202	0.031174	0.031092	0.030958	0.030774	0.030547	0.030270	0.029975	0.029656	0.029322	0.028980	0.028639	0.028303	0.027980	0.027677	0.027399	0.027148	0.026928	0.026738	0.026581	0.026455	0.026360	0.026293	0.026256	0.026238	0.026239	0.026256	0.026285	0.026321	0.026359	0.026394	0.026422	0.026440	0.026444	0.026433	0.026406	0.026362	0.026305	0.026237	0.026160	0.026078	0.025994	0.025912	0.025833	0.025761	0.025694	0.025635	0.025583	0.025536	0.025495	0.025458	0.025424	0.025391	0.025360	0.025328	0.025297	0.025265	0.025234	0.025204	0.025176	0.025150	0.025128	0.025111	0.025100	0.025095	0.025099	0.025111	0.025132	0.025162	0.025203	0.025254	0.025315	0.025387	0.025470	0.025562	0.025664	0.025775	0.025895	0.026022	0.026155	0.026292	0.026432	0.026571	0.026707	0.026837	0.026955	0.027059	0.027145	0.027209	0.027249	0.027262
0.4600	0.031166	0.031138	0.031055	0.030918	0.030733	0.030502	0.030234	0.029934	0.029610	0.029270	0.028921	0.028572	0.028230	0.027901	0.027591	0.027305	0.027046	0.026818	0.026623	0.026460	0.026328	0.026231	0.026163	0.026123	0.026108	0.026115	0.026140	0.026179	0.026226	0.026277	0.026327	0.026370	0.026401	0.026418	0.026419	0.026401	0.026366	0.026315	0.026247	0.026172	0.026090	0.026005	0.025920	0.025837	0.025759	0.025688	0.025622	0.025562	0.025508	0.025458	0.025412	0.025369	0.025328	0.025289	0.025249	0.025210	0.025171	0.025132	0.025097	0.025064	0.025034	0.025010	0.024991	0.024979	0.024976	0.024979	0.024993	0.025015	0.025050	0.025097	0.025155	0.025225	0.025306	0.025399	0.025503	0.025618	0.025743	0.025877	0.026020	0.026170	0.026325	0.026484	0.026642	0.026797	0.026944	0.027079	0.027199	0.027297	0.027370	0.027416	0.027431
0.4700	0.030968	0.030940	0.030857	0.030721	0.030535	0.030305	0.030035	0.029732	0.029407	0.029064	0.028714	0.028362	0.028016	0.027683	0.027369	0.027078	0.026815	0.026583	0.026383	0.026216	0.026084	0.025984	0.025917	0.025880	0.025869	0.025884	0.025919	0.025970	0.026032	0.026100	0.026167	0.026228	0.026277	0.026311	0.026327	0.026323	0.026299	0.026256	0.026197	0.026125	0.026044	0.025958	0.025870	0.025783	0.025697	0.025617	0.025543	0.025475	0.025412	0.025353	0.025297	0.025247	0.025196	0.025147	0.025098	0.025051	0.025005	0.024961	0.024920	0.024882	0.024850	0.024823	0.024788	0.024777	0.024775	0.024783	0.024801	0.024832	0.024873	0.024927	0.024991	0.025070	0.025161	0.025265	0.025382	0.025510	0.025651	0.025801	0.025962	0.026131	0.026306	0.026485	0.026664	0.026849	0.027017	0.027172	0.027309	0.027422	0.027507	0.027563	0.027581
0.4800	0.030840	0.030812	0.030729	0.030592	0.030406	0.030174	0.029904	0.029602	0.029277	0.028933	0.028580	0.028225	0.027875	0.027537	0.027218	0.026921	0.026652	0.026413	0.026208	0.026036	0.025899	0.025793	0.025725	0.025689	0.025684	0.025706	0.025752	0.025817	0.025896	0.025982	0.026069	0.026151	0.026220	0.026274	0.026307	0.026317	0.026304	0.026270	0.026217	0.026148	0.026068	0.025979	0.025887	0.025793	0.025702	0.025613	0.025529	0.025449	0.025374	0.025303	0.025235	0.025170	0.025107	0.025046	0.024983	0.024926	0.024871	0.024818	0.024770	0.024726	0.024689	0.024659	0.024637	0.024625	0.024623	0.024632	0.024654	0.024688	0.024735	0.024795	0.024869	0.024957	0.025059	0.025176	0.025305	0.025449	0.025606	0.025775	0.025956	0.026147	0.026346	0.026550	0.026755	0.026957	0.027150	0.027329	0.027487	0.027617	0.027715	0.027776	0.027797
0.4900	0.030673	0.030646	0.030563	0.030427	0.030242	0.030013	0.029744	0.029443	0.029117	0.028757	0.028402	0.028046	0.027694	0.027353	0.027029	0.026728	0.026453	0.026209	0.025998	0.025822	0.025681	0.025577	0.025510	0.025477	0.025478	0.025510	0.025569	0.025652	0.025750	0.025860	0.025971	0.026078	0.026173	0.026250	0.026304	0.026333	0.026335	0.026312	0.026266	0.026200	0.026119	0.026028	0.025930	0.025828	0.025727	0.025627	0.025530	0.025436	0.025347	0.025261	0.025178	0.025098	0.025021	0.024946	0.024874	0.024805	0.024739	0.024677	0.024617	0.024567	0.024525	0.024491	0.024468	0.024456	0.024455	0.024467	0.024493	0.024532	0.024586	0.024655	0.024739	0.024838	0.024953	0.025083	0.025229	0.025391	0.025568	0.025759	0.025964	0.026182	0.026409	0.026642	0.026878	0.027111	0.027335	0.027543	0.027727	0.027880	0.027995	0.028066	0.028090
0.5000	0.030574	0.030546	0.030464	0.030329	0.030145	0.029917	0.029650	0.029351	0.029025	0.028682	0.028327	0.027969	0.027614	0.027270	0.026942	0.026635	0.026355	0.026104	0.025886	0.025704	0.025560	0.025453	0.025382	0.025353	0.025361	0.025404	0.025479	0.025581	0.025704	0.025841	0.025982	0.026121	0.026246	0.026350	0.026428	0.026477	0.026495	0.026483	0.026443	0.026380	0.026297	0.026200	0.026094	0.025981	0.025867	0.025752	0.025639	0.025526	0.025420	0.025317	0.025217	0.025120	0.025027	0.024930	0.024844	0.024761	0.024683	0.024612	0.024547	0.024490	0.024443	0.024406	0.024380	0.024368	0.024369	0.024385	0.024415	0.024461	0.024517	0.024596	0.024690	0.024802	0.024931	0.025077	0.025241	0.025423	0.025623	0.025840	0.026073	0.026321	0.026581	0.026850	0.027123	0.027394	0.027655	0.027898	0.028115	0.028295	0.028431	0.028515	0.028544
0.5100	0.030343	0.030316	0.030235	0.030104	0.029924	0.029701	0.029438	0.029144	0.028823	0.028484	0.028153	0.027793	0.027439	0.027093	0.026763	0.026452	0.026167	0.025912	0.025689	0.025502	0.025354	0.025246	0.025180	0.025156	0.025174	0.025233	0.025329	0.025457	0.025611	0.025782	0.025960	0.026135	0.026297	0.026435	0.026543	0.026617	0.026654	0.026654	0.026621	0.026559	0.026473	0.026368	0.026250	0.026123	0.025991	0.025858	0.025725	0.025595	0.025467	0.025342	0.025221	0.025104	0.024991	0.024883	0.024779	0.024681	0.024589	0.024492	0.024417	0.024352	0.024295	0.024255	0.024228	0.024215	0.024218	0.024237	0.024273	0.024325	0.024395	0.024483	0.024587	0.024712	0.024858	0.025023	0.025208	0.025414	0.025641	0.025892	0.026160	0.026446	0.026748	0.027061	0.027382	0.027701	0.028011	0.028301	0.028560	0.028776	0.028940	0.029041	0.029076
0.5200	0.030259	0.030233	0.030153	0.030023	0.029845	0.029623	0.029363	0.029070	0.028750	0.028411	0.028060	0.027703	0.027347	0.026998	0.026663	0.026347	0.026056	0.025793	0.025563	0.025370	0.025215	0.025105	0.025039	0.025021	0.025050	0.025126	0.025246	0.025406	0.025597	0.025811	0.026034	0.026255	0.026461	0.026640	0.026783	0.026884	0.026941	0.026955	0.026927	0.026863	0.026770	0.026653	0.026519	0.026372	0.026218	0.026061	0.025903	0.025747	0.025593	0.025443	0.025296	0.025155	0.025019	0.024888	0.024765	0.024648	0.024540	0.024442	0.024355	0.024280	0.024219	0.024172	0.024142	0.024128	0.024131	0.024152	0.024192	0.024251	0.024323	0.024422	0.024541	0.024682	0.024845	0.025030	0.025240	0.025473	0.025733	0.026020	0.026328	0.026660	0.027013	0.027381	0.027760	0.028140	0.028510	0.028859	0.029172	0.029435	0.029633	0.029757	0.029799
0.5300	0.030084	0.030057	0.029980	0.029853	0.029679	0.029462	0.029207	0.028919	0.028605	0.028270	0.027922	0.027568	0.027213	0.026864	0.026527	0.026207	0.025910	0.025641	0.025405	0.025206	0.025048	0.024936	0.024874	0.024865	0.024910	0.025009	0.025162	0.025363	0.025603	0.025871	0.026152	0.026431	0.026693	0.026921	0.027106	0.027240	0.027320	0.027344	0.027319	0.027250	0.027144	0.027008	0.026851	0.026678	0.026494	0.026306	0.026117	0.025932	0.025746	0.025565	0.025389	0.025219	0.025056	0.024901	0.024753	0.024616	0.024490	0.024376	0.024276	0.024190	0.024120	0.024067	0.024033	0.024018	0.024022	0.024046	0.024091	0.024159	0.024248	0.024359	0.024494	0.024653	0.024837	0.025047	0.025286	0.025553	0.025851	0.026180	0.026540	0.026929	0.027346	0.027785	0.028239	0.028699	0.029150	0.029578	0.029963	0.030288	0.030534	0.030689	0.030742
0.5400	0.030009	0.029983	0.029907	0.029783	0.029613	0.029401	0.029153	0.028870	0.028561	0.028231	0.027886	0.027533	0.027178	0.026827	0.026487	0.026162	0.025859	0.025576	0.025332	0.025126	0.024964	0.024850	0.024789	0.024791	0.024855	0.024985	0.025179	0.025432	0.025734	0.026072	0.026435	0.026788	0.027119	0.027408	0.027643	0.027813	0.027915	0.027950	0.027923	0.027841	0.027713	0.027550	0.027359	0.027150	0.026929	0.026702	0.026473	0.026245	0.026021	0.025803	0.025592	0.025389	0.025194	0.025010	0.024838	0.024677	0.024531	0.024399	0.024284	0.024186	0.024108	0.024050	0.024013	0.023996	0.024002	0.024032	0.024084	0.024161	0.024262	0.024388	0.024540	0.024720	0.024929	0.025169	0.025443	0.025751	0.026097	0.026482	0.026903	0.027366	0.027866	0.028397	0.028950	0.029515	0.030075	0.030608	0.031092	0.031503	0.031816	0.032013	0.032080
0.5500	0.029804	0.029780	0.029706	0.029586	0.029421	0.029215	0.028972	0.028697	0.028395	0.028071	0.027731	0.027383	0.027030	0.026680	0.026337	0.026009	0.025700	0.025414	0.025163	0.024944	0.024778	0.024666	0.024607	0.024625	0.024717	0.024888	0.025137	0.025468	0.025856	0.026286	0.026737	0.027185	0.027610	0.027974	0.028266	0.028476	0.028601	0.028640	0.028602	0.028496	0.028335	0.028131	0.027895	0.027637	0.027359	0.027082	0.026803	0.026527	0.026256	0.025992	0.025739	0.025493	0.025255	0.025038	0.024836	0.024649	0.024479	0.024327	0.024195	0.024084	0.023996	0.023930	0.023889	0.023872	0.023879	0.023912	0.023972	0.024058	0.024171	0.024313	0.024485	0.024688	0.024926	0.025200	0.025515	0.025858	0.026252	0.026704	0.027208	0.027763	0.028368	0.029017	0.029708	0.030413	0.031118	0.031797	0.032419	0.032949	0.033356	0.033613	0.033700
0.5600	0.029745	0.029722	0.029651	0.029535	0.029375	0.029176	0.028942	0.028674	0.028379	0.028061	0.027727	0.027380	0.027029	0.026678	0.026333	0.026000	0.025684	0.025393	0.025134	0.024916	0.024746	0.024636	0.024596	0.024636	0.024767	0.024995	0.025322	0.025742	0.026240	0.026797	0.027380	0.027956	0.028489	0.028948	0.029311	0.029563	0.029702	0.029733	0.029666	0.029517	0.029301	0.029035	0.028731	0.028405	0.028065	0.027719	0.027375	0.027034	0.026704	0.026385	0.026080	0.025790	0.025516	0.025260	0.025022	0.024804	0.024608	0.024433	0.024283	0.024155	0.024056	0.023983	0.023938	0.023920	0.023931	0.023969	0.024036	0.024135	0.024265	0.024427	0.024624	0.024859	0.025133	0.025452	0.025820	0.026244	0.026725	0.027269	0.027882	0.028563	0.029295	0.030112	0.030983	0.031891	0.032808	0.033700	0.034524	0.035234	0.035783	0.036131	0.036250
0.5700	0.029554	0.029531	0.029463	0.029352	0.029200	0.029008	0.028781	0.028523	0.028235	0.027926	0.027600	0.027265	0.026918	0.026569	0.026224	0.025888	0.025568	0.025271	0.025006	0.024782	0.024612	0.024506	0.024483	0.024558	0.024745	0.025053	0.025489	0.026047	0.026710	0.027446	0.028214	0.028966	0.029652	0.030219	0.030662	0.030954	0.031102	0.031101	0.030979	0.030755	0.030452	0.030086	0.029687	0.029265	0.028832	0.028398	0.027969	0.027551	0.027147	0.026761	0.026393	0.026046	0.025720	0.025417	0.025138	0.024896	0.024667	0.024467	0.024295	0.024152	0.024040	0.023958	0.023908	0.023889	0.023903	0.023949	0.024028	0.024140	0.024288	0.024474	0.024700	0.024970	0.025289	0.025662	0.026096	0.026598	0.027176	0.027838	0.028592	0.029429	0.030379	0.031426	0.032558	0.033754	0.034980	0.036189	0.037320	0.038312	0.039080	0.039569	0.039737
0.5800	0.029504	0.029482	0.029418	0.029311	0.029165	0.028981	0.028762	0.028512	0.028234	0.027934	0.027611	0.027277	0.026932	0.026583	0.026235	0.025893	0.025564	0.025258	0.024983	0.024752	0.024580	0.024485	0.024487	0.024609	0.024874	0.025299	0.025894	0.026655	0.027557	0.028557	0.029593	0.030593	0.031487	0.032218	0.032748	0.033065	0.033174	0.033097	0.032866	0.032513	0.032070	0.031567	0.031027	0.030469	0.029907	0.029353	0.028813	0.028293	0.027796	0.027326	0.026882	0.026467	0.026080	0.025723	0.025396	0.025101	0.024837	0.024607	0.024410	0.024248	0.024121	0.024030	0.023974	0.023955	0.023971	0.024024	0.024115	0.024244	0.024413	0.024627	0.024888	0.025201	0.025574	0.026013	0.026531	0.027136	0.027824	0.028643	0.029589	0.030673	0.031903	0.033280	0.034794	0.036423	0.038122	0.039825	0.041445	0.042874	0.044000	0.044724	0.044974
0.5900	0.029364	0.029343	0.029282	0.029181	0.029042	0.028867	0.028659	0.028419	0.028153	0.027861	0.027550	0.027222	0.026883	0.026536	0.026186	0.025840	0.025505	0.025191	0.024909	0.024674	0.024505	0.024427	0.024470	0.024667	0.025052	0.025653	0.026478	0.027556	0.028835	0.030247	0.031696	0.033067	0.034254	0.035174	0.035783	0.036075	0.036076	0.035831	0.035394	0.034816	0.034145	0.033419	0.032668	0.031912	0.031172	0.030455	0.029769	0.029117	0.028504	0.027928	0.027392	0.026894	0.026434	0.026011	0.025627	0.025283	0.024980	0.024715	0.024491	0.024307	0.024163	0.024061	0.023998	0.023977	0.023997	0.024057	0.024161	0.024310	0.024505	0.024751	0.025054	0.025422	0.025862	0.026388	0.027011	0.027751	0.028627	0.029658	0.030870	0.032281	0.033914	0.035777	0.037871	0.040173	0.042628	0.045145	0.047587	0.049784	0.051543	0.052685	0.053081
0.6000	0.029282	0.029263	0.029205	0.029110	0.028979	0.028813	0.028615	0.028387	0.028131	0.027851	0.027549	0.027230	0.026895	0.026550	0.026200	0.025850	0.025508	0.025185	0.024895	0.024657	0.024497	0.024448	0.024554	0.024866	0.025441	0.026338	0.027594	0.029204	0.031121	0.033232	0.035377	0.037340	0.038955	0.040095	0.040719	0.040853	0.040568	0.039961	0.039125	0.038146	0.037077	0.035995	0.034921	0.033874	0.032877	0.031936	0.031054	0.030231	0.029467	0.028761	0.028110	0.027506	0.026961	0.026462	0.026017	0.025619	0.025270	0.024968	0.024708	0.024501	0.024340	0.024226	0.024159	0.024138	0.024164	0.024237	0.024359	0.024532	0.024760	0.025047	0.025404	0.025839	0.026366	0.027001	0.027765	0.028683	0.029794	0.031118	0.032702	0.034587	0.036843	0.039461	0.042493	0.045915	0.049670	0.053633	0.057596	0.061249	0.064242	0.066218	0.066910
0.6100	0.029157	0.029139	0.029085	0.028996	0.028874	0.028719	0.028532	0.028317	0.028074	0.027807	0.027517	0.027206	0.026879	0.026538	0.026188	0.025834	0.025486	0.025155	0.024858	0.024620	0.024476	0.024476	0.024686	0.025190	0.026092	0.027499	0.029496	0.032110	0.035293	0.038765	0.042203	0.045209	0.047449	0.048757	0.049127	0.048705	0.047682	0.046262	0.044618	0.042883	0.041144	0.039464	0.037874	0.036354	0.034984	0.033726	0.032573	0.031521	0.030561	0.029687	0.028893	0.028173	0.027522	0.026937	0.026415	0.025952	0.025548	0.025211	0.024921	0.024686	0.024505	0.024379	0.024306	0.024286	0.024319	0.024406	0.024550	0.024753	0.025021	0.025362	0.025777	0.026300	0.026940	0.027722	0.028677	0.029841	0.031269	0.033017	0.035156	0.037769	0.040987	0.044840	0.049443	0.054851	0.061040	0.067852	0.074949	0.081766	0.087545	0.091460	0.092850
0.6200	0.029044	0.029028	0.028978	0.028897	0.028783	0.028639	0.028428	0.028228	0.028002	0.027750	0.027503	0.027203	0.026883	0.026546	0.026196	0.025838	0.025482	0.025142	0.024838	0.024605	0.024491	0.024577	0.024967	0.025819	0.027342	0.029783	0.033384	0.038274	0.044335	0.051054	0.057510	0.062650	0.065729	0.066595	0.065583	0.063253	0.060166	0.056765	0.053351	0.050100	0.047098	0.044379	0.041925	0.039748	0.037829	0.036098	0.034563	0.033197	0.031974	0.030879	0.029900	0.029024	0.028242	0.027546	0.026931	0.026391	0.025924	0.025505	0.025174	0.024908	0.024705	0.024577	0.024496	0.024476	0.024515	0.024619	0.024788	0.025027	0.025344	0.025750	0.026260	0.026895	0.027684	0.028657	0.029871	0.031385	0.033277	0.035652	0.038645	0.042422	0.047184	0.053186	0.060713	0.070033	0.081344	0.094620	0.109405	0.124590	0.138283	0.148029	0.151586
0.6300	0.028921	0.028906	0.028861	0.028786	0.028682	0.028550	0.028390	0.028203	0.027990	0.027751	0.027456	0.027171	0.026863	0.026559	0.026211	0.025852	0.025491	0.025144	0.024832	0.024615	0.024561	0.024796	0.025524	0.027080	0.029985	0.034959	0.042943	0.054849	0.070962	0.089770	0.107095	0.117815	0.119695	0.114483	0.105425	0.095125	0.085105	0.076084	0.068292	0.061701	0.056172	0.051539	0.047643	0.044347	0.041543	0.039138	0.037064	0.035263	0.033680	0.032304	0.031094	0.030028	0.029062	0.028237	0.027515	0.026888	0.026350	0.025894	0.025518	0.025218	0.024991	0.024852	0.024766	0.024749	0.024801	0.024928	0.025130	0.025416	0.025796	0.026287	0.026908	0.027684	0.028669	0.029910	0.031482	0.033493	0.036063	0.039384	0.043711	0.049399	0.056937	0.067001	0.080505	0.098637	0.122816	0.154445	0.194284	0.241177	0.289882	0.329153	0.344613
0.6400	0.028906	0.028893	0.028852	0.028785	0.028692	0.028572	0.028426	0.028255	0.028057	0.027834	0.027589	0.027315	0.027014	0.026690	0.026342	0.025976	0.025584	0.025228	0.024921	0.024731	0.024786	0.025324	0.026816	0.030173	0.037241	0.051750	0.081309	0.142715	0.275257	0.527942	0.787316	0.766976	0.557170	0.378322	0.266303	0.196935	0.151352	0.120398	0.098767	0.083245	0.071806	0.063157	0.056460	0.051164	0.046892	0.043398	0.040497	0.038059	0.035988	0.034215	0.032687	0.031365	0.030219	0.029212	0.028350	0.027609	0.026974	0.026444	0.026009	0.025664	0.025406	0.025230	0.025129	0.025116	0.025185	0.025339	0.025583	0.025930	0.026392	0.026993	0.027763	0.028748	0.030017	0.031637	0.033736	0.036490	0.040129	0.045012	0.051673	0.060933	0.074064	0.093157	0.121688	0.165592	0.235201	0.348958	0.541042	0.884892	1.514330	2.466617	3.048701
0.6500	0.028787	0.028775	0.028739	0.028680	0.028597	0.028491	0.028361	0.028206	0.028027	0.027822	0.027591	0.027333	0.027046	0.026731	0.026389	0.026024	0.025648	0.025287	0.024990	0.024869	0.025162	0.026431	0.030125	0.040492	0.072343	0.196793	1.973250	4.540423	0.023828	6.610044	0.029934	19.267147	0.025427	11.013114	10.112058	1.086883	0.460887	0.263603	0.175533	0.128647	0.100720	0.082625	0.070146	0.061119	0.054342	0.049098	0.044930	0.041562	0.038799	0.036497	0.034557	0.032912	0.031508	0.030307	0.029277	0.028403	0.027659	0.027045	0.026545	0.026151	0.025857	0.025661	0.025560	0.025552	0.025640	0.025829	0.026126	0.026547	0.027114	0.027857	0.028831	0.030086	0.031723	0.033877	0.036752	0.040630	0.045972	0.053523	0.064445	0.080856	0.106669	0.149829	0.228188	0.387974	0.774259	2.069999	20.799802	29.297872	0.042684	48.316326	0.063715
0.6600	0.028756	0.028746	0.028715	0.028663	0.028591	0.028498	0.028384	0.028250	0.028090	0.027905	0.027694	0.027454	0.027183	0.026880	0.026545	0.026181	0.025801	0.025436	0.025166	0.025194	0.026088	0.029848	0.046121	0.171467	375.508078	0.030681	0.928156	5.909409	23.102834	0.800307	0.023436	3.607634	158.207240	5.967590	7.386850	0.145964	5702.710813	1.857643	0.524709	0.263379	0.167367	0.120641	0.093993	0.077086	0.065556	0.057272	0.051076	0.046294	0.042510	0.039456	0.036951	0.034874	0.033136	0.031674	0.030441	0.029404	0.028537	0.027823	0.027246	0.026796	0.026467	0.026250	0.026144	0.026146	0.026262	0.026499	0.026868	0.027391	0.028095	0.029034	0.030272	0.031908	0.034090	0.037039	0.041098	0.046816	0.055105	0.067583	0.087329	0.120816	0.183670	0.322581	0.729044	2.988881	8990.181406	0.230017	13.120570	23.592796	301.046702	7.702644	0.038706
0.6700	0.028715	0.028707	0.028681	0.028644	0.028584	0.028506	0.028409	0.028292	0.028153	0.027992	0.027804	0.027586	0.027337	0.027052	0.026729	0.026370	0.025989	0.025630	0.025432	0.025871	0.029238	0.059267	0.505328	321.301177	0.242257	0.585606	41167.426451	60.661790	75707072.581172	3.085119	0.024714	23.399721	33432955.448748	41.285685	47481.928200	1.010976	9.299078	15796.478655	7.706590	1.346810	0.403265	0.214904	0.142231	0.105418	0.083726	0.069664	0.059921	0.052833	0.047483	0.043326	0.040023	0.037354	0.035166	0.033361	0.031863	0.030619	0.029592	0.028753	0.028081	0.027562	0.027185	0.026940	0.026827	0.026844	0.026997	0.027294	0.027756	0.028412	0.029307	0.030511	0.032126	0.034310	0.037299	0.041478	0.047473	0.056376	0.070218	0.093130	0.134779	0.222441	0.464475	1.767627	12.053277	20623.348446	12.385805	3.078394	172536.331110	201.965429	209760253.496146	43.398322	0.043908
0.6800	0.028661	0.028654	0.028634	0.028600	0.028552	0.028489	0.028411	0.028324	0.028211	0.028076	0.027917	0.027730	0.027509	0.027251	0.026952	0.026611	0.026243	0.025916	0.025934	0.028289	0.115911	0.712057	26.779896	3517.066285	1.169263	351.046065	0.022681	0.112276	42.740987	1511.629555	1.932660	308.367160	13.735689	0.996076	0.024418	434.565848	18.357521	12627.754090	183.973483	12.717845	6.828347	0.617609	0.267546	0.162901	0.115418	0.089162	0.072832	0.062114	0.054251	0.048422	0.043962	0.040465	0.037668	0.035411	0.033570	0.032065	0.030837	0.029844	0.029058	0.028456	0.028023	0.027750	0.027583	0.027622	0.027821	0.028199	0.028783	0.029615	0.030763	0.032330	0.034475	0.037450	0.041661	0.047793	0.057077	0.071896	0.097389	0.146525	0.261519	0.668971	8.423647	18.959772	351.052163	29473.319887	25.343393	1566.707895	0.039287	1.512744	104.667460	3185.386644	6.227529
0.6900	0.028692	0.028687	0.028672	0.028647	0.028609	0.028564	0.028505	0.028433	0.028347	0.028277	0.028153	0.028005	0.027827	0.027615	0.027362	0.027066	0.026749	0.026539	0.027544	0.894298	0.849970	0.174374	210.696079	3093.799133	0.349534	3.090604	24.236379	0.030773	0.077595	0.356276	153040.829962	3.867359	1.523842	0.326053	1628.894563	547.079224	0.558739	7902.194611	392602.298565	1.379768	2095.356821	139.093453	0.943904	0.326126	0.183966	0.125511	0.094710	0.076186	0.064018	0.055520	0.049311	0.044617	0.040981	0.038111	0.035817	0.033972	0.032488	0.031304	0.030376	0.029671	0.029174	0.028868	0.028739	0.028808	0.029077	0.029568	0.030322	0.031405	0.032919	0.035026	0.037983	0.042213	0.048451	0.058037	0.073674	0.101407	0.157566	0.301743	0.962101	161.994905	2170.667152	2.423761	411002.133293	20883.981144	1.721263	632.099760	2003.368969	0.443685	2.164892	6.115376	482011.331894
0.7000	0.028704	0.028700	0.028691	0.028675	0.028654	0.028625	0.028590	0.028542	0.028489	0.028426	0.028355	0.028263	0.028153	0.028034	0.027885	0.027728	0.027635	0.028041	818506.186492	64604.199809	0.087950	0.023015	0.066344	0.022347	0.022437	0.724302	2.420236	307.451339	0.032225	2.957108	0.809534	0.310642	0.685890	33757.339648	1.362329	0.525892	0.540891	2.590311	6.959057	0.031953	1.968767	123261407.386799	167836249.977422	1.360182	0.379992	0.201413	0.133139	0.098691	0.078493	0.065451	0.056452	0.049975	0.045132	0.041417	0.038516	0.036232	0.034420	0.032994	0.031890	0.031064	0.030487	0.030144	0.030027	0.030141	0.030501	0.031145	0.032134	0.033564	0.035596	0.038487	0.042668	0.048896	0.058584	0.074665	0.103796	0.165035	0.333947	1.307601	192096086.195125	117682184.442498	2.539213	0.049462	6.982870	2.574072	0.570824	2.411863	6.867470	40507.551066	0.871073	5.097898	2.375385
0.7100	0.028728	0.028727	0.028723	0.028718	0.028721	0.028713	0.028704	0.028695	0.028686	0.028679	0.028674	0.028674	0.028689	0.028736	0.028867	0.029273	0.031338	19265.501681	49.843322	0.034758	0.165268	10.007681	0.029637	692.262078	450.000238	0.396381	0.040719	3.454698	0.040520	14.009933	0.022715	0.974303	1.624208	13.482624	8.332244	4.779500	390.366427	1016.247260	0.063721	47.765420	1.315782	0.297594	16302.381226	10802220.724389	1.788504	0.424357	0.214911	0.138977	0.101736	0.080289	0.066632	0.057326	0.050670	0.045737	0.041991	0.039101	0.036856	0.035115	0.033787	0.032808	0.032137	0.031754	0.031648	0.031829	0.032324	0.033186	0.034509	0.036444	0.039245	0.043342	0.049496	0.059155	0.075320	0.105125	0.169411	0.356203	1.627952	11733870.015795	14550.436202	0.436207	2.329599	100.824721	0.103127	3371.584920	1678.202010	5.681826	8.757411	21.332363	1.943318	22.181657	0.038183
0.7200	0.028820	0.028821	0.028825	0.028831	0.028841	0.028856	0.028880	0.028914	0.028964	0.029034	0.029138	0.029297	0.029560	0.030053	0.031243	0.037596	0.053119	0.092748	0.082809	0.026585	5.828496	18.256424	0.956826	15324.424975	0.051354	261.984331	53.004116	75.865296	0.037881	5.869352	0.022661	0.441650	0.528226	10.420457	12.387949	320150.200882	0.045964	23116.963369	1.861655	63.658026	764.095937	0.090201	7.271433	8.826030	17.718855	2.101971	0.455884	0.224566	0.143329	0.104171	0.081880	0.067805	0.058283	0.051520	0.046552	0.042819	0.039982	0.037818	0.036192	0.035012	0.034221	0.033786	0.033701	0.033979	0.034663	0.035833	0.037640	0.040324	0.044305	0.050344	0.059884	0.075955	0.105849	0.171313	0.367296	1.821723	17.758870	9.011014	6.251425	0.134406	643.589321	150.025807	5.392626	71006.271165	0.139497	302138.313075	116.567066	142.383646	0.617921	8.686089	0.038428
0.7300	0.028961	0.028964	0.028974	0.028992	0.029021	0.029064	0.029126	0.029216	0.029344	0.029531	0.029816	0.030281	0.031146	0.033234	0.044982	3.126124	0.504600	3.716177	0.079266	0.033459	0.033366	0.022152	0.386417	36.624934	2.572964	27.736760	0.042233	0.046719	10.458175	2.908935	0.173504	0.098399	0.522610	0.512018	0.061800	8380.635435	9.077198	32.393773	0.975534	0.030631	0.804313	1.247000	1.262041	255.266435	44.856717	713.300126	2.222137	0.470734	0.229224	0.145564	0.105569	0.082932	0.068721	0.059154	0.052398	0.047517	0.043865	0.041141	0.039129	0.037694	0.036753	0.036265	0.036218	0.036638	0.037592	0.039211	0.041720	0.045536	0.051385	0.060682	0.076399	0.105751	0.170403	0.366223	1.845929	647.293826	36.058225	318.999274	1.859047	1.036234	0.671617	0.044100	2.201486	137.634446	14.520447	7446.695225	0.110880	0.565156	15.541291	3.936702	0.407428
0.7400	0.029175	0.029181	0.029201	0.029236	0.029292	0.029375	0.029497	0.029673	0.029934	0.030333	0.030989	0.032210	0.035205	0.052102	17.370315	3.238797	31.273629	0.052553	1508359.137259	0.171240	0.112315	0.028653	0.563828	2.568001	0.022390	0.228395	0.477118	0.026079	0.030788	75.850025	0.022276	4.945381	0.164553	0.114606	0.082301	0.134795	0.024853	2.598284	39.756294	0.227834	5.495377	1.352073	87721773.514666	1.276941	5978.730959	233.086415	4399.996368	2.222665	0.481062	0.234268	0.148821	0.108038	0.084944	0.070534	0.060924	0.054158	0.049285	0.045735	0.043166	0.041368	0.040223	0.039665	0.039688	0.040333	0.041710	0.044030	0.047659	0.053365	0.062504	0.078055	0.107023	0.170777	0.363538	1.780289	3894.463547	181.571157	6874.314981	1.499621	66224397.881409	2.357086	4.193873	0.222331	31.030360	9.300327	0.040394	0.541400	0.858636	0.131348	0.197139	96.530176	0.037766
0.7500	0.029449	0.029459	0.029489	0.029544	0.029633	0.029767	0.029969	0.030274	0.030771	0.031572	0.033089	0.036860	0.057490	3.574476	155.328565	155.251227	0.284477	5977.403327	0.091766	201.082199	52319.805867	24.660811	4.334812	2.124081	0.128595	60.358653	0.759442	1.165535	58.058209	0.116042	0.072811	0.022382	2.189108	90.098584	84.418713	3515.746582	0.056808	116.150750	213.454156	1148.707271	2345522.363650	8852.732646	2.899420	194233.961765	31.430388	11047.702280	9094.702059	254.319093	2.121357	0.481738	0.237040	0.151550	0.110498	0.087320	0.072836	0.063182	0.056485	0.051727	0.048375	0.046100	0.044679	0.044051	0.044195	0.045189	0.047217	0.050644	0.056182	0.065130	0.080357	0.108729	0.170824	0.356227	1.648639	197.787312	6873.063550	9383.882446	37.433908	268008.419737	2.088930	6390.405269	1697221.730687	837.592035	157.094924	87.021503	0.294920	2799.233930	69.389195	77.809702	74.833549	0.139299	0.130324
0.7600	0.029674	0.029688	0.029734	0.029819	0.029956	0.030172	0.030574	0.031105	0.032008	0.033742	0.038069	0.060927	0.025041	0.024531	7.847143	0.063589	0.128554	0.164915	0.023118	151.526759	224.201377	1164.067535	70.780842	0.056977	0.789775	0.022253	34.840947	0.307610	143.632221	0.700313	0.022729	0.022628	0.831227	20.063149	2350.232461	0.118424	35.933739	1.418536	2681.937231	1510.300446	7827.764021	726.423313	0.041121	4.668602	8.634739	22.137856	2424.781272	0.057842	0.033174	1.986414	0.479317	0.239964	0.154837	0.113762	0.090493	0.075983	0.066380	0.059826	0.055278	0.052343	0.050562	0.049855	0.050216	0.051777	0.054862	0.060120	0.068824	0.083863	0.111769	0.172264	0.349352	1.506964	0.042398	0.066279	2271.483512	23.923918	10.295510	4.717567	0.053019	1541.227275	5416.915009	5326.173064	1883.738280	1.030230	26.212671	0.116101	1813.584038	16.146246	165.966368	0.744351	0.038357
0.7700	0.030006	0.030027	0.030094	0.030219	0.030493	0.030829	0.031382	0.032341	0.034208	0.038887	0.062709	0.031490	0.035475	525.663871	0.024439	697.983176	0.670054	0.370112	163.466600	0.173614	0.175248	0.425139	0.641807	4.439951	4398367.588761	0.365505	0.131712	1068661.031170	0.055976	38.024055	0.517192	5030.870022	0.426735	8244.411129	3.794372	13.855762	152219579.120318	4.070231	0.354018	0.438660	0.343368	0.635056	4809.611832	6.491870	36.735323	23617.797574	0.352342	268987.524651	1.287536	0.411917	1.857954	0.478323	0.244582	0.159790	0.118542	0.095134	0.080609	0.071135	0.064859	0.060818	0.058499	0.057717	0.058461	0.060974	0.065858	0.074369	0.089211	0.116889	0.176323	0.346447	1.385692	0.330391	1.088657	245731.633404	0.342462	16346.182072	47.111954	9.700469	3199.825343	1.359233	0.948860	1.671138	1.883243	11.771095	104867864.912860	9.902581	2.750405	1264626.028544	0.378977	4194.979162	0.918981
0.7800	0.030593	0.030623	0.030720	0.030907	0.031230	0.031780	0.032759	0.034696	0.039585	0.063683	0.073935	0.719311	216544.717189	0.025265	46.006510	0.026586	0.627377	0.287987	2.523377	202.231390	0.592876	0.790931	0.206409	7.199534	0.214044	0.085828	0.041402	0.092365	786.036323	402.618087	0.022183	1.433133	0.179425	1.188848	0.151057	1.015481	3.674897	185.452931	0.638911	7.158021	0.980822	4720.746292	27.487883	4.294764	24.021106	0.371157	1436.641751	0.065457	8278860.961306	31.233195	2.330600	1.776500	0.486118	0.254124	0.168355	0.126361	0.102574	0.087989	0.078757	0.073041	0.069945	0.069108	0.070563	0.074798	0.083004	0.097852	0.125803	0.185507	0.352863	1.312790	1.722892	22.640489	5817539.309034	0.065462	968.649620	0.429468	31.469117	5.467785	34.206653	3081.349240	2.909165	6.337018	0.852969	119.681092	2.458217	0.712190	0.139690	0.882346	763.969666	358.063256	0.038774
0.7900	0.031220	0.031265	0.031411	0.031701	0.032225	0.033190	0.035147	0.040139	0.064293	8.658734	0.120263	0.073511	673.469843	0.067911	0.041862	21.155868	0.023908	0.025588	180.540320	0.028931	6914.950710	7.107254	0.021895	0.121760	0.710489	18.510521	0.021205	0.037034	3.259031	125.008668	0.023430	1.372051	0.036658	0.145036	0.023273	428.543071	14.591416	1.469440	0.026595	145.503891	7835.126297	0.139136	3872.788389	0.108751	0.083646	528.181634	0.590180	1.589824	22198.108614	4.287793	5.538345	484.903277	1.765864	0.507538	0.270897	0.182224	0.138719	0.114316	0.099783	0.091217	0.086861	0.086053	0.088917	0.096479	0.111389	0.140227	0.201975	0.372474	1.304156	364.329624	4.221297	3.442032	15142.537228	1.141230	0.460651	338.085336	0.080951	0.141347	2381.070336	0.101605	29471.344544	88.389662	0.041695	0.947106	8.957467	269.762373	0.037667	0.129098	2.856069	102.521615	0.042227
0.8000	0.031747	0.031815	0.032042	0.032525	0.033585	0.035526	0.040581	0.065278	0.080234	0.252754	0.035256	0.265261	0.025029	0.029105	0.760380	0.040265	15.988182	5.028070	69.168569	68.512837	0.021915	0.038559	37.882310	12.887607	0.058618	16043.633593	0.021956	2.193499	317.483039	656.698999	0.484427	18319.888225	3.294438	48.672482	0.037446	325.378172	0.138568	224.071516	664.156926	0.044758	0.036618	1245.626113	275.304545	97.226348	430.189308	2.526435	350.498019	0.347122	0.035036	20.129452	0.460277	12.330673	3.081159	1.875358	0.553578	0.300401	0.205411	0.159125	0.133897	0.119959	0.113399	0.112873	0.118751	0.133517	0.164086	0.230676	0.414465	1.397072	2.342744	9.252348	0.351872	16.059071	0.043887	0.316576	355.359657	2.966132	591.519560	58.126709	619.291189	729.986750	0.046198	0.095023	385.175088	130.720698	0.141701	18587.066891	0.046793	30.319385	256.992066	12286.090648	0.695887
0.8100	0.032839	0.032954	0.033347	0.034215	0.036134	0.041335	0.068311	22.147275	1.009261	20.896157	3.727398	0.026143	0.079334	10.516234	0.029598	0.023141	1.777369	0.064334	28.003570	160.720403	0.036206	447.837558	0.150449	15.878876	25.129507	1128.662392	83535.765797	0.022620	0.847689	0.029050	1.047114	0.131704	16.063917	0.066446	1378685.568651	0.477426	2.626630	238.369544	0.616246	6851.753995	0.265685	2575.391470	168.042077	0.370416	36.046307	0.035181	0.173472	5428.174161	1.939261	0.037677	236.399309	1178.467653	46.388262	1276.048766	2.228969	0.649586	0.356027	0.247522	0.196414	0.170699	0.159738	0.160308	0.173642	0.207037	0.284088	0.500847	1.692125	962.183115	33.899285	885.820278	181.007570	0.045395	1.389706	5002.939676	0.131499	0.044664	49.895435	0.663681	225.857813	1450.439880	0.188826	3796.266162	0.510980	131.481752	31.076236	1144.940241	783488.631626	0.067319	9.667835	0.096496	1.307721
0.8200	0.033984	0.034193	0.034952	0.036879	0.042506	0.076738	1.388996	12.730448	1.231345	0.043402	719.889090	0.297066	7.708978	0.051441	0.023849	0.228757	47.534548	0.106316	352.214667	0.185056	0.033728	0.866711	0.199214	0.028002	18.410479	0.397861	0.249994	174.690773	0.107700	84743.835063	0.128564	1430689.954825	0.199644	75.720463	0.025042	0.029246	0.266567	0.083417	0.707998	10.911045	0.117433	0.191940	5243.797441	1.258318	786.509726	15.350899	0.044685	3.208146	177.077250	18.332990	40301.762738	0.552448	48.923526	702.911252	89.510618	3.252404	0.861729	0.470351	0.333816	0.275162	0.253345	0.258169	0.294797	0.393576	0.690808	2.539107	68.827442	526.654091	34.799389	0.397962	30249.136555	14.167993	111.002847	2.781851	0.052849	18.809525	447.461279	0.728571	2878.140813	0.690206	0.091082	5.737830	0.572116	0.069780	19.281874	0.387162	0.225693	157.485877	0.174712	820689.747878	0.149047
0.8300	0.035285	0.035753	0.037682	0.044587	0.111349	113.812413	0.188957	4084.386296	1369.060049	1.171132	0.129583	0.931574	0.119332	0.028227	3.111853	0.066977	0.301847	0.301478	0.437979	8.072347	0.164555	48.946622	1.127888	0.054254	0.239437	0.041330	0.377477	0.024432	0.021084	0.072967	0.021458	0.141171	0.021989	0.035045	3.712017	0.310307	0.169313	0.045318	12.421145	578.078892	1.428666	100.494577	0.737652	1.291892	3.801718	2.646485	54.638741	0.670387	1.974084	45.893657	3.004126	48.864912	58072.724459	186674.174506	9.586906	8907.103100	7.711395	1.455032	0.765453	0.560424	0.499177	0.526035	0.677250	1.224228	6.256163	7007.490049	7.300510	135533.771163	41608.837967	35.077834	2.012368	34.071525	1.223797	0.603558	31.782534	3.340892	6.124806	2.694478	2.253420	53.143079	0.771425	293.351764	6.216064	0.088115	0.310843	0.191717	1.851294	0.042529	0.038234	0.118014	0.038228
0.8400	0.037093	0.038968	0.052733	2.627151	118.264901	0.250302	106.742867	0.542196	0.076976	0.029531	0.279641	8870.547604	0.653751	262181891.825651	0.067157	0.029536	0.035924	34.345320	1.808341	158.007537	35.690774	1.349677	0.020628	0.069734	0.060297	12846.333389	84.280125	0.029310	0.110855	0.024659	0.021461	0.033669	0.026592	0.022272	93.446022	399.386558	0.023558	0.050548	0.025481	0.096855	4.916545	1823.451728	22.195320	114.886609	0.220806	0.148101	0.634178	4570075228.110237	46.420639	191907.211949	8.709178	0.041847	1.860600	19.848375	5085.510136	14.276654	12374.143093	420.832052	4.992155	2.183126	1.737179	2.054096	4.443020	357.384208	10073.292414	10.991415	3718.934664	14.005986	1.331657	0.047769	6.013689	118259.470598	36.450659	2643018994.362040	0.363131	0.126737	0.141690	274.705540	11.406017	908.171535	67.015179	1.887694	0.039450	0.088679	0.076548	8899.624536	88.951878	0.045105	0.091442	0.044511	0.038453
0.8500	0.039295	0.040430	0.043934	0.097402	5.354928	0.038509	0.039443	0.064989	11.358364	0.054135	0.029575	5.762653	0.326433	4.853925	167.066454	0.251505	0.208960	0.021822	21.682362	1274.278865	0.138924	0.121956	0.028392	107319289.208175	772.897326	1281.475811	1.538549	0.297055	2.440190	0.034611	0.021394	0.092598	0.228030	0.051801	12.272594	11162.284583	26.202895	1572147.344719	0.108356	0.995450	1.150920	296.943428	238.277612	0.033422	2.432287	11.142331	2439.733650	78.290336	5.731777	114.584781	0.053427	0.534234	312.536950	1.382931	0.238929	0.138764	404.690420	8.084571	1.610732	1.742460	206.104941	1.651675	1.437027	6.764606	317.232661	0.113187	0.185870	1.003124	204.887814	0.345989	0.054802	69.066371	3.438447	44.457277	1330.017647	14.559137	1.289723	0.044295	116.276555	2800.210228	0.553223	0.484190	0.079038	82913015.124659	518.098775	4879.642788	5.326283	0.161995	1.250748	0.074048	0.038646
0.8600	0.042051	0.050953	12.353005	0.056008	0.066189	0.073365	0.104762	6955.323951	10.731507	0.036307	6.053642	1.366466	131.520394	0.158656	7.269005	0.039276	0.794820	919.516246	0.040992	0.023091	1.109431	0.020182	1.931819	19.790817	0.022335	0.597492	0.032041	7.735425	4.005267	16.618769	0.031670	115.372372	0.525966	0.958215	0.090098	4.248696	0.031121	161.398087	16.339987	0.026300	0.038877	0.033634	0.157915	1408.775478	9.154808	0.247713	97.404031	1.955439	2161.638320	35.900685	130.758013	0.139365	243.802432	247602.277044	3.283004	1.497056	1.496589	2.500091	2867.065790	11.481440	915.236577	10.848166	2503.625219	2.133521	1.132042	1.083112	2.414263	171560.163925	152.534066	0.106353	79.464202	23.387835	1226.861663	1.085306	51.538402	0.156448	4.630265	4602.685782	0.109397	0.045127	1.365135	0.040079	7.099201	68.213771	0.039337	1.731878	0.061423	3.462640	1.702443	47.192183	0.050065
0.8700	0.046035	0.092554	0.142655	0.045187	62.077231	1.243005	3.198552	111501.816998	0.084300	1.213303	2.642254	0.088497	0.026931	0.079429	0.024091	0.031256	3.270833	0.021837	0.035155	0.040833	0.284543	0.020178	7.274020	2.415897	0.038428	0.940209	0.020179	8.994902	99.564864	614.618363	154.362811	94.119348	647.579612	57.962460	0.022944	0.142853	0.026449	16.396926	25.508643	0.025912	2.111750	0.192316	0.070497	0.030249	34.864677	0.374334	0.035118	0.747670	0.037627	0.978073	51.466933	18.458555	1.265005	3687996.838769	72.902060	69.169983	2992.202374	0.099853	19.200857	49.731713	5.300010	46.738649	16.579034	0.087050	2192.573225	52.152311	45.725406	2516972.328778	0.827987	10.318300	30.907431	0.570266	0.046276	0.417801	0.045222	0.500220	16.967970	0.041744	0.078608	0.111961	0.956132	0.039962	12.539611	6.555266	0.045221	0.417643	0.038916	21.747264	239.359911	228.223898	98.181674
0.8800	0.051716	0.092712	2.248503	3.250759	0.200118	618.153679	153.358709	1647.252703	8324.675257	384207358.762453	76.112889	73.911358	0.039988	1.342615	16.274241	0.026069	13491.206091	95.434953	0.041554	320789.215285	43.308361	0.021816	0.466769	0.021834	164.344810	3006.153936	2.030462	0.021170	0.021446	0.228811	1.103887	0.706745	0.033307	0.023367	12.045929	487.733731	26.279677	0.028827	2.831440	0.030839	332.111448	2591471.401175	0.062082	872.776238	132908.344628	0.083320	189.199576	16.803400	0.203531	1172.332297	1385.771023	4108022389.806145	209240.550407	50788.189384	2705.601964	23581.013358	5.846289	346.536946	312.558063	42.778905	0.169875	40.189951	262.429126	284.035149	4.147552	16716.059249	1570.835275	34142.366370	134094.203150	1979595750.586418	812.470584	657.626466	0.133825	8.732214	94.572809	0.074472	61715.017905	391.401471	0.082953	1089046.815230	135.618767	0.040609	1.098798	0.039938	63.282816	1072.252424	4.240084	0.038510	0.043758	0.299847	0.589740
0.8900	0.060919	0.159274	3.256738	7.510299	0.080368	0.797976	0.234115	0.308835	7.376815	16.324672	0.075134	160.396920	0.035451	0.034269	302.589351	1.553577	1.819981	0.057542	9.090644	4.976543	13.014175	0.032265	0.020178	42.772745	0.053343	931.092580	0.020046	4334.745317	37.578224	3.484710	0.062475	16.413511	38.573556	22322.474395	0.024121	200.236854	0.054512	8.268810	0.025560	0.044807	91.871001	37.325299	72.226356	0.035368	1.829294	24.977822	3273.834723	0.169049	0.136240	2376.085555	0.662724	323.294475	58.071628	3.878805	6.627565	36.255696	2.100736	348.532829	336.254160	96.124648	0.122376	90.093219	273.873795	254.057623	1.672535	26.608476	4.605295	2.180869	24.147732	194.488556	0.392078	1302.006144	0.100490	0.122506	1585.902341	38.877376	7.205929	0.109662	30.156259	15.104927	35.875153	0.056588	0.040948	13.549458	0.057378	268.480284	0.040270	6983.711605	18.226217	4.824166	0.048407
0.9000	0.078800	63.361664	18.646937	0.071722	0.434415	27855897.827900	0.098280	0.087974	0.047133	0.367489	0.260806	1.362784	0.054387	0.033543	37.297111	0.938677	9.525909	241.504171	2401.009152	7174.652677	1431837.101525	23.180868	119.313901	0.079938	0.079458	68755.166054	38340489.127007	1.209160	0.022005	0.788267	0.071839	0.247948	0.022891	0.540633	183841986.405351	18959.235741	0.340673	0.317709	40.995927	140.240414	324343.777625	49596.503218	17689.534238	4.922187	80.663377	8.321337	374.475672	0.066775	0.202061	6.409414	1.744491	5.790639	0.095992	1.095688	0.573132	347056060.310956	25.067483	0.060187	4589.035723	59652.140431	55.508199	55829.577636	4023.810106	0.058317	19.307180	178264463.802585	0.326344	0.748833	0.091145	3.387064	0.791748	2.025000	0.118357	0.056786	175.484146	3.745201	34.812076	177.831410	7068.342630	19043.982988	393236.460141	49.681696	30.539140	0.134665	0.142332	15505.292251	54270702.376140	0.373339	0.039470	0.219178	0.051310
0.9100	0.142363	0.284133	0.125653	0.113911	0.112827	0.303707	1.041873	0.478060	0.419535	4.797562	0.049923	297.362712	3.227704	0.331833	0.025704	0.090253	0.024908	0.061262	89.036938	9482.431539	0.020629	0.064759	0.058109	3.736479	0.037862	852.005993	1627.683855	0.189884	0.457505	0.026309	1.102385	0.024584	1.171319	0.320087	541.756968	294.354073	0.036587	1.562094	0.049310	0.057980	0.030696	3861.823869	611.998844	0.312346	0.053652	0.078005	0.041264	3.330707	37.389381	567.518942	0.065106	25.140308	7.983760	9.959065	31.235864	1.786861	0.384299	0.233977	0.259847	126.968849	0.064898	118.457926	0.212710	0.178809	0.256045	0.788352	21.266559	6.427141	4.954473	10.120908	0.066006	43.358082	18.754343	1.650432	0.050707	0.260021	0.053008	0.156950	234.265856	1256.491832	0.040106	0.042169	0.041130	0.586576	0.039951	144.831737	292.642439	0.119261	0.322185	0.039532	0.406292
0.9200	14.791942	1.805717	24.172727	1.749233	0.698368	1.128660	6.898390	0.123499	207.744599	0.148111	7.409590	0.080738	2.025652	590.893814	15.633359	0.386106	0.021915	0.137928	0.240746	0.131956	42.534009	0.558240	38952.743898	0.218425	1.206946	26.058042	0.030619	126.091359	3.479931	2.072201	0.021142	6.710135	11.930259	467.100884	0.028673	15.696678	5.278045	0.145615	192249.639666	2.734220	236.765254	0.127194	1.353757	0.263078	0.037579	2.935752	137.530770	5759.782370	22.070896	0.085898	29.272838	0.239646	313.229333	0.933860	185.214039	40.057811	3.321037	58.105383	23.182444	2.041881	3.873148	2.371196	2.463379	45.037837	1.839537	28.685662	123.475288	0.655504	10.895751	0.140114	13.241207	0.075966	10.835591	2661.320371	60.504822	1.262071	0.049756	0.088543	0.506767	0.043853	78.647192	0.884797	58128.451750	0.049953	1.507352	4.203251	0.040394	107.869151	2.584406	1.383890	0.040050
0.9300	10312.261467	53.863441	1.162299	0.188270	10082.866955	98.412832	240.677802	0.254274	0.185355	0.219414	714.702492	5.228787	0.070051	0.030546	0.027618	3344.284459	0.171409	0.022837	0.020878	31.189611	0.023730	0.019889	5.789277	0.242079	198.186421	10181.094766	0.037731	11.005867	9.156828	48.970401	0.052935	19.590278	3.710791	6.722697	0.069825	38655.699872	801.119079	1.040460	4.281119	0.030421	0.035444	164.608153	0.033052	0.040098	1.035906	25383.878218	0.048450	0.051860	0.172768	0.286805	85.063973	0.471111	0.337026	0.589917	5660.971511	2251.414708	13553.449595	0.547900	27.404622	4334.201068	2578.292208	3439.972236	17.747652	0.225262	314.065891	1637.808929	3667.434334	0.733814	0.293168	0.311765	306.935039	3.369618	0.128112	0.065163	0.059700	10300.981145	0.426923	0.048742	0.045960	53.832127	0.043397	0.042503	0.170998	0.326303	202.537958	9160.380069	0.046511	1.688356	1.268260	7.344490	0.048449
0.9400	474965764.021779	262.052572	1762.984438	3.044357	0.002476	1.518564	465.367719	0.379348	1.189695	0.228458	8.319647	0.151515	2.173268	1.784252	1.987427	126.837062	1.108977	0.197057	20916.213214	0.036329	22.018190	0.044816	0.158907	2560480.144100	36.497964	1.705474	0.254966	0.053542	0.053396	0.097613	263.224294	0.064386	0.045575	0.114699	0.344235	5.714089	29.400418	2066882.832735	0.167295	0.151142	31.166311	0.056814	116955.892212	1.013742	7.803475	908.873883	20.873750	9.784407	19.486228	1.257504	1.425388	0.447064	6.786931	0.174408	980.310099	1.655352	0.041003	13.632086	811.091429	63.722688	118741473.509294	68.053755	193.589714	3.871828	0.040347	0.786212	95.297491	0.351194	5.100731	0.626433	15.985715	0.706252	9.101408	7.889856	35.626373	358.454220	3.126044	0.373654	38952.513115	0.046387	0.852525	0.079074	0.042352	32163.774980	1.977897	1.221050	0.080348	0.054631	0.040202	0.056235	49.476571
0.9500	5.424866	14.874490	98475095237047.546875	6.792644	6.567075	0.492395	709.247220	21.210107	0.275329	0.319864	3.219193	1.007750	0.048177	11.642658	0.082287	0.362132	36.836519	26709.582666	3.275977	2.257219	132.698541	164.661154	0.031644	304.273368	0.506666	0.343742	3.565276	7245.799566	77.824461	0.428817	46.013035	0.250570	42.282591	4304.845188	2.648846	0.993708	0.588555	1115.026181	0.049651	694.296724	597.289847	6.815403	15.492790	257504.563074	225.469096	2.502730	0.973788	92.964419	0.097850	5.904387	36.812443	5.574258	3.433516	76.756977	950.464250	0.826467	265.148766	16.488496	42938780885316.500000	14.961396	7.118459	9.434207	11361570653517.386719	8.789663	195.305874	0.318115	17.743511	26.580078	2.060824	3.657320	19.844803	5.487027	0.127156	42.302308	1.492236	1.101874	80.103401	118348.753593	4.571681	1.324548	167.281927	182.880142	0.044087	254.402435	0.076368	0.216124	0.191879	380.732132	5.420402	0.067194	6.992498
0.9600	15.085967	206011.257366	0.683187	0.242913	313583.326302	63.058598	51.853189	2.234643	0.152094	5.544183	0.187307	8.572751	0.059292	3.427424	0.032790	0.030963	0.027567	0.042789	21662.780235	12.592734	0.393482	153.862309	0.441266	28.378684	0.082073	0.886946	0.058376	0.053329	0.033336	5.527198	0.171877	3.179299	0.036919	0.115775	0.129079	2.541097	0.198838	88.567987	1.418566	606.688671	1.336241	51.714684	150976.436638	0.140721	0.884930	0.075565	0.089754	30.867150	0.170265	5928.404871	1.425333	22.303243	1.859582	3.313216	122.343750	51.129501	201367.067211	0.232116	37.973002	66559.045085	11.812672	38415.071944	32.190456	0.122746	12435.201972	0.717391	44.618004	0.195238	1.109411	5.879837	0.777028	5488.590389	0.191173	20.826817	0.098884	0.078636	0.772363	0.085731	58261.491457	13.323343	0.330683	149.551822	0.331027	17.681360	0.070141	0.468314	0.056672	0.054894	0.039608	0.366241	0.065919
0.9700	1.056665	0.541624	3.328056	11.060431	0.201539	9412358.374893	15.852221	1535560.038965	234.694762	5485.830234	0.153817	0.046786	2787403.387668	11628.496911	25.918330	6.835374	120.865227	0.021475	16.048215	0.028702	0.058245	1.611271	13.317265	415069.114819	0.650775	1829.801093	0.023603	9.769954	0.030019	4.258026	0.022825	2.740037	0.055423	8.646022	0.036761	4983.809338	1.824320	1314849.423694	25.096817	5.431011	0.227154	0.081820	76.784282	0.064391	658.140323	103.898962	171.070386	84691.787332	197644104.138216	0.129965	1.243274	67082.719043	3387.428998	1777854.282488	14.290639	291306861.467118	0.182470	5.450564	6.503782	190.667395	516.721112	175.675014	4.909519	1.122619	0.108136	195993216.136005	0.140818	8870.865494	1843.720615	34201.785862	0.650455	0.145793	153488409.875264	33632.012219	64.039582	76.984186	215.062538	0.080029	22.951445	0.065793	0.105762	1.179041	1.894108	252416.249213	0.342069	773.991879	0.042962	0.324998	0.045202	0.206865	0.038930
0.9800	23.488141	2.505598	23.486244	4.121639	17.797338	0.060143	0.039882	420862283.319596	0.580767	0.183767	0.047769	0.030381	0.082218	5.888982	1.010658	0.029303	0.134179	0.633515	0.085226	0.022688	0.395846	83.922014	0.019390	1.151048	1081.783906	0.653533	0.575350	472.701837	1478.621016	0.024837	0.020568	0.027113	1158.316104	1009.319057	0.582053	1.647061	2915.044880	3.017951	0.040178	287.480330	1.530102	0.088065	0.660436	2.904687	14.250428	0.371328	19.375515	243.015070	0.524211	0.063200	0.113052	0.371638	2.892280	419660433.228996	0.079838	0.471839	762.720803	291.473837	8.926660	0.919333	7.705969	1.241593	3.703451	226.958780	547.984496	0.367638	0.096300	862.630215	1.343074	0.104136	0.091703	0.092927	0.314389	173.909867	14.705809	0.404201	11.897185	0.893625	0.362408	0.080977	0.421501	60.799536	0.048736	0.496300	448.285740	0.268529	0.040436	100.602764	19.662786	0.038902	0.039179
0.9900	4.511622	16.261516	204.960319	0.192679	593.352228	0.190378	0.848420	491.115358	110.610310	0.047573	924.876802	0.020982	2.294714	8.179790	13.628248	5846.060154	0.025988	1912.657897	65.080246	0.296361	0.130505	60.317158	9.766079	0.051002	0.314702	0.072815	8394.328591	88.062612	0.061313	0.019763	0.020485	0.021183	0.079248	171.253304	9943.151798	0.099696	0.643410	0.129424	28.714970	193.633424	0.390644	2.209230	1204.209561	75814.501758	0.074367	31131.065563	450.406263	81.090834	11.248576	0.050776	1746.714692	0.308452	124.545485	7879.933886	16.971961	0.939621	306.109334	0.131065	4325.107412	5.362463	1.216593	3.838380	3613.399145	0.260721	48.095507	0.661385	10.413914	4436.704756	1.956062	0.199470	129.636416	0.082929	3.426827	37.884343	307.570359	9996.196524	0.099465	53695.472521	709.504580	0.986001	0.122915	37.864628	5.033154	0.061692	0.100959	0.044167	65.572453	13.763311	0.039419	0.038701	0.038481


==> figures/Cu/drag_anis_CuT600P13NT.dat <==
### B(beta,theta) for CuT600P13NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.023226	0.023242	0.023288	0.023363	0.023462	0.023581	0.023715	0.023856	0.023999	0.024135	0.024259	0.024365	0.024447	0.024502	0.024527	0.024521	0.024484	0.024417	0.024323	0.024206	0.024071	0.023923	0.023767	0.023610	0.023457	0.023312	0.023181	0.023068	0.022974	0.022902	0.022853	0.022826	0.022821	0.022835	0.022867	0.022911	0.022965	0.023025	0.023084	0.023140	0.023188	0.023224	0.023245	0.023248	0.023233	0.023197	0.023140	0.023065	0.022972	0.022863	0.022741	0.022609	0.022470	0.022326	0.022182	0.022040	0.021902	0.021770	0.021645	0.021529	0.021422	0.021324	0.021233	0.021151	0.021074	0.021002	0.020933	0.020866	0.020798	0.020730	0.020658	0.020584	0.020506	0.020424	0.020338	0.020248	0.020156	0.020062	0.019968	0.019874	0.019782	0.019694	0.019611	0.019533	0.019464	0.019403	0.019352	0.019311	0.019281	0.019263	0.019257
0.0200	0.022906	0.022921	0.022966	0.023039	0.023137	0.023251	0.023382	0.023521	0.023661	0.023795	0.023917	0.024021	0.024102	0.024156	0.024181	0.024176	0.024140	0.024075	0.023983	0.023869	0.023737	0.023592	0.023439	0.023285	0.023135	0.022993	0.022864	0.022755	0.022663	0.022592	0.022544	0.022517	0.022512	0.022526	0.022556	0.022600	0.022653	0.022711	0.022769	0.022824	0.022870	0.022906	0.022926	0.022929	0.022913	0.022878	0.022823	0.022749	0.022657	0.022551	0.022431	0.022301	0.022165	0.022024	0.021882	0.021743	0.021607	0.021478	0.021356	0.021242	0.021137	0.021040	0.020952	0.020871	0.020796	0.020725	0.020657	0.020591	0.020525	0.020458	0.020389	0.020316	0.020239	0.020159	0.020075	0.019988	0.019898	0.019806	0.019714	0.019622	0.019533	0.019447	0.019365	0.019290	0.019222	0.019163	0.019113	0.019071	0.019042	0.019024	0.019018
0.0300	0.022591	0.022606	0.022651	0.022722	0.022817	0.022931	0.023059	0.023194	0.023330	0.023461	0.023580	0.023681	0.023761	0.023814	0.023838	0.023833	0.023798	0.023735	0.023645	0.023534	0.023405	0.023263	0.023114	0.022963	0.022816	0.022677	0.022552	0.022442	0.022352	0.022282	0.022235	0.022209	0.022203	0.022217	0.022246	0.022289	0.022340	0.022396	0.022453	0.022507	0.022552	0.022586	0.022606	0.022609	0.022594	0.022559	0.022505	0.022433	0.022344	0.022239	0.022122	0.021996	0.021863	0.021726	0.021588	0.021451	0.021319	0.021192	0.021073	0.020961	0.020859	0.020764	0.020677	0.020598	0.020524	0.020455	0.020389	0.020324	0.020259	0.020194	0.020126	0.020055	0.019980	0.019901	0.019819	0.019734	0.019646	0.019557	0.019467	0.019378	0.019291	0.019207	0.019127	0.019054	0.018988	0.018930	0.018881	0.018843	0.018814	0.018797	0.018792
0.0400	0.022291	0.022305	0.022348	0.022418	0.022510	0.022621	0.022745	0.022876	0.023008	0.023135	0.023250	0.023349	0.023426	0.023477	0.023501	0.023495	0.023461	0.023399	0.023311	0.023202	0.023076	0.022938	0.022792	0.022645	0.022501	0.022366	0.022242	0.022135	0.022046	0.021978	0.021931	0.021905	0.021900	0.021913	0.021941	0.021982	0.022032	0.022086	0.022141	0.022193	0.022237	0.022270	0.022288	0.022291	0.022276	0.022241	0.022189	0.022118	0.022030	0.021928	0.021814	0.021691	0.021561	0.021430	0.021295	0.021162	0.021032	0.020909	0.020792	0.020683	0.020583	0.020490	0.020405	0.020328	0.020255	0.020186	0.020121	0.020058	0.019995	0.019931	0.019864	0.019795	0.019722	0.019646	0.019566	0.019483	0.019397	0.019310	0.019223	0.019136	0.019051	0.018969	0.018892	0.018821	0.018756	0.018700	0.018653	0.018615	0.018588	0.018571	0.018565
0.0500	0.021999	0.022013	0.022055	0.022122	0.022211	0.022318	0.022437	0.022564	0.022691	0.022814	0.022925	0.023020	0.023094	0.023143	0.023165	0.023159	0.023125	0.023064	0.022979	0.022872	0.022749	0.022614	0.022472	0.022329	0.022188	0.022056	0.021936	0.021831	0.021744	0.021678	0.021632	0.021606	0.021600	0.021612	0.021639	0.021679	0.021727	0.021779	0.021832	0.021882	0.021924	0.021956	0.021974	0.021976	0.021960	0.021927	0.021875	0.021806	0.021721	0.021621	0.021510	0.021390	0.021264	0.021133	0.021002	0.020873	0.020747	0.020626	0.020513	0.020407	0.020309	0.020219	0.020137	0.020061	0.019990	0.019924	0.019861	0.019799	0.019738	0.019675	0.019610	0.019543	0.019472	0.019397	0.019320	0.019239	0.019156	0.019071	0.018986	0.018901	0.018819	0.018740	0.018665	0.018596	0.018533	0.018479	0.018433	0.018396	0.018369	0.018353	0.018348
0.0600	0.021726	0.021739	0.021779	0.021843	0.021929	0.022031	0.022146	0.022268	0.022390	0.022508	0.022614	0.022705	0.022775	0.022822	0.022843	0.022836	0.022802	0.022742	0.022658	0.022554	0.022434	0.022303	0.022164	0.022024	0.021887	0.021758	0.021641	0.021539	0.021454	0.021389	0.021343	0.021318	0.021312	0.021323	0.021349	0.021386	0.021432	0.021483	0.021534	0.021581	0.021621	0.021651	0.021668	0.021669	0.021653	0.021620	0.021569	0.021502	0.021419	0.021322	0.021214	0.021097	0.020974	0.020847	0.020720	0.020594	0.020472	0.020352	0.020242	0.020139	0.020039	0.019952	0.019871	0.019797	0.019729	0.019664	0.019603	0.019542	0.019482	0.019421	0.019362	0.019296	0.019227	0.019155	0.019079	0.019000	0.018920	0.018837	0.018755	0.018673	0.018593	0.018511	0.018439	0.018372	0.018311	0.018258	0.018214	0.018178	0.018153	0.018137	0.018132
0.0700	0.021457	0.021470	0.021508	0.021569	0.021651	0.021749	0.021859	0.021975	0.022092	0.022204	0.022305	0.022391	0.022457	0.022501	0.022519	0.022511	0.022477	0.022418	0.022336	0.022234	0.022117	0.021989	0.021854	0.021718	0.021585	0.021459	0.021344	0.021245	0.021162	0.021098	0.021053	0.021028	0.021021	0.021031	0.021056	0.021092	0.021135	0.021183	0.021232	0.021277	0.021315	0.021343	0.021359	0.021359	0.021343	0.021310	0.021261	0.021195	0.021114	0.021019	0.020914	0.020801	0.020681	0.020558	0.020435	0.020313	0.020194	0.020081	0.019974	0.019874	0.019781	0.019696	0.019618	0.019546	0.019479	0.019416	0.019356	0.019297	0.019238	0.019179	0.019117	0.019053	0.018986	0.018915	0.018842	0.018765	0.018687	0.018607	0.018527	0.018448	0.018370	0.018296	0.018226	0.018161	0.018102	0.018051	0.018008	0.017974	0.017949	0.017934	0.017929
0.0800	0.021211	0.021223	0.021259	0.021318	0.021395	0.021489	0.021593	0.021703	0.021813	0.021919	0.022015	0.022096	0.022158	0.022198	0.022213	0.022204	0.022169	0.022111	0.022030	0.021931	0.021817	0.021692	0.021561	0.021428	0.021299	0.021177	0.021066	0.020969	0.020888	0.020826	0.020782	0.020755	0.020747	0.020756	0.020779	0.020813	0.020855	0.020900	0.020946	0.020989	0.021025	0.021051	0.021065	0.021065	0.021049	0.021016	0.020967	0.020903	0.020824	0.020733	0.020631	0.020521	0.020405	0.020286	0.020166	0.020048	0.019934	0.019824	0.019720	0.019623	0.019533	0.019451	0.019375	0.019305	0.019240	0.019179	0.019120	0.019063	0.019006	0.018948	0.018888	0.018825	0.018760	0.018692	0.018620	0.018546	0.018470	0.018393	0.018316	0.018239	0.018164	0.018092	0.018024	0.017962	0.017905	0.017856	0.017814	0.017781	0.017757	0.017742	0.017738
0.0900	0.020970	0.020981	0.021015	0.021070	0.021143	0.021231	0.021329	0.021433	0.021537	0.021636	0.021726	0.021801	0.021858	0.021894	0.021907	0.021896	0.021861	0.021803	0.021724	0.021627	0.021515	0.021394	0.021266	0.021138	0.021012	0.020894	0.020786	0.020691	0.020613	0.020552	0.020509	0.020485	0.020477	0.020485	0.020506	0.020538	0.020577	0.020620	0.020663	0.020703	0.020737	0.020761	0.020774	0.020772	0.020755	0.020723	0.020675	0.020612	0.020536	0.020447	0.020348	0.020242	0.020130	0.020015	0.019899	0.019785	0.019673	0.019567	0.019466	0.019373	0.019286	0.019206	0.019132	0.019064	0.019001	0.018941	0.018884	0.018829	0.018773	0.018716	0.018658	0.018597	0.018534	0.018467	0.018398	0.018326	0.018253	0.018178	0.018103	0.018029	0.017957	0.017887	0.017822	0.017762	0.017707	0.017659	0.017619	0.017588	0.017565	0.017551	0.017546
0.1000	0.020736	0.020747	0.020779	0.020831	0.020899	0.020981	0.021073	0.021170	0.021267	0.021359	0.021442	0.021511	0.021563	0.021595	0.021604	0.021591	0.021555	0.021497	0.021420	0.021325	0.021216	0.021098	0.020975	0.020850	0.020728	0.020614	0.020509	0.020418	0.020341	0.020282	0.020240	0.020215	0.020207	0.020214	0.020233	0.020263	0.020299	0.020338	0.020379	0.020416	0.020447	0.020469	0.020480	0.020477	0.020460	0.020428	0.020381	0.020319	0.020245	0.020159	0.020063	0.019961	0.019853	0.019742	0.019631	0.019521	0.019414	0.019312	0.019215	0.019124	0.019041	0.018963	0.018892	0.018826	0.018763	0.018706	0.018650	0.018596	0.018542	0.018487	0.018430	0.018371	0.018310	0.018245	0.018178	0.018109	0.018038	0.017966	0.017894	0.017822	0.017753	0.017686	0.017623	0.017565	0.017512	0.017467	0.017428	0.017398	0.017376	0.017362	0.017358
0.1100	0.020516	0.020527	0.020556	0.020604	0.020668	0.020744	0.020829	0.020919	0.021008	0.021093	0.021169	0.021231	0.021278	0.021305	0.021311	0.021296	0.021259	0.021201	0.021124	0.021032	0.020926	0.020812	0.020692	0.020571	0.020454	0.020342	0.020241	0.020152	0.020079	0.020021	0.019980	0.019955	0.019947	0.019951	0.019969	0.019996	0.020030	0.020067	0.020105	0.020139	0.020168	0.020187	0.020196	0.020192	0.020175	0.020143	0.020097	0.020037	0.019965	0.019882	0.019790	0.019691	0.019587	0.019480	0.019373	0.019268	0.019165	0.019067	0.018970	0.018884	0.018803	0.018729	0.018660	0.018596	0.018537	0.018481	0.018427	0.018375	0.018322	0.018269	0.018214	0.018157	0.018097	0.018035	0.017970	0.017904	0.017835	0.017766	0.017696	0.017627	0.017561	0.017497	0.017436	0.017381	0.017330	0.017287	0.017250	0.017221	0.017199	0.017187	0.017182
0.1200	0.020305	0.020314	0.020341	0.020385	0.020444	0.020514	0.020592	0.020674	0.020755	0.020833	0.020901	0.020957	0.020997	0.021020	0.021022	0.021004	0.020966	0.020908	0.020833	0.020742	0.020639	0.020528	0.020412	0.020296	0.020182	0.020075	0.019977	0.019891	0.019820	0.019764	0.019724	0.019699	0.019690	0.019694	0.019710	0.019735	0.019766	0.019800	0.019834	0.019866	0.019891	0.019908	0.019915	0.019910	0.019892	0.019860	0.019815	0.019756	0.019686	0.019605	0.019517	0.019421	0.019322	0.019219	0.019117	0.019015	0.018917	0.018822	0.018732	0.018648	0.018570	0.018499	0.018432	0.018371	0.018314	0.018259	0.018207	0.018156	0.018105	0.018053	0.018000	0.017945	0.017887	0.017827	0.017764	0.017700	0.017634	0.017567	0.017500	0.017434	0.017370	0.017309	0.017251	0.017198	0.017150	0.017108	0.017073	0.017045	0.017025	0.017013	0.017009
0.1300	0.020106	0.020114	0.020139	0.020179	0.020232	0.020296	0.020367	0.020441	0.020514	0.020583	0.020644	0.020693	0.020727	0.020744	0.020743	0.020722	0.020682	0.020624	0.020550	0.020461	0.020361	0.020253	0.020141	0.020029	0.019919	0.019815	0.019721	0.019638	0.019569	0.019515	0.019475	0.019451	0.019441	0.019444	0.019458	0.019480	0.019508	0.019539	0.019570	0.019599	0.019621	0.019636	0.019641	0.019635	0.019616	0.019584	0.019539	0.019483	0.019412	0.019335	0.019250	0.019158	0.019063	0.018965	0.018867	0.018770	0.018676	0.018586	0.018500	0.018420	0.018346	0.018277	0.018213	0.018154	0.018099	0.018046	0.017996	0.017946	0.017897	0.017846	0.017795	0.017741	0.017686	0.017628	0.017568	0.017506	0.017442	0.017378	0.017314	0.017251	0.017190	0.017131	0.017076	0.017025	0.016980	0.016940	0.016907	0.016880	0.016861	0.016849	0.016845
0.1400	0.019912	0.019919	0.019942	0.019978	0.020026	0.020083	0.020146	0.020212	0.020277	0.020337	0.020390	0.020432	0.020459	0.020471	0.020465	0.020442	0.020400	0.020342	0.020268	0.020181	0.020084	0.019980	0.019872	0.019763	0.019658	0.019558	0.019468	0.019388	0.019321	0.019269	0.019230	0.019206	0.019195	0.019197	0.019208	0.019228	0.019253	0.019281	0.019309	0.019334	0.019354	0.019366	0.019368	0.019360	0.019341	0.019307	0.019263	0.019208	0.019143	0.019068	0.018986	0.018899	0.018807	0.018714	0.018620	0.018527	0.018438	0.018351	0.018270	0.018193	0.018122	0.018056	0.017994	0.017937	0.017884	0.017833	0.017784	0.017736	0.017688	0.017640	0.017590	0.017538	0.017484	0.017428	0.017371	0.017311	0.017250	0.017189	0.017127	0.017067	0.017009	0.016953	0.016900	0.016852	0.016809	0.016771	0.016739	0.016714	0.016696	0.016685	0.016681
0.1500	0.019722	0.019729	0.019749	0.019781	0.019823	0.019873	0.019928	0.019986	0.020042	0.020094	0.020138	0.020172	0.020193	0.020200	0.020190	0.020163	0.020120	0.020061	0.019988	0.019903	0.019809	0.019708	0.019604	0.019499	0.019398	0.019301	0.019215	0.019138	0.019074	0.019023	0.018986	0.018962	0.018950	0.018949	0.018959	0.018976	0.018998	0.019023	0.019047	0.019069	0.019086	0.019095	0.019096	0.019086	0.019066	0.019034	0.018991	0.018938	0.018875	0.018803	0.018725	0.018642	0.018555	0.018466	0.018376	0.018289	0.018203	0.018121	0.018044	0.017971	0.017903	0.017839	0.017781	0.017726	0.017675	0.017626	0.017579	0.017533	0.017486	0.017440	0.017390	0.017340	0.017289	0.017235	0.017179	0.017123	0.017065	0.017006	0.016948	0.016891	0.016835	0.016782	0.016732	0.016687	0.016646	0.016610	0.016580	0.016557	0.016539	0.016529	0.016525
0.1600	0.019542	0.019548	0.019565	0.019593	0.019629	0.019672	0.019719	0.019768	0.019816	0.019859	0.019894	0.019920	0.019934	0.019934	0.019919	0.019889	0.019844	0.019784	0.019712	0.019629	0.019537	0.019440	0.019340	0.019240	0.019142	0.019051	0.018968	0.018895	0.018833	0.018784	0.018747	0.018724	0.018712	0.018710	0.018717	0.018732	0.018751	0.018772	0.018793	0.018811	0.018825	0.018831	0.018830	0.018819	0.018798	0.018766	0.018720	0.018668	0.018608	0.018539	0.018465	0.018385	0.018303	0.018218	0.018134	0.018050	0.017970	0.017892	0.017818	0.017749	0.017684	0.017624	0.017568	0.017516	0.017467	0.017418	0.017373	0.017328	0.017283	0.017238	0.017192	0.017144	0.017094	0.017043	0.016990	0.016935	0.016879	0.016823	0.016768	0.016714	0.016661	0.016611	0.016565	0.016522	0.016483	0.016449	0.016421	0.016399	0.016383	0.016373	0.016370
0.1700	0.019373	0.019378	0.019393	0.019416	0.019446	0.019482	0.019522	0.019562	0.019600	0.019634	0.019661	0.019678	0.019685	0.019679	0.019659	0.019626	0.019578	0.019518	0.019446	0.019365	0.019276	0.019181	0.019066	0.018970	0.018878	0.018790	0.018711	0.018641	0.018581	0.018534	0.018498	0.018475	0.018462	0.018459	0.018465	0.018476	0.018492	0.018510	0.018528	0.018543	0.018553	0.018557	0.018553	0.018541	0.018518	0.018487	0.018446	0.018395	0.018337	0.018272	0.018200	0.018125	0.018046	0.017966	0.017886	0.017808	0.017731	0.017657	0.017587	0.017522	0.017460	0.017403	0.017349	0.017299	0.017252	0.017206	0.017163	0.017120	0.017076	0.017033	0.016988	0.016942	0.016894	0.016845	0.016794	0.016740	0.016688	0.016635	0.016583	0.016531	0.016482	0.016434	0.016390	0.016350	0.016314	0.016282	0.016256	0.016235	0.016220	0.016211	0.016208
0.1800	0.019208	0.019212	0.019224	0.019243	0.019268	0.019296	0.019327	0.019358	0.019387	0.019412	0.019430	0.019439	0.019438	0.019426	0.019401	0.019364	0.019314	0.019253	0.019182	0.019102	0.019015	0.018924	0.018832	0.018740	0.018651	0.018567	0.018491	0.018424	0.018368	0.018322	0.018287	0.018264	0.018250	0.018246	0.018249	0.018258	0.018270	0.018285	0.018298	0.018309	0.018316	0.018317	0.018311	0.018297	0.018273	0.018241	0.018201	0.018152	0.018096	0.018033	0.017965	0.017893	0.017819	0.017744	0.017668	0.017594	0.017520	0.017451	0.017385	0.017323	0.017264	0.017210	0.017159	0.017111	0.017066	0.017023	0.016981	0.016939	0.016898	0.016856	0.016813	0.016769	0.016723	0.016676	0.016628	0.016579	0.016529	0.016479	0.016430	0.016382	0.016335	0.016291	0.016250	0.016212	0.016178	0.016149	0.016124	0.016105	0.016091	0.016083	0.016080
0.1900	0.019058	0.019061	0.019070	0.019084	0.019102	0.019124	0.019146	0.019168	0.019188	0.019203	0.019211	0.019212	0.019204	0.019185	0.019155	0.019114	0.019062	0.019000	0.018929	0.018850	0.018766	0.018679	0.018590	0.018502	0.018417	0.018338	0.018266	0.018202	0.018148	0.018104	0.018070	0.018047	0.018033	0.018027	0.018028	0.018034	0.018044	0.018054	0.018065	0.018072	0.018076	0.018074	0.018065	0.018049	0.018025	0.017993	0.017952	0.017898	0.017845	0.017785	0.017721	0.017653	0.017584	0.017513	0.017442	0.017372	0.017305	0.017240	0.017178	0.017119	0.017064	0.017013	0.016965	0.016919	0.016876	0.016835	0.016795	0.016755	0.016715	0.016675	0.016634	0.016592	0.016549	0.016504	0.016459	0.016412	0.016365	0.016318	0.016272	0.016227	0.016184	0.016142	0.016104	0.016069	0.016038	0.016011	0.015988	0.015971	0.015958	0.015950	0.015947
0.2000	0.018902	0.018904	0.018910	0.018920	0.018932	0.018946	0.018960	0.018973	0.018983	0.018988	0.018988	0.018980	0.018964	0.018938	0.018903	0.018858	0.018804	0.018741	0.018670	0.018593	0.018511	0.018427	0.018342	0.018258	0.018178	0.018103	0.018038	0.017977	0.017926	0.017884	0.017850	0.017827	0.017812	0.017805	0.017804	0.017807	0.017813	0.017809	0.017816	0.017820	0.017820	0.017815	0.017804	0.017787	0.017762	0.017730	0.017691	0.017645	0.017593	0.017537	0.017476	0.017412	0.017347	0.017280	0.017214	0.017149	0.017086	0.017025	0.016967	0.016912	0.016858	0.016809	0.016764	0.016721	0.016680	0.016640	0.016602	0.016564	0.016526	0.016487	0.016448	0.016408	0.016367	0.016325	0.016281	0.016238	0.016194	0.016150	0.016107	0.016065	0.016024	0.015986	0.015951	0.015919	0.015890	0.015865	0.015845	0.015828	0.015817	0.015810	0.015807
0.2100	0.018759	0.018760	0.018764	0.018769	0.018775	0.018781	0.018787	0.018790	0.018791	0.018786	0.018777	0.018760	0.018736	0.018704	0.018663	0.018614	0.018557	0.018493	0.018422	0.018347	0.018267	0.018186	0.018092	0.018013	0.017937	0.017866	0.017801	0.017744	0.017695	0.017655	0.017624	0.017601	0.017585	0.017577	0.017574	0.017574	0.017577	0.017581	0.017584	0.017585	0.017582	0.017574	0.017561	0.017542	0.017516	0.017484	0.017446	0.017402	0.017353	0.017299	0.017242	0.017183	0.017121	0.017060	0.016998	0.016937	0.016879	0.016822	0.016768	0.016717	0.016668	0.016623	0.016580	0.016539	0.016500	0.016463	0.016426	0.016390	0.016354	0.016317	0.016280	0.016242	0.016203	0.016164	0.016123	0.016082	0.016041	0.016000	0.015961	0.015922	0.015885	0.015850	0.015816	0.015787	0.015761	0.015738	0.015720	0.015705	0.015694	0.015688	0.015686
0.2200	0.018618	0.018618	0.018618	0.018619	0.018619	0.018618	0.018615	0.018609	0.018600	0.018586	0.018566	0.018541	0.018509	0.018470	0.018424	0.018371	0.018311	0.018245	0.018174	0.018100	0.018023	0.017945	0.017867	0.017791	0.017719	0.017652	0.017591	0.017537	0.017491	0.017453	0.017423	0.017400	0.017384	0.017374	0.017369	0.017367	0.017366	0.017367	0.017366	0.017363	0.017357	0.017346	0.017331	0.017310	0.017283	0.017251	0.017213	0.017171	0.017124	0.017073	0.017019	0.016963	0.016906	0.016849	0.016792	0.016735	0.016680	0.016628	0.016577	0.016529	0.016484	0.016441	0.016400	0.016362	0.016325	0.016289	0.016254	0.016220	0.016185	0.016150	0.016114	0.016078	0.016041	0.016004	0.015966	0.015928	0.015890	0.015852	0.015815	0.015780	0.015746	0.015714	0.015685	0.015658	0.015635	0.015615	0.015598	0.015585	0.015576	0.015570	0.015568
0.2300	0.018493	0.018493	0.018490	0.018486	0.018480	0.018472	0.018460	0.018445	0.018426	0.018402	0.018373	0.018339	0.018299	0.018254	0.018202	0.018145	0.018082	0.018015	0.017944	0.017871	0.017796	0.017721	0.017647	0.017575	0.017507	0.017444	0.017386	0.017336	0.017292	0.017256	0.017226	0.017204	0.017187	0.017176	0.017168	0.017163	0.017160	0.017157	0.017152	0.017146	0.017136	0.017123	0.017105	0.017082	0.017053	0.017020	0.016984	0.016942	0.016898	0.016849	0.016799	0.016747	0.016694	0.016641	0.016588	0.016536	0.016486	0.016437	0.016390	0.016346	0.016303	0.016263	0.016225	0.016188	0.016154	0.016120	0.016087	0.016054	0.016021	0.015988	0.015955	0.015921	0.015886	0.015851	0.015816	0.015781	0.015746	0.015711	0.015677	0.015645	0.015615	0.015586	0.015560	0.015536	0.015516	0.015498	0.015483	0.015472	0.015464	0.015459	0.015457
0.2400	0.018348	0.018347	0.018342	0.018333	0.018321	0.018305	0.018285	0.018260	0.018232	0.018198	0.018160	0.018117	0.018069	0.018016	0.017959	0.017897	0.017832	0.017764	0.017693	0.017620	0.017548	0.017475	0.017405	0.017337	0.017273	0.017214	0.017160	0.017113	0.017072	0.017037	0.017009	0.016987	0.016970	0.016957	0.016947	0.016940	0.016933	0.016927	0.016919	0.016909	0.016896	0.016879	0.016859	0.016835	0.016806	0.016774	0.016736	0.016697	0.016654	0.016609	0.016562	0.016514	0.016465	0.016416	0.016368	0.016320	0.016274	0.016229	0.016186	0.016144	0.016105	0.016067	0.016032	0.015997	0.015964	0.015932	0.015901	0.015870	0.015838	0.015807	0.015776	0.015744	0.015711	0.015679	0.015646	0.015614	0.015582	0.015550	0.015520	0.015491	0.015464	0.015438	0.015415	0.015395	0.015377	0.015361	0.015349	0.015339	0.015332	0.015328	0.015327
0.2500	0.018238	0.018236	0.018228	0.018215	0.018196	0.018173	0.018145	0.018111	0.018073	0.018030	0.017982	0.017930	0.017874	0.017815	0.017752	0.017686	0.017618	0.017548	0.017477	0.017406	0.017335	0.017265	0.017198	0.017134	0.017075	0.017019	0.016967	0.016923	0.016885	0.016852	0.016825	0.016804	0.016786	0.016772	0.016761	0.016751	0.016741	0.016731	0.016720	0.016707	0.016690	0.016671	0.016649	0.016623	0.016594	0.016561	0.016526	0.016487	0.016447	0.016405	0.016361	0.016317	0.016272	0.016228	0.016183	0.016139	0.016097	0.016056	0.016016	0.015979	0.015943	0.015908	0.015875	0.015841	0.015811	0.015781	0.015751	0.015722	0.015693	0.015664	0.015635	0.015605	0.015576	0.015546	0.015516	0.015487	0.015458	0.015430	0.015403	0.015378	0.015354	0.015332	0.015313	0.015295	0.015280	0.015267	0.015257	0.015249	0.015243	0.015240	0.015239
0.2600	0.018118	0.018114	0.018104	0.018086	0.018062	0.018031	0.017994	0.017952	0.017904	0.017849	0.017792	0.017732	0.017668	0.017601	0.017532	0.017462	0.017391	0.017319	0.017248	0.017177	0.017109	0.017042	0.016978	0.016918	0.016862	0.016811	0.016764	0.016722	0.016686	0.016656	0.016630	0.016609	0.016591	0.016576	0.016563	0.016550	0.016538	0.016525	0.016506	0.016489	0.016470	0.016448	0.016424	0.016396	0.016366	0.016334	0.016299	0.016262	0.016224	0.016185	0.016144	0.016104	0.016063	0.016022	0.015982	0.015943	0.015905	0.015867	0.015831	0.015797	0.015764	0.015732	0.015701	0.015671	0.015639	0.015611	0.015584	0.015557	0.015530	0.015503	0.015475	0.015448	0.015421	0.015394	0.015368	0.015341	0.015316	0.015291	0.015268	0.015246	0.015226	0.015207	0.015191	0.015177	0.015164	0.015154	0.015146	0.015140	0.015135	0.015133	0.015132
0.2700	0.017989	0.017985	0.017971	0.017950	0.017919	0.017881	0.017836	0.017785	0.017728	0.017666	0.017600	0.017530	0.017459	0.017385	0.017311	0.017236	0.017162	0.017089	0.017017	0.016947	0.016880	0.016816	0.016755	0.016699	0.016645	0.016597	0.016554	0.016517	0.016484	0.016455	0.016431	0.016410	0.016392	0.016376	0.016361	0.016346	0.016331	0.016315	0.016297	0.016277	0.016255	0.016230	0.016203	0.016174	0.016144	0.016111	0.016077	0.016042	0.016002	0.015965	0.015928	0.015891	0.015854	0.015817	0.015781	0.015746	0.015711	0.015678	0.015645	0.015614	0.015583	0.015554	0.015525	0.015498	0.015471	0.015445	0.015419	0.015393	0.015368	0.015343	0.015318	0.015293	0.015268	0.015244	0.015220	0.015197	0.015174	0.015153	0.015133	0.015115	0.015098	0.015083	0.015070	0.015059	0.015049	0.015042	0.015036	0.015031	0.015028	0.015026	0.015026
0.2800	0.017894	0.017888	0.017872	0.017846	0.017810	0.017765	0.017712	0.017652	0.017585	0.017514	0.017439	0.017361	0.017281	0.017201	0.017121	0.017041	0.016964	0.016889	0.016816	0.016747	0.016682	0.016620	0.016562	0.016509	0.016461	0.016417	0.016378	0.016343	0.016313	0.016286	0.016263	0.016243	0.016224	0.016207	0.016190	0.016173	0.016155	0.016135	0.016114	0.016090	0.016065	0.016037	0.016008	0.015978	0.015946	0.015911	0.015878	0.015844	0.015809	0.015775	0.015741	0.015707	0.015674	0.015640	0.015608	0.015576	0.015545	0.015515	0.015485	0.015457	0.015429	0.015402	0.015375	0.015346	0.015321	0.015297	0.015273	0.015249	0.015226	0.015202	0.015180	0.015157	0.015135	0.015113	0.015092	0.015072	0.015053	0.015035	0.015019	0.015004	0.014991	0.014980	0.014970	0.014962	0.014955	0.014950	0.014947	0.014944	0.014942	0.014941	0.014941
0.2900	0.017790	0.017784	0.017765	0.017735	0.017693	0.017641	0.017580	0.017511	0.017435	0.017355	0.017270	0.017184	0.017096	0.017009	0.016923	0.016840	0.016759	0.016682	0.016609	0.016540	0.016476	0.016417	0.016361	0.016312	0.016267	0.016227	0.016191	0.016160	0.016133	0.016108	0.016087	0.016067	0.016048	0.016030	0.016012	0.015993	0.015972	0.015949	0.015925	0.015899	0.015871	0.015841	0.015810	0.015778	0.015745	0.015712	0.015679	0.015646	0.015614	0.015582	0.015551	0.015520	0.015490	0.015461	0.015432	0.015404	0.015376	0.015349	0.015323	0.015297	0.015272	0.015247	0.015223	0.015200	0.015177	0.015154	0.015128	0.015107	0.015085	0.015064	0.015043	0.015023	0.015004	0.014985	0.014967	0.014947	0.014932	0.014917	0.014905	0.014894	0.014884	0.014877	0.014871	0.014866	0.014863	0.014861	0.014859	0.014858	0.014858	0.014858	0.014858
0.3000	0.017678	0.017671	0.017650	0.017615	0.017568	0.017510	0.017441	0.017364	0.017279	0.017190	0.017095	0.017000	0.016905	0.016812	0.016721	0.016633	0.016549	0.016470	0.016397	0.016329	0.016266	0.016209	0.016158	0.016112	0.016070	0.016034	0.016002	0.015974	0.015949	0.015927	0.015907	0.015888	0.015870	0.015851	0.015831	0.015810	0.015787	0.015761	0.015734	0.015705	0.015674	0.015642	0.015609	0.015574	0.015541	0.015506	0.015474	0.015443	0.015412	0.015383	0.015354	0.015327	0.015300	0.015275	0.015249	0.015225	0.015200	0.015177	0.015153	0.015130	0.015107	0.015085	0.015063	0.015042	0.015020	0.014999	0.014979	0.014959	0.014938	0.014919	0.014901	0.014884	0.014867	0.014851	0.014836	0.014823	0.014811	0.014800	0.014792	0.014784	0.014779	0.014775	0.014772	0.014771	0.014771	0.014771	0.014772	0.014774	0.014775	0.014775	0.014776
0.3100	0.017574	0.017566	0.017542	0.017504	0.017451	0.017386	0.017310	0.017224	0.017131	0.017033	0.016932	0.016829	0.016726	0.016626	0.016529	0.016436	0.016349	0.016269	0.016194	0.016126	0.016065	0.016010	0.015961	0.015918	0.015880	0.015847	0.015818	0.015793	0.015771	0.015751	0.015733	0.015714	0.015696	0.015676	0.015655	0.015632	0.015607	0.015579	0.015549	0.015517	0.015483	0.015449	0.015414	0.015379	0.015345	0.015312	0.015280	0.015250	0.015221	0.015194	0.015169	0.015144	0.015121	0.015098	0.015076	0.015054	0.015033	0.015012	0.014992	0.014971	0.014951	0.014930	0.014910	0.014891	0.014868	0.014849	0.014830	0.014812	0.014795	0.014778	0.014762	0.014747	0.014733	0.014721	0.014709	0.014699	0.014691	0.014684	0.014679	0.014676	0.014674	0.014674	0.014675	0.014677	0.014680	0.014684	0.014687	0.014691	0.014693	0.014695	0.014695
0.3200	0.017476	0.017467	0.017441	0.017399	0.017335	0.017264	0.017180	0.017087	0.016986	0.016879	0.016769	0.016658	0.016548	0.016442	0.016339	0.016242	0.016152	0.016069	0.015994	0.015926	0.015866	0.015813	0.015766	0.015726	0.015692	0.015662	0.015637	0.015615	0.015596	0.015578	0.015561	0.015544	0.015526	0.015507	0.015485	0.015460	0.015432	0.015402	0.015369	0.015335	0.015297	0.015259	0.015223	0.015187	0.015152	0.015119	0.015088	0.015059	0.015032	0.015007	0.014984	0.014962	0.014941	0.014922	0.014903	0.014884	0.014866	0.014847	0.014829	0.014811	0.014792	0.014774	0.014756	0.014738	0.014720	0.014699	0.014682	0.014666	0.014651	0.014636	0.014619	0.014606	0.014595	0.014586	0.014577	0.014571	0.014566	0.014563	0.014562	0.014563	0.014565	0.014569	0.014574	0.014580	0.014587	0.014593	0.014599	0.014605	0.014609	0.014611	0.014612
0.3300	0.017377	0.017367	0.017339	0.017293	0.017231	0.017153	0.017063	0.016962	0.016853	0.016738	0.016620	0.016501	0.016385	0.016272	0.016164	0.016063	0.015969	0.015884	0.015808	0.015740	0.015681	0.015629	0.015585	0.015548	0.015517	0.015491	0.015469	0.015450	0.015434	0.015419	0.015404	0.015388	0.015371	0.015351	0.015328	0.015302	0.015273	0.015240	0.015205	0.015168	0.015130	0.015091	0.015053	0.015016	0.014980	0.014947	0.014917	0.014889	0.014863	0.014840	0.014819	0.014799	0.014781	0.014764	0.014748	0.014732	0.014716	0.014700	0.014684	0.014668	0.014652	0.014632	0.014616	0.014600	0.014584	0.014569	0.014554	0.014540	0.014526	0.014511	0.014500	0.014490	0.014482	0.014476	0.014471	0.014468	0.014467	0.014468	0.014471	0.014476	0.014483	0.014490	0.014499	0.014509	0.014519	0.014529	0.014537	0.014545	0.014551	0.014554	0.014555
0.3400	0.017276	0.017266	0.017236	0.017186	0.017119	0.017036	0.016940	0.016832	0.016715	0.016592	0.016467	0.016341	0.016217	0.016095	0.015982	0.015877	0.015780	0.015693	0.015611	0.015543	0.015485	0.015435	0.015393	0.015359	0.015331	0.015308	0.015290	0.015274	0.015261	0.015248	0.015235	0.015221	0.015204	0.015184	0.015161	0.015134	0.015103	0.015068	0.015031	0.014992	0.014951	0.014910	0.014871	0.014833	0.014797	0.014764	0.014733	0.014706	0.014682	0.014661	0.014642	0.014625	0.014610	0.014595	0.014581	0.014568	0.014555	0.014541	0.014527	0.014513	0.014498	0.014484	0.014469	0.014454	0.014439	0.014425	0.014412	0.014396	0.014385	0.014375	0.014366	0.014359	0.014354	0.014351	0.014347	0.014348	0.014351	0.014356	0.014363	0.014372	0.014383	0.014395	0.014408	0.014421	0.014435	0.014448	0.014459	0.014469	0.014476	0.014481	0.014483
0.3500	0.017181	0.017170	0.017138	0.017085	0.017013	0.016925	0.016822	0.016706	0.016582	0.016444	0.016311	0.016178	0.016048	0.015923	0.015805	0.015695	0.015596	0.015506	0.015427	0.015359	0.015301	0.015253	0.015214	0.015182	0.015157	0.015137	0.015122	0.015109	0.015099	0.015089	0.015078	0.015065	0.015049	0.015030	0.015006	0.014978	0.014946	0.014910	0.014871	0.014830	0.014786	0.014744	0.014703	0.014664	0.014627	0.014594	0.014564	0.014538	0.014515	0.014495	0.014475	0.014460	0.014446	0.014434	0.014423	0.014411	0.014400	0.014388	0.014376	0.014364	0.014351	0.014338	0.014325	0.014313	0.014300	0.014288	0.014277	0.014267	0.014255	0.014248	0.014242	0.014238	0.014236	0.014237	0.014239	0.014244	0.014251	0.014260	0.014272	0.014285	0.014301	0.014317	0.014335	0.014352	0.014370	0.014386	0.014401	0.014413	0.014422	0.014428	0.014430
0.3600	0.017091	0.017080	0.017046	0.016990	0.016902	0.016808	0.016699	0.016577	0.016446	0.016309	0.016170	0.016030	0.015893	0.015762	0.015639	0.015526	0.015423	0.015331	0.015251	0.015182	0.015125	0.015078	0.015041	0.015011	0.014989	0.014973	0.014961	0.014952	0.014944	0.014937	0.014929	0.014916	0.014902	0.014883	0.014860	0.014831	0.014798	0.014761	0.014721	0.014678	0.014634	0.014590	0.014548	0.014508	0.014471	0.014438	0.014408	0.014383	0.014361	0.014342	0.014327	0.014313	0.014302	0.014291	0.014281	0.014272	0.014262	0.014252	0.014242	0.014231	0.014220	0.014208	0.014196	0.014185	0.014174	0.014164	0.014151	0.014143	0.014137	0.014132	0.014129	0.014128	0.014128	0.014132	0.014139	0.014148	0.014159	0.014173	0.014189	0.014207	0.014227	0.014248	0.014270	0.014293	0.014314	0.014334	0.014352	0.014367	0.014378	0.014385	0.014387
0.3700	0.016981	0.016969	0.016933	0.016873	0.016793	0.016694	0.016580	0.016452	0.016315	0.016171	0.016025	0.015879	0.015736	0.015603	0.015475	0.015357	0.015251	0.015157	0.015076	0.015007	0.014950	0.014904	0.014869	0.014842	0.014823	0.014809	0.014801	0.014795	0.014790	0.014785	0.014780	0.014771	0.014758	0.014741	0.014718	0.014690	0.014656	0.014618	0.014576	0.014532	0.014487	0.014442	0.014399	0.014358	0.014321	0.014288	0.014258	0.014233	0.014212	0.014195	0.014181	0.014163	0.014153	0.014144	0.014136	0.014128	0.014120	0.014111	0.014102	0.014092	0.014082	0.014072	0.014061	0.014051	0.014042	0.014033	0.014025	0.014019	0.014015	0.014012	0.014012	0.014012	0.014017	0.014024	0.014034	0.014047	0.014063	0.014088	0.014109	0.014132	0.014156	0.014183	0.014209	0.014236	0.014262	0.014286	0.014307	0.014324	0.014338	0.014346	0.014348
0.3800	0.016916	0.016903	0.016865	0.016804	0.016721	0.016617	0.016497	0.016364	0.016220	0.016070	0.015917	0.015764	0.015616	0.015474	0.015341	0.015219	0.015110	0.015013	0.014930	0.014860	0.014800	0.014755	0.014721	0.014696	0.014679	0.014669	0.014664	0.014661	0.014661	0.014659	0.014656	0.014650	0.014639	0.014623	0.014600	0.014572	0.014537	0.014498	0.014455	0.014410	0.014363	0.014317	0.014272	0.014231	0.014192	0.014159	0.014129	0.014105	0.014084	0.014067	0.014054	0.014043	0.014034	0.014026	0.014018	0.014011	0.014004	0.013996	0.013988	0.013979	0.013970	0.013961	0.013951	0.013940	0.013932	0.013925	0.013919	0.013915	0.013913	0.013913	0.013915	0.013921	0.013929	0.013940	0.013955	0.013972	0.013992	0.014015	0.014041	0.014066	0.014096	0.014128	0.014159	0.014191	0.014221	0.014249	0.014274	0.014294	0.014310	0.014319	0.014322
0.3900	0.016816	0.016803	0.016764	0.016700	0.016613	0.016510	0.016386	0.016247	0.016098	0.015942	0.015784	0.015626	0.015472	0.015325	0.015188	0.015062	0.014949	0.014850	0.014764	0.014693	0.014631	0.014587	0.014554	0.014531	0.014517	0.014510	0.014508	0.014509	0.014512	0.014514	0.014514	0.014510	0.014502	0.014487	0.014466	0.014439	0.014405	0.014366	0.014322	0.014276	0.014222	0.014175	0.014130	0.014087	0.014048	0.014014	0.013984	0.013959	0.013939	0.013923	0.013909	0.013899	0.013890	0.013883	0.013876	0.013869	0.013863	0.013855	0.013848	0.013839	0.013831	0.013822	0.013814	0.013806	0.013800	0.013794	0.013790	0.013788	0.013788	0.013791	0.013797	0.013805	0.013817	0.013830	0.013848	0.013870	0.013895	0.013923	0.013963	0.013996	0.014032	0.014068	0.014105	0.014142	0.014177	0.014210	0.014238	0.014262	0.014280	0.014291	0.014294
0.4000	0.016689	0.016676	0.016636	0.016570	0.016481	0.016371	0.016243	0.016100	0.015947	0.015787	0.015623	0.015461	0.015303	0.015153	0.015012	0.014884	0.014769	0.014668	0.014583	0.014512	0.014456	0.014413	0.014382	0.014361	0.014350	0.014346	0.014348	0.014353	0.014359	0.014366	0.014370	0.014370	0.014364	0.014353	0.014334	0.014308	0.014275	0.014237	0.014193	0.014147	0.014099	0.014051	0.014005	0.013962	0.013923	0.013888	0.013859	0.013834	0.013814	0.013797	0.013785	0.013774	0.013766	0.013759	0.013753	0.013747	0.013740	0.013734	0.013727	0.013719	0.013712	0.013705	0.013698	0.013692	0.013687	0.013683	0.013682	0.013682	0.013686	0.013692	0.013701	0.013714	0.013730	0.013750	0.013773	0.013800	0.013831	0.013864	0.013901	0.013941	0.013982	0.014025	0.014069	0.014111	0.014152	0.014189	0.014222	0.014249	0.014269	0.014282	0.014286
0.4100	0.016641	0.016627	0.016586	0.016518	0.016426	0.016312	0.016179	0.016031	0.015873	0.015707	0.015538	0.015370	0.015207	0.015051	0.014905	0.014772	0.014653	0.014549	0.014461	0.014389	0.014332	0.014288	0.014258	0.014239	0.014230	0.014229	0.014234	0.014243	0.014254	0.014262	0.014270	0.014274	0.014272	0.014263	0.014246	0.014222	0.014190	0.014152	0.014108	0.014061	0.014012	0.013964	0.013917	0.013873	0.013833	0.013797	0.013767	0.013741	0.013720	0.013703	0.013690	0.013679	0.013671	0.013663	0.013656	0.013650	0.013643	0.013636	0.013629	0.013621	0.013614	0.013607	0.013600	0.013595	0.013590	0.013588	0.013583	0.013586	0.013592	0.013601	0.013613	0.013630	0.013648	0.013672	0.013700	0.013731	0.013767	0.013807	0.013849	0.013895	0.013943	0.013992	0.014047	0.014095	0.014142	0.014185	0.014223	0.014254	0.014277	0.014292	0.014296
0.4200	0.016556	0.016542	0.016499	0.016430	0.016335	0.016218	0.016082	0.015931	0.015768	0.015598	0.015424	0.015252	0.015084	0.014924	0.014774	0.014637	0.014515	0.014409	0.014319	0.014245	0.014187	0.014144	0.014115	0.014097	0.014090	0.014092	0.014101	0.014114	0.014128	0.014143	0.014156	0.014164	0.014166	0.014160	0.014147	0.014125	0.014094	0.014057	0.014013	0.013967	0.013915	0.013866	0.013818	0.013773	0.013732	0.013696	0.013664	0.013638	0.013616	0.013598	0.013584	0.013572	0.013562	0.013554	0.013546	0.013539	0.013531	0.013523	0.013516	0.013508	0.013500	0.013496	0.013490	0.013486	0.013483	0.013483	0.013483	0.013488	0.013497	0.013509	0.013525	0.013545	0.013569	0.013598	0.013631	0.013668	0.013710	0.013755	0.013805	0.013857	0.013911	0.013968	0.014024	0.014079	0.014132	0.014181	0.014224	0.014259	0.014286	0.014302	0.014307
0.4300	0.016455	0.016440	0.016397	0.016326	0.016230	0.016111	0.015972	0.015817	0.015651	0.015477	0.015300	0.015123	0.014951	0.014787	0.014633	0.014493	0.014368	0.014259	0.014167	0.014092	0.014033	0.013986	0.013958	0.013942	0.013937	0.013942	0.013954	0.013972	0.013991	0.014011	0.014029	0.014042	0.014049	0.014048	0.014038	0.014019	0.013992	0.013956	0.013914	0.013868	0.013819	0.013769	0.013721	0.013675	0.013633	0.013596	0.013563	0.013535	0.013512	0.013492	0.013476	0.013463	0.013452	0.013442	0.013432	0.013424	0.013415	0.013406	0.013397	0.013389	0.013381	0.013374	0.013368	0.013365	0.013363	0.013364	0.013368	0.013375	0.013386	0.013401	0.013419	0.013443	0.013471	0.013505	0.013543	0.013582	0.013630	0.013682	0.013739	0.013798	0.013860	0.013924	0.013988	0.014051	0.014111	0.014166	0.014214	0.014255	0.014285	0.014303	0.014309
0.4400	0.016370	0.016356	0.016312	0.016240	0.016142	0.016020	0.015879	0.015722	0.015553	0.015376	0.015195	0.015015	0.014839	0.014671	0.014514	0.014371	0.014243	0.014131	0.014037	0.013960	0.013900	0.013857	0.013829	0.013814	0.013812	0.013820	0.013837	0.013859	0.013873	0.013899	0.013922	0.013942	0.013955	0.013960	0.013955	0.013940	0.013906	0.013873	0.013833	0.013788	0.013739	0.013690	0.013641	0.013594	0.013551	0.013512	0.013478	0.013448	0.013423	0.013401	0.013383	0.013368	0.013355	0.013342	0.013331	0.013320	0.013310	0.013299	0.013290	0.013280	0.013272	0.013265	0.013259	0.013256	0.013256	0.013258	0.013264	0.013274	0.013288	0.013307	0.013330	0.013359	0.013392	0.013431	0.013475	0.013524	0.013579	0.013638	0.013702	0.013770	0.013840	0.013912	0.013985	0.014056	0.014124	0.014187	0.014242	0.014288	0.014322	0.014343	0.014350
0.4500	0.016226	0.016211	0.016166	0.016094	0.015996	0.015874	0.015725	0.015567	0.015396	0.015218	0.015036	0.014854	0.014677	0.014508	0.014349	0.014204	0.014074	0.013961	0.013866	0.013788	0.013728	0.013685	0.013658	0.013646	0.013647	0.013659	0.013680	0.013708	0.013740	0.013773	0.013804	0.013831	0.013851	0.013862	0.013863	0.013854	0.013834	0.013804	0.013766	0.013722	0.013674	0.013625	0.013575	0.013527	0.013482	0.013441	0.013404	0.013372	0.013344	0.013320	0.013299	0.013280	0.013263	0.013248	0.013234	0.013221	0.013208	0.013195	0.013184	0.013173	0.013164	0.013157	0.013152	0.013149	0.013150	0.013155	0.013163	0.013176	0.013194	0.013216	0.013244	0.013278	0.013317	0.013362	0.013413	0.013469	0.013531	0.013599	0.013671	0.013747	0.013827	0.013909	0.013991	0.014072	0.014150	0.014221	0.014284	0.014336	0.014375	0.014399	0.014407
0.4600	0.016203	0.016188	0.016143	0.016069	0.015970	0.015846	0.015702	0.015541	0.015368	0.015186	0.015000	0.014814	0.014633	0.014459	0.014295	0.014146	0.014012	0.013894	0.013795	0.013715	0.013653	0.013609	0.013582	0.013571	0.013574	0.013590	0.013616	0.013649	0.013688	0.013729	0.013768	0.013803	0.013831	0.013850	0.013857	0.013853	0.013837	0.013811	0.013773	0.013730	0.013682	0.013631	0.013580	0.013530	0.013482	0.013438	0.013398	0.013362	0.013330	0.013302	0.013276	0.013254	0.013233	0.013214	0.013196	0.013179	0.013162	0.013147	0.013133	0.013120	0.013110	0.013101	0.013096	0.013094	0.013095	0.013101	0.013112	0.013127	0.013148	0.013174	0.013205	0.013243	0.013288	0.013339	0.013397	0.013461	0.013532	0.013608	0.013690	0.013777	0.013868	0.013961	0.014054	0.014147	0.014237	0.014319	0.014391	0.014450	0.014495	0.014523	0.014532
0.4700	0.016087	0.016072	0.016027	0.015954	0.015854	0.015730	0.015586	0.015423	0.015249	0.015066	0.014879	0.014691	0.014508	0.014332	0.014167	0.014015	0.013878	0.013759	0.013658	0.013576	0.013512	0.013468	0.013441	0.013432	0.013438	0.013459	0.013490	0.013532	0.013579	0.013629	0.013678	0.013724	0.013761	0.013789	0.013805	0.013808	0.013798	0.013776	0.013744	0.013703	0.013655	0.013604	0.013552	0.013499	0.013449	0.013401	0.013357	0.013317	0.013280	0.013247	0.013217	0.013190	0.013164	0.013141	0.013119	0.013097	0.013078	0.013059	0.013043	0.013028	0.013016	0.013007	0.013001	0.012999	0.013002	0.013001	0.013014	0.013033	0.013058	0.013089	0.013126	0.013170	0.013222	0.013280	0.013345	0.013416	0.013496	0.013582	0.013675	0.013773	0.013880	0.013986	0.014093	0.014200	0.014301	0.014395	0.014478	0.014546	0.014597	0.014629	0.014640
0.4800	0.016008	0.015993	0.015948	0.015875	0.015775	0.015651	0.015506	0.015344	0.015169	0.014985	0.014797	0.014608	0.014422	0.014244	0.014076	0.013921	0.013781	0.013659	0.013555	0.013470	0.013405	0.013360	0.013331	0.013323	0.013332	0.013357	0.013396	0.013445	0.013502	0.013562	0.013623	0.013680	0.013729	0.013768	0.013793	0.013804	0.013801	0.013784	0.013754	0.013715	0.013667	0.013615	0.013560	0.013504	0.013450	0.013397	0.013348	0.013302	0.013260	0.013220	0.013184	0.013150	0.013119	0.013089	0.013061	0.013035	0.013010	0.012986	0.012966	0.012948	0.012934	0.012924	0.012917	0.012915	0.012919	0.012928	0.012943	0.012964	0.012992	0.013027	0.013070	0.013119	0.013177	0.013243	0.013316	0.013398	0.013488	0.013585	0.013690	0.013802	0.013919	0.014039	0.014161	0.014282	0.014398	0.014505	0.014600	0.014680	0.014739	0.014776	0.014788
0.4900	0.015909	0.015894	0.015849	0.015776	0.015677	0.015553	0.015409	0.015248	0.015064	0.014880	0.014691	0.014502	0.014315	0.014135	0.013965	0.013807	0.013665	0.013540	0.013433	0.013346	0.013280	0.013233	0.013208	0.013202	0.013216	0.013246	0.013293	0.013352	0.013421	0.013495	0.013570	0.013641	0.013704	0.013756	0.013793	0.013815	0.013819	0.013808	0.013782	0.013744	0.013697	0.013643	0.013585	0.013526	0.013466	0.013407	0.013351	0.013298	0.013248	0.013202	0.013158	0.013116	0.013077	0.013041	0.013006	0.012974	0.012944	0.012916	0.012892	0.012869	0.012853	0.012840	0.012833	0.012832	0.012836	0.012847	0.012865	0.012890	0.012922	0.012962	0.013010	0.013067	0.013132	0.013206	0.013290	0.013382	0.013484	0.013595	0.013714	0.013842	0.013975	0.014114	0.014254	0.014393	0.014528	0.014653	0.014764	0.014856	0.014926	0.014970	0.014985
0.5000	0.015846	0.015831	0.015787	0.015715	0.015616	0.015493	0.015350	0.015190	0.015015	0.014832	0.014643	0.014452	0.014264	0.014082	0.013910	0.013750	0.013604	0.013476	0.013366	0.013277	0.013207	0.013160	0.013135	0.013131	0.013149	0.013186	0.013242	0.013313	0.013395	0.013485	0.013576	0.013665	0.013746	0.013813	0.013864	0.013896	0.013909	0.013904	0.013882	0.013845	0.013797	0.013740	0.013678	0.013612	0.013546	0.013480	0.013415	0.013354	0.013293	0.013237	0.013184	0.013134	0.013087	0.013042	0.012996	0.012957	0.012921	0.012889	0.012860	0.012836	0.012816	0.012803	0.012795	0.012794	0.012799	0.012813	0.012833	0.012862	0.012899	0.012945	0.013000	0.013064	0.013135	0.013219	0.013313	0.013418	0.013534	0.013660	0.013796	0.013942	0.014095	0.014257	0.014420	0.014581	0.014738	0.014884	0.015014	0.015123	0.015204	0.015255	0.015273
0.5100	0.015719	0.015704	0.015661	0.015590	0.015493	0.015373	0.015232	0.015074	0.014906	0.014724	0.014535	0.014345	0.014158	0.013975	0.013802	0.013640	0.013492	0.013362	0.013250	0.013158	0.013088	0.013040	0.013017	0.013017	0.013041	0.013088	0.013156	0.013242	0.013341	0.013451	0.013564	0.013673	0.013774	0.013861	0.013928	0.013974	0.013988	0.013990	0.013971	0.013935	0.013885	0.013824	0.013756	0.013682	0.013607	0.013531	0.013456	0.013383	0.013313	0.013246	0.013182	0.013121	0.013064	0.013009	0.012958	0.012911	0.012867	0.012828	0.012794	0.012766	0.012741	0.012725	0.012717	0.012716	0.012722	0.012737	0.012761	0.012794	0.012836	0.012887	0.012949	0.013022	0.013105	0.013200	0.013307	0.013426	0.013557	0.013713	0.013870	0.014038	0.014217	0.014403	0.014593	0.014783	0.014968	0.015142	0.015297	0.015426	0.015524	0.015585	0.015606
0.5200	0.015653	0.015639	0.015596	0.015526	0.015430	0.015311	0.015172	0.015015	0.014844	0.014664	0.014477	0.014287	0.014099	0.013915	0.013739	0.013575	0.013424	0.013290	0.013174	0.013079	0.013006	0.012958	0.012935	0.012939	0.012970	0.013028	0.013110	0.013214	0.013336	0.013469	0.013608	0.013743	0.013869	0.013978	0.014065	0.014126	0.014161	0.014170	0.014154	0.014118	0.014064	0.013996	0.013918	0.013834	0.013747	0.013658	0.013570	0.013484	0.013400	0.013319	0.013242	0.013168	0.013098	0.013032	0.012970	0.012913	0.012861	0.012814	0.012774	0.012740	0.012713	0.012695	0.012683	0.012682	0.012689	0.012706	0.012733	0.012770	0.012817	0.012874	0.012944	0.013026	0.013120	0.013228	0.013349	0.013485	0.013636	0.013803	0.013984	0.014179	0.014387	0.014607	0.014832	0.015058	0.015278	0.015486	0.015673	0.015830	0.015949	0.016023	0.016048
0.5300	0.015540	0.015526	0.015484	0.015416	0.015323	0.015206	0.015070	0.014916	0.014749	0.014571	0.014386	0.014198	0.014010	0.013826	0.013650	0.013484	0.013331	0.013194	0.013076	0.012978	0.012904	0.012856	0.012836	0.012846	0.012886	0.012957	0.013058	0.013185	0.013336	0.013500	0.013671	0.013840	0.013997	0.014133	0.014244	0.014323	0.014371	0.014386	0.014372	0.014332	0.014271	0.014193	0.014103	0.014005	0.013902	0.013797	0.013692	0.013588	0.013488	0.013390	0.013297	0.013208	0.013123	0.013044	0.012970	0.012901	0.012839	0.012784	0.012736	0.012697	0.012666	0.012644	0.012632	0.012630	0.012639	0.012658	0.012689	0.012731	0.012784	0.012850	0.012929	0.013022	0.013129	0.013252	0.013391	0.013547	0.013721	0.013914	0.014125	0.014355	0.014600	0.014860	0.015129	0.015401	0.015669	0.015922	0.016151	0.016344	0.016491	0.016583	0.016614
0.5400	0.015486	0.015473	0.015432	0.015366	0.015275	0.015161	0.015029	0.014878	0.014713	0.014538	0.014355	0.014168	0.013981	0.013797	0.013619	0.013450	0.013294	0.013153	0.013031	0.012931	0.012855	0.012805	0.012788	0.012805	0.012857	0.012946	0.013071	0.013229	0.013414	0.013619	0.013831	0.014041	0.014237	0.014408	0.014545	0.014645	0.014705	0.014725	0.014709	0.014662	0.014589	0.014495	0.014387	0.014269	0.014145	0.014018	0.013891	0.013767	0.013645	0.013527	0.013415	0.013308	0.013206	0.013112	0.013023	0.012942	0.012869	0.012805	0.012750	0.012704	0.012668	0.012644	0.012630	0.012628	0.012638	0.012660	0.012695	0.012743	0.012804	0.012879	0.012968	0.013074	0.013196	0.013337	0.013496	0.013677	0.013879	0.014105	0.014353	0.014625	0.014920	0.015233	0.015559	0.015893	0.016223	0.016538	0.016824	0.017066	0.017251	0.017368	0.017407
0.5500	0.015356	0.015343	0.015304	0.015240	0.015152	0.015042	0.014912	0.014766	0.014605	0.014434	0.014254	0.014070	0.013885	0.013701	0.013523	0.013351	0.013192	0.013049	0.012923	0.012820	0.012739	0.012692	0.012680	0.012707	0.012776	0.012888	0.013045	0.013247	0.013479	0.013737	0.014004	0.014268	0.014516	0.014729	0.014899	0.015021	0.015092	0.015115	0.015092	0.015032	0.014940	0.014823	0.014690	0.014545	0.014393	0.014235	0.014081	0.013930	0.013782	0.013641	0.013505	0.013377	0.013254	0.013137	0.013033	0.012938	0.012853	0.012777	0.012713	0.012660	0.012619	0.012591	0.012575	0.012573	0.012584	0.012609	0.012648	0.012702	0.012770	0.012855	0.012957	0.013076	0.013216	0.013377	0.013561	0.013770	0.014006	0.014272	0.014558	0.014883	0.015238	0.015619	0.016025	0.016439	0.016853	0.017252	0.017616	0.017928	0.018167	0.018317	0.018369
0.5600	0.015310	0.015298	0.015260	0.015198	0.015114	0.015007	0.014882	0.014740	0.014584	0.014416	0.014240	0.014059	0.013875	0.013692	0.013513	0.013340	0.013178	0.013031	0.012902	0.012796	0.012718	0.012674	0.012668	0.012709	0.012800	0.012945	0.013146	0.013400	0.013697	0.014024	0.014366	0.014701	0.015010	0.015275	0.015484	0.015629	0.015708	0.015725	0.015687	0.015599	0.015476	0.015326	0.015155	0.014972	0.014783	0.014592	0.014385	0.014200	0.014021	0.013849	0.013686	0.013531	0.013403	0.013269	0.013146	0.013033	0.012933	0.012846	0.012771	0.012710	0.012663	0.012630	0.012613	0.012610	0.012623	0.012652	0.012696	0.012758	0.012837	0.012934	0.013050	0.013188	0.013350	0.013536	0.013753	0.014000	0.014280	0.014599	0.014957	0.015356	0.015784	0.016262	0.016771	0.017301	0.017836	0.018357	0.018838	0.019252	0.019579	0.019782	0.019851
0.5700	0.015186	0.015174	0.015138	0.015079	0.014998	0.014897	0.014777	0.014641	0.014490	0.014328	0.014157	0.013980	0.013799	0.013618	0.013439	0.013266	0.013103	0.012953	0.012822	0.012714	0.012636	0.012596	0.012601	0.012661	0.012784	0.012976	0.013239	0.013570	0.013959	0.014388	0.014833	0.015267	0.015661	0.015993	0.016246	0.016410	0.016490	0.016490	0.016420	0.016293	0.016122	0.015919	0.015692	0.015456	0.015216	0.014975	0.014739	0.014510	0.014291	0.014082	0.013884	0.013699	0.013526	0.013373	0.013227	0.013095	0.012978	0.012876	0.012790	0.012719	0.012665	0.012628	0.012608	0.012605	0.012620	0.012653	0.012704	0.012774	0.012863	0.012974	0.013108	0.013267	0.013454	0.013672	0.013926	0.014220	0.014558	0.014944	0.015384	0.015879	0.016432	0.017040	0.017698	0.018392	0.019103	0.019796	0.020456	0.021027	0.021471	0.021754	0.021851
0.5800	0.015138	0.015127	0.015093	0.015037	0.014960	0.014863	0.014748	0.014617	0.014471	0.014314	0.014147	0.013973	0.013794	0.013613	0.013433	0.013258	0.013091	0.012937	0.012801	0.012690	0.012613	0.012579	0.012600	0.012688	0.012856	0.013114	0.013468	0.013913	0.014436	0.015015	0.015610	0.016182	0.016693	0.017109	0.017410	0.017589	0.017650	0.017606	0.017474	0.017274	0.017025	0.016742	0.016438	0.016127	0.015815	0.015508	0.015211	0.014926	0.014656	0.014401	0.014162	0.013939	0.013733	0.013544	0.013372	0.013218	0.013081	0.012963	0.012863	0.012783	0.012721	0.012679	0.012657	0.012654	0.012671	0.012708	0.012766	0.012846	0.012949	0.013076	0.013231	0.013416	0.013635	0.013893	0.014195	0.014548	0.014959	0.015435	0.015975	0.016603	0.017315	0.018111	0.018987	0.019927	0.020906	0.021887	0.022819	0.023641	0.024289	0.024705	0.024848
0.5900	0.015039	0.015028	0.014996	0.014943	0.014871	0.014779	0.014670	0.014546	0.014407	0.014255	0.014094	0.013924	0.013749	0.013570	0.013391	0.013215	0.013045	0.012888	0.012749	0.012637	0.012562	0.012540	0.012585	0.012716	0.012953	0.013313	0.013794	0.014417	0.015153	0.015961	0.016786	0.017566	0.018239	0.018760	0.019104	0.019268	0.019268	0.019130	0.018882	0.018557	0.018180	0.017773	0.017353	0.016934	0.016523	0.016126	0.015749	0.015391	0.015056	0.014744	0.014453	0.014185	0.013940	0.013716	0.013514	0.013334	0.013173	0.013037	0.012922	0.012829	0.012759	0.012711	0.012686	0.012683	0.012702	0.012745	0.012811	0.012902	0.013021	0.013168	0.013347	0.013563	0.013822	0.014129	0.014493	0.014924	0.015432	0.016030	0.016730	0.017544	0.018482	0.019553	0.020755	0.022075	0.023481	0.024920	0.026316	0.027570	0.028574	0.029226	0.029452
0.6000	0.014971	0.014961	0.014931	0.014882	0.014814	0.014728	0.014625	0.014507	0.014375	0.014231	0.014075	0.013910	0.013739	0.013562	0.013383	0.013205	0.013033	0.012872	0.012730	0.012618	0.012550	0.012544	0.012626	0.012823	0.013168	0.013690	0.014416	0.015337	0.016429	0.017626	0.018840	0.019947	0.020857	0.021498	0.021849	0.021923	0.021763	0.021421	0.020951	0.020402	0.019810	0.019199	0.018600	0.018021	0.017466	0.016947	0.016461	0.016009	0.015592	0.015208	0.014855	0.014529	0.014236	0.013972	0.013733	0.013523	0.013340	0.013183	0.013052	0.012947	0.012865	0.012811	0.012783	0.012781	0.012805	0.012854	0.012932	0.013038	0.013175	0.013347	0.013557	0.013813	0.014121	0.014491	0.014935	0.015467	0.016108	0.016871	0.017781	0.018874	0.020153	0.021647	0.023379	0.025324	0.027458	0.029710	0.031956	0.034028	0.035724	0.036842	0.037233
0.6100	0.014881	0.014872	0.014844	0.014799	0.014736	0.014656	0.014560	0.014450	0.014326	0.014189	0.014040	0.013882	0.013715	0.013541	0.013363	0.013184	0.013010	0.012845	0.012701	0.012590	0.012533	0.012556	0.012697	0.013003	0.013532	0.014341	0.015479	0.016960	0.018755	0.020709	0.022640	0.024327	0.025584	0.026314	0.026520	0.026283	0.025710	0.024915	0.023995	0.023026	0.022057	0.021121	0.020237	0.019393	0.018635	0.017940	0.017306	0.016728	0.016203	0.015727	0.015296	0.014906	0.014556	0.014242	0.013963	0.013718	0.013505	0.013324	0.013173	0.013053	0.012964	0.012908	0.012877	0.012876	0.012903	0.012962	0.013052	0.013175	0.013336	0.013539	0.013789	0.014095	0.014463	0.014916	0.015468	0.016141	0.016961	0.017962	0.019182	0.020671	0.022501	0.024686	0.027293	0.030349	0.033842	0.037681	0.041676	0.045511	0.048760	0.050959	0.051740
0.6200	0.014794	0.014786	0.014761	0.014719	0.014662	0.014589	0.014493	0.014391	0.014283	0.014154	0.014013	0.013861	0.013699	0.013529	0.013352	0.013172	0.012994	0.012826	0.012680	0.012573	0.012535	0.012606	0.012850	0.013352	0.014228	0.015604	0.017644	0.020388	0.023781	0.027533	0.031134	0.033999	0.035717	0.036199	0.035634	0.034336	0.032617	0.030723	0.028823	0.027013	0.025346	0.023836	0.022484	0.021279	0.020209	0.019258	0.018409	0.017657	0.016988	0.016390	0.015858	0.015383	0.014961	0.014587	0.014258	0.013970	0.013722	0.013512	0.013339	0.013201	0.013099	0.013031	0.012996	0.012995	0.013028	0.013096	0.013201	0.013346	0.013535	0.013775	0.014074	0.014445	0.014902	0.015467	0.016165	0.017033	0.018113	0.019464	0.021163	0.023298	0.025987	0.029368	0.033599	0.038830	0.045168	0.052598	0.060863	0.069344	0.076986	0.082421	0.084404
0.6300	0.014704	0.014696	0.014674	0.014636	0.014585	0.014509	0.014430	0.014337	0.014231	0.014112	0.013987	0.013843	0.013687	0.013521	0.013347	0.013167	0.012985	0.012815	0.012669	0.012573	0.012569	0.012728	0.013163	0.014058	0.015699	0.018488	0.022943	0.029566	0.038509	0.048932	0.058526	0.064461	0.065506	0.062626	0.057614	0.051911	0.046362	0.041365	0.037049	0.033398	0.030337	0.027773	0.025619	0.023799	0.022251	0.020927	0.019783	0.018795	0.017936	0.017184	0.016525	0.015946	0.015439	0.014994	0.014606	0.014270	0.013983	0.013742	0.013529	0.013373	0.013258	0.013183	0.013147	0.013149	0.013190	0.013272	0.013397	0.013569	0.013795	0.014083	0.014445	0.014899	0.015466	0.016178	0.017076	0.018219	0.019674	0.021571	0.024011	0.027209	0.031435	0.037065	0.044604	0.054708	0.068161	0.085736	0.107849	0.133851	0.160831	0.182568	0.191122
0.6400	0.014669	0.014663	0.014643	0.014610	0.014564	0.014506	0.014434	0.014350	0.014253	0.014143	0.014015	0.013879	0.013730	0.013568	0.013395	0.013213	0.013030	0.012856	0.012711	0.012633	0.012693	0.013023	0.013883	0.015776	0.019724	0.027772	0.044119	0.077997	0.150987	0.289943	0.432486	0.421341	0.306077	0.207751	0.146099	0.107904	0.082783	0.065719	0.053791	0.045229	0.038919	0.034148	0.030461	0.027542	0.025190	0.023268	0.021674	0.020337	0.019204	0.018236	0.017404	0.016686	0.016065	0.015527	0.015064	0.014666	0.014329	0.014046	0.013812	0.013633	0.013501	0.013416	0.013376	0.013380	0.013431	0.013525	0.013674	0.013881	0.014153	0.014504	0.014955	0.015523	0.016245	0.017169	0.018362	0.019919	0.021970	0.024714	0.028443	0.033614	0.040927	0.051537	0.067359	0.091664	0.130142	0.192947	0.298859	0.488257	0.834554	1.357975	1.677780
0.6500	0.014579	0.014573	0.014556	0.014528	0.014489	0.014438	0.014376	0.014302	0.014215	0.014116	0.014004	0.013877	0.013736	0.013581	0.013412	0.013232	0.013047	0.012872	0.012735	0.012698	0.012893	0.013630	0.015709	0.021463	0.039025	0.107408	1.082020	2.481848	0.012064	3.615001	0.015308	10.540527	0.012897	6.031563	5.543429	0.595629	0.252372	0.144171	0.095843	0.070098	0.054758	0.044814	0.037955	0.032995	0.029273	0.026394	0.024105	0.022260	0.020749	0.019492	0.018436	0.017541	0.016780	0.016131	0.015578	0.015106	0.014707	0.014381	0.014118	0.013912	0.013763	0.013667	0.013624	0.013632	0.013694	0.013813	0.013993	0.014242	0.014574	0.015005	0.015566	0.016285	0.017218	0.018441	0.020059	0.022239	0.025230	0.029447	0.035523	0.044626	0.058910	0.082735	0.125900	0.213765	0.425878	1.136786	11.407086	16.032259	0.021749	26.431980	0.032948
0.6600	0.014535	0.014531	0.014517	0.014493	0.014460	0.014417	0.014364	0.014300	0.014227	0.014138	0.014037	0.013922	0.013791	0.013643	0.013479	0.013301	0.013115	0.012940	0.012821	0.012870	0.013406	0.015521	0.024506	0.093115	205.389024	0.015916	0.507977	3.224250	12.697405	0.440171	0.011849	1.984777	86.984741	3.255836	4.048984	0.079142	3119.663580	1.014188	0.286514	0.143688	0.091160	0.065578	0.050979	0.041714	0.035397	0.030861	0.027466	0.024850	0.022782	0.021115	0.019752	0.018622	0.017679	0.016888	0.016223	0.015665	0.015202	0.014821	0.014516	0.014281	0.014111	0.014003	0.013958	0.013976	0.014055	0.014202	0.014423	0.014730	0.015139	0.015680	0.016389	0.017320	0.018554	0.020216	0.022492	0.025685	0.030297	0.037217	0.048134	0.066596	0.101161	0.177372	0.399855	1.634191	4917.962588	0.125026	7.193185	12.874033	165.508549	4.240426	0.019688
0.6700	0.014482	0.014479	0.014468	0.014449	0.014426	0.014392	0.014350	0.014298	0.014236	0.014162	0.014075	0.013973	0.013855	0.013718	0.013562	0.013388	0.013204	0.013036	0.012960	0.013242	0.015143	0.031629	0.274569	175.764280	0.131755	0.316558	22407.005912	33.057114	41326897.439667	1.690747	0.012540	12.832977	18250460.611968	22.497258	25917.248347	0.546594	5.092619	8640.491350	4.189730	0.733147	0.219611	0.116925	0.077261	0.057152	0.045300	0.037615	0.032291	0.028419	0.025499	0.023233	0.021434	0.019983	0.018797	0.017820	0.017011	0.016341	0.015790	0.015343	0.014987	0.014715	0.014521	0.014401	0.014354	0.014378	0.014478	0.014660	0.014934	0.015316	0.015833	0.016522	0.017440	0.018675	0.020356	0.022695	0.026036	0.030978	0.038633	0.051268	0.074147	0.122183	0.254447	0.964439	6.555910	11280.870835	6.782938	1.666245	94067.355100	110.060410	114503991.881893	23.798822	0.022496
0.6800	0.014421	0.014418	0.014410	0.014397	0.014378	0.014353	0.014322	0.014283	0.014239	0.014181	0.014111	0.014025	0.013924	0.013803	0.013661	0.013498	0.013323	0.013176	0.013225	0.014571	0.062331	0.382727	14.440664	1903.972679	0.633693	191.104959	0.011464	0.060291	23.423097	829.307138	1.058923	169.161143	7.529707	0.546876	0.012323	236.570200	10.090272	6836.149625	99.242807	6.861990	3.700440	0.335341	0.145249	0.088338	0.062495	0.048195	0.039299	0.033471	0.029187	0.026013	0.023587	0.021687	0.020172	0.018948	0.017954	0.017143	0.016484	0.015955	0.015538	0.015222	0.014999	0.014864	0.014815	0.014853	0.014954	0.015181	0.015523	0.016004	0.016661	0.017551	0.018763	0.020433	0.022784	0.026192	0.031330	0.039500	0.053503	0.080407	0.143180	0.364889	4.568761	10.222808	189.364480	15955.584614	13.899825	852.894196	0.019996	0.829470	57.369029	1747.516519	3.412563
0.6900	0.014405	0.014404	0.014399	0.014391	0.014380	0.014364	0.014344	0.014319	0.014287	0.014265	0.014215	0.014153	0.014076	0.013980	0.013864	0.013727	0.013582	0.013503	0.014107	0.483736	0.460730	0.092876	115.724340	1674.639017	0.189169	1.701463	13.340887	0.015886	0.041527	0.196242	84285.586694	2.134318	0.838293	0.178395	897.202239	301.258410	0.302786	4277.129763	215652.036876	0.742754	1143.031852	75.209688	0.511440	0.176772	0.099652	0.067913	0.051175	0.041105	0.034490	0.029872	0.026498	0.023951	0.021981	0.020427	0.019188	0.018195	0.017399	0.016766	0.016274	0.015905	0.015648	0.015497	0.015449	0.015506	0.015668	0.015960	0.016399	0.017016	0.017877	0.019065	0.020722	0.023081	0.026543	0.031842	0.040445	0.055646	0.086318	0.164818	0.523201	87.605742	1184.091361	1.303556	225758.528497	11303.868487	0.934267	348.084195	1103.678099	0.242237	1.189575	3.377951	265512.430459
0.7000	0.014376	0.014376	0.014374	0.014372	0.014369	0.014364	0.014357	0.014347	0.014334	0.014317	0.014294	0.014264	0.014224	0.014180	0.014120	0.014058	0.014034	0.014296	438586.884788	35256.883133	0.046802	0.011674	0.035109	0.011295	0.011347	0.391860	1.314739	169.964656	0.016869	1.620873	0.445855	0.169228	0.379195	18663.581973	0.742406	0.283833	0.297639	1.430074	3.831613	0.016290	1.069038	67268951.553507	89935505.770099	0.735155	0.205547	0.108923	0.071947	0.053279	0.042327	0.035261	0.030376	0.026867	0.024245	0.022236	0.020671	0.019439	0.018467	0.017705	0.017119	0.016685	0.016388	0.016219	0.016175	0.016257	0.016478	0.016856	0.017424	0.018238	0.019384	0.021003	0.023331	0.026781	0.032122	0.040953	0.056884	0.090243	0.181954	0.708891	102935017.863407	64224153.144653	1.377543	0.025509	3.839272	1.422034	0.313836	1.305339	3.734200	22395.414722	0.482311	2.793972	1.312047
0.7100	0.014357	0.014357	0.014359	0.014363	0.014368	0.014380	0.014388	0.014398	0.014409	0.014422	0.014438	0.014457	0.014484	0.014528	0.014618	0.014856	0.015980	10275.873932	27.163996	0.017966	0.087643	5.356785	0.015169	373.019000	243.263040	0.213790	0.021358	1.882968	0.021342	7.670001	0.011471	0.532483	0.896162	7.459367	4.617326	2.641036	211.022905	548.074712	0.033779	25.636021	0.700713	0.158045	8888.096304	5761753.548818	0.964485	0.229045	0.116022	0.075002	0.054868	0.043268	0.035882	0.030848	0.027249	0.024586	0.022566	0.021012	0.019807	0.018877	0.018172	0.017657	0.017311	0.017122	0.017087	0.017210	0.017506	0.018005	0.018758	0.019850	0.021417	0.023696	0.027101	0.032417	0.041273	0.057534	0.092474	0.193644	0.880292	6258679.925341	7933.094626	0.232173	1.241654	54.009271	0.054587	1817.459444	907.200825	3.126597	4.854462	11.765248	1.072595	12.143122	0.019546
0.7200	0.014362	0.014364	0.014370	0.014380	0.014395	0.014415	0.014441	0.014475	0.014518	0.014574	0.014648	0.014752	0.014911	0.015191	0.015839	0.019230	0.027689	0.049551	0.043976	0.013523	3.204876	9.797323	0.514292	8289.049693	0.026911	145.266769	28.932011	41.498936	0.019705	3.219560	0.011441	0.241438	0.290541	5.696208	6.764122	177553.568691	0.023804	12569.721947	1.001344	34.160721	421.808619	0.047143	3.971384	4.743085	9.467184	1.130773	0.245488	0.121026	0.077256	0.056139	0.044108	0.036513	0.031376	0.027730	0.025056	0.023049	0.021526	0.020371	0.019510	0.018889	0.018481	0.018268	0.018247	0.018424	0.018826	0.019499	0.020519	0.022021	0.024235	0.027571	0.032814	0.041599	0.057875	0.093356	0.199210	0.982621	9.479896	4.832254	3.413841	0.070252	355.279248	80.511471	2.901193	38463.617045	0.073818	167564.789167	63.637208	77.873599	0.339082	4.763420	0.019701
0.7300	0.014395	0.014398	0.014408	0.014426	0.014451	0.014486	0.014534	0.014597	0.014683	0.014800	0.014969	0.015234	0.015707	0.016826	0.023059	1.681764	0.273146	1.962558	0.041335	0.017560	0.017309	0.011211	0.208217	19.813770	1.396454	15.358790	0.022304	0.024825	5.743447	1.597167	0.094263	0.052711	0.286714	0.281938	0.033259	4643.043395	5.028949	17.532467	0.531209	0.015736	0.443069	0.684722	0.667753	135.037423	24.454822	381.719982	1.191197	0.252791	0.123258	0.078329	0.056833	0.044655	0.037006	0.031861	0.028231	0.025593	0.023639	0.022205	0.021137	0.020382	0.019897	0.019659	0.019665	0.019924	0.020475	0.021392	0.022800	0.024919	0.028145	0.033242	0.041820	0.057761	0.092720	0.198175	0.992304	346.139548	19.666424	168.704528	0.983353	0.567199	0.369986	0.022853	1.192373	74.474723	7.981145	4125.717982	0.060180	0.310989	8.538992	2.158942	0.221585
0.7400	0.014465	0.014470	0.014485	0.014511	0.014551	0.014608	0.014687	0.014790	0.014945	0.015174	0.015535	0.016198	0.017797	0.026741	9.264364	1.766003	16.462297	0.027368	831670.080391	0.090912	0.060947	0.014802	0.312931	1.385577	0.011348	0.123593	0.259977	0.013435	0.016041	41.790111	0.011247	2.731255	0.089712	0.062219	0.044090	0.073383	0.012580	1.417932	22.067281	0.124583	3.033850	0.723130	48367622.254059	0.681609	3147.642564	126.966308	2335.646603	1.189472	0.257979	0.125862	0.080055	0.058169	0.045782	0.038055	0.032869	0.029240	0.026632	0.024738	0.023374	0.022429	0.021837	0.021567	0.021613	0.021999	0.022785	0.024090	0.026124	0.029262	0.034272	0.042744	0.058461	0.092892	0.196535	0.955615	2067.814791	98.883682	3619.101223	0.796399	36514511.844260	1.260078	2.314851	0.120665	17.215609	5.037855	0.020819	0.294863	0.468299	0.070948	0.107082	53.197358	0.019422
0.7500	0.014563	0.014570	0.014591	0.014628	0.014685	0.014769	0.014891	0.015068	0.015342	0.015786	0.016599	0.018592	0.029477	1.916669	84.652589	84.498472	0.149833	3160.109118	0.049308	110.952436	28977.947510	13.696237	2.404567	1.176215	0.068995	33.181532	0.420813	0.641594	31.831206	0.063131	0.039378	0.011312	1.208913	49.939780	46.786236	1948.114485	0.029738	64.441777	118.595271	637.827801	1299090.028726	4886.896208	1.601047	102651.513317	16.575340	5957.572396	4955.295385	136.535329	1.132551	0.257956	0.127231	0.081485	0.059517	0.047092	0.039333	0.034160	0.030582	0.028052	0.026261	0.025058	0.024328	0.024024	0.024143	0.024720	0.025866	0.027787	0.030829	0.035734	0.044033	0.059393	0.092893	0.192413	0.883164	106.196840	3744.691889	5043.145270	19.745399	141640.073499	1.154530	3527.813027	940021.852126	465.039685	87.301411	48.287529	0.158298	1551.429089	38.446727	43.112315	41.046380	0.075717	0.071421
0.7600	0.014665	0.014674	0.014703	0.014755	0.014838	0.014963	0.015153	0.015452	0.015940	0.016863	0.019139	0.031158	0.012547	0.012306	4.269430	0.033062	0.067242	0.087731	0.011675	80.419526	124.386907	623.560071	39.227428	0.030502	0.437234	0.011319	19.354892	0.168573	78.704416	0.384445	0.011538	0.011442	0.453991	11.143419	1305.227761	0.064413	19.918269	0.785893	1487.297501	808.968401	4343.603170	385.504461	0.021333	2.532037	4.552832	11.600275	1272.187054	0.029204	0.016660	1.058105	0.256353	0.128751	0.083286	0.061323	0.048873	0.041110	0.035980	0.032486	0.030096	0.028520	0.027599	0.027260	0.027500	0.028394	0.030116	0.033023	0.037816	0.045985	0.061098	0.093692	0.188607	0.805847	0.021271	0.033469	1190.231922	12.537320	5.422746	2.538912	0.027424	817.927895	3005.619013	2852.979824	1044.731377	0.570231	14.526241	0.062490	1007.138994	8.972664	90.933980	0.408047	0.019880
0.7700	0.014792	0.014804	0.014844	0.014917	0.015036	0.015224	0.015527	0.016026	0.017013	0.019463	0.031939	0.015777	0.018227	271.951953	0.012299	385.552306	0.349831	0.194133	90.405400	0.091736	0.092952	0.227597	0.345770	2.404753	2442197.747367	0.202815	0.071575	585234.197279	0.029773	20.987980	0.284093	2777.584306	0.235752	4514.918624	2.109764	7.698235	84519979.736417	2.241990	0.191132	0.233900	0.181757	0.336954	2659.781265	3.414950	19.189189	13015.502458	0.183663	139169.105540	0.672312	0.214414	0.988016	0.255663	0.131241	0.086019	0.063993	0.051489	0.043731	0.038679	0.035320	0.033193	0.032000	0.031628	0.032077	0.033498	0.036200	0.040865	0.048943	0.063953	0.095951	0.187040	0.740145	0.172317	0.566364	127137.288024	0.178523	9008.249134	24.611432	5.098773	1769.514568	0.720668	0.504436	0.894744	1.017630	6.397444	58227909.887551	5.496850	1.530535	692551.127236	0.209029	2316.126967	0.506334
0.7800	0.015010	0.015028	0.015083	0.015188	0.015366	0.015663	0.016183	0.017202	0.019755	0.032345	0.038266	0.391913	118488.465878	0.012696	25.390237	0.013414	0.327875	0.152518	1.350796	112.046970	0.316902	0.428669	0.111257	4.000431	0.117024	0.046244	0.021812	0.049860	432.353676	221.683308	0.011230	0.789200	0.098252	0.658523	0.083120	0.564672	2.044659	102.991831	0.352821	3.964156	0.528414	2621.099160	14.920087	2.298413	12.563996	0.191869	792.586152	0.034664	4530040.051830	17.017614	1.250788	0.943975	0.259902	0.136505	0.090796	0.068379	0.055680	0.047900	0.042989	0.039963	0.038354	0.037966	0.038821	0.041179	0.045686	0.053777	0.068913	0.101056	0.190642	0.701024	0.926667	12.328195	3183253.817265	0.034188	534.349709	0.221998	16.439435	2.898705	18.340703	1709.330623	1.561820	3.487172	0.466558	66.451739	1.368941	0.396497	0.076802	0.487986	420.178262	197.136380	0.020096
0.7900	0.015276	0.015301	0.015383	0.015540	0.015821	0.016330	0.017352	0.019950	0.032541	4.602801	0.063663	0.036956	370.091850	0.036535	0.021728	11.688471	0.012104	0.013014	100.229784	0.014876	3702.974126	3.939396	0.011100	0.065992	0.393018	10.268943	0.010720	0.019519	1.796587	69.008173	0.011916	0.757901	0.019066	0.079404	0.011800	237.940580	8.115727	0.817046	0.013529	80.646665	4195.779558	0.076342	2150.583701	0.057638	0.044750	292.017363	0.319676	0.870390	12197.922336	2.184660	2.924004	257.206620	0.938317	0.271635	0.145785	0.098516	0.075294	0.062271	0.054529	0.049994	0.047720	0.047351	0.048979	0.053143	0.061277	0.076920	0.110183	0.201482	0.696671	193.181942	2.221951	1.755414	8320.626258	0.621265	0.247686	186.941953	0.042801	0.074570	1322.309235	0.055346	15782.078409	48.985749	0.021601	0.526965	4.985678	149.804726	0.019533	0.070433	1.576207	56.581266	0.021982
0.8000	0.015490	0.015526	0.015647	0.015893	0.016453	0.017463	0.020086	0.032943	0.042439	0.133604	0.017825	0.135025	0.012491	0.014699	0.415543	0.020521	8.387738	2.788576	36.617704	37.926189	0.011080	0.020127	21.041607	7.148775	0.031200	8776.009756	0.011173	1.214139	175.324677	363.776728	0.267252	10149.136829	1.816058	26.955912	0.019782	180.230108	0.076089	124.504566	368.790373	0.023450	0.019052	689.686809	145.842255	54.025416	225.541222	1.311820	180.767771	0.179936	0.017714	10.202040	0.241760	6.482741	1.659216	0.997163	0.296819	0.162065	0.111403	0.086681	0.073220	0.065811	0.062370	0.062185	0.065461	0.073535	0.090117	0.126015	0.224500	0.746857	1.257870	4.853951	0.184060	8.137446	0.022071	0.163152	183.004083	1.540203	309.526679	32.312744	327.971252	404.207310	0.023980	0.050412	213.850319	72.656244	0.077646	10179.387442	0.024630	16.779135	141.939581	6806.426755	0.382557
0.8100	0.016004	0.016064	0.016270	0.016720	0.017715	0.020410	0.034461	11.984376	0.551833	10.472442	1.860074	0.013003	0.043151	5.479414	0.015113	0.011615	0.937876	0.033467	14.939841	88.898647	0.019121	248.660195	0.081144	8.804763	13.704193	617.720774	46274.393560	0.011588	0.470184	0.014985	0.579667	0.072158	8.908802	0.035760	763715.425848	0.263735	1.456157	132.295044	0.341853	3803.935725	0.145814	1424.825662	91.643231	0.194169	18.934628	0.017964	0.094537	2764.941748	1.055583	0.018939	117.917752	590.442434	25.369004	690.006417	1.187111	0.349218	0.192705	0.134726	0.107398	0.093679	0.087895	0.088309	0.095638	0.113809	0.155410	0.271732	0.905232	520.221845	18.529533	443.798442	90.282885	0.022712	0.749567	2547.321771	0.070953	0.022762	26.115404	0.348900	121.336650	802.486942	0.102462	2107.505296	0.281754	72.989964	16.989120	626.699193	434008.628420	0.035854	5.356442	0.052695	0.727313
0.8200	0.016540	0.016648	0.017040	0.018036	0.020955	0.038830	0.758515	6.314122	0.676925	0.022068	353.858320	0.148605	4.292501	0.026779	0.011938	0.118811	26.387337	0.057467	194.731215	0.096977	0.017488	0.478282	0.107938	0.014474	10.077282	0.217733	0.136788	96.253991	0.058534	47050.405015	0.070303	794579.813725	0.110032	42.023694	0.012808	0.015125	0.146658	0.045255	0.392006	6.053653	0.064082	0.101450	2899.335639	0.697247	436.872996	7.973013	0.022843	1.653508	98.769439	9.130880	19810.657993	0.299269	27.062171	348.476046	48.825765	1.735025	0.464652	0.255438	0.182298	0.150887	0.139292	0.142073	0.162025	0.215439	0.375212	1.359830	37.524888	261.075365	19.261953	0.215415	14869.266700	7.053088	61.936355	1.429626	0.026976	9.765018	248.590214	0.403495	1591.372290	0.367829	0.049278	3.186484	0.315013	0.037436	10.556032	0.211317	0.122905	86.938040	0.096368	455839.339760	0.082140
0.8300	0.017139	0.017381	0.018381	0.021979	0.057007	62.467401	0.095517	2292.057385	663.745863	0.568531	0.071634	0.472771	0.064726	0.014208	1.734385	0.034484	0.158186	0.159427	0.233566	4.466799	0.089437	27.097533	0.622045	0.028939	0.131001	0.022096	0.207811	0.012522	0.010692	0.039419	0.010880	0.077459	0.011146	0.018454	2.061094	0.170854	0.092709	0.024004	6.871631	320.265575	0.791615	55.634453	0.391959	0.684109	1.992751	1.373343	30.411097	0.342540	1.100411	23.050934	1.682446	23.699172	28155.697168	104749.747304	4.853805	4890.730107	4.105404	0.786462	0.416716	0.306551	0.273755	0.288524	0.370380	0.664777	3.337983	3847.866679	3.692944	76052.069943	20173.552637	17.010932	1.122384	17.087574	0.682151	0.308168	17.676375	1.734748	3.212349	1.426328	1.201121	29.396826	0.427274	162.532731	3.439779	0.047069	0.169632	0.104496	1.029109	0.022467	0.019954	0.064681	0.019960
0.8400	0.018009	0.018992	0.026243	1.376660	65.618400	0.123152	52.193326	0.262670	0.037102	0.014586	0.136281	4969.782453	0.331767	146293723.315767	0.035653	0.015018	0.018694	18.258031	1.001077	87.450836	19.387455	0.736269	0.010431	0.037488	0.032423	7107.612608	46.698852	0.015306	0.060585	0.012684	0.010897	0.017725	0.013794	0.011320	51.915644	220.861927	0.011970	0.026857	0.012957	0.052608	2.673304	1009.497741	12.271647	61.099180	0.121187	0.079941	0.353099	2550037003.170335	23.356090	107520.511580	4.252411	0.021360	0.885161	9.633359	2488.528264	7.003485	6867.454992	221.105884	2.693292	1.188019	0.946979	1.119373	2.401139	187.796511	5590.654525	5.388469	1820.050841	6.801050	0.633637	0.023941	2.938380	66258.179222	18.327212	1474767033.064616	0.202307	0.067518	0.077389	146.072807	6.299907	502.836204	36.416146	1.032223	0.020458	0.047889	0.040865	4924.525612	49.369953	0.023742	0.049412	0.023521	0.020126
0.8500	0.019052	0.019707	0.021635	0.048068	2.613627	0.018880	0.019537	0.033908	5.393990	0.026389	0.014590	3.226188	0.182107	2.708599	93.129152	0.130819	0.114531	0.010984	11.983556	689.776909	0.075409	0.066243	0.014774	59309580.568545	428.316561	710.441481	0.852278	0.164206	1.357439	0.018263	0.010868	0.050514	0.126366	0.027534	6.816155	6188.754885	14.512725	868835.648403	0.058766	0.548193	0.635071	160.780322	131.805995	0.017138	1.343034	5.826401	1360.429524	43.712053	3.198187	64.182083	0.026721	0.262101	148.527862	0.759734	0.133239	0.077073	197.751285	4.010726	0.903230	0.959011	115.080035	0.908503	0.806616	3.354349	155.038210	0.062540	0.103823	0.549262	97.388392	0.170576	0.027326	38.684335	1.911738	24.810341	741.714730	7.611542	0.710689	0.022720	64.340524	1515.894590	0.305178	0.266064	0.042267	45821590.265973	287.148505	2705.542878	2.960170	0.089342	0.693887	0.039896	0.020257
0.8600	0.020389	0.025512	6.031667	0.028709	0.032139	0.035037	0.056846	3974.815831	5.287856	0.017937	2.935942	0.672112	73.870299	0.086304	4.035558	0.020553	0.439052	490.872904	0.021365	0.011727	0.604820	0.010198	1.065124	10.931307	0.011373	0.329529	0.016749	4.316514	2.234096	9.243955	0.016665	64.153187	0.291579	0.532341	0.049095	2.355902	0.016206	89.113333	9.003684	0.013384	0.020347	0.017421	0.086325	752.138250	5.053947	0.135732	54.144068	1.089682	1213.686740	17.680025	62.405534	0.072987	121.453924	141493.327380	1.865333	0.698192	0.743735	1.430025	1399.277039	6.552022	521.348595	6.189505	1221.858012	1.217714	0.561166	0.504845	1.369316	98037.897963	76.215080	0.055394	38.507173	11.521469	688.755484	0.605580	28.657628	0.084601	2.551993	2457.189984	0.059534	0.023583	0.745106	0.020774	3.908293	37.653319	0.020662	0.961378	0.033066	1.933933	0.950354	26.239128	0.026770
0.8700	0.022351	0.048890	0.071012	0.021979	28.807862	0.711481	1.474774	64153.751238	0.044627	0.577735	1.492019	0.044914	0.013378	0.042433	0.012026	0.015964	1.808011	0.010964	0.018265	0.021439	0.155357	0.010201	4.014204	1.331927	0.020440	0.523891	0.010245	4.990357	55.383132	344.162672	86.303322	52.688654	360.189365	32.164179	0.011685	0.078273	0.013567	9.060444	14.048952	0.013192	1.158423	0.104808	0.037752	0.015428	19.245493	0.197382	0.017931	0.415871	0.019176	0.501814	29.061326	8.794019	0.716804	2121964.888393	33.623558	39.773833	1388.353874	0.052470	9.912047	28.710820	2.868897	26.993257	8.575710	0.045549	1017.312012	29.984747	21.095672	1448196.946205	0.469851	4.918371	17.443279	0.292267	0.023294	0.232182	0.022949	0.264252	9.355862	0.021440	0.042081	0.060472	0.523857	0.020745	6.915667	3.626565	0.023960	0.232561	0.020396	12.070073	133.125405	127.815832	54.882394
0.8800	0.025154	0.048989	1.056453	1.754156	0.094187	317.341525	70.351971	946.388241	4747.593523	182679366.611730	43.130664	41.709595	0.019862	0.744891	9.009177	0.013314	7451.343728	52.551874	0.021848	175621.467415	23.729105	0.011073	0.255395	0.011137	91.614362	1679.521978	1.123977	0.010827	0.011002	0.127456	0.616744	0.393799	0.017509	0.011940	6.670746	272.470562	14.618055	0.014896	1.558919	0.015937	181.920065	1418837.988555	0.033047	480.829626	73409.853178	0.044519	104.708991	9.349539	0.104006	662.012135	784.887933	1953244082.876760	119333.054633	29182.431661	1241.543357	12679.361450	2.813385	193.322679	147.569179	24.933621	0.087488	23.427431	123.975895	158.919795	2.007356	9061.736742	720.898300	19618.367955	76476.320265	941239558.737817	460.097805	371.435324	0.068557	4.859173	52.329961	0.038891	34087.916398	215.676385	0.044311	596277.906790	74.274415	0.021219	0.606117	0.020956	35.305055	599.094193	2.346802	0.020237	0.023122	0.166070	0.330344
0.8900	0.029742	0.086645	1.485411	3.404359	0.041912	0.458452	0.130343	0.148998	3.459181	9.310457	0.039668	90.471856	0.018004	0.017553	167.500937	0.832749	0.985821	0.030622	4.970671	2.718817	7.126996	0.017104	0.010262	24.000073	0.028905	522.900888	0.010219	2415.807318	21.092824	1.951528	0.033901	9.206636	21.576903	12440.278366	0.012373	112.425197	0.029173	4.637682	0.013060	0.023608	50.275680	20.381348	39.502506	0.018180	0.988956	13.377722	1811.901098	0.091286	0.074393	1340.870560	0.374952	184.256068	27.239849	1.960033	3.839847	21.163801	1.222243	157.967935	153.042364	55.988254	0.062940	52.484277	124.639695	115.157707	0.969395	15.545643	2.671473	1.121334	11.331030	110.809465	0.221518	734.854738	0.053670	0.064912	877.636417	20.829316	3.901777	0.058394	16.493737	8.243549	19.623075	0.029872	0.021392	7.602377	0.030811	150.802667	0.021188	3891.932358	10.222864	2.707769	0.026131
0.9000	0.038734	37.361154	10.994187	0.035167	0.252704	12548838.782308	0.046641	0.046384	0.023354	0.205153	0.133235	0.692897	0.027976	0.016971	20.651834	0.515199	5.233770	132.560241	1308.629459	3913.359803	801958.038474	12.700543	67.221750	0.043116	0.043016	38814.758545	21283768.619567	0.680244	0.011327	0.441957	0.039197	0.137792	0.011732	0.301955	102055281.734393	10703.127378	0.186881	0.173977	22.959023	76.882003	181661.318035	27051.135027	9640.622543	2.697171	44.367384	4.597267	207.534747	0.034928	0.109216	3.304860	0.939827	3.310014	0.051500	0.626272	0.265717	156345717.031627	14.709775	0.030435	2706.798241	35175.709221	25.139717	32921.449022	2373.338167	0.028843	11.341280	80306578.826700	0.152705	0.425008	0.047069	1.939645	0.435378	1.059132	0.062993	0.028927	97.289131	2.072561	19.156255	97.630985	3852.101526	10386.836015	220248.382439	27.249364	17.178589	0.073271	0.077377	8753.327034	30127015.648967	0.208456	0.020827	0.122444	0.027742
0.9100	0.071203	0.155166	0.062448	0.056293	0.054978	0.143248	0.593374	0.266022	0.238553	2.417069	0.024748	151.252541	1.801494	0.184356	0.012834	0.048006	0.012579	0.032635	48.480179	5304.388188	0.010439	0.035338	0.031705	2.119908	0.020297	483.944073	922.637494	0.105596	0.255329	0.013728	0.617311	0.012729	0.655685	0.178087	307.070665	167.201629	0.019324	0.882926	0.026375	0.031060	0.015914	2160.083304	333.148235	0.169311	0.028196	0.041674	0.021313	1.850703	20.855623	288.737857	0.033828	13.555371	4.582410	5.714672	18.024819	0.838846	0.178319	0.116711	0.135941	75.263462	0.032419	70.230723	0.111392	0.089110	0.119205	0.373058	12.271385	3.686861	2.833651	5.678004	0.033221	22.074932	10.449269	0.912151	0.025867	0.140517	0.027537	0.084226	127.504445	702.780429	0.020920	0.022227	0.021673	0.331321	0.020983	82.258144	165.879562	0.065968	0.180293	0.020980	0.228436
0.9200	7.584826	0.903804	12.716446	0.951067	0.334631	0.641102	3.884774	0.063702	99.818778	0.073429	3.831710	0.040713	1.133402	329.167682	8.647551	0.210436	0.011011	0.075622	0.129318	0.073107	23.229825	0.303992	21322.577689	0.123232	0.666693	14.854079	0.016266	70.542692	1.948922	1.162207	0.010829	3.770043	6.690700	261.376907	0.014922	8.878007	2.911913	0.081014	105236.894431	1.493903	129.370025	0.069425	0.736556	0.142725	0.019384	1.612243	76.168194	3209.453362	12.332189	0.044931	16.222610	0.128532	150.537413	0.527541	107.018911	23.252058	1.566479	33.883323	12.290735	0.957045	1.976719	1.134523	1.292410	26.388110	0.891868	16.642925	71.467646	0.364574	5.243633	0.074180	7.462608	0.038014	6.043412	1483.110967	33.525684	0.692857	0.025555	0.046583	0.276406	0.022887	42.986844	0.483703	31819.396407	0.026811	0.829749	2.380459	0.021400	60.372579	1.450178	0.777631	0.021173
0.9300	5490.279505	24.383922	0.527131	0.094658	5396.327160	53.556171	126.486265	0.127332	0.092029	0.111070	368.439264	2.736335	0.036108	0.015319	0.013867	1829.723147	0.094495	0.011502	0.010580	17.049001	0.012317	0.010160	3.298141	0.132657	109.572353	5658.684523	0.019999	6.201115	5.216723	27.784178	0.028812	11.106301	2.113911	3.771536	0.037976	21485.477218	442.851961	0.570919	2.433978	0.015745	0.018487	89.885372	0.017043	0.020849	0.572653	13888.049345	0.025180	0.026834	0.094524	0.150590	43.878771	0.259009	0.180657	0.314734	2988.452728	1312.482523	7255.918333	0.255099	12.842866	1960.040544	1372.676227	1555.933647	8.431445	0.103147	165.805377	950.317954	1935.995220	0.379301	0.150746	0.166174	158.180025	1.758633	0.068041	0.032967	0.030412	5635.886724	0.233461	0.025285	0.023809	29.396326	0.022649	0.022246	0.095963	0.177904	111.945588	5091.620432	0.024871	0.954066	0.720683	4.167625	0.026014
0.9400	256532839.768197	119.239822	938.832768	1.379061	0.001258	0.723548	249.356110	0.188978	0.634370	0.116160	4.310571	0.083135	1.208264	0.975907	1.090112	69.312609	0.607051	0.105784	11423.958365	0.019548	12.552078	0.023726	0.089881	1465522.962684	20.904648	0.946598	0.143676	0.028890	0.029291	0.054468	149.166426	0.035535	0.024663	0.063225	0.192445	3.178051	16.767016	1182594.196151	0.093645	0.081628	17.752664	0.030606	63880.335664	0.552675	4.268937	496.626499	11.459404	5.421528	10.921031	0.702808	0.733075	0.231364	3.845289	0.083892	525.388253	0.857628	0.021324	6.171877	434.514430	29.059810	64133224.619567	30.980616	101.009419	1.758072	0.020790	0.426658	51.078826	0.177375	2.835201	0.312175	8.252191	0.387399	5.102306	4.327367	19.558885	195.855941	1.707466	0.204093	21275.947318	0.024067	0.481249	0.042156	0.022268	18334.302761	1.114135	0.679890	0.044116	0.029441	0.021314	0.030363	28.083157
0.9500	2.915864	7.990938	53115760180070.710938	3.093619	3.773649	0.257182	379.862657	11.442215	0.152950	0.169350	1.821641	0.548885	0.024607	6.437781	0.043605	0.198338	20.140191	15165.958046	1.870235	1.283133	72.244131	89.783905	0.016749	167.758600	0.288650	0.189881	2.046248	4164.246313	44.645709	0.244031	26.208798	0.141653	24.248191	2473.957231	1.513916	0.551909	0.332217	614.854296	0.026496	378.513227	325.089102	3.858158	8.843577	146212.435047	123.372138	1.368089	0.530021	51.485402	0.050748	3.294907	20.788595	2.974416	1.950261	41.097291	508.995137	0.451809	155.671177	8.919409	23160434238049.261719	7.413979	4.113856	4.688110	6128234115339.643555	5.143538	114.807273	0.178146	9.490737	14.211454	1.163661	1.950094	11.132271	2.997706	0.063993	23.397754	0.811368	0.598879	43.852154	67198.782678	2.606327	0.743173	91.033449	99.688626	0.023279	140.306178	0.041644	0.119556	0.108412	218.835287	3.110539	0.036873	3.979936
0.9600	8.006592	110859.753030	0.342663	0.119066	169061.643780	34.099858	28.186595	1.202129	0.084799	2.994186	0.103168	4.600837	0.030892	1.891843	0.016892	0.015766	0.014379	0.022306	12410.441831	7.240102	0.220005	84.161799	0.242226	15.761879	0.044451	0.492414	0.031612	0.028963	0.017960	3.169701	0.097052	1.819032	0.019762	0.064050	0.071159	1.413466	0.109420	49.080691	0.780882	331.791935	0.740955	29.713566	86491.817522	0.076109	0.493512	0.040142	0.047434	17.007816	0.089352	3178.044137	0.807062	12.069879	1.055559	1.778226	68.718470	27.635690	108567.000574	0.111746	22.401390	35819.866640	6.730717	20671.816633	19.018268	0.059854	6705.994026	0.384760	25.724289	0.101190	0.624513	3.187887	0.436978	2942.133334	0.097128	11.418044	0.050841	0.040938	0.428101	0.045671	33376.668416	7.647203	0.180368	81.771514	0.181856	9.782381	0.037978	0.260082	0.030514	0.029533	0.020970	0.208922	0.035923
0.9700	0.499944	0.290913	1.794048	5.974519	0.105084	5449533.087606	8.564027	832692.087435	134.489527	3136.592676	0.085302	0.024756	1506521.305721	6449.663807	14.371072	3.777670	66.696788	0.010903	8.772159	0.014956	0.031410	0.894218	7.705203	229907.773169	0.360014	1020.088435	0.012293	5.616717	0.016075	2.442868	0.011834	1.569516	0.030247	4.954520	0.019511	2778.465221	1.012255	728300.858048	14.508053	3.014628	0.123798	0.043206	42.040302	0.034332	363.319941	58.167071	94.764718	46967.698487	106821386.745902	0.065799	0.704338	38357.589606	1942.721287	964080.642702	7.711398	168659737.067939	0.092864	2.933597	3.763496	112.617172	305.530171	103.754731	2.865632	0.602968	0.053768	113475390.374937	0.073164	4810.351233	1057.415268	19556.868012	0.366333	0.073988	82956380.683297	18649.399322	35.447626	43.231752	118.755112	0.042123	12.586117	0.034666	0.056626	0.653357	1.089890	139815.120195	0.189315	431.583587	0.022799	0.183671	0.024086	0.117524	0.020593
0.9800	12.477723	1.322743	12.781674	2.397390	10.339061	0.031040	0.020063	227637385.775204	0.320196	0.099060	0.025308	0.015977	0.044386	3.216177	0.560524	0.015101	0.075275	0.346298	0.046856	0.011847	0.217605	46.297804	0.009942	0.646887	602.493624	0.363999	0.332559	267.457049	851.288597	0.013075	0.010595	0.014255	666.486664	571.044599	0.335334	0.919109	1622.724242	1.693212	0.021552	158.648102	0.839648	0.048177	0.371447	1.592275	8.082455	0.204283	10.763980	132.408362	0.278581	0.031724	0.058260	0.198790	1.653521	226987210.856881	0.040513	0.266580	443.206949	170.024285	4.853176	0.500658	4.044326	0.633627	2.003094	132.374231	318.403611	0.203857	0.048569	466.852905	0.773825	0.053572	0.046734	0.047383	0.164423	94.718823	8.154145	0.220000	6.740328	0.488711	0.202274	0.043262	0.229444	33.564342	0.025827	0.276459	249.440472	0.148833	0.021341	56.909501	11.324833	0.020563	0.020709
0.9900	2.181042	8.849401	112.724294	0.098119	323.734901	0.102844	0.492634	285.177001	59.937229	0.025803	503.838859	0.010937	1.248165	4.462105	7.506368	3266.718983	0.013408	1098.456071	37.693250	0.168206	0.070853	33.452572	5.712657	0.028380	0.181797	0.041157	4893.200481	49.961970	0.033617	0.010159	0.010546	0.010939	0.043996	97.177787	5795.972702	0.055946	0.371458	0.073355	16.784141	107.429461	0.215226	1.263751	697.489750	43549.961704	0.039354	17396.533937	247.732395	44.167768	6.109776	0.025504	951.607808	0.174389	67.582294	4576.403212	9.866981	0.537581	167.029376	0.066187	2524.035545	2.927389	0.594712	2.087443	2109.500489	0.128390	26.257198	0.373051	6.042632	2576.840692	1.119380	0.110483	70.608602	0.042554	1.855703	20.617518	169.119847	5586.227882	0.051939	30844.136269	410.951384	0.562574	0.066987	21.015698	2.935888	0.033364	0.056021	0.023190	38.215930	7.812337	0.020904	0.020425	0.020308


==> figures/Cu/drag_anis_CuT600P2.dat <==
### B(beta,theta) for CuT600P2 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.042241	0.042270	0.042355	0.042491	0.042673	0.042891	0.043134	0.043390	0.043646	0.043889	0.044107	0.044290	0.044427	0.044511	0.044537	0.044504	0.044411	0.044262	0.044061	0.043816	0.043537	0.043232	0.042913	0.042590	0.042273	0.041972	0.041695	0.041448	0.041238	0.041066	0.040934	0.040843	0.040790	0.040770	0.040780	0.040813	0.040862	0.040920	0.040977	0.041028	0.041064	0.041079	0.041068	0.041027	0.040953	0.040845	0.040703	0.040529	0.040327	0.040099	0.039850	0.039587	0.039314	0.039037	0.038761	0.038491	0.038230	0.037982	0.037750	0.037534	0.037336	0.037156	0.036991	0.036842	0.036705	0.036578	0.036459	0.036345	0.036233	0.036122	0.036009	0.035892	0.035771	0.035645	0.035515	0.035380	0.035242	0.035102	0.034961	0.034822	0.034687	0.034557	0.034434	0.034321	0.034219	0.034130	0.034055	0.033995	0.033952	0.033926	0.033917
0.0200	0.041653	0.041681	0.041764	0.041898	0.042077	0.042290	0.042524	0.042775	0.043026	0.043265	0.043480	0.043660	0.043795	0.043878	0.043905	0.043873	0.043783	0.043638	0.043442	0.043203	0.042929	0.042631	0.042318	0.042002	0.041691	0.041396	0.041129	0.040887	0.040680	0.040511	0.040381	0.040292	0.040239	0.040220	0.040229	0.040261	0.040309	0.040365	0.040422	0.040471	0.040507	0.040522	0.040511	0.040471	0.040398	0.040292	0.040153	0.039982	0.039784	0.039560	0.039317	0.039059	0.038790	0.038519	0.038249	0.037984	0.037729	0.037486	0.037259	0.037048	0.036854	0.036677	0.036516	0.036370	0.036236	0.036112	0.035995	0.035884	0.035775	0.035666	0.035556	0.035442	0.035324	0.035202	0.035074	0.034943	0.034808	0.034672	0.034535	0.034400	0.034268	0.034141	0.034017	0.033907	0.033808	0.033721	0.033648	0.033590	0.033548	0.033523	0.033514
0.0300	0.041076	0.041104	0.041185	0.041316	0.041489	0.041698	0.041930	0.042175	0.042420	0.042654	0.042863	0.043038	0.043170	0.043252	0.043279	0.043248	0.043160	0.043018	0.042827	0.042594	0.042326	0.042035	0.041729	0.041420	0.041116	0.040827	0.040561	0.040324	0.040121	0.039956	0.039829	0.039741	0.039689	0.039670	0.039679	0.039710	0.039757	0.039812	0.039867	0.039915	0.039949	0.039964	0.039953	0.039913	0.039842	0.039739	0.039603	0.039437	0.039243	0.039025	0.038788	0.038536	0.038275	0.038010	0.037746	0.037487	0.037237	0.037000	0.036778	0.036571	0.036382	0.036209	0.036052	0.035908	0.035777	0.035656	0.035542	0.035433	0.035327	0.035221	0.035113	0.035001	0.034887	0.034767	0.034643	0.034515	0.034384	0.034251	0.034118	0.033986	0.033858	0.033735	0.033619	0.033511	0.033415	0.033330	0.033259	0.033203	0.033162	0.033137	0.033129
0.0400	0.040525	0.040552	0.040630	0.040757	0.040926	0.041128	0.041354	0.041592	0.041830	0.042056	0.042260	0.042430	0.042558	0.042636	0.042662	0.042631	0.042545	0.042407	0.042220	0.041992	0.041731	0.041446	0.041147	0.040844	0.040547	0.040264	0.040004	0.039772	0.039573	0.039411	0.039287	0.039200	0.039148	0.039129	0.039137	0.039167	0.039212	0.039265	0.039318	0.039364	0.039397	0.039410	0.039399	0.039359	0.039289	0.039188	0.039055	0.038893	0.038703	0.038490	0.038259	0.038018	0.037763	0.037504	0.037246	0.036994	0.036751	0.036519	0.036302	0.036101	0.035916	0.035746	0.035592	0.035450	0.035322	0.035203	0.035092	0.034986	0.034882	0.034778	0.034673	0.034565	0.034453	0.034337	0.034216	0.034092	0.033964	0.033835	0.033706	0.033578	0.033453	0.033333	0.033220	0.033116	0.033023	0.032941	0.032872	0.032817	0.032777	0.032753	0.032745
0.0500	0.039990	0.040016	0.040092	0.040214	0.040377	0.040572	0.040790	0.041019	0.041249	0.041468	0.041664	0.041827	0.041950	0.042025	0.042048	0.042017	0.041933	0.041797	0.041614	0.041391	0.041136	0.040858	0.040567	0.040271	0.039981	0.039705	0.039451	0.039224	0.039030	0.038871	0.038749	0.038664	0.038613	0.038593	0.038600	0.038629	0.038671	0.038722	0.038773	0.038817	0.038848	0.038860	0.038849	0.038810	0.038741	0.038642	0.038512	0.038353	0.038168	0.037961	0.037736	0.037497	0.037249	0.036997	0.036747	0.036500	0.036263	0.036038	0.035827	0.035631	0.035451	0.035287	0.035137	0.035001	0.034876	0.034760	0.034652	0.034548	0.034447	0.034346	0.034243	0.034138	0.034029	0.033916	0.033799	0.033678	0.033554	0.033429	0.033303	0.033179	0.033058	0.032942	0.032832	0.032731	0.032640	0.032561	0.032494	0.032441	0.032403	0.032379	0.032372
0.0600	0.039487	0.039511	0.039584	0.039702	0.039859	0.040047	0.040256	0.040477	0.040697	0.040907	0.041095	0.041252	0.041368	0.041439	0.041460	0.041428	0.041344	0.041210	0.041031	0.040813	0.040564	0.040293	0.040008	0.039720	0.039437	0.039167	0.038919	0.038697	0.038507	0.038352	0.038232	0.038148	0.038097	0.038077	0.038083	0.038110	0.038150	0.038198	0.038246	0.038288	0.038317	0.038328	0.038315	0.038275	0.038207	0.038110	0.037983	0.037828	0.037648	0.037446	0.037226	0.036994	0.036753	0.036508	0.036265	0.036022	0.035792	0.035566	0.035360	0.035170	0.034994	0.034834	0.034688	0.034555	0.034433	0.034321	0.034215	0.034113	0.034014	0.033916	0.033816	0.033713	0.033607	0.033497	0.033383	0.033265	0.033145	0.033023	0.032902	0.032781	0.032664	0.032551	0.032446	0.032348	0.032260	0.032183	0.032118	0.032067	0.032030	0.032007	0.032000
0.0700	0.038994	0.039018	0.039088	0.039200	0.039350	0.039530	0.039730	0.039940	0.040151	0.040351	0.040529	0.040677	0.040787	0.040853	0.040870	0.040836	0.040753	0.040621	0.040445	0.040232	0.039989	0.039725	0.039447	0.039166	0.038890	0.038628	0.038385	0.038169	0.037983	0.037831	0.037714	0.037631	0.037580	0.037560	0.037564	0.037588	0.037626	0.037671	0.037716	0.037755	0.037782	0.037790	0.037777	0.037738	0.037671	0.037575	0.037451	0.037300	0.037125	0.036928	0.036715	0.036489	0.036255	0.036017	0.035781	0.035549	0.035326	0.035114	0.034914	0.034729	0.034559	0.034403	0.034261	0.034131	0.034012	0.033902	0.033799	0.033700	0.033603	0.033507	0.033410	0.033310	0.033206	0.033100	0.032989	0.032875	0.032758	0.032640	0.032522	0.032406	0.032292	0.032183	0.032081	0.031987	0.031902	0.031827	0.031765	0.031716	0.031680	0.031658	0.031651
0.0800	0.038541	0.038564	0.038630	0.038738	0.038880	0.039050	0.039240	0.039440	0.039640	0.039828	0.039997	0.040136	0.040238	0.040298	0.040311	0.040275	0.040191	0.040061	0.039889	0.039680	0.039443	0.039185	0.038915	0.038641	0.038373	0.038117	0.037881	0.037670	0.037489	0.037340	0.037221	0.037139	0.037089	0.037068	0.037071	0.037092	0.037128	0.037169	0.037212	0.037248	0.037272	0.037279	0.037265	0.037225	0.037159	0.037066	0.036944	0.036798	0.036627	0.036437	0.036230	0.036011	0.035784	0.035555	0.035326	0.035102	0.034886	0.034680	0.034487	0.034307	0.034142	0.033990	0.033852	0.033726	0.033611	0.033503	0.033403	0.033306	0.033212	0.033118	0.033023	0.032926	0.032825	0.032721	0.032614	0.032503	0.032390	0.032276	0.032162	0.032049	0.031940	0.031835	0.031736	0.031645	0.031563	0.031491	0.031431	0.031384	0.031349	0.031328	0.031321
0.0900	0.038097	0.038118	0.038181	0.038282	0.038417	0.038578	0.038757	0.038945	0.039132	0.039310	0.039467	0.039597	0.039690	0.039743	0.039752	0.039713	0.039628	0.039499	0.039330	0.039126	0.038895	0.038644	0.038381	0.038115	0.037853	0.037605	0.037375	0.037170	0.036993	0.036848	0.036735	0.036655	0.036604	0.036582	0.036583	0.036602	0.036634	0.036673	0.036711	0.036744	0.036766	0.036771	0.036755	0.036715	0.036650	0.036558	0.036439	0.036296	0.036131	0.035946	0.035746	0.035534	0.035315	0.035092	0.034870	0.034653	0.034444	0.034245	0.034058	0.033884	0.033723	0.033576	0.033442	0.033319	0.033207	0.033102	0.033004	0.032909	0.032817	0.032725	0.032633	0.032538	0.032440	0.032339	0.032234	0.032127	0.032018	0.031907	0.031797	0.031688	0.031582	0.031481	0.031386	0.031298	0.031219	0.031151	0.031093	0.031047	0.031014	0.030994	0.030987
0.1000	0.037671	0.037691	0.037750	0.037845	0.037971	0.038122	0.038290	0.038466	0.038640	0.038805	0.038951	0.039070	0.039155	0.039200	0.039203	0.039161	0.039075	0.038947	0.038781	0.038582	0.038356	0.038111	0.037856	0.037597	0.037344	0.037102	0.036879	0.036680	0.036508	0.036366	0.036255	0.036176	0.036126	0.036102	0.036101	0.036115	0.036144	0.036179	0.036214	0.036244	0.036262	0.036265	0.036247	0.036207	0.036142	0.036052	0.035937	0.035798	0.035637	0.035459	0.035265	0.035060	0.034849	0.034635	0.034421	0.034212	0.034011	0.033819	0.033638	0.033470	0.033315	0.033172	0.033039	0.032920	0.032811	0.032709	0.032613	0.032521	0.032431	0.032341	0.032251	0.032159	0.032064	0.031965	0.031864	0.031761	0.031655	0.031548	0.031442	0.031337	0.031235	0.031138	0.031046	0.030962	0.030886	0.030820	0.030765	0.030721	0.030689	0.030670	0.030664
0.1100	0.037262	0.037281	0.037336	0.037424	0.037541	0.037681	0.037837	0.038000	0.038161	0.038313	0.038446	0.038554	0.038629	0.038666	0.038663	0.038618	0.038530	0.038403	0.038240	0.038045	0.037825	0.037587	0.037338	0.037088	0.036840	0.036606	0.036389	0.036196	0.036028	0.035890	0.035782	0.035701	0.035651	0.035627	0.035623	0.035636	0.035662	0.035693	0.035724	0.035750	0.035765	0.035765	0.035746	0.035705	0.035641	0.035552	0.035440	0.035305	0.035150	0.034977	0.034790	0.034593	0.034389	0.034183	0.033978	0.033776	0.033576	0.033391	0.033218	0.033055	0.032906	0.032768	0.032642	0.032527	0.032420	0.032321	0.032228	0.032138	0.032050	0.031963	0.031875	0.031785	0.031693	0.031598	0.031500	0.031400	0.031298	0.031195	0.031093	0.030992	0.030894	0.030801	0.030713	0.030633	0.030560	0.030497	0.030444	0.030402	0.030372	0.030353	0.030347
0.1200	0.036871	0.036889	0.036939	0.037021	0.037129	0.037258	0.037401	0.037550	0.037698	0.037836	0.037956	0.038051	0.038116	0.038145	0.038136	0.038086	0.037997	0.037870	0.037708	0.037517	0.037302	0.037071	0.036830	0.036587	0.036348	0.036121	0.035911	0.035723	0.035561	0.035426	0.035320	0.035242	0.035192	0.035166	0.035160	0.035170	0.035192	0.035219	0.035246	0.035268	0.035279	0.035277	0.035255	0.035214	0.035150	0.035062	0.034951	0.034820	0.034669	0.034502	0.034322	0.034132	0.033937	0.033738	0.033541	0.033347	0.033158	0.032980	0.032812	0.032656	0.032511	0.032378	0.032256	0.032143	0.032040	0.031943	0.031852	0.031764	0.031678	0.031593	0.031507	0.031420	0.031330	0.031238	0.031143	0.031046	0.030947	0.030848	0.030750	0.030653	0.030559	0.030470	0.030386	0.030309	0.030239	0.030179	0.030129	0.030088	0.030059	0.030042	0.030036
0.1300	0.036500	0.036516	0.036562	0.036637	0.036735	0.036853	0.036983	0.037118	0.037251	0.037375	0.037481	0.037564	0.037618	0.037638	0.037621	0.037567	0.037476	0.037349	0.037189	0.037002	0.036793	0.036568	0.036335	0.036099	0.035866	0.035647	0.035443	0.035261	0.035103	0.034972	0.034868	0.034792	0.034741	0.034714	0.034706	0.034713	0.034730	0.034753	0.034776	0.034794	0.034802	0.034796	0.034773	0.034731	0.034667	0.034581	0.034468	0.034341	0.034196	0.034035	0.033862	0.033680	0.033492	0.033302	0.033113	0.032927	0.032748	0.032577	0.032416	0.032266	0.032127	0.031998	0.031880	0.031771	0.031671	0.031577	0.031488	0.031402	0.031318	0.031235	0.031152	0.031067	0.030980	0.030890	0.030799	0.030705	0.030610	0.030515	0.030421	0.030328	0.030238	0.030153	0.030072	0.029999	0.029933	0.029876	0.029828	0.029790	0.029762	0.029745	0.029740
0.1400	0.036145	0.036159	0.036201	0.036268	0.036357	0.036463	0.036579	0.036700	0.036818	0.036926	0.037018	0.037088	0.037130	0.037141	0.037117	0.037058	0.036964	0.036837	0.036679	0.036496	0.036292	0.036074	0.035847	0.035620	0.035397	0.035184	0.034988	0.034811	0.034658	0.034531	0.034429	0.034354	0.034303	0.034274	0.034263	0.034267	0.034281	0.034299	0.034318	0.034331	0.034336	0.034327	0.034301	0.034257	0.034190	0.034106	0.034002	0.033879	0.033739	0.033584	0.033418	0.033243	0.033063	0.032881	0.032700	0.032522	0.032351	0.032187	0.032033	0.031888	0.031754	0.031630	0.031516	0.031410	0.031313	0.031221	0.031134	0.031051	0.030969	0.030888	0.030807	0.030724	0.030640	0.030553	0.030465	0.030375	0.030284	0.030193	0.030102	0.030014	0.029928	0.029847	0.029771	0.029701	0.029638	0.029584	0.029539	0.029503	0.029477	0.029461	0.029456
0.1500	0.035795	0.035808	0.035845	0.035905	0.035983	0.036076	0.036179	0.036284	0.036387	0.036480	0.036557	0.036613	0.036645	0.036645	0.036614	0.036550	0.036453	0.036325	0.036169	0.035990	0.035791	0.035580	0.035361	0.035141	0.034923	0.034718	0.034529	0.034359	0.034209	0.034085	0.033986	0.033912	0.033860	0.033830	0.033816	0.033817	0.033826	0.033840	0.033854	0.033864	0.033864	0.033852	0.033825	0.033780	0.033717	0.033634	0.033532	0.033413	0.033279	0.033130	0.032971	0.032804	0.032633	0.032459	0.032286	0.032117	0.031953	0.031797	0.031649	0.031511	0.031382	0.031263	0.031153	0.031051	0.030954	0.030865	0.030781	0.030699	0.030618	0.030539	0.030460	0.030379	0.030298	0.030214	0.030129	0.030042	0.029955	0.029868	0.029782	0.029697	0.029616	0.029539	0.029467	0.029401	0.029342	0.029291	0.029248	0.029214	0.029189	0.029175	0.029170
0.1600	0.035461	0.035472	0.035505	0.035556	0.035625	0.035705	0.035794	0.035884	0.035970	0.036047	0.036110	0.036152	0.036170	0.036160	0.036121	0.036051	0.035951	0.035822	0.035668	0.035492	0.035299	0.035094	0.034882	0.034670	0.034462	0.034265	0.034083	0.033918	0.033775	0.033655	0.033558	0.033485	0.033433	0.033400	0.033384	0.033381	0.033386	0.033396	0.033405	0.033410	0.033406	0.033391	0.033361	0.033309	0.033246	0.033164	0.033066	0.032951	0.032821	0.032679	0.032528	0.032368	0.032205	0.032040	0.031876	0.031715	0.031559	0.031410	0.031269	0.031137	0.031014	0.030899	0.030794	0.030692	0.030600	0.030514	0.030432	0.030353	0.030275	0.030199	0.030121	0.030044	0.029964	0.029884	0.029800	0.029717	0.029634	0.029551	0.029469	0.029389	0.029312	0.029239	0.029171	0.029109	0.029053	0.029005	0.028965	0.028933	0.028910	0.028897	0.028892
0.1700	0.035150	0.035159	0.035187	0.035231	0.035288	0.035356	0.035430	0.035504	0.035574	0.035635	0.035683	0.035710	0.035716	0.035695	0.035648	0.035572	0.035468	0.035339	0.035186	0.035013	0.034825	0.034593	0.034389	0.034184	0.033985	0.033795	0.033620	0.033461	0.033323	0.033207	0.033112	0.033040	0.032988	0.032954	0.032936	0.032929	0.032930	0.032935	0.032940	0.032940	0.032933	0.032914	0.032882	0.032835	0.032772	0.032692	0.032596	0.032485	0.032361	0.032225	0.032080	0.031929	0.031773	0.031616	0.031460	0.031307	0.031159	0.031017	0.030883	0.030756	0.030638	0.030528	0.030425	0.030330	0.030241	0.030157	0.030076	0.029999	0.029923	0.029848	0.029773	0.029697	0.029617	0.029539	0.029460	0.029380	0.029300	0.029221	0.029143	0.029067	0.028994	0.028925	0.028861	0.028803	0.028751	0.028706	0.028668	0.028639	0.028617	0.028604	0.028600
0.1800	0.034848	0.034856	0.034879	0.034915	0.034962	0.035017	0.035069	0.035128	0.035181	0.035227	0.035258	0.035271	0.035263	0.035232	0.035176	0.035094	0.034987	0.034856	0.034704	0.034534	0.034350	0.034157	0.033960	0.033763	0.033571	0.033388	0.033219	0.033067	0.032933	0.032820	0.032728	0.032656	0.032604	0.032568	0.032547	0.032536	0.032533	0.032533	0.032532	0.032528	0.032516	0.032493	0.032459	0.032410	0.032346	0.032267	0.032174	0.032066	0.031947	0.031817	0.031678	0.031534	0.031387	0.031238	0.031088	0.030943	0.030802	0.030667	0.030539	0.030419	0.030306	0.030200	0.030102	0.030010	0.029923	0.029842	0.029764	0.029688	0.029615	0.029542	0.029469	0.029396	0.029322	0.029247	0.029171	0.029095	0.029019	0.028944	0.028870	0.028798	0.028730	0.028665	0.028606	0.028551	0.028503	0.028461	0.028426	0.028398	0.028379	0.028367	0.028363
0.1900	0.034564	0.034570	0.034587	0.034615	0.034652	0.034693	0.034737	0.034780	0.034816	0.034844	0.034858	0.034856	0.034835	0.034792	0.034727	0.034639	0.034527	0.034395	0.034244	0.034077	0.033898	0.033712	0.033521	0.033332	0.033148	0.032973	0.032811	0.032664	0.032536	0.032427	0.032337	0.032267	0.032214	0.032177	0.032153	0.032139	0.032131	0.032127	0.032122	0.032113	0.032097	0.032071	0.032034	0.031984	0.031920	0.031829	0.031738	0.031635	0.031521	0.031397	0.031267	0.031130	0.030992	0.030852	0.030712	0.030574	0.030441	0.030314	0.030193	0.030078	0.029970	0.029869	0.029775	0.029686	0.029603	0.029524	0.029448	0.029375	0.029306	0.029235	0.029164	0.029093	0.029022	0.028950	0.028878	0.028806	0.028734	0.028663	0.028594	0.028527	0.028463	0.028403	0.028347	0.028296	0.028252	0.028213	0.028181	0.028156	0.028138	0.028127	0.028123
0.2000	0.034275	0.034279	0.034292	0.034312	0.034337	0.034366	0.034394	0.034420	0.034440	0.034451	0.034449	0.034432	0.034397	0.034343	0.034269	0.034174	0.034059	0.033926	0.033776	0.033612	0.033438	0.033257	0.033074	0.032892	0.032716	0.032548	0.032399	0.032259	0.032136	0.032028	0.031940	0.031871	0.031818	0.031779	0.031752	0.031735	0.031703	0.031694	0.031683	0.031669	0.031649	0.031619	0.031580	0.031529	0.031465	0.031389	0.031300	0.031201	0.031092	0.030974	0.030850	0.030722	0.030590	0.030458	0.030327	0.030198	0.030073	0.029949	0.029834	0.029725	0.029623	0.029526	0.029436	0.029350	0.029270	0.029193	0.029119	0.029048	0.028979	0.028910	0.028841	0.028773	0.028704	0.028636	0.028567	0.028498	0.028430	0.028363	0.028298	0.028236	0.028176	0.028120	0.028069	0.028023	0.027982	0.027946	0.027917	0.027894	0.027878	0.027868	0.027864
0.2100	0.034008	0.034010	0.034018	0.034030	0.034044	0.034059	0.034073	0.034082	0.034085	0.034078	0.034060	0.034027	0.033979	0.033913	0.033829	0.033727	0.033609	0.033473	0.033324	0.033162	0.032993	0.032795	0.032619	0.032445	0.032277	0.032117	0.031968	0.031834	0.031716	0.031615	0.031530	0.031459	0.031406	0.031366	0.031336	0.031315	0.031298	0.031287	0.031272	0.031253	0.031229	0.031196	0.031154	0.031102	0.031038	0.030963	0.030878	0.030782	0.030679	0.030567	0.030451	0.030330	0.030206	0.030083	0.029960	0.029835	0.029718	0.029605	0.029497	0.029394	0.029297	0.029205	0.029119	0.029037	0.028959	0.028885	0.028814	0.028745	0.028678	0.028611	0.028545	0.028480	0.028414	0.028348	0.028283	0.028218	0.028154	0.028089	0.028028	0.027970	0.027916	0.027864	0.027817	0.027775	0.027738	0.027706	0.027680	0.027659	0.027644	0.027635	0.027632
0.2200	0.033745	0.033746	0.033748	0.033752	0.033755	0.033757	0.033755	0.033749	0.033734	0.033711	0.033676	0.033628	0.033566	0.033488	0.033395	0.033286	0.033161	0.033024	0.032875	0.032716	0.032551	0.032382	0.032212	0.032045	0.031884	0.031731	0.031590	0.031462	0.031349	0.031251	0.031168	0.031101	0.031047	0.031005	0.030973	0.030948	0.030928	0.030907	0.030887	0.030864	0.030835	0.030798	0.030754	0.030700	0.030636	0.030562	0.030479	0.030387	0.030288	0.030184	0.030074	0.029960	0.029844	0.029728	0.029613	0.029500	0.029390	0.029283	0.029181	0.029084	0.028991	0.028903	0.028820	0.028741	0.028666	0.028594	0.028524	0.028457	0.028390	0.028325	0.028261	0.028198	0.028135	0.028072	0.028010	0.027949	0.027889	0.027831	0.027775	0.027721	0.027671	0.027619	0.027576	0.027538	0.027505	0.027477	0.027453	0.027435	0.027422	0.027414	0.027412
0.2300	0.033511	0.033510	0.033508	0.033503	0.033495	0.033484	0.033467	0.033444	0.033412	0.033371	0.033320	0.033257	0.033180	0.033091	0.032988	0.032872	0.032744	0.032604	0.032455	0.032299	0.032137	0.031974	0.031810	0.031650	0.031496	0.031351	0.031217	0.031094	0.030986	0.030892	0.030813	0.030746	0.030692	0.030649	0.030614	0.030586	0.030561	0.030537	0.030512	0.030484	0.030451	0.030411	0.030360	0.030305	0.030241	0.030168	0.030087	0.030000	0.029905	0.029806	0.029702	0.029596	0.029488	0.029380	0.029273	0.029167	0.029064	0.028964	0.028868	0.028776	0.028688	0.028604	0.028524	0.028448	0.028374	0.028305	0.028237	0.028172	0.028108	0.028045	0.027983	0.027922	0.027862	0.027803	0.027744	0.027687	0.027631	0.027577	0.027525	0.027476	0.027431	0.027389	0.027351	0.027317	0.027287	0.027262	0.027242	0.027226	0.027215	0.027208	0.027206
0.2400	0.033244	0.033241	0.033234	0.033221	0.033203	0.033178	0.033146	0.033106	0.033058	0.033000	0.032932	0.032853	0.032763	0.032661	0.032549	0.032426	0.032293	0.032151	0.032002	0.031848	0.031691	0.031532	0.031376	0.031223	0.031076	0.030938	0.030810	0.030694	0.030591	0.030501	0.030424	0.030359	0.030305	0.030260	0.030223	0.030190	0.030161	0.030133	0.030103	0.030070	0.030032	0.029989	0.029939	0.029880	0.029816	0.029744	0.029666	0.029582	0.029493	0.029399	0.029302	0.029203	0.029103	0.029002	0.028903	0.028804	0.028708	0.028615	0.028525	0.028438	0.028355	0.028275	0.028198	0.028125	0.028055	0.027987	0.027921	0.027857	0.027795	0.027734	0.027675	0.027617	0.027559	0.027503	0.027448	0.027394	0.027342	0.027293	0.027246	0.027202	0.027161	0.027124	0.027090	0.027061	0.027035	0.027014	0.026997	0.026983	0.026974	0.026968	0.026966
0.2500	0.033031	0.033027	0.033015	0.032994	0.032965	0.032927	0.032880	0.032824	0.032759	0.032684	0.032600	0.032505	0.032401	0.032288	0.032166	0.032036	0.031898	0.031754	0.031605	0.031453	0.031299	0.031146	0.030996	0.030850	0.030711	0.030576	0.030455	0.030345	0.030247	0.030161	0.030086	0.030022	0.029968	0.029922	0.029883	0.029847	0.029814	0.029781	0.029746	0.029709	0.029667	0.029621	0.029568	0.029510	0.029446	0.029375	0.029300	0.029219	0.029135	0.029047	0.028957	0.028865	0.028772	0.028679	0.028587	0.028496	0.028407	0.028320	0.028236	0.028154	0.028076	0.027997	0.027924	0.027854	0.027787	0.027722	0.027659	0.027598	0.027538	0.027480	0.027423	0.027368	0.027314	0.027261	0.027210	0.027161	0.027113	0.027069	0.027027	0.026988	0.026952	0.026920	0.026891	0.026866	0.026845	0.026827	0.026813	0.026802	0.026794	0.026790	0.026788
0.2600	0.032806	0.032801	0.032783	0.032755	0.032715	0.032664	0.032603	0.032531	0.032446	0.032354	0.032253	0.032143	0.032026	0.031901	0.031769	0.031631	0.031488	0.031342	0.031193	0.031042	0.030892	0.030744	0.030600	0.030461	0.030329	0.030205	0.030088	0.029984	0.029892	0.029810	0.029738	0.029676	0.029622	0.029575	0.029526	0.029487	0.029450	0.029413	0.029374	0.029332	0.029287	0.029237	0.029182	0.029122	0.029058	0.028989	0.028916	0.028839	0.028759	0.028677	0.028593	0.028508	0.028422	0.028337	0.028252	0.028168	0.028086	0.028005	0.027927	0.027850	0.027776	0.027704	0.027629	0.027562	0.027497	0.027434	0.027374	0.027315	0.027257	0.027202	0.027148	0.027095	0.027044	0.026995	0.026948	0.026903	0.026861	0.026821	0.026784	0.026750	0.026719	0.026692	0.026668	0.026648	0.026631	0.026617	0.026606	0.026598	0.026592	0.026589	0.026588
0.2700	0.032565	0.032558	0.032536	0.032499	0.032449	0.032386	0.032310	0.032222	0.032124	0.032017	0.031900	0.031776	0.031644	0.031507	0.031365	0.031220	0.031073	0.030923	0.030774	0.030626	0.030479	0.030336	0.030198	0.030065	0.029936	0.029819	0.029712	0.029614	0.029524	0.029446	0.029377	0.029317	0.029264	0.029216	0.029172	0.029130	0.029090	0.029049	0.029005	0.028960	0.028910	0.028857	0.028800	0.028739	0.028675	0.028600	0.028529	0.028456	0.028381	0.028304	0.028226	0.028148	0.028069	0.027991	0.027913	0.027836	0.027759	0.027685	0.027611	0.027539	0.027469	0.027401	0.027331	0.027267	0.027204	0.027143	0.027084	0.027027	0.026972	0.026918	0.026866	0.026816	0.026768	0.026722	0.026679	0.026638	0.026600	0.026564	0.026532	0.026503	0.026478	0.026455	0.026436	0.026421	0.026408	0.026394	0.026386	0.026381	0.026377	0.026375	0.026374
0.2800	0.032385	0.032376	0.032350	0.032306	0.032245	0.032170	0.032079	0.031976	0.031861	0.031737	0.031604	0.031465	0.031320	0.031171	0.031019	0.030867	0.030714	0.030562	0.030411	0.030264	0.030121	0.029982	0.029849	0.029723	0.029605	0.029495	0.029393	0.029301	0.029218	0.029144	0.029078	0.029019	0.028965	0.028916	0.028870	0.028826	0.028781	0.028736	0.028688	0.028637	0.028584	0.028527	0.028468	0.028405	0.028337	0.028270	0.028201	0.028131	0.028060	0.027988	0.027916	0.027843	0.027770	0.027698	0.027627	0.027556	0.027486	0.027417	0.027348	0.027281	0.027208	0.027143	0.027080	0.027018	0.026957	0.026898	0.026841	0.026786	0.026733	0.026682	0.026633	0.026586	0.026541	0.026499	0.026460	0.026423	0.026390	0.026360	0.026333	0.026309	0.026289	0.026272	0.026259	0.026248	0.026240	0.026234	0.026229	0.026227	0.026225	0.026224	0.026224
0.2900	0.032187	0.032177	0.032146	0.032094	0.032024	0.031936	0.031832	0.031714	0.031583	0.031442	0.031294	0.031140	0.030981	0.030821	0.030660	0.030499	0.030341	0.030186	0.030035	0.029889	0.029749	0.029612	0.029485	0.029365	0.029253	0.029150	0.029055	0.028969	0.028891	0.028821	0.028758	0.028701	0.028648	0.028599	0.028551	0.028504	0.028456	0.028407	0.028355	0.028301	0.028244	0.028184	0.028122	0.028059	0.027993	0.027926	0.027859	0.027792	0.027725	0.027658	0.027592	0.027526	0.027460	0.027395	0.027330	0.027266	0.027200	0.027136	0.027072	0.027009	0.026947	0.026885	0.026825	0.026759	0.026701	0.026644	0.026589	0.026536	0.026485	0.026436	0.026390	0.026346	0.026305	0.026261	0.026226	0.026194	0.026165	0.026140	0.026119	0.026101	0.026086	0.026075	0.026066	0.026061	0.026057	0.026055	0.026055	0.026055	0.026055	0.026056	0.026056
0.3000	0.031975	0.031963	0.031927	0.031869	0.031789	0.031685	0.031567	0.031434	0.031288	0.031128	0.030964	0.030796	0.030625	0.030453	0.030282	0.030115	0.029951	0.029794	0.029642	0.029497	0.029359	0.029229	0.029107	0.028993	0.028888	0.028791	0.028703	0.028622	0.028550	0.028484	0.028424	0.028370	0.028318	0.028268	0.028219	0.028170	0.028119	0.028066	0.028011	0.027953	0.027892	0.027830	0.027764	0.027700	0.027631	0.027566	0.027501	0.027437	0.027375	0.027313	0.027252	0.027192	0.027132	0.027079	0.027020	0.026961	0.026902	0.026843	0.026784	0.026724	0.026665	0.026606	0.026549	0.026491	0.026435	0.026379	0.026326	0.026275	0.026226	0.026179	0.026136	0.026090	0.026052	0.026018	0.025987	0.025959	0.025936	0.025916	0.025900	0.025887	0.025878	0.025872	0.025869	0.025868	0.025869	0.025872	0.025875	0.025878	0.025880	0.025882	0.025883
0.3100	0.031777	0.031764	0.031724	0.031658	0.031569	0.031458	0.031327	0.031180	0.031019	0.030848	0.030670	0.030487	0.030303	0.030121	0.029941	0.029766	0.029597	0.029436	0.029283	0.029139	0.029004	0.028878	0.028760	0.028652	0.028553	0.028463	0.028381	0.028306	0.028239	0.028177	0.028120	0.028066	0.028016	0.027966	0.027916	0.027865	0.027811	0.027754	0.027695	0.027634	0.027570	0.027505	0.027438	0.027372	0.027306	0.027242	0.027179	0.027118	0.027059	0.027001	0.026945	0.026890	0.026836	0.026784	0.026730	0.026677	0.026623	0.026568	0.026513	0.026458	0.026402	0.026347	0.026286	0.026231	0.026177	0.026125	0.026074	0.026025	0.025979	0.025935	0.025895	0.025857	0.025824	0.025793	0.025767	0.025745	0.025726	0.025712	0.025701	0.025695	0.025692	0.025692	0.025694	0.025699	0.025705	0.025712	0.025719	0.025725	0.025730	0.025733	0.025734
0.3200	0.031581	0.031566	0.031522	0.031450	0.031352	0.031230	0.031087	0.030926	0.030751	0.030565	0.030372	0.030176	0.029980	0.029786	0.029597	0.029414	0.029241	0.029076	0.028922	0.028778	0.028645	0.028523	0.028411	0.028308	0.028215	0.028131	0.028055	0.027986	0.027924	0.027867	0.027814	0.027764	0.027715	0.027666	0.027615	0.027562	0.027506	0.027446	0.027381	0.027316	0.027248	0.027180	0.027112	0.027045	0.026979	0.026916	0.026855	0.026796	0.026741	0.026687	0.026636	0.026586	0.026537	0.026489	0.026440	0.026391	0.026342	0.026291	0.026240	0.026188	0.026135	0.026082	0.026023	0.025970	0.025919	0.025868	0.025819	0.025772	0.025721	0.025680	0.025643	0.025609	0.025579	0.025553	0.025531	0.025514	0.025501	0.025492	0.025488	0.025487	0.025487	0.025493	0.025502	0.025512	0.025524	0.025535	0.025546	0.025556	0.025563	0.025568	0.025569
0.3300	0.031406	0.031389	0.031342	0.031263	0.031157	0.031024	0.030869	0.030695	0.030506	0.030306	0.030100	0.029891	0.029682	0.029478	0.029280	0.029090	0.028912	0.028744	0.028589	0.028445	0.028314	0.028195	0.028087	0.027990	0.027903	0.027826	0.027756	0.027693	0.027637	0.027585	0.027536	0.027489	0.027441	0.027393	0.027342	0.027287	0.027229	0.027167	0.027102	0.027034	0.026965	0.026895	0.026825	0.026757	0.026692	0.026629	0.026570	0.026514	0.026461	0.026412	0.026365	0.026319	0.026275	0.026232	0.026188	0.026144	0.026099	0.026052	0.025999	0.025950	0.025900	0.025850	0.025799	0.025749	0.025699	0.025650	0.025603	0.025559	0.025517	0.025479	0.025445	0.025414	0.025388	0.025367	0.025349	0.025337	0.025330	0.025327	0.025329	0.025334	0.025344	0.025356	0.025371	0.025382	0.025399	0.025416	0.025431	0.025444	0.025454	0.025460	0.025462
0.3400	0.031216	0.031199	0.031148	0.031063	0.030948	0.030806	0.030639	0.030453	0.030250	0.030037	0.029817	0.029595	0.029375	0.029157	0.028950	0.028753	0.028569	0.028398	0.028233	0.028090	0.027961	0.027845	0.027741	0.027650	0.027568	0.027496	0.027433	0.027376	0.027325	0.027278	0.027234	0.027187	0.027142	0.027094	0.027043	0.026988	0.026929	0.026865	0.026797	0.026725	0.026653	0.026580	0.026509	0.026440	0.026375	0.026312	0.026255	0.026201	0.026151	0.026105	0.026062	0.026021	0.025981	0.025942	0.025902	0.025862	0.025821	0.025778	0.025733	0.025687	0.025639	0.025591	0.025542	0.025493	0.025445	0.025398	0.025353	0.025311	0.025271	0.025235	0.025204	0.025173	0.025151	0.025134	0.025122	0.025118	0.025116	0.025119	0.025127	0.025139	0.025155	0.025174	0.025195	0.025217	0.025239	0.025261	0.025281	0.025297	0.025310	0.025318	0.025320
0.3500	0.031032	0.031013	0.030958	0.030869	0.030746	0.030595	0.030417	0.030219	0.030005	0.029780	0.029534	0.029300	0.029069	0.028845	0.028630	0.028427	0.028238	0.028063	0.027905	0.027762	0.027634	0.027521	0.027422	0.027334	0.027259	0.027193	0.027135	0.027085	0.027040	0.026998	0.026958	0.026917	0.026875	0.026829	0.026779	0.026724	0.026664	0.026598	0.026526	0.026453	0.026379	0.026305	0.026232	0.026163	0.026096	0.026029	0.025972	0.025920	0.025873	0.025830	0.025790	0.025753	0.025717	0.025681	0.025645	0.025608	0.025570	0.025530	0.025488	0.025444	0.025399	0.025352	0.025305	0.025258	0.025212	0.025162	0.025120	0.025080	0.025044	0.025012	0.024985	0.024960	0.024942	0.024930	0.024924	0.024923	0.024927	0.024937	0.024952	0.024971	0.024993	0.025019	0.025047	0.025076	0.025105	0.025132	0.025156	0.025177	0.025192	0.025202	0.025205
0.3600	0.030859	0.030839	0.030781	0.030686	0.030534	0.030374	0.030187	0.029978	0.029752	0.029515	0.029271	0.029026	0.028785	0.028551	0.028328	0.028118	0.027923	0.027746	0.027585	0.027442	0.027316	0.027205	0.027109	0.027027	0.026956	0.026896	0.026845	0.026800	0.026761	0.026722	0.026686	0.026650	0.026612	0.026568	0.026520	0.026465	0.026405	0.026338	0.026264	0.026190	0.026114	0.026039	0.025965	0.025894	0.025827	0.025769	0.025713	0.025663	0.025618	0.025578	0.025541	0.025504	0.025473	0.025440	0.025407	0.025373	0.025337	0.025300	0.025260	0.025218	0.025174	0.025129	0.025084	0.025039	0.024989	0.024946	0.024906	0.024868	0.024835	0.024806	0.024780	0.024761	0.024749	0.024742	0.024741	0.024746	0.024757	0.024774	0.024795	0.024822	0.024852	0.024885	0.024921	0.024957	0.024992	0.025025	0.025055	0.025079	0.025098	0.025110	0.025114
0.3700	0.030647	0.030627	0.030562	0.030462	0.030327	0.030158	0.029962	0.029743	0.029504	0.029255	0.029001	0.028745	0.028493	0.028250	0.028024	0.027808	0.027609	0.027427	0.027265	0.027121	0.026996	0.026887	0.026795	0.026717	0.026651	0.026597	0.026552	0.026512	0.026479	0.026448	0.026419	0.026387	0.026353	0.026313	0.026266	0.026213	0.026153	0.026086	0.026014	0.025939	0.025862	0.025785	0.025710	0.025638	0.025571	0.025511	0.025447	0.025398	0.025354	0.025315	0.025281	0.025248	0.025217	0.025187	0.025157	0.025125	0.025091	0.025055	0.025019	0.024979	0.024936	0.024893	0.024849	0.024805	0.024762	0.024721	0.024681	0.024646	0.024615	0.024587	0.024567	0.024552	0.024544	0.024543	0.024548	0.024559	0.024577	0.024601	0.024630	0.024664	0.024701	0.024743	0.024785	0.024829	0.024871	0.024911	0.024946	0.024975	0.024997	0.025011	0.025015
0.3800	0.030517	0.030496	0.030432	0.030327	0.030185	0.030008	0.029803	0.029574	0.029326	0.029067	0.028801	0.028535	0.028273	0.028021	0.027782	0.027558	0.027353	0.027168	0.027003	0.026852	0.026727	0.026620	0.026530	0.026456	0.026396	0.026347	0.026307	0.026276	0.026249	0.026225	0.026201	0.026175	0.026145	0.026108	0.026064	0.026010	0.025950	0.025883	0.025810	0.025733	0.025655	0.025576	0.025500	0.025427	0.025360	0.025299	0.025244	0.025196	0.025153	0.025117	0.025083	0.025053	0.025024	0.024995	0.024966	0.024935	0.024903	0.024868	0.024831	0.024791	0.024745	0.024702	0.024660	0.024617	0.024576	0.024537	0.024501	0.024469	0.024441	0.024419	0.024403	0.024393	0.024390	0.024395	0.024401	0.024419	0.024444	0.024475	0.024513	0.024555	0.024601	0.024651	0.024702	0.024754	0.024804	0.024851	0.024892	0.024926	0.024952	0.024968	0.024973
0.3900	0.030328	0.030306	0.030239	0.030131	0.029983	0.029800	0.029586	0.029356	0.029100	0.028831	0.028557	0.028281	0.028011	0.027750	0.027504	0.027274	0.027064	0.026875	0.026705	0.026549	0.026424	0.026319	0.026232	0.026162	0.026106	0.026063	0.026030	0.026004	0.025984	0.025967	0.025950	0.025930	0.025905	0.025873	0.025832	0.025783	0.025724	0.025658	0.025574	0.025497	0.025417	0.025337	0.025260	0.025186	0.025118	0.025057	0.025002	0.024953	0.024911	0.024875	0.024842	0.024812	0.024783	0.024756	0.024725	0.024695	0.024663	0.024628	0.024591	0.024552	0.024511	0.024469	0.024427	0.024385	0.024345	0.024307	0.024272	0.024242	0.024218	0.024199	0.024183	0.024178	0.024180	0.024190	0.024207	0.024232	0.024264	0.024303	0.024348	0.024399	0.024454	0.024513	0.024573	0.024633	0.024705	0.024759	0.024809	0.024848	0.024878	0.024896	0.024903
0.4000	0.030088	0.030065	0.029997	0.029885	0.029734	0.029546	0.029327	0.029083	0.028820	0.028544	0.028262	0.027980	0.027703	0.027437	0.027185	0.026952	0.026738	0.026547	0.026378	0.026232	0.026108	0.026006	0.025922	0.025857	0.025806	0.025769	0.025743	0.025725	0.025713	0.025704	0.025694	0.025681	0.025663	0.025637	0.025601	0.025556	0.025500	0.025436	0.025364	0.025288	0.025208	0.025128	0.025050	0.024976	0.024907	0.024845	0.024790	0.024742	0.024700	0.024664	0.024631	0.024602	0.024574	0.024546	0.024518	0.024489	0.024457	0.024423	0.024387	0.024348	0.024308	0.024268	0.024227	0.024187	0.024149	0.024114	0.024084	0.024058	0.024037	0.024024	0.024017	0.024018	0.024027	0.024044	0.024069	0.024102	0.024143	0.024192	0.024246	0.024307	0.024373	0.024441	0.024511	0.024581	0.024648	0.024711	0.024766	0.024811	0.024845	0.024867	0.024874
0.4100	0.029990	0.029967	0.029896	0.029781	0.029624	0.029430	0.029204	0.028952	0.028680	0.028395	0.028103	0.027812	0.027526	0.027251	0.026991	0.026751	0.026531	0.026335	0.026162	0.026013	0.025888	0.025785	0.025703	0.025640	0.025593	0.025561	0.025541	0.025531	0.025524	0.025522	0.025521	0.025516	0.025504	0.025485	0.025454	0.025413	0.025361	0.025298	0.025227	0.025151	0.025071	0.024990	0.024910	0.024835	0.024765	0.024701	0.024644	0.024595	0.024551	0.024514	0.024480	0.024450	0.024421	0.024392	0.024363	0.024332	0.024300	0.024265	0.024226	0.024187	0.024146	0.024105	0.024064	0.024024	0.023987	0.023954	0.023925	0.023901	0.023884	0.023870	0.023868	0.023874	0.023889	0.023910	0.023943	0.023984	0.024034	0.024092	0.024157	0.024228	0.024304	0.024384	0.024465	0.024545	0.024622	0.024694	0.024757	0.024810	0.024849	0.024873	0.024876
0.4200	0.029826	0.029802	0.029730	0.029612	0.029452	0.029253	0.029021	0.028763	0.028485	0.028193	0.027894	0.027595	0.027302	0.027020	0.026755	0.026508	0.026284	0.026083	0.025908	0.025757	0.025631	0.025528	0.025447	0.025387	0.025345	0.025318	0.025305	0.025302	0.025306	0.025314	0.025321	0.025325	0.025322	0.025310	0.025287	0.025251	0.025203	0.025142	0.025073	0.024998	0.024912	0.024831	0.024751	0.024674	0.024602	0.024537	0.024478	0.024427	0.024382	0.024342	0.024307	0.024274	0.024243	0.024213	0.024181	0.024149	0.024114	0.024077	0.024037	0.023997	0.023956	0.023918	0.023877	0.023839	0.023800	0.023771	0.023744	0.023724	0.023710	0.023705	0.023708	0.023720	0.023736	0.023767	0.023808	0.023858	0.023917	0.023985	0.024061	0.024144	0.024231	0.024323	0.024413	0.024506	0.024595	0.024677	0.024749	0.024809	0.024860	0.024888	0.024897
0.4300	0.029635	0.029610	0.029537	0.029417	0.029253	0.029051	0.028815	0.028551	0.028267	0.027969	0.027665	0.027359	0.027060	0.026772	0.026500	0.026247	0.026018	0.025813	0.025634	0.025480	0.025353	0.025244	0.025165	0.025107	0.025070	0.025049	0.025043	0.025049	0.025062	0.025080	0.025098	0.025112	0.025120	0.025117	0.025101	0.025072	0.025030	0.024975	0.024909	0.024835	0.024755	0.024673	0.024592	0.024513	0.024440	0.024372	0.024311	0.024257	0.024209	0.024166	0.024127	0.024091	0.024057	0.024023	0.023989	0.023953	0.023915	0.023876	0.023835	0.023793	0.023742	0.023699	0.023658	0.023620	0.023585	0.023555	0.023530	0.023513	0.023499	0.023498	0.023506	0.023517	0.023545	0.023584	0.023633	0.023692	0.023762	0.023840	0.023927	0.024022	0.024122	0.024226	0.024332	0.024436	0.024537	0.024630	0.024712	0.024780	0.024831	0.024863	0.024874
0.4400	0.029470	0.029445	0.029371	0.029249	0.029083	0.028878	0.028639	0.028372	0.028083	0.027781	0.027471	0.027160	0.026855	0.026562	0.026285	0.026027	0.025793	0.025584	0.025401	0.025244	0.025115	0.025012	0.024934	0.024880	0.024846	0.024832	0.024814	0.024829	0.024853	0.024882	0.024913	0.024939	0.024958	0.024968	0.024963	0.024925	0.024890	0.024840	0.024778	0.024706	0.024628	0.024546	0.024464	0.024383	0.024307	0.024237	0.024171	0.024113	0.024061	0.024014	0.023972	0.023932	0.023893	0.023855	0.023817	0.023779	0.023738	0.023696	0.023652	0.023608	0.023564	0.023518	0.023474	0.023435	0.023401	0.023373	0.023351	0.023337	0.023332	0.023336	0.023350	0.023375	0.023411	0.023458	0.023517	0.023587	0.023673	0.023764	0.023864	0.023973	0.024088	0.024207	0.024329	0.024449	0.024564	0.024671	0.024765	0.024844	0.024902	0.024938	0.024951
0.4500	0.029203	0.029178	0.029104	0.028982	0.028816	0.028610	0.028358	0.028090	0.027800	0.027493	0.027182	0.026870	0.026563	0.026267	0.025987	0.025728	0.025491	0.025280	0.025096	0.024939	0.024810	0.024709	0.024633	0.024583	0.024555	0.024549	0.024560	0.024586	0.024623	0.024666	0.024711	0.024752	0.024786	0.024807	0.024814	0.024804	0.024777	0.024734	0.024677	0.024608	0.024531	0.024449	0.024365	0.024282	0.024203	0.024128	0.024059	0.023996	0.023938	0.023886	0.023838	0.023792	0.023748	0.023705	0.023665	0.023620	0.023575	0.023529	0.023482	0.023436	0.023389	0.023345	0.023304	0.023267	0.023235	0.023209	0.023191	0.023180	0.023181	0.023191	0.023213	0.023246	0.023292	0.023349	0.023419	0.023502	0.023596	0.023701	0.023817	0.023941	0.024073	0.024210	0.024349	0.024487	0.024619	0.024741	0.024850	0.024939	0.025007	0.025048	0.025062
0.4600	0.029148	0.029123	0.029048	0.028924	0.028756	0.028548	0.028304	0.028033	0.027739	0.027429	0.027112	0.026793	0.026480	0.026178	0.025891	0.025623	0.025380	0.025162	0.024972	0.024811	0.024679	0.024575	0.024499	0.024452	0.024428	0.024428	0.024449	0.024487	0.024537	0.024595	0.024656	0.024713	0.024762	0.024799	0.024819	0.024821	0.024803	0.024767	0.024710	0.024644	0.024567	0.024483	0.024396	0.024309	0.024224	0.024144	0.024068	0.023998	0.023933	0.023873	0.023817	0.023763	0.023711	0.023661	0.023610	0.023559	0.023507	0.023456	0.023404	0.023353	0.023304	0.023257	0.023214	0.023176	0.023145	0.023121	0.023105	0.023095	0.023100	0.023117	0.023145	0.023187	0.023242	0.023310	0.023391	0.023487	0.023595	0.023716	0.023849	0.023992	0.024143	0.024300	0.024459	0.024617	0.024769	0.024910	0.025035	0.025138	0.025216	0.025264	0.025280
0.4700	0.028927	0.028902	0.028826	0.028703	0.028535	0.028327	0.028084	0.027810	0.027516	0.027206	0.026887	0.026567	0.026251	0.025945	0.025655	0.025385	0.025138	0.024916	0.024723	0.024558	0.024424	0.024320	0.024245	0.024200	0.024183	0.024191	0.024223	0.024275	0.024340	0.024415	0.024494	0.024572	0.024640	0.024695	0.024732	0.024749	0.024743	0.024716	0.024668	0.024605	0.024529	0.024445	0.024355	0.024263	0.024173	0.024085	0.024000	0.023924	0.023851	0.023781	0.023716	0.023653	0.023592	0.023533	0.023474	0.023415	0.023357	0.023299	0.023242	0.023186	0.023134	0.023085	0.023038	0.022985	0.022956	0.022934	0.022921	0.022920	0.022931	0.022954	0.022991	0.023041	0.023104	0.023184	0.023279	0.023388	0.023513	0.023650	0.023801	0.023965	0.024137	0.024316	0.024498	0.024688	0.024863	0.025025	0.025169	0.025288	0.025382	0.025438	0.025456
0.4800	0.028775	0.028749	0.028674	0.028552	0.028384	0.028175	0.027932	0.027660	0.027365	0.027055	0.026734	0.026412	0.026093	0.025784	0.025489	0.025215	0.024962	0.024736	0.024538	0.024369	0.024232	0.024122	0.024048	0.024006	0.023995	0.024013	0.024057	0.024124	0.024208	0.024305	0.024407	0.024507	0.024598	0.024674	0.024729	0.024761	0.024768	0.024750	0.024710	0.024650	0.024574	0.024487	0.024392	0.024294	0.024195	0.024098	0.024004	0.023914	0.023828	0.023747	0.023670	0.023595	0.023523	0.023453	0.023380	0.023312	0.023245	0.023179	0.023116	0.023055	0.022999	0.022947	0.022901	0.022862	0.022832	0.022813	0.022803	0.022807	0.022823	0.022853	0.022897	0.022958	0.023033	0.023126	0.023235	0.023361	0.023504	0.023663	0.023837	0.024024	0.024223	0.024430	0.024640	0.024850	0.025052	0.025241	0.025408	0.025548	0.025652	0.025717	0.025739
0.4900	0.028586	0.028561	0.028487	0.028365	0.028199	0.027993	0.027752	0.027482	0.027189	0.026863	0.026543	0.026221	0.025901	0.025590	0.025293	0.025014	0.024757	0.024527	0.024324	0.024152	0.024012	0.023906	0.023833	0.023795	0.023791	0.023820	0.023879	0.023966	0.024073	0.024195	0.024323	0.024452	0.024570	0.024671	0.024750	0.024802	0.024824	0.024818	0.024784	0.024727	0.024651	0.024560	0.024460	0.024353	0.024243	0.024135	0.024028	0.023925	0.023826	0.023731	0.023638	0.023550	0.023465	0.023382	0.023300	0.023221	0.023144	0.023066	0.022995	0.022928	0.022867	0.022811	0.022764	0.022725	0.022696	0.022678	0.022673	0.022681	0.022703	0.022742	0.022797	0.022865	0.022955	0.023062	0.023188	0.023334	0.023498	0.023680	0.023879	0.024095	0.024324	0.024563	0.024807	0.025051	0.025286	0.025506	0.025702	0.025866	0.025990	0.026067	0.026093
0.5000	0.028459	0.028435	0.028361	0.028241	0.028077	0.027874	0.027635	0.027366	0.027075	0.026766	0.026447	0.026123	0.025802	0.025488	0.025186	0.024904	0.024643	0.024407	0.024199	0.024022	0.023884	0.023773	0.023702	0.023668	0.023673	0.023715	0.023791	0.023899	0.024033	0.024185	0.024345	0.024499	0.024652	0.024783	0.024887	0.024960	0.025000	0.025005	0.024978	0.024924	0.024846	0.024749	0.024640	0.024522	0.024400	0.024274	0.024152	0.024036	0.023921	0.023809	0.023697	0.023592	0.023485	0.023387	0.023293	0.023201	0.023113	0.023030	0.022951	0.022878	0.022811	0.022753	0.022704	0.022666	0.022638	0.022624	0.022624	0.022638	0.022664	0.022712	0.022777	0.022862	0.022966	0.023091	0.023237	0.023404	0.023593	0.023803	0.024033	0.024282	0.024547	0.024825	0.025110	0.025394	0.025671	0.025930	0.026161	0.026353	0.026499	0.026594	0.026625
0.5100	0.028232	0.028208	0.028137	0.028019	0.027859	0.027659	0.027425	0.027161	0.026875	0.026570	0.026254	0.025931	0.025611	0.025297	0.024996	0.024710	0.024446	0.024206	0.023994	0.023814	0.023668	0.023560	0.023492	0.023465	0.023481	0.023539	0.023638	0.023774	0.023941	0.024130	0.024330	0.024531	0.024721	0.024888	0.025025	0.025124	0.025183	0.025202	0.025182	0.025128	0.025046	0.024941	0.024819	0.024686	0.024547	0.024404	0.024262	0.024122	0.023985	0.023852	0.023724	0.023600	0.023480	0.023361	0.023250	0.023144	0.023043	0.022947	0.022858	0.022777	0.022705	0.022642	0.022590	0.022551	0.022525	0.022513	0.022517	0.022538	0.022577	0.022635	0.022710	0.022809	0.022930	0.023074	0.023243	0.023436	0.023657	0.023897	0.024165	0.024455	0.024765	0.025091	0.025427	0.025763	0.026092	0.026401	0.026678	0.026909	0.027084	0.027193	0.027230
0.5200	0.028096	0.028072	0.028002	0.027887	0.027730	0.027534	0.027304	0.027044	0.026760	0.026458	0.026145	0.025825	0.025505	0.025190	0.024885	0.024595	0.024325	0.024079	0.023862	0.023674	0.023523	0.023413	0.023347	0.023326	0.023355	0.023433	0.023558	0.023728	0.023925	0.024168	0.024416	0.024666	0.024902	0.025112	0.025285	0.025414	0.025494	0.025526	0.025512	0.025456	0.025366	0.025248	0.025110	0.024956	0.024794	0.024628	0.024460	0.024294	0.024132	0.023974	0.023822	0.023675	0.023531	0.023395	0.023265	0.023141	0.023024	0.022915	0.022815	0.022724	0.022640	0.022572	0.022517	0.022476	0.022450	0.022442	0.022447	0.022474	0.022522	0.022591	0.022682	0.022795	0.022935	0.023102	0.023296	0.023519	0.023775	0.024057	0.024368	0.024708	0.025073	0.025457	0.025855	0.026258	0.026651	0.027022	0.027356	0.027636	0.027849	0.027981	0.028026
0.5300	0.027884	0.027861	0.027793	0.027681	0.027529	0.027338	0.027114	0.026860	0.026583	0.026287	0.025978	0.025662	0.025344	0.025030	0.024724	0.024432	0.024158	0.023908	0.023685	0.023496	0.023343	0.023234	0.023172	0.023162	0.023208	0.023312	0.023472	0.023685	0.023942	0.024233	0.024542	0.024852	0.025146	0.025408	0.025625	0.025787	0.025891	0.025936	0.025925	0.025864	0.025761	0.025624	0.025462	0.025282	0.025091	0.024893	0.024694	0.024497	0.024304	0.024115	0.023934	0.023758	0.023590	0.023430	0.023278	0.023135	0.023000	0.022876	0.022763	0.022662	0.022574	0.022501	0.022442	0.022400	0.022377	0.022371	0.022386	0.022412	0.022470	0.022552	0.022660	0.022794	0.022956	0.023149	0.023373	0.023632	0.023925	0.024254	0.024619	0.025019	0.025450	0.025907	0.026383	0.026866	0.027342	0.027792	0.028199	0.028543	0.028804	0.028967	0.029023
0.5400	0.027776	0.027753	0.027688	0.027580	0.027432	0.027247	0.027028	0.026781	0.026510	0.026220	0.025916	0.025603	0.025286	0.024972	0.024664	0.024368	0.024089	0.023833	0.023603	0.023408	0.023252	0.023140	0.023083	0.023086	0.023153	0.023288	0.023491	0.023758	0.024079	0.024441	0.024825	0.025210	0.025575	0.025899	0.026167	0.026367	0.026494	0.026549	0.026530	0.026456	0.026331	0.026166	0.025971	0.025755	0.025525	0.025295	0.025057	0.024820	0.024589	0.024364	0.024147	0.023939	0.023741	0.023553	0.023376	0.023210	0.023056	0.022916	0.022789	0.022677	0.022581	0.022501	0.022440	0.022398	0.022376	0.022376	0.022398	0.022444	0.022514	0.022610	0.022736	0.022893	0.023083	0.023308	0.023570	0.023873	0.024218	0.024607	0.025041	0.025519	0.026038	0.026593	0.027174	0.027768	0.028356	0.028918	0.029427	0.029859	0.030189	0.030396	0.030466
0.5500	0.027537	0.027516	0.027453	0.027349	0.027207	0.027029	0.026819	0.026581	0.026318	0.026036	0.025738	0.025431	0.025118	0.024806	0.024497	0.024196	0.023913	0.023652	0.023418	0.023218	0.023060	0.022945	0.022898	0.022919	0.023015	0.023192	0.023452	0.023790	0.024203	0.024661	0.025143	0.025625	0.026085	0.026486	0.026815	0.027056	0.027207	0.027267	0.027244	0.027147	0.026989	0.026784	0.026543	0.026277	0.025990	0.025703	0.025415	0.025131	0.024853	0.024584	0.024322	0.024076	0.023835	0.023615	0.023409	0.023218	0.023042	0.022882	0.022739	0.022614	0.022508	0.022422	0.022356	0.022313	0.022292	0.022296	0.022324	0.022380	0.022464	0.022579	0.022726	0.022908	0.023127	0.023389	0.023695	0.024036	0.024442	0.024902	0.025420	0.025994	0.026623	0.027300	0.028015	0.028758	0.029495	0.030203	0.030851	0.031403	0.031826	0.032092	0.032183
0.5600	0.027437	0.027417	0.027357	0.027259	0.027123	0.026953	0.026751	0.026521	0.026267	0.025992	0.025702	0.025400	0.025091	0.024781	0.024472	0.024170	0.023882	0.023614	0.023373	0.023168	0.023008	0.022904	0.022868	0.022913	0.023047	0.023281	0.023618	0.024052	0.024569	0.025149	0.025762	0.026369	0.026937	0.027433	0.027832	0.028119	0.028288	0.028342	0.028294	0.028156	0.027946	0.027681	0.027375	0.027038	0.026690	0.026337	0.025985	0.025640	0.025302	0.024982	0.024674	0.024382	0.024107	0.023849	0.023610	0.023389	0.023187	0.023006	0.022845	0.022703	0.022587	0.022494	0.022426	0.022383	0.022366	0.022376	0.022416	0.022485	0.022586	0.022722	0.022896	0.023109	0.023368	0.023676	0.024038	0.024462	0.024948	0.025484	0.026113	0.026818	0.027596	0.028441	0.029343	0.030281	0.031227	0.032145	0.032992	0.033718	0.034278	0.034632	0.034753
0.5700	0.027206	0.027187	0.027131	0.027038	0.026910	0.026749	0.026558	0.026339	0.026096	0.025833	0.025552	0.025259	0.024956	0.024648	0.024341	0.024039	0.023749	0.023476	0.023231	0.023022	0.022863	0.022764	0.022749	0.022828	0.023019	0.023333	0.023776	0.024343	0.025017	0.025768	0.026557	0.027337	0.028055	0.028670	0.029139	0.029470	0.029646	0.029677	0.029578	0.029367	0.029075	0.028721	0.028324	0.027900	0.027463	0.027023	0.026590	0.026167	0.025761	0.025373	0.025005	0.024658	0.024334	0.024032	0.023754	0.023510	0.023279	0.023073	0.022892	0.022737	0.022609	0.022508	0.022436	0.022393	0.022379	0.022396	0.022445	0.022529	0.022649	0.022809	0.023013	0.023265	0.023570	0.023934	0.024364	0.024868	0.025454	0.026129	0.026900	0.027758	0.028733	0.029805	0.030960	0.032177	0.033428	0.034648	0.035784	0.036768	0.037540	0.038026	0.038192
0.5800	0.027110	0.027092	0.027039	0.026951	0.026830	0.026678	0.026496	0.026288	0.026055	0.025801	0.025526	0.025240	0.024942	0.024638	0.024327	0.024021	0.023724	0.023444	0.023191	0.022977	0.022818	0.022732	0.022741	0.022869	0.023136	0.023561	0.024154	0.024911	0.025809	0.026806	0.027845	0.028856	0.029772	0.030535	0.031107	0.031471	0.031627	0.031595	0.031402	0.031080	0.030660	0.030172	0.029640	0.029087	0.028526	0.027971	0.027431	0.026907	0.026411	0.025942	0.025500	0.025088	0.024704	0.024351	0.024027	0.023732	0.023468	0.023233	0.023029	0.022856	0.022714	0.022604	0.022526	0.022482	0.022471	0.022495	0.022557	0.022658	0.022802	0.022991	0.023231	0.023527	0.023888	0.024322	0.024837	0.025431	0.026146	0.026978	0.027940	0.029041	0.030288	0.031678	0.033200	0.034826	0.036510	0.038187	0.039769	0.041156	0.042243	0.042938	0.043178
0.5900	0.026912	0.026895	0.026846	0.026765	0.026653	0.026511	0.026341	0.026147	0.025924	0.025682	0.025421	0.025143	0.024851	0.024549	0.024241	0.023933	0.023632	0.023346	0.023088	0.022871	0.022717	0.022650	0.022698	0.022896	0.023274	0.023862	0.024667	0.025710	0.026944	0.028310	0.029718	0.031070	0.032258	0.033207	0.033870	0.034233	0.034312	0.034145	0.033777	0.033258	0.032633	0.031941	0.031215	0.030477	0.029748	0.029039	0.028357	0.027711	0.027103	0.026533	0.026002	0.025511	0.025059	0.024644	0.024265	0.023926	0.023623	0.023357	0.023127	0.022933	0.022776	0.022656	0.022573	0.022528	0.022522	0.022556	0.022632	0.022754	0.022924	0.023148	0.023432	0.023784	0.024215	0.024735	0.025359	0.026102	0.026984	0.028024	0.029243	0.030659	0.032288	0.034138	0.036197	0.038438	0.040804	0.043203	0.045507	0.047511	0.049137	0.050187	0.050550
0.6000	0.026784	0.026769	0.026724	0.026649	0.026546	0.026415	0.026257	0.026073	0.025866	0.025636	0.025386	0.025117	0.024832	0.024534	0.024227	0.023917	0.023610	0.023318	0.023053	0.022836	0.022691	0.022653	0.022762	0.023066	0.023619	0.024466	0.025643	0.027151	0.028931	0.030885	0.032878	0.034750	0.036324	0.037501	0.038227	0.038496	0.038367	0.037914	0.037218	0.036347	0.035387	0.034379	0.033357	0.032357	0.031392	0.030474	0.029610	0.028802	0.028050	0.027356	0.026710	0.026125	0.025591	0.025103	0.024666	0.024275	0.023930	0.023629	0.023365	0.023150	0.022978	0.022848	0.022761	0.022717	0.022718	0.022765	0.022859	0.023006	0.023209	0.023476	0.023815	0.024236	0.024752	0.025382	0.026144	0.027063	0.028175	0.029491	0.031066	0.032929	0.035136	0.037671	0.040571	0.043799	0.047288	0.050914	0.054490	0.057733	0.060354	0.062068	0.062665
0.6100	0.026610	0.026597	0.026556	0.026489	0.026395	0.026276	0.026131	0.025961	0.025769	0.025553	0.025315	0.025058	0.024781	0.024489	0.024184	0.023872	0.023561	0.023262	0.022993	0.022778	0.022651	0.022659	0.022863	0.023340	0.024176	0.025457	0.027250	0.029561	0.032336	0.035379	0.038409	0.041130	0.043272	0.044667	0.045290	0.045206	0.044551	0.043482	0.042146	0.040666	0.039131	0.037607	0.036096	0.034703	0.033399	0.032189	0.031074	0.030052	0.029117	0.028265	0.027491	0.026789	0.026155	0.025586	0.025077	0.024626	0.024230	0.023887	0.023596	0.023355	0.023165	0.023024	0.022932	0.022890	0.022899	0.022961	0.023078	0.023256	0.023501	0.023821	0.024229	0.024735	0.025365	0.026140	0.027089	0.028248	0.029664	0.031386	0.033479	0.036009	0.039083	0.042709	0.046969	0.051871	0.057357	0.063257	0.069258	0.074891	0.079568	0.082687	0.083785
0.6200	0.026443	0.026431	0.026395	0.026335	0.026252	0.026145	0.026015	0.025861	0.025683	0.025483	0.025260	0.025014	0.024747	0.024460	0.024157	0.023843	0.023526	0.023221	0.022948	0.022740	0.022644	0.022730	0.023094	0.023866	0.025210	0.027305	0.030304	0.034274	0.039086	0.044370	0.049515	0.053832	0.056794	0.058182	0.058102	0.056861	0.054831	0.052354	0.049692	0.047026	0.044467	0.042074	0.039874	0.037873	0.036068	0.034431	0.032967	0.031652	0.030473	0.029415	0.028467	0.027620	0.026863	0.026190	0.025594	0.025070	0.024613	0.024222	0.023892	0.023622	0.023409	0.023256	0.023158	0.023117	0.023135	0.023215	0.023359	0.023575	0.023869	0.024256	0.024749	0.025368	0.026144	0.027109	0.028308	0.029797	0.031648	0.033950	0.036817	0.040377	0.044792	0.050238	0.056894	0.064901	0.074302	0.084939	0.096330	0.107569	0.117322	0.124051	0.126464
0.6300	0.026272	0.026262	0.026231	0.026179	0.026106	0.026012	0.025896	0.025758	0.025597	0.025413	0.025205	0.024972	0.024716	0.024437	0.024137	0.023822	0.023502	0.023192	0.022920	0.022729	0.022689	0.022910	0.023560	0.024893	0.027265	0.031135	0.036997	0.045206	0.055647	0.067324	0.078267	0.086212	0.089555	0.089197	0.085496	0.080036	0.073891	0.067767	0.062054	0.056920	0.052399	0.048461	0.045046	0.042087	0.039518	0.037283	0.035332	0.033624	0.032125	0.030805	0.029642	0.028617	0.027711	0.026916	0.026219	0.025612	0.025089	0.024644	0.024272	0.023970	0.023737	0.023570	0.023468	0.023432	0.023464	0.023566	0.023745	0.024008	0.024366	0.024837	0.025441	0.026207	0.027174	0.028393	0.029934	0.031882	0.034356	0.037514	0.041563	0.046778	0.053518	0.062245	0.073526	0.088007	0.106307	0.128779	0.155075	0.183516	0.209786	0.230505	0.237988
0.6400	0.026205	0.026196	0.026170	0.026126	0.026065	0.025984	0.025883	0.025762	0.025618	0.025451	0.025259	0.025040	0.024798	0.024525	0.024223	0.023903	0.023576	0.023257	0.022986	0.022824	0.022884	0.023359	0.024586	0.027181	0.032230	0.041413	0.057431	0.083906	0.124179	0.175609	0.222119	0.240885	0.228242	0.199377	0.168373	0.140639	0.117839	0.099706	0.085476	0.074321	0.065522	0.058510	0.052853	0.048230	0.044417	0.041234	0.038550	0.036269	0.034317	0.032636	0.031181	0.029918	0.028821	0.027868	0.027040	0.026295	0.025684	0.025173	0.024745	0.024405	0.024145	0.023962	0.023874	0.023843	0.023891	0.024023	0.024249	0.024572	0.025012	0.025592	0.026341	0.027300	0.028539	0.030118	0.032148	0.034785	0.038223	0.042756	0.048801	0.056971	0.068148	0.083666	0.105516	0.136643	0.181281	0.245141	0.335019	0.455757	0.603556	0.743223	0.804102
0.6500	0.026037	0.026031	0.026010	0.025974	0.025924	0.025856	0.025772	0.025669	0.025544	0.025395	0.025220	0.025018	0.024785	0.024522	0.024229	0.023910	0.023579	0.023260	0.023001	0.022903	0.023163	0.024193	0.026901	0.033399	0.048990	0.088402	0.204750	0.782998	32.623228	5.277627	3.549687	9.805762	73.585524	2.456510	0.795632	0.416392	0.262513	0.183117	0.136889	0.107720	0.088229	0.074528	0.064577	0.056990	0.051103	0.046431	0.042634	0.039537	0.036963	0.034802	0.032970	0.031409	0.030074	0.028930	0.027948	0.027113	0.026399	0.025808	0.025324	0.024939	0.024648	0.024447	0.024335	0.024312	0.024381	0.024549	0.024812	0.025210	0.025753	0.026472	0.027418	0.028638	0.030224	0.032296	0.035032	0.038674	0.043596	0.050444	0.059987	0.073752	0.094247	0.125991	0.177628	0.267043	0.434142	0.784169	1.697906	5.893996	204.067799	29.417098	14.101281
0.6600	0.025946	0.025941	0.025925	0.025898	0.025859	0.025807	0.025739	0.025657	0.025552	0.025424	0.025270	0.025085	0.024869	0.024617	0.024330	0.024013	0.023678	0.023358	0.023128	0.023160	0.023883	0.026478	0.034875	0.066546	0.255840	68.182591	0.104630	9.214603	25.080313	1.236421	2.449719	0.698325	20.207234	11.476036	0.625277	263.478663	1.945864	0.604575	0.305063	0.191315	0.135740	0.104014	0.084062	0.070547	0.060896	0.053730	0.048226	0.043894	0.040419	0.037584	0.035242	0.033288	0.031646	0.030262	0.029092	0.028106	0.027282	0.026599	0.026045	0.025609	0.025284	0.025066	0.024951	0.024941	0.025039	0.025255	0.025602	0.026101	0.026782	0.027690	0.028886	0.030467	0.032562	0.035364	0.039167	0.044419	0.051847	0.062670	0.079050	0.105131	0.149636	0.233749	0.418565	0.942415	3.456975	599.368131	1.152795	41.205310	90.237942	3.718878	9.346047
0.6700	0.025847	0.025844	0.025834	0.025816	0.025795	0.025758	0.025707	0.025640	0.025557	0.025452	0.025320	0.025158	0.024960	0.024724	0.024442	0.024129	0.023793	0.023478	0.023316	0.023670	0.025876	0.036812	0.148546	37.014395	14.456741	0.079857	19.769582	3313.493462	11.729495	82210.584028	0.021720	485013.767985	98.844507	39126.382599	227.150613	0.146985	368.622146	286.178444	2.380293	0.554888	0.269164	0.169013	0.120953	0.093615	0.076322	0.064558	0.056125	0.049835	0.044997	0.041187	0.038128	0.035637	0.033588	0.031890	0.030476	0.029300	0.028327	0.027530	0.026889	0.026391	0.026026	0.025785	0.025668	0.025674	0.025810	0.026088	0.026527	0.027156	0.028020	0.029183	0.030738	0.032839	0.035674	0.039581	0.045066	0.053029	0.064995	0.083897	0.115911	0.176038	0.309642	0.716852	3.542315	528.958881	528.960952	0.389478	366.201608	65211.973512	178.594843	966589.814167	0.035847
0.6800	0.025730	0.025729	0.025724	0.025715	0.025702	0.025681	0.025650	0.025607	0.025556	0.025477	0.025372	0.025236	0.025063	0.024849	0.024588	0.024283	0.023954	0.023668	0.023686	0.025202	0.039503	310.158639	0.137041	4312.581388	22.288418	0.311563	903.260038	2.159233	35.344592	0.047866	0.021991	0.245697	13.531272	1.275417	25835.845275	12.487261	71.618416	18182.124212	9.710098	16616.782750	1.154636	0.374624	0.205131	0.137207	0.102071	0.081120	0.067440	0.058172	0.051190	0.045917	0.041833	0.038600	0.035997	0.033885	0.032158	0.030743	0.029585	0.028648	0.027903	0.027330	0.026915	0.026650	0.026531	0.026514	0.026700	0.027059	0.027618	0.028418	0.029524	0.031031	0.033083	0.035903	0.039837	0.045464	0.053768	0.066572	0.087549	0.125073	0.202163	0.406072	1.405016	21464.399814	11.941644	40204.739725	164.596956	16.570727	36321.669810	6.700540	92.552858	0.440720	0.037430
0.6900	0.025698	0.025698	0.025699	0.025699	0.025698	0.025693	0.025682	0.025663	0.025629	0.025610	0.025535	0.025432	0.025293	0.025111	0.024879	0.024599	0.024294	0.024091	0.024775	0.043102	0.154875	0.024489	177.579926	1.719682	76.287568	0.572718	547.909676	0.126949	1080.798463	1146.987153	171976.405560	207.039354	299.675653	3.071078	1789.082560	5.609670	9919.170428	7.429773	962.809139	1.032142	3.887179	3.154179	0.518635	0.245360	0.154032	0.110744	0.086095	0.070534	0.059970	0.052417	0.046802	0.042508	0.039151	0.036484	0.034344	0.032618	0.031227	0.030115	0.029241	0.028576	0.028103	0.027811	0.027684	0.027748	0.028003	0.028472	0.029198	0.030241	0.031695	0.033707	0.036504	0.040458	0.046183	0.054771	0.068301	0.091148	0.133965	0.229347	0.530544	3.607984	5.470089	1.136669	1963.710509	15.240480	11664.456997	8.438191	3659.475826	4.286538	2518.610794	2326.960812	561107.742734
0.7000	0.025642	0.025644	0.025651	0.025661	0.025673	0.025686	0.025697	0.025703	0.025700	0.025685	0.025651	0.025594	0.025505	0.025390	0.025221	0.025012	0.024803	0.024920	0.045780	0.124709	124.708553	5.010657	0.072891	28.353040	0.020541	0.027970	0.119947	34.676404	7.913346	0.478420	0.031905	0.077107	1.649773	1423.237592	0.772335	0.114452	0.022403	63.068004	353.721317	35.142249	1833.661381	297.320760	14.464486	0.689201	0.283172	0.168359	0.117483	0.089771	0.072734	0.061377	0.053368	0.047511	0.043080	0.039655	0.036965	0.034835	0.033144	0.031810	0.030776	0.030001	0.029459	0.029136	0.029026	0.029137	0.029484	0.030105	0.031056	0.032429	0.034369	0.037107	0.041017	0.046742	0.055459	0.069407	0.093506	0.140378	0.252036	0.666780	15.486816	300.404234	2914.669546	66.616384	362.234331	175.509280	0.034501	0.160452	1.145457	1819.640416	16.615074	0.868084	0.066897
0.7100	0.025608	0.025612	0.025624	0.025644	0.025680	0.025712	0.025747	0.025784	0.025819	0.025849	0.025872	0.025884	0.025883	0.025871	0.025860	0.025898	0.026249	0.030251	4.351933	0.397176	0.022873	3.431266	0.069234	0.020525	12313592925.793459	383.837901	521.640396	1.050617	0.225723	3.936232	32.755279	132.821825	13.677527	81.638714	1009.468969	458958.775114	12303297212.813707	0.028456	38.369048	19.176597	0.062458	8.589274	3960.749415	600.093999	0.868481	0.316346	0.180144	0.122923	0.092769	0.074571	0.062632	0.054326	0.048293	0.043776	0.040324	0.037648	0.035562	0.033942	0.032703	0.031786	0.031161	0.030805	0.030711	0.030891	0.031370	0.032201	0.033471	0.035319	0.037974	0.041813	0.047492	0.056199	0.070274	0.095095	0.144798	0.269354	0.798246	601.829506	3721.347573	12.566924	0.090013	37.343284	36.872876	0.040168	49233784255.470741	485804.293476	2265.804638	97.300693	17.244656	182.149736	94.921649
0.7200	0.025610	0.025617	0.025636	0.025667	0.025710	0.025764	0.025827	0.025902	0.025985	0.026079	0.026185	0.026310	0.026475	0.026731	0.027235	0.028909	0.398312	32.738781	3220.101625	4872.020410	0.030871	0.550126	686.612259	1.915213	48.487763	0.661453	15.854191	0.069004	1.328128	1.018267	0.020747	0.082948	0.160484	0.085309	10184.748904	0.383515	128.755829	2.621146	1500.867508	2.308504	2.117686	73025.770889	682984.496062	8799.768495	252.952633	1.025869	0.342387	0.189207	0.127282	0.095264	0.076231	0.063878	0.055360	0.049230	0.044684	0.041246	0.038620	0.036616	0.035107	0.034016	0.033284	0.032888	0.032821	0.033097	0.033761	0.034890	0.036618	0.039166	0.042898	0.048478	0.057111	0.071224	0.096334	0.147479	0.280367	0.899543	233.817208	7761.131228	609349.971875	115622.076471	1.919654	4.856054	4217.710142	8.753259	254.405424	1.910011	10606.918075	0.190206	2.335726	1.592021	0.034383
0.7300	0.025661	0.025670	0.025695	0.025737	0.025797	0.025874	0.025972	0.026091	0.026238	0.026421	0.026660	0.026996	0.027535	0.028624	0.032491	0.141872	0.326892	0.021439	438.857088	0.053902	584.664421	0.020699	0.020138	8.590650	0.633091	0.352044	0.020185	0.650716	89.133406	0.286564	0.326365	0.808865	6.132798	0.119210	0.257253	289.537888	11.268871	8.905804	0.025755	0.072376	3237.941140	1.083656	51164.599683	0.046449	128.326229	221.230015	1.128954	0.358559	0.194767	0.130034	0.096982	0.077528	0.064989	0.056404	0.050274	0.045773	0.042448	0.039933	0.038072	0.036746	0.035882	0.035441	0.035418	0.035836	0.036762	0.038317	0.040707	0.044301	0.049728	0.058187	0.072094	0.097000	0.148251	0.284062	0.949825	211.050789	139.286262	0.061206	42132.528594	1.186724	6574.196391	0.076620	0.037670	34.617869	11.828264	270.354888	0.260250	1.202023	141.880813	1.344231	0.815929
0.7400	0.025789	0.025800	0.025834	0.025892	0.025975	0.026088	0.026234	0.026424	0.026674	0.027015	0.027496	0.028326	0.030064	0.036581	0.022109	0.038440	316.429220	1.335235	0.119341	0.023807	1.634057	11.890160	0.022827	0.088507	0.057739	0.068290	1.272188	2.097926	0.023255	0.659870	0.030189	0.967680	0.022405	4489.051913	0.348441	0.078241	5.841965	7.730867	0.052546	1049.502831	7.133368	0.142488	7.028665	103.952176	33017.863085	1.928384	0.027611	1.197845	0.372927	0.201093	0.133889	0.099811	0.079856	0.067073	0.058372	0.052209	0.047744	0.044477	0.042108	0.040455	0.039407	0.038913	0.038963	0.039602	0.040933	0.043152	0.046607	0.051933	0.060304	0.074115	0.098960	0.150302	0.287496	0.972257	0.035541	1.596254	30171.679921	81.906888	5.476919	0.142658	15.516085	838.160490	0.063209	6.358149	4.954102	0.184914	2.599296	4337.341279	0.039272	1.867948	0.060894
0.7500	0.025963	0.025977	0.026020	0.026095	0.026206	0.026360	0.026571	0.026861	0.027282	0.027922	0.028998	0.031321	0.040308	2.120506	0.056338	51.528531	0.168535	0.437724	0.027839	0.021789	0.038644	0.062499	0.903110	4.295083	161.184933	0.039204	0.143400	59.910423	1.759208	0.877312	18.442300	7623.882548	0.644637	13.387307	0.089242	2.676009	55.361928	329.377062	6.702153	2.960638	1.111437	0.092155	0.351926	24.364967	11.572290	3313.459786	8.977661	279.537836	1.218387	0.381131	0.205901	0.137426	0.102766	0.082523	0.069604	0.060873	0.054767	0.050417	0.047338	0.045218	0.043930	0.043378	0.043556	0.044553	0.046499	0.049753	0.054920	0.063162	0.076856	0.101498	0.152299	0.287993	0.960250	234.012979	8.229713	2538.915487	10.110423	18.433549	0.273130	0.087088	0.877388	2.308339	8.020655	258.619034	405.296294	2.255400	0.298938	98.792117	2.867410	7786.548818	41.310090
0.7600	0.026142	0.026160	0.026216	0.026314	0.026465	0.026682	0.027004	0.027466	0.028190	0.029462	0.032268	0.043233	257.550677	112460007.051624	0.022483	6.621994	0.066311	0.036535	7113.901480	95.141396	0.099440	0.321311	16.432011	238938.445950	3.687011	0.022242	0.839068	0.078069	0.019958	0.053113	0.030982	0.097605	0.020421	8.439482	53.122263	0.021928	3.822985	108654.849427	13.528975	1.576519	3.808910	558.084820	76425.243264	0.641196	2.340058	337.782108	0.039261	49876785258.326035	20684.017625	1.212146	0.387327	0.210890	0.141642	0.106534	0.086054	0.073043	0.064329	0.058338	0.054211	0.051471	0.049853	0.049241	0.049633	0.051153	0.054098	0.059052	0.067151	0.080742	0.105230	0.155614	0.288902	0.933647	16326.365263	45252519627.376991	0.042769	251.502161	1.747153	0.547195	130173.028093	1036.980025	2.805482	2.218961	59.681874	669822.441150	10.262145	0.039416	43.624820	7.107851	0.033358	0.139778	0.054477
0.7700	0.026366	0.026390	0.026463	0.026595	0.026802	0.027116	0.027599	0.028378	0.029783	0.032945	0.045327	0.687988	0.265078	0.024434	0.023883	173.487135	0.032765	0.114874	0.020773	2.125834	7.208556	3.814803	4.383095	30.142106	0.063511	0.810349	1130.621031	0.076656	0.020193	0.034968	0.400548	3.868338	0.020449	4.521553	48.517008	1.778891	0.030911	10.294092	2.834342	133.758114	239.329738	11.194455	0.026698	1.965314	0.421798	6883.485260	74.033017	0.750332	16.364125	57.550467	1.200191	0.394823	0.217689	0.147550	0.111890	0.091123	0.078022	0.069394	0.063649	0.059951	0.057862	0.057182	0.057947	0.060372	0.064995	0.072923	0.086479	0.111037	0.161355	0.292934	0.909954	45.908154	12.752692	0.683536	74.640042	4871.512674	0.327511	2.700449	0.038606	20.318103	165.659059	92.511896	14.034334	75.256370	0.127667	2.559232	1640.154101	3.578314	0.034338	3.436944	0.762922
0.7800	0.026755	0.026786	0.026884	0.027066	0.027365	0.027845	0.028650	0.030117	0.033558	0.046960	120530.288788	6578.222706	0.063151	0.022373	0.053654	0.030058	3.350735	0.035486	0.479935	613.934368	0.024129	0.209254	571.690347	309.117618	11119.845516	10.127720	173.119360	1.106414	63919881.069368	0.652415	0.080886	0.026450	4793265103.865863	0.155733	365.008760	0.562846	1339.725858	9686.606117	266.591654	4.608393	0.118131	13029.321037	13.629537	0.499364	140.937551	0.248147	161.691377	0.028058	10.405643	334508.420864	7723920.194180	1.208027	0.409567	0.229096	0.156997	0.120278	0.098999	0.085772	0.077337	0.072108	0.069302	0.068605	0.070057	0.074097	0.081787	0.095452	0.120510	0.171847	0.304624	0.908420	5914718.316416	247268.441230	9.158706	0.035245	166.269510	0.178360	187.571290	0.362321	9.177336	9757.774518	0.092556	3.217844	1618.707548	6535.018581	20177.947104	15.363883	494.250820	1.387634	3750145886.801965	0.655227	0.144879
0.7900	0.027203	0.027246	0.027385	0.027649	0.028110	0.028910	0.030437	0.034032	0.048240	15.391143	212.740798	11199.016037	0.032060	0.031909	0.575906	0.044707	0.038957	251.853204	0.022376	17.918314	186.582155	0.039798	0.137530	0.673822	607.752116	1.018051	0.019657	1.095558	0.041349	0.529102	30076882.274712	34.301381	0.071230	7.145370	0.023483	28.330297	46.642229	15.920204	3.095212	0.552354	4441.845955	428.577607	0.069681	6440.483767	0.750792	2.083890	407.203866	0.424046	1.377385	1404862.669755	10463.657273	1103.226217	1.255035	0.435978	0.247366	0.171639	0.133179	0.111179	0.097850	0.090026	0.086080	0.085439	0.088223	0.095355	0.109160	0.135246	0.189062	0.327424	0.943718	858.193674	7692.565135	1165198.858662	1.176886	0.318877	417.090432	2.435515	0.994726	4145.234269	0.085606	271.361590	2807.786178	0.377540	2.020766	10.136165	988.691890	18.707115	0.035155	6.122839	0.095544	26.473860	47730209.269618
0.8000	0.027598	0.027660	0.027864	0.028284	0.029183	0.030723	0.034450	0.049688	2.024777	0.101264	2553.723951	1.036479	16.402552	429.294266	6.615320	0.048198	0.147436	0.021068	0.020267	35.767069	0.035441	79479.176588	0.034615	0.021176	0.020091	10.725133	0.667741	177877.297721	0.020713	14.041029	12109.320871	586.208523	0.082821	70.010624	0.021042	0.162092	0.023230	0.039722	0.252332	38491.912726	0.377260	72.381473	0.024853	0.038456	3.214713	2.669939	9166.916537	12514.664164	530.954149	39.901499	107231.824409	5.347007	129.442842	1.378946	0.483730	0.277746	0.195308	0.153987	0.131099	0.118369	0.112414	0.112065	0.117672	0.131436	0.159316	0.218230	0.370343	1.045659	99.287172	4.155080	76701.363457	28.311613	360.832071	8309.306235	9664.480359	3.021345	2.079710	0.050610	0.034506	209.830694	0.254999	228588.189859	0.165060	0.041750	0.034876	13.231899	0.717419	170930.791388	0.080812	418.926053	18448.919086
0.8100	0.028486	0.028587	0.028926	0.029652	0.031195	0.035122	0.052272	0.031121	0.035688	12.854456	0.025051	0.047327	1.666980	9.380438	981.014647	0.021136	0.255619	0.020445	43517451.805986	0.453314	115.271655	0.383175	3582.766232	0.206038	4.770729	0.022616	229.813168	91601.177021	3.532455	0.104855	1.765007	2.224517	87.087488	29664.386700	0.074268	0.038079	0.152093	0.036096	62148.473435	4.036039	97.018950	5.026521	813859023.474901	0.025596	4.973458	0.038712	1007776.212281	1615.611549	321.995737	0.874654	0.054957	550.471386	0.708486	0.452636	1.675078	0.576041	0.332548	0.237379	0.191360	0.167934	0.157973	0.158686	0.171188	0.201849	0.270567	0.453052	1.292190	0.370642	0.558023	395.281027	0.052550	0.621152	278.977054	1459.289485	1071641.736535	0.045275	3.864504	0.035342	480988003.980117	3.687092	397.471196	2.652571	35887.492644	0.330191	6.203399	0.047652	222.926056	95748.456228	55.634788	1.453835	2.407509
0.8200	0.029405	0.029583	0.030220	0.031788	0.036108	0.057992	0.128499	0.055792	0.132610	0.026901	0.747829	0.240094	0.025654	1.608183	4.909203	20461826.416705	0.042237	54.808099	0.186487	0.024558	0.137676	2.654670	0.422806	0.019760	0.027426	2.418823	4.235280	0.240203	0.174623	10.722012	0.019683	0.369607	0.746435	0.895681	37.144042	37.683492	0.022251	0.023066	3.946675	7.401925	0.669726	0.124091	2.433099	880.638129	0.423035	1405073338.012263	104.388191	37.197538	0.235508	9.742068	31.545772	0.083306	4.679697	1.920931	6.863257	2.434527	0.771453	0.442788	0.321943	0.268873	0.249062	0.253741	0.287448	0.376029	0.628572	1.927973	5.304221	1.485381	3.381626	0.071334	22.886689	7.213356	0.196679	23.457961	64.114422	1764639242.279185	0.586921	568.602476	1.546657	0.096343	0.591563	8.622836	2.384729	0.035782	0.045860	21.086082	22.570561	0.659782	0.531659	7.252359	0.034134
0.8300	0.030432	0.030826	0.032403	0.037749	0.077060	4.985386	0.524808	3.744915	1.379658	15.844259	5.234200	8.774882	0.025376	0.027251	0.022669	262.140950	0.615470	0.177417	139.020525	1.280281	19258.509351	0.095402	17.689765	3.148730	0.050535	0.070704	0.060776	2.773807	0.188517	0.026903	3.718755	0.110890	1.650735	37.947314	0.471702	0.060494	0.284251	0.052814	231.311182	0.209321	264021.402895	17.601727	2063.107115	1.573367	8.976412	4631.911839	0.075005	1.815565	0.205295	242.135108	288.243901	549.154262	57.143909	198.198705	32.794347	426.613623	5.239954	1.299843	0.721589	0.539877	0.484723	0.509349	0.644431	1.106539	4.298979	339.606502	25.225982	147.633851	40.928154	378.687980	215.965778	159.472534	0.173162	1.668970	0.072864	2690.348357	9.107432	1.469740	1125.314182	9.649454	140669.766611	0.247089	121.227176	3.782383	0.192865	0.106812	0.259863	20.272288	0.944427	0.079715	4.268909
0.8400	0.031893	0.033412	0.043560	169.789985	0.036561	0.035583	492768.308629	2.921462	0.036925	0.050218	0.368955	28.036230	0.077981	50.104878	0.060699	0.056426	10249.129645	272.694621	1.101468	47.137251	4513.439580	0.842533	3450850.198745	292.522153	0.284843	82209.552130	9.234893	63.161573	1.446527	181.179462	0.294266	2294.079172	0.090268	2.613966	85.682505	3966.356425	0.210154	107.009200	42414.572137	9.673432	55292.091992	25.384794	1.537795	3843.730892	153447.763934	1.581820	29.505189	961.189536	1.282930	659.548677	14.408188	0.790415	0.451332	131.427510	26795940.780613	0.556346	0.578557	31750.006316	4.184550	2.009280	1.627130	1.898052	3.749821	27277.033344	0.472431	0.455602	20021200.853247	95.329430	0.337879	0.547585	10.314171	415.725250	0.825205	574.304434	31.696755	2.094531	84382.300467	2069.047983	5.176521	141.645205	28217.732060	4.869634	4258420.819682	345.273745	0.366238	63750.005341	43.336700	40.183846	0.897825	1198.279558	0.313966
0.8500	0.033637	0.505362	70.047193	0.057091	0.045714	55358.779475	2502.136866	24.600254	17.038392	1.682855	11736.942123	80.145312	0.023806	14171.424564	45.902647	0.868236	0.054013	0.530923	0.289131	0.578440	0.229261	0.268561	0.192270	3.151636	6146.722062	0.075806	3.414054	1.656534	0.031131	19.350484	0.028923	2.749081	0.020010	0.111105	26.178912	0.477235	34218.468072	0.156537	0.247602	0.106501	0.782543	0.206401	3.120616	1.437374	0.516962	35.746002	728.346268	246827.410899	0.071255	3656.789383	412233.045773	46.698054	550.508880	898.321852	132602.596014	3262384.078808	1.302994	3.619428	22830.433425	614.030456	880.365268	580.465832	20371.855175	3.054202	1.057060	2467798.402450	98679.597790	625.764194	373.988244	30.776725	284853.615615	2654.359784	0.071215	142760.720540	408.713030	47.587674	0.301925	3.655367	1.572399	1.413771	0.650351	0.384752	0.298797	2.747454	18370.820077	0.230773	12.535695	0.990345	0.043473	10.359519	0.045054
0.8600	0.035799	0.037989	13.121070	2.492385	0.123730	0.101893	0.037866	1663096313.201676	0.809138	4.038358	0.045596	125.302032	0.052306	0.030740	0.054804	0.020700	0.059435	0.383990	0.118957	7.697124	0.018881	0.161752	0.030571	0.036464	2.576854	5.625210	543.748060	0.018797	0.051427	23.211923	0.036523	5.392060	0.025660	0.020433	47.937817	0.401918	21.935612	0.063664	0.023949	0.847446	0.025001	1.485109	0.148407	4.059881	0.546343	0.042877	0.501034	1.001727	1.170825	3868.903344	0.502965	105.294582	19.099072	64044409278.855240	0.379870	3.651908	8.134273	406.666588	4586.428582	2.447711	228.020279	2.300835	4109.598763	345.900112	6.523186	2.729072	0.295337	45066573867.760651	12.168865	68.216804	0.337217	2607.767674	0.849558	0.839344	0.292358	0.050893	0.367924	1.998035	0.364800	15.131000	0.035848	0.483907	0.044487	0.054667	9.534776	3.209891	291.646515	0.034698	0.045144	11.741702	0.053175
0.8700	0.038933	37.510269	0.050806	0.059557	0.037189	41.218214	0.210539	0.224168	1.625439	0.035474	782.796535	639.493904	0.866259	0.051830	52.374431	77.111325	11.594663	0.024496	0.176789	3.169989	186566.128757	0.018405	0.339168	0.019138	2.107040	0.040314	583.309523	0.020827	0.019339	12443643.712154	4.286793	91291719.604751	0.027955	0.026115	4341.187055	0.165828	15.831826	0.023715	2.402924	0.024299	353.889760	0.796559	0.076909	0.061945	52.602093	956.010325	705.022755	0.440627	16.675468	14749.498789	16432.639734	0.168711	45.929158	6.585986	8.249059	1517.261727	0.061569	1.826670	3.812703	46678.160784	4621.864149	44070.524899	3.391666	1.452050	0.055921	1058.512890	6.025632	4.537661	30.418973	0.120703	10042.426157	9246.847393	10.126490	0.258536	373.152698	490.164278	113.502100	0.050594	0.423211	5.044198	203147.563305	0.036160	1.038761	0.034606	6.508042	0.087049	1741.959718	0.036885	0.038352	36326182.366917	3.147271
0.8800	0.043227	0.043330	0.663403	10.660865	0.080681	5.319033	10.613463	0.104044	0.868907	0.678331	13.905471	11.231521	0.025367	0.023742	0.022153	5.029145	0.075592	0.054953	489.669982	0.113067	22.774792	0.041718	0.418194	0.261305	9.974153	659.824234	0.026418	1.756036	5.889730	1006.752968	981.373082	163.717693	37.639315	11.366717	0.076490	4453.925922	68.990589	0.043460	0.395635	0.172596	189.011633	0.642923	4530.659435	0.052836	0.198716	57.889898	8.560156	0.040353	0.040913	173.684619	271.695562	8.249709	12.025842	1.125683	446.452436	305.932491	3.662202	779.325166	96.610007	0.148489	41.580304	0.136866	81.742480	608.367807	2.936630	230.831659	319.602339	0.648996	6.533602	4.300557	162.787467	96.691896	0.043815	0.044118	8.502644	29.570767	0.457220	0.155575	2041.447155	0.344552	80.620383	0.090202	0.371805	0.156744	26.559665	1685.277819	0.056418	4.241045	13.801716	364.857151	617.360618
0.8900	0.049914	0.054436	3.607047	10.178031	0.102344	0.314975	165.526820	12.207465	3.294951	0.150735	2.006677	0.406383	0.036898	0.213709	1.219538	34.246391	0.074392	34.864459	0.033766	0.024298	16207.399215	0.143875	41440.585646	0.101616	2.421707	982765.005806	0.018817	0.100852	0.962288	0.052275	0.184469	0.029145	5.008472	0.541008	0.027635	175832.168703	0.417187	0.056313	5326.031547	0.031986	1022.683795	0.032138	0.037690	241.922892	0.494453	503.008250	14.124868	2.513550	0.200325	5.950328	35.245808	0.961490	79.949812	155.052094	6535.170252	13.813464	2.747638	547.576441	1014.380489	2.200692	1275.426410	2.002912	897.785796	408.900750	2.043130	10.228847	4621.013974	81.208403	51.068827	0.427293	20.549267	3.341832	0.131683	1.337947	7.115714	780.610302	0.260119	123.368008	0.052234	0.040447	9337.776025	0.105201	17053.798066	0.077828	0.896989	327208.760146	0.038967	0.223553	1.627937	0.041337	0.106595
0.9000	0.061558	4.315536	2.595724	39.270407	0.093683	0.117727	3031.934178	1.915192	1.076915	0.850884	0.352381	10.118348	0.419767	0.028858	6.419795	47.720265	0.244264	0.070007	472615.997655	0.018415	39.227924	39.133240	0.905460	92.977874	0.026059	0.567899	129.308239	0.120999	1.082572	948745.497424	0.020391	4449627.844476	0.313232	0.596688	676.671229	0.283839	0.073397	552.200332	0.242917	7.546144	272.129501	0.029684	19450.253522	0.046164	0.409817	470.598746	68.349203	0.058933	4.729447	149.563939	5.347899	15.718464	8.673594	13.983385	31060.223236	2.617841	2.623236	4842.055434	218.414869	1431.411076	17.780955	1279.819035	173.981220	4010.072526	2.030360	1.879798	14683.768460	5.643472	3.993986	9.390905	3.066435	81.977500	2.435334	0.048492	32.941465	220.329727	0.655518	0.089675	300311.311008	0.038922	104.767739	12.369768	0.270591	192.176193	0.054695	0.238716	214.420747	0.227178	0.328457	1289084.391089	0.034959
0.9100	0.090296	0.093122	0.218292	19.018051	73.443537	25550.723325	10.435759	1.774696	23582.892621	10.600725	1.706497	2.336507	4.049935	0.025738	0.025971	0.021389	0.164456	0.264406	0.020586	0.030898	154.968095	10.131737	30.388979	362.913809	2.280510	0.488896	0.055210	0.074667	0.382601	358.424305	11.854608	94.502313	0.239433	0.164901	0.230978	0.654469	1.141482	114.758709	173.898461	31.870091	65.290136	0.134874	0.049216	0.071242	1.259774	0.033890	0.056474	0.054225	18.248052	6.001912	21.820677	34.463636	100666.524334	47.335208	351.997081	1201297.671283	5077.493293	507.956985	7.495842	4.114626	0.442862	3.843159	5.613988	330.742042	3930.170468	876454.547018	242.148710	31.029241	28555.843052	6.901964	11.862666	0.908403	6.165432	0.055174	0.051256	0.041853	0.570611	0.124478	0.048347	0.083610	37.862458	11.793672	58.972373	69.563060	0.571216	0.297218	0.105817	0.072138	0.142818	84.885547	4.784308
0.9200	12.386972	141.128056	1392.638476	2.813210	3946.011343	0.255957	1.519264	0.579720	0.643314	1.775307	0.061939	21023.181404	2.252923	0.400968	0.074372	2.928780	0.021367	0.019928	0.035918	0.158132	0.018178	0.020276	0.017414	1936.049939	5.042815	0.204273	0.259045	59.981856	0.222986	2.990020	0.019824	10.688458	0.749906	27.685044	0.339507	0.745364	6.296219	9638.257044	0.024878	0.036014	0.027716	0.861802	0.081043	0.037503	0.041063	24.954326	0.481800	0.361779	25.569009	273448.576608	0.331783	2.485155	1.362681	1.748855	28.717027	0.855157	256564.427907	47.261715	55532.572389	233.735385	3.205851	86.761641	39340.183149	27.753891	196874.755745	0.340280	18.645978	0.448532	0.220243	0.130352	0.215803	142831.081716	12.830049	0.102372	0.242951	10.847759	0.045949	0.043961	0.053391	0.328283	0.037232	0.039430	0.036920	2934.873667	1.905221	0.225732	0.130632	12.234781	0.197771	2.415997	0.036366
0.9300	14.646372	776928.010446	1605711.899350	739789.989672	68.626420	3640.931363	37.881057	26.289007	0.103663	0.554834	4.737125	53.119277	79.668416	7.047155	1.199373	0.443608	0.020735	16.688336	0.060063	211.661329	0.252516	0.227249	1.536674	0.973157	0.020740	0.018494	85.559697	8.801843	145.884982	21.293177	0.485023	7.434784	54.357397	3.644984	326.521661	0.022632	0.030101	0.659934	7.515827	1.123273	1.298748	209.314208	0.127568	30.992069	0.038129	3.461249	3.573932	59.020673	794.589818	649.919252	54.740072	4.023946	0.164495	71.180956	1090.445198	1397.374188	291.283033	32627.214470	173102.868264	75326384.623928	6.778854	60803241.645669	724408.233059	461694.817003	91.948953	8562.956690	729.092778	27.992953	0.167136	2.261048	29.572972	331.655511	388.049919	28.502788	8.825892	1.488308	0.046374	2.236221	0.060601	1.088690	0.452025	0.385359	2.300196	0.112488	0.036768	0.036024	77.880828	1.158355	22.183087	3.622302	0.172023
0.9400	0.002431	2.322162	148689.861334	40.912125	14.343189	5920.988606	2.811446	1.124196	574.664718	0.451506	1.673229	4176.635289	6.323824	0.032119	13.405392	0.151600	294.609353	0.087855	1455.531163	0.018067	0.017834	7.371407	0.277656	0.164921	0.173597	0.019220	0.356726	0.018496	0.523231	0.026028	1.298439	0.026292	0.286666	0.021781	0.262297	0.025794	0.446692	0.532036	1.257482	7.133954	0.029087	0.029894	8598.033263	0.390891	3027.552778	1.051881	179.535815	0.064501	3.365865	47936.304144	20.523086	0.253505	2717.843682	6.874661	7.461855	1727.081980	45.102692	9.757471	2040491.368808	0.604474	0.040989	0.616170	1088542.365167	12.359113	13.510036	1259.075066	3.282832	4.480081	2776.619338	0.638227	11.050218	23815.580043	18.591896	0.076644	283.173466	0.469320	1433.383233	0.159171	2978.388599	0.040723	0.040140	0.041042	0.397390	0.154178	0.121954	0.036255	0.062906	0.036242	0.087139	0.035943	0.344129
0.9500	1504.416712	171.875043	1.540915	1201.099607	11.818182	0.120587	103.774322	341.939096	0.105363	0.131117	25.142772	0.172689	461.175231	0.052855	337.005618	180.679091	2.729806	97.792035	0.031165	0.483803	530.217492	0.457998	0.046796	0.648363	6.258974	0.068524	13.641398	0.124069	7.127104	4413.709408	0.019874	2020.979346	19.268410	0.185884	8.415768	0.160698	22.146160	2.369883	0.167733	2.053606	2532.046495	2.408829	0.059600	582.760583	17.351242	181804.992726	2616.649938	0.134571	1736.885098	0.314119	283.242551	0.475134	0.170359	760.362359	154.752926	0.130376	17.361218	717.118266	2.286575	164.697808	380.029506	98.969396	1.159781	71.549888	6.596610	0.100649	10.231478	82.618677	0.163379	0.460882	250.719783	0.714567	3985.529290	0.241789	1075.667772	170704.792189	6.375509	203.158566	0.045825	0.782097	744.954624	0.617179	0.082477	0.580532	4.957729	0.060325	0.665810	0.059347	3.120429	462.156711	0.036012
0.9600	61588.272272	7.408751	6.258062	0.671948	267.853406	0.597877	0.101138	1.907700	501.696966	5.906057	27.739897	1.102164	0.053532	0.306294	34.477448	1502.516755	0.523983	0.020073	460.265124	0.525155	4.136698	1746.057151	10.238185	8.621995	8245252.500064	0.841573	277.595281	14.940318	57.281018	3041.329761	5.934029	7004.086621	143.460999	12.977948	197.989615	1.461258	27614835.688644	30.589212	13.707247	7236.825148	10.067137	1.975687	2380.782401	0.075849	2.883589	9982.387030	254.460177	9.982570	0.157945	13.383535	320.552222	24.123509	1093.202185	36.151099	0.475029	0.513770	275.520840	1.376137	1020.968625	64.837147	15445.265034	58.278992	875.218620	0.894380	87.847104	0.104371	0.309746	21.821086	113.828175	6.314932	159.883670	7.566720	0.212785	13.288356	102.919882	3739.349786	1.040662	0.077318	747.500356	0.508732	1.354284	1873.518260	0.290472	6.780393	5681202.384186	0.234768	6.747410	1.255538	19.485042	814.692293	0.749525
0.9700	0.002505	0.305233	0.184594	0.481941	0.104322	2.546923	650973274828.599854	1101.198759	1.695155	204.699427	5781.332225	1.032343	0.339034	0.056675	1.203012	0.031613	0.041284	37.955240	0.119707	0.033324	231910.415204	2.174513	0.126430	86.744893	492.768761	21.881681	2.518277	60.872238	8.464479	0.998263	248.964879	1.915167	19.365921	150.079227	2.092560	22.323188	1522.067106	286.343495	0.194941	8.176922	721126.791065	0.147611	0.994675	199.289457	1.288948	0.092466	7.968689	29.547583	17.928205	8.451868	22361.433141	463.953436	2.816922	20759.801703	588008062518.776367	81.691868	0.201134	0.405803	3.326011	0.321461	0.038196	0.283213	2.846458	0.218622	0.161328	55.724935	1600987965.427361	12304.237340	0.245337	52.419627	5402.684419	3.708328	13.680604	30.010173	3.078870	0.088608	1.017344	63.359913	0.485685	0.090461	135145.280675	1.960815	0.046811	58.138532	282.972936	0.403090	0.057307	19.828210	2.267655	0.189173	24.424227
0.9800	1390886.168711	0.607047	9.028232	0.074847	0.230691	0.192940	0.472554	93.971855	0.674990	0.095715	0.148778	1040.557303	0.033872	0.237297	0.031238	0.092069	0.236477	0.169465	0.019545	0.027852	0.027302	2707.587795	27.336299	11.433932	7894.283774	0.345671	1.792156	144.238100	0.503014	3.324895	0.041533	2.230942	0.877995	324.439037	1.688925	0.901828	22589.927292	35.211553	59.104703	7753.868288	0.062555	0.087750	0.042531	3.413534	1.248556	0.590792	0.096744	6.974352	0.098464	4199.957251	0.335116	0.896174	3.968378	1541.904553	4.417825	1.177505	2.117082	0.117064	297.567565	1.105859	347721.723508	1.357718	251.672970	0.157816	1.542592	0.788508	2.689757	893.956258	1.935900	0.497060	0.110434	1059.543421	0.118283	4.873571	0.132850	0.371452	0.490641	2.168463	0.055793	0.066652	0.051664	1297.594615	6.084483	6.556595	3776.103279	0.173651	0.038354	36.065078	0.097510	0.144630	0.034793
0.9900	1856.193775	4.020314	0.411979	37.746530	0.065878	4.229494	5.774518	36.693762	0.047197	0.561053	49.431308	608281.971342	0.525369	0.162044	851.478550	0.030514	0.099452	0.646812	1.361552	303.261583	0.018215	0.546280	18.121452	0.354552	2.039402	0.870619	38.406260	147.767393	0.063882	0.018430	0.019069	0.019740	0.081573	299.379007	42.522489	1.307032	5.458740	1.007041	48.377600	1.992014	0.035712	2518.873026	17.699795	18.604950	0.433455	0.087634	5215.384032	0.925621	2.583429	1611551.292144	92.652670	4.270073	0.158905	32.495443	15.382184	4.161375	0.086993	16.522384	0.144926	1.506850	467.433803	8.640468	0.714259	4.685419	0.146642	1.302694	7.279721	0.233436	0.123067	2.049371	7.011975	239653.946309	0.868259	0.412805	1852.441634	0.106585	0.195494	12.431678	9.414047	1074.753161	0.049674	0.499139	7.322955	0.206730	0.863217	0.088676	0.159353	26.852135	0.036712	0.035135	0.035026


==> figures/Cu/drag_anis_CuT600P29.dat <==
### B(beta,theta) for CuT600P29 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.041175	0.041200	0.041274	0.041392	0.041550	0.041738	0.041948	0.042168	0.042388	0.042596	0.042781	0.042933	0.043044	0.043108	0.043119	0.043076	0.042979	0.042830	0.042636	0.042401	0.042135	0.041846	0.041545	0.041241	0.040944	0.040662	0.040404	0.040175	0.039982	0.039827	0.039711	0.039635	0.039597	0.039594	0.039621	0.039673	0.039743	0.039823	0.039907	0.039987	0.040056	0.040108	0.040139	0.040143	0.040119	0.040065	0.039982	0.039872	0.039736	0.039581	0.039409	0.039226	0.039037	0.038847	0.038661	0.038484	0.038319	0.038168	0.038034	0.037917	0.037817	0.037732	0.037660	0.037600	0.037547	0.037497	0.037448	0.037395	0.037336	0.037267	0.037185	0.037090	0.036980	0.036855	0.036716	0.036564	0.036401	0.036230	0.036053	0.035874	0.035696	0.035522	0.035356	0.035201	0.035060	0.034936	0.034831	0.034746	0.034685	0.034648	0.034636
0.0200	0.040616	0.040641	0.040713	0.040829	0.040983	0.041168	0.041373	0.041590	0.041801	0.042005	0.042187	0.042336	0.042446	0.042509	0.042521	0.042479	0.042385	0.042241	0.042050	0.041821	0.041561	0.041278	0.040983	0.040685	0.040394	0.040122	0.039869	0.039644	0.039454	0.039301	0.039187	0.039113	0.039075	0.039072	0.039098	0.039148	0.039216	0.039295	0.039377	0.039456	0.039524	0.039575	0.039604	0.039609	0.039585	0.039533	0.039452	0.039344	0.039212	0.039060	0.038892	0.038711	0.038527	0.038342	0.038161	0.037988	0.037827	0.037680	0.037549	0.037434	0.037336	0.037254	0.037184	0.037125	0.037073	0.037025	0.036977	0.036926	0.036868	0.036801	0.036722	0.036629	0.036522	0.036400	0.036265	0.036117	0.035958	0.035791	0.035618	0.035444	0.035270	0.035100	0.034938	0.034787	0.034650	0.034529	0.034427	0.034345	0.034286	0.034250	0.034237
0.0300	0.040070	0.040093	0.040164	0.040277	0.040427	0.040606	0.040807	0.041017	0.041227	0.041426	0.041603	0.041749	0.041856	0.041917	0.041928	0.041888	0.041796	0.041655	0.041469	0.041245	0.040991	0.040715	0.040427	0.040136	0.039850	0.039580	0.039332	0.039113	0.038926	0.038777	0.038665	0.038592	0.038555	0.038551	0.038576	0.038625	0.038692	0.038769	0.038849	0.038925	0.038992	0.039042	0.039071	0.039076	0.039053	0.039002	0.038923	0.038819	0.038691	0.038543	0.038379	0.038206	0.038026	0.037846	0.037670	0.037501	0.037344	0.037201	0.037073	0.036962	0.036867	0.036786	0.036718	0.036661	0.036611	0.036564	0.036518	0.036468	0.036412	0.036346	0.036269	0.036179	0.036075	0.035957	0.035825	0.035681	0.035526	0.035364	0.035196	0.035025	0.034856	0.034691	0.034534	0.034386	0.034253	0.034135	0.034035	0.033956	0.033898	0.033863	0.033851
0.0400	0.039547	0.039570	0.039638	0.039747	0.039893	0.040067	0.040261	0.040465	0.040669	0.040861	0.041032	0.041173	0.041276	0.041335	0.041345	0.041305	0.041215	0.041077	0.040896	0.040677	0.040428	0.040159	0.039877	0.039592	0.039314	0.039049	0.038807	0.038592	0.038409	0.038262	0.038153	0.038080	0.038043	0.038039	0.038063	0.038110	0.038175	0.038249	0.038327	0.038401	0.038465	0.038513	0.038542	0.038546	0.038523	0.038474	0.038397	0.038295	0.038170	0.038027	0.037872	0.037703	0.037528	0.037353	0.037181	0.037017	0.036865	0.036725	0.036601	0.036493	0.036400	0.036322	0.036253	0.036198	0.036149	0.036104	0.036059	0.036010	0.035956	0.035892	0.035817	0.035730	0.035629	0.035514	0.035386	0.035246	0.035096	0.034938	0.034774	0.034609	0.034444	0.034284	0.034131	0.033988	0.033858	0.033743	0.033647	0.033569	0.033513	0.033479	0.033468
0.0500	0.039040	0.039062	0.039128	0.039233	0.039373	0.039541	0.039728	0.039924	0.040120	0.040305	0.040469	0.040604	0.040703	0.040758	0.040766	0.040726	0.040637	0.040502	0.040324	0.040110	0.039867	0.039604	0.039330	0.039052	0.038780	0.038522	0.038285	0.038075	0.037897	0.037753	0.037646	0.037575	0.037538	0.037533	0.037556	0.037601	0.037663	0.037734	0.037809	0.037881	0.037943	0.037990	0.038017	0.038020	0.037999	0.037950	0.037876	0.037777	0.037656	0.037517	0.037363	0.037199	0.037029	0.036859	0.036693	0.036535	0.036387	0.036253	0.036132	0.036028	0.035938	0.035863	0.035799	0.035745	0.035698	0.035654	0.035611	0.035564	0.035511	0.035450	0.035377	0.035292	0.035194	0.035083	0.034959	0.034823	0.034677	0.034524	0.034366	0.034205	0.034046	0.033890	0.033742	0.033603	0.033477	0.033366	0.033272	0.033197	0.033143	0.033110	0.033098
0.0600	0.038564	0.038585	0.038648	0.038749	0.038883	0.039044	0.039223	0.039411	0.039598	0.039775	0.039932	0.040060	0.040153	0.040204	0.040210	0.040169	0.040081	0.039948	0.039774	0.039565	0.039329	0.039072	0.038804	0.038533	0.038268	0.038017	0.037786	0.037581	0.037406	0.037266	0.037160	0.037090	0.037053	0.037047	0.037068	0.037111	0.037170	0.037239	0.037311	0.037379	0.037439	0.037483	0.037508	0.037511	0.037489	0.037442	0.037369	0.037273	0.037156	0.037020	0.036871	0.036712	0.036549	0.036384	0.036220	0.036067	0.035924	0.035794	0.035670	0.035569	0.035482	0.035409	0.035348	0.035296	0.035250	0.035208	0.035166	0.035121	0.035069	0.035010	0.034939	0.034857	0.034762	0.034654	0.034533	0.034402	0.034261	0.034112	0.033959	0.033804	0.033649	0.033499	0.033355	0.033221	0.033099	0.032991	0.032901	0.032828	0.032775	0.032743	0.032733
0.0700	0.038098	0.038119	0.038179	0.038275	0.038403	0.038556	0.038726	0.038903	0.039081	0.039249	0.039397	0.039519	0.039606	0.039652	0.039655	0.039612	0.039524	0.039393	0.039223	0.039019	0.038788	0.038538	0.038277	0.038013	0.037755	0.037510	0.037285	0.037085	0.036915	0.036777	0.036674	0.036604	0.036568	0.036561	0.036580	0.036620	0.036676	0.036741	0.036809	0.036875	0.036931	0.036973	0.036997	0.036999	0.036977	0.036931	0.036860	0.036767	0.036653	0.036522	0.036378	0.036224	0.036066	0.035908	0.035753	0.035605	0.035467	0.035342	0.035230	0.035132	0.035049	0.034978	0.034919	0.034869	0.034824	0.034784	0.034743	0.034699	0.034649	0.034591	0.034523	0.034443	0.034351	0.034247	0.034131	0.034003	0.033867	0.033723	0.033575	0.033425	0.033276	0.033130	0.032991	0.032862	0.032744	0.032640	0.032552	0.032482	0.032431	0.032400	0.032390
0.0800	0.037670	0.037689	0.037746	0.037837	0.037958	0.038102	0.038263	0.038432	0.038599	0.038757	0.038895	0.039008	0.039087	0.039128	0.039127	0.039082	0.038994	0.038865	0.038698	0.038498	0.038273	0.038030	0.037776	0.037519	0.037268	0.037030	0.036811	0.036616	0.036450	0.036312	0.036211	0.036142	0.036105	0.036097	0.036115	0.036152	0.036205	0.036267	0.036331	0.036393	0.036446	0.036486	0.036508	0.036509	0.036487	0.036442	0.036373	0.036283	0.036173	0.036047	0.035908	0.035760	0.035608	0.035455	0.035306	0.035164	0.035031	0.034911	0.034803	0.034709	0.034629	0.034561	0.034504	0.034456	0.034413	0.034374	0.034334	0.034291	0.034243	0.034187	0.034122	0.034045	0.033956	0.033855	0.033742	0.033619	0.033487	0.033349	0.033206	0.033061	0.032917	0.032777	0.032643	0.032518	0.032404	0.032304	0.032219	0.032152	0.032103	0.032073	0.032063
0.0900	0.037250	0.037268	0.037321	0.037407	0.037520	0.037656	0.037807	0.037964	0.038121	0.038267	0.038396	0.038499	0.038570	0.038605	0.038600	0.038552	0.038464	0.038336	0.038172	0.037977	0.037758	0.037521	0.037274	0.037025	0.036781	0.036549	0.036337	0.036147	0.035986	0.035855	0.035756	0.035688	0.035651	0.035642	0.035657	0.035692	0.035741	0.035799	0.035859	0.035917	0.035967	0.036004	0.036023	0.036023	0.036001	0.035957	0.035890	0.035803	0.035696	0.035575	0.035441	0.035299	0.035148	0.035002	0.034859	0.034722	0.034595	0.034479	0.034376	0.034286	0.034209	0.034144	0.034089	0.034042	0.034001	0.033963	0.033925	0.033886	0.033839	0.033785	0.033721	0.033647	0.033561	0.033464	0.033355	0.033236	0.033109	0.032976	0.032838	0.032699	0.032560	0.032425	0.032296	0.032176	0.032067	0.031970	0.031889	0.031824	0.031777	0.031748	0.031739
0.1000	0.036850	0.036866	0.036916	0.036996	0.037101	0.037228	0.037367	0.037514	0.037658	0.037793	0.037910	0.038003	0.038066	0.038094	0.038083	0.038033	0.037944	0.037817	0.037655	0.037465	0.037251	0.037021	0.036782	0.036540	0.036304	0.036079	0.035873	0.035690	0.035533	0.035405	0.035308	0.035241	0.035204	0.035193	0.035204	0.035236	0.035281	0.035335	0.035391	0.035445	0.035491	0.035525	0.035542	0.035541	0.035519	0.035475	0.035410	0.035326	0.035223	0.035106	0.034978	0.034841	0.034701	0.034561	0.034424	0.034293	0.034172	0.034061	0.033962	0.033876	0.033800	0.033738	0.033685	0.033640	0.033601	0.033564	0.033527	0.033488	0.033443	0.033391	0.033329	0.033257	0.033175	0.033081	0.032976	0.032862	0.032740	0.032612	0.032480	0.032346	0.032213	0.032083	0.031959	0.031844	0.031739	0.031647	0.031569	0.031507	0.031462	0.031434	0.031425
0.1100	0.036463	0.036479	0.036524	0.036598	0.036693	0.036809	0.036938	0.037072	0.037206	0.037329	0.037434	0.037517	0.037570	0.037591	0.037575	0.037522	0.037431	0.037305	0.037146	0.036960	0.036752	0.036528	0.036296	0.036061	0.035832	0.035615	0.035415	0.035237	0.035085	0.034961	0.034864	0.034798	0.034761	0.034749	0.034759	0.034787	0.034829	0.034878	0.034931	0.034980	0.035022	0.035053	0.035067	0.035064	0.035042	0.034999	0.034936	0.034854	0.034756	0.034643	0.034520	0.034390	0.034256	0.034122	0.033991	0.033861	0.033745	0.033640	0.033546	0.033464	0.033394	0.033335	0.033285	0.033242	0.033205	0.033169	0.033134	0.033096	0.033053	0.033002	0.032943	0.032874	0.032795	0.032705	0.032604	0.032495	0.032378	0.032255	0.032120	0.031992	0.031864	0.031740	0.031622	0.031512	0.031412	0.031324	0.031249	0.031190	0.031147	0.031120	0.031112
0.1200	0.036096	0.036110	0.036152	0.036219	0.036308	0.036414	0.036530	0.036652	0.036770	0.036880	0.036974	0.037045	0.037089	0.037101	0.037079	0.037022	0.036930	0.036804	0.036648	0.036466	0.036263	0.036046	0.035821	0.035595	0.035374	0.035164	0.034970	0.034798	0.034651	0.034530	0.034437	0.034372	0.034334	0.034320	0.034328	0.034352	0.034390	0.034434	0.034482	0.034527	0.034565	0.034592	0.034604	0.034599	0.034576	0.034531	0.034470	0.034391	0.034296	0.034188	0.034070	0.033946	0.033818	0.033690	0.033563	0.033444	0.033334	0.033233	0.033144	0.033066	0.032999	0.032942	0.032895	0.032854	0.032817	0.032784	0.032749	0.032713	0.032671	0.032622	0.032565	0.032499	0.032422	0.032336	0.032240	0.032135	0.032023	0.031905	0.031783	0.031661	0.031539	0.031421	0.031308	0.031202	0.031107	0.031023	0.030952	0.030895	0.030854	0.030829	0.030821
0.1300	0.035751	0.035764	0.035801	0.035862	0.035942	0.036036	0.036141	0.036249	0.036354	0.036450	0.036530	0.036589	0.036623	0.036627	0.036598	0.036537	0.036442	0.036317	0.036163	0.035985	0.035787	0.035577	0.035359	0.035138	0.034925	0.034722	0.034536	0.034369	0.034226	0.034109	0.034018	0.033954	0.033915	0.033900	0.033905	0.033926	0.033959	0.033999	0.034042	0.034082	0.034116	0.034139	0.034148	0.034142	0.034118	0.034070	0.034011	0.033935	0.033844	0.033741	0.033628	0.033510	0.033388	0.033267	0.033149	0.033037	0.032932	0.032837	0.032752	0.032678	0.032615	0.032561	0.032516	0.032475	0.032441	0.032408	0.032376	0.032340	0.032300	0.032254	0.032199	0.032135	0.032062	0.031979	0.031887	0.031787	0.031680	0.031568	0.031452	0.031335	0.031219	0.031106	0.030999	0.030899	0.030808	0.030728	0.030661	0.030607	0.030568	0.030544	0.030536
0.1400	0.035415	0.035427	0.035460	0.035514	0.035584	0.035668	0.035759	0.035854	0.035945	0.036026	0.036093	0.036140	0.036161	0.036157	0.036122	0.036056	0.035959	0.035834	0.035682	0.035508	0.035316	0.035112	0.034901	0.034690	0.034484	0.034289	0.034109	0.033949	0.033810	0.033696	0.033608	0.033544	0.033505	0.033488	0.033490	0.033507	0.033535	0.033571	0.033608	0.033644	0.033673	0.033692	0.033699	0.033690	0.033662	0.033621	0.033563	0.033490	0.033403	0.033304	0.033197	0.033085	0.032970	0.032855	0.032743	0.032636	0.032538	0.032448	0.032367	0.032297	0.032237	0.032186	0.032143	0.032106	0.032073	0.032042	0.032010	0.031976	0.031936	0.031891	0.031839	0.031778	0.031708	0.031628	0.031541	0.031445	0.031343	0.031236	0.031126	0.031015	0.030905	0.030798	0.030696	0.030601	0.030515	0.030440	0.030376	0.030325	0.030288	0.030266	0.030258
0.1500	0.035090	0.035100	0.035129	0.035175	0.035236	0.035310	0.035388	0.035468	0.035544	0.035611	0.035661	0.035696	0.035709	0.035694	0.035652	0.035581	0.035481	0.035355	0.035205	0.035033	0.034847	0.034649	0.034446	0.034241	0.034043	0.033855	0.033682	0.033528	0.033394	0.033284	0.033198	0.033136	0.033096	0.033077	0.033076	0.033089	0.033113	0.033143	0.033176	0.033206	0.033231	0.033246	0.033250	0.033239	0.033214	0.033173	0.033117	0.033046	0.032963	0.032870	0.032769	0.032662	0.032554	0.032445	0.032340	0.032240	0.032147	0.032063	0.031987	0.031921	0.031865	0.031817	0.031776	0.031741	0.031709	0.031679	0.031647	0.031614	0.031578	0.031535	0.031485	0.031426	0.031360	0.031284	0.031201	0.031110	0.031014	0.030912	0.030808	0.030703	0.030599	0.030498	0.030402	0.030313	0.030231	0.030160	0.030100	0.030052	0.030017	0.029996	0.029989
0.1600	0.034779	0.034787	0.034812	0.034851	0.034903	0.034963	0.035028	0.035093	0.035154	0.035206	0.035245	0.035266	0.035265	0.035241	0.035191	0.035115	0.035013	0.034886	0.034738	0.034571	0.034390	0.034198	0.034003	0.033807	0.033617	0.033437	0.033271	0.033122	0.032994	0.032887	0.032804	0.032742	0.032700	0.032680	0.032676	0.032685	0.032705	0.032730	0.032757	0.032783	0.032803	0.032808	0.032808	0.032796	0.032770	0.032729	0.032675	0.032607	0.032528	0.032440	0.032344	0.032244	0.032142	0.032040	0.031942	0.031848	0.031761	0.031682	0.031609	0.031547	0.031494	0.031449	0.031411	0.031378	0.031349	0.031321	0.031292	0.031261	0.031226	0.031185	0.031138	0.031082	0.031018	0.030947	0.030866	0.030780	0.030689	0.030593	0.030495	0.030396	0.030299	0.030204	0.030113	0.030029	0.029953	0.029886	0.029830	0.029785	0.029752	0.029733	0.029726
0.1700	0.034490	0.034497	0.034517	0.034549	0.034590	0.034638	0.034689	0.034740	0.034785	0.034822	0.034846	0.034853	0.034840	0.034805	0.034748	0.034666	0.034560	0.034433	0.034286	0.034122	0.033916	0.033731	0.033542	0.033354	0.033172	0.032999	0.032840	0.032697	0.032574	0.032471	0.032389	0.032328	0.032288	0.032265	0.032258	0.032264	0.032278	0.032298	0.032320	0.032341	0.032356	0.032363	0.032360	0.032346	0.032318	0.032278	0.032225	0.032160	0.032085	0.032001	0.031911	0.031817	0.031721	0.031626	0.031533	0.031446	0.031364	0.031290	0.031225	0.031167	0.031117	0.031075	0.031039	0.031008	0.030979	0.030952	0.030925	0.030895	0.030862	0.030823	0.030777	0.030721	0.030661	0.030593	0.030519	0.030438	0.030352	0.030262	0.030169	0.030076	0.029984	0.029895	0.029810	0.029732	0.029661	0.029598	0.029546	0.029504	0.029473	0.029455	0.029449
0.1800	0.034206	0.034211	0.034227	0.034251	0.034282	0.034318	0.034355	0.034391	0.034421	0.034442	0.034450	0.034443	0.034418	0.034373	0.034307	0.034219	0.034110	0.033982	0.033834	0.033673	0.033504	0.033325	0.033143	0.032963	0.032788	0.032623	0.032471	0.032334	0.032215	0.032115	0.032036	0.031976	0.031934	0.031909	0.031898	0.031900	0.031909	0.031924	0.031940	0.031955	0.031964	0.031967	0.031961	0.031944	0.031915	0.031874	0.031822	0.031760	0.031688	0.031609	0.031524	0.031435	0.031346	0.031255	0.031169	0.031087	0.031012	0.030943	0.030882	0.030828	0.030782	0.030743	0.030709	0.030693	0.030667	0.030641	0.030616	0.030587	0.030556	0.030519	0.030476	0.030426	0.030370	0.030306	0.030236	0.030160	0.030079	0.029995	0.029909	0.029822	0.029737	0.029654	0.029575	0.029502	0.029436	0.029378	0.029329	0.029290	0.029262	0.029245	0.029239
0.1900	0.033948	0.033952	0.033962	0.033979	0.034000	0.034023	0.034046	0.034066	0.034080	0.034085	0.034078	0.034057	0.034019	0.033963	0.033889	0.033795	0.033682	0.033553	0.033408	0.033251	0.033084	0.032911	0.032737	0.032564	0.032397	0.032240	0.032094	0.031964	0.031850	0.031754	0.031677	0.031618	0.031576	0.031549	0.031536	0.031533	0.031538	0.031548	0.031558	0.031568	0.031573	0.031572	0.031559	0.031540	0.031500	0.031460	0.031410	0.031350	0.031282	0.031208	0.031129	0.031047	0.030964	0.030882	0.030803	0.030728	0.030658	0.030595	0.030539	0.030489	0.030447	0.030411	0.030379	0.030352	0.030327	0.030303	0.030279	0.030253	0.030223	0.030188	0.030148	0.030101	0.030048	0.029989	0.029923	0.029852	0.029777	0.029699	0.029619	0.029538	0.029459	0.029382	0.029309	0.029242	0.029181	0.029128	0.029083	0.029047	0.029021	0.029005	0.029000
0.2000	0.033681	0.033683	0.033689	0.033698	0.033709	0.033719	0.033728	0.033733	0.033731	0.033719	0.033697	0.033661	0.033611	0.033544	0.033460	0.033360	0.033244	0.033113	0.032969	0.032814	0.032652	0.032486	0.032318	0.032153	0.031994	0.031844	0.031705	0.031580	0.031472	0.031377	0.031302	0.031243	0.031201	0.031172	0.031163	0.031138	0.031138	0.031142	0.031147	0.031151	0.031151	0.031145	0.031132	0.031110	0.031079	0.031039	0.030990	0.030933	0.030869	0.030799	0.030725	0.030648	0.030572	0.030496	0.030422	0.030353	0.030286	0.030228	0.030176	0.030130	0.030091	0.030058	0.030029	0.030004	0.029980	0.029958	0.029935	0.029910	0.029882	0.029849	0.029812	0.029768	0.029718	0.029663	0.029602	0.029536	0.029467	0.029394	0.029320	0.029246	0.029173	0.029103	0.029035	0.028973	0.028918	0.028869	0.028828	0.028795	0.028772	0.028757	0.028752
0.2100	0.033437	0.033437	0.033438	0.033439	0.033440	0.033438	0.033432	0.033421	0.033403	0.033375	0.033337	0.033287	0.033223	0.033145	0.033053	0.032946	0.032826	0.032693	0.032550	0.032398	0.032240	0.032058	0.031898	0.031741	0.031590	0.031446	0.031315	0.031197	0.031093	0.031005	0.030933	0.030875	0.030832	0.030802	0.030783	0.030772	0.030767	0.030766	0.030765	0.030764	0.030759	0.030749	0.030733	0.030709	0.030677	0.030637	0.030590	0.030536	0.030476	0.030411	0.030343	0.030272	0.030202	0.030133	0.030066	0.030003	0.029945	0.029892	0.029845	0.029804	0.029768	0.029737	0.029711	0.029688	0.029667	0.029646	0.029625	0.029602	0.029573	0.029542	0.029507	0.029467	0.029421	0.029370	0.029314	0.029254	0.029190	0.029124	0.029056	0.028988	0.028921	0.028857	0.028796	0.028740	0.028690	0.028645	0.028608	0.028579	0.028558	0.028545	0.028540
0.2200	0.033195	0.033194	0.033191	0.033184	0.033174	0.033160	0.033140	0.033113	0.033078	0.033035	0.032981	0.032916	0.032839	0.032750	0.032647	0.032533	0.032409	0.032275	0.032132	0.031983	0.031829	0.031675	0.031521	0.031371	0.031227	0.031091	0.030967	0.030854	0.030756	0.030671	0.030601	0.030545	0.030501	0.030469	0.030447	0.030432	0.030422	0.030416	0.030410	0.030403	0.030393	0.030379	0.030358	0.030332	0.030299	0.030259	0.030213	0.030161	0.030104	0.030044	0.029981	0.029917	0.029852	0.029789	0.029728	0.029671	0.029618	0.029570	0.029528	0.029490	0.029458	0.029429	0.029405	0.029384	0.029364	0.029345	0.029325	0.029302	0.029277	0.029249	0.029217	0.029179	0.029137	0.029090	0.029039	0.028984	0.028926	0.028865	0.028804	0.028743	0.028682	0.028624	0.028570	0.028514	0.028468	0.028429	0.028396	0.028370	0.028351	0.028339	0.028335
0.2300	0.032985	0.032982	0.032973	0.032959	0.032939	0.032912	0.032878	0.032835	0.032784	0.032724	0.032654	0.032574	0.032484	0.032383	0.032272	0.032152	0.032022	0.031883	0.031740	0.031594	0.031445	0.031295	0.031148	0.031005	0.030868	0.030740	0.030622	0.030516	0.030422	0.030341	0.030273	0.030218	0.030174	0.030140	0.030114	0.030095	0.030080	0.030069	0.030057	0.030045	0.030030	0.030012	0.029986	0.029957	0.029923	0.029883	0.029839	0.029789	0.029736	0.029679	0.029620	0.029562	0.029503	0.029446	0.029392	0.029340	0.029293	0.029249	0.029211	0.029179	0.029149	0.029124	0.029102	0.029082	0.029064	0.029047	0.029027	0.029007	0.028984	0.028958	0.028929	0.028895	0.028856	0.028815	0.028768	0.028718	0.028666	0.028612	0.028556	0.028501	0.028448	0.028396	0.028348	0.028303	0.028263	0.028228	0.028199	0.028176	0.028159	0.028149	0.028146
0.2400	0.032740	0.032735	0.032722	0.032700	0.032670	0.032630	0.032581	0.032524	0.032457	0.032380	0.032295	0.032200	0.032096	0.031984	0.031864	0.031737	0.031603	0.031464	0.031322	0.031177	0.031032	0.030888	0.030747	0.030611	0.030482	0.030361	0.030250	0.030149	0.030060	0.029983	0.029918	0.029863	0.029819	0.029783	0.029755	0.029732	0.029713	0.029696	0.029679	0.029662	0.029642	0.029619	0.029592	0.029558	0.029523	0.029483	0.029440	0.029393	0.029343	0.029291	0.029237	0.029184	0.029131	0.029079	0.029030	0.028984	0.028942	0.028903	0.028869	0.028839	0.028812	0.028790	0.028770	0.028752	0.028735	0.028719	0.028702	0.028684	0.028663	0.028639	0.028612	0.028581	0.028547	0.028508	0.028466	0.028422	0.028375	0.028327	0.028278	0.028229	0.028182	0.028137	0.028095	0.028056	0.028021	0.027991	0.027966	0.027946	0.027932	0.027923	0.027921
0.2500	0.032553	0.032547	0.032529	0.032500	0.032459	0.032407	0.032344	0.032270	0.032187	0.032094	0.031993	0.031883	0.031766	0.031642	0.031513	0.031379	0.031240	0.031100	0.030957	0.030814	0.030673	0.030533	0.030399	0.030270	0.030148	0.030030	0.029926	0.029831	0.029748	0.029674	0.029611	0.029558	0.029514	0.029477	0.029445	0.029419	0.029395	0.029373	0.029351	0.029328	0.029303	0.029276	0.029246	0.029213	0.029177	0.029137	0.029094	0.029050	0.029003	0.028956	0.028907	0.028860	0.028813	0.028767	0.028724	0.028684	0.028646	0.028613	0.028583	0.028556	0.028530	0.028510	0.028492	0.028477	0.028462	0.028448	0.028433	0.028417	0.028398	0.028378	0.028354	0.028326	0.028296	0.028262	0.028226	0.028187	0.028146	0.028104	0.028062	0.028021	0.027980	0.027941	0.027905	0.027872	0.027843	0.027818	0.027797	0.027780	0.027768	0.027761	0.027759
0.2600	0.032351	0.032344	0.032322	0.032285	0.032233	0.032169	0.032088	0.032000	0.031900	0.031791	0.031674	0.031550	0.031419	0.031284	0.031140	0.030999	0.030860	0.030716	0.030573	0.030432	0.030294	0.030160	0.030031	0.029909	0.029794	0.029685	0.029587	0.029498	0.029419	0.029350	0.029290	0.029238	0.029193	0.029154	0.029120	0.029083	0.029055	0.029028	0.029001	0.028973	0.028944	0.028912	0.028879	0.028843	0.028805	0.028765	0.028724	0.028682	0.028639	0.028595	0.028547	0.028504	0.028462	0.028422	0.028384	0.028349	0.028316	0.028287	0.028261	0.028238	0.028217	0.028200	0.028179	0.028166	0.028153	0.028141	0.028128	0.028114	0.028098	0.028080	0.028059	0.028036	0.028010	0.027981	0.027950	0.027917	0.027882	0.027847	0.027811	0.027776	0.027743	0.027711	0.027681	0.027654	0.027630	0.027610	0.027593	0.027580	0.027571	0.027565	0.027563
0.2700	0.032138	0.032129	0.032102	0.032057	0.031997	0.031920	0.031829	0.031726	0.031610	0.031486	0.031353	0.031214	0.031071	0.030924	0.030776	0.030627	0.030479	0.030333	0.030189	0.030050	0.029915	0.029786	0.029663	0.029544	0.029436	0.029336	0.029245	0.029162	0.029089	0.029023	0.028966	0.028915	0.028871	0.028831	0.028795	0.028762	0.028729	0.028698	0.028666	0.028633	0.028599	0.028563	0.028527	0.028489	0.028450	0.028404	0.028364	0.028323	0.028283	0.028244	0.028204	0.028167	0.028130	0.028096	0.028063	0.028033	0.028005	0.027980	0.027958	0.027938	0.027920	0.027905	0.027892	0.027879	0.027868	0.027857	0.027845	0.027833	0.027819	0.027803	0.027786	0.027765	0.027743	0.027719	0.027692	0.027664	0.027636	0.027607	0.027578	0.027549	0.027522	0.027496	0.027473	0.027452	0.027434	0.027418	0.027406	0.027396	0.027389	0.027385	0.027384
0.2800	0.031977	0.031966	0.031935	0.031880	0.031808	0.031719	0.031615	0.031499	0.031368	0.031229	0.031081	0.030927	0.030770	0.030612	0.030454	0.030297	0.030144	0.029994	0.029850	0.029712	0.029580	0.029455	0.029337	0.029227	0.029126	0.029032	0.028947	0.028870	0.028801	0.028739	0.028684	0.028635	0.028590	0.028549	0.028510	0.028471	0.028435	0.028398	0.028361	0.028322	0.028284	0.028244	0.028204	0.028163	0.028123	0.028080	0.028040	0.028002	0.027964	0.027927	0.027892	0.027859	0.027827	0.027797	0.027769	0.027744	0.027720	0.027698	0.027679	0.027662	0.027647	0.027627	0.027616	0.027605	0.027595	0.027586	0.027576	0.027565	0.027554	0.027540	0.027526	0.027509	0.027491	0.027471	0.027450	0.027428	0.027406	0.027383	0.027360	0.027339	0.027318	0.027299	0.027283	0.027268	0.027255	0.027244	0.027236	0.027230	0.027225	0.027223	0.027222
0.2900	0.031806	0.031794	0.031758	0.031699	0.031619	0.031519	0.031401	0.031268	0.031122	0.030965	0.030801	0.030633	0.030463	0.030293	0.030126	0.029962	0.029803	0.029651	0.029507	0.029368	0.029239	0.029118	0.029006	0.028902	0.028807	0.028720	0.028641	0.028570	0.028506	0.028448	0.028396	0.028348	0.028304	0.028262	0.028221	0.028181	0.028141	0.028100	0.028058	0.028015	0.027972	0.027929	0.027885	0.027843	0.027801	0.027761	0.027721	0.027685	0.027650	0.027617	0.027587	0.027558	0.027531	0.027506	0.027482	0.027461	0.027441	0.027423	0.027407	0.027393	0.027380	0.027369	0.027359	0.027345	0.027337	0.027329	0.027320	0.027312	0.027303	0.027293	0.027281	0.027268	0.027254	0.027234	0.027218	0.027202	0.027186	0.027170	0.027154	0.027139	0.027126	0.027114	0.027104	0.027095	0.027088	0.027083	0.027079	0.027076	0.027074	0.027073	0.027073
0.3000	0.031620	0.031606	0.031567	0.031501	0.031412	0.031300	0.031170	0.031018	0.030858	0.030687	0.030509	0.030328	0.030145	0.029964	0.029787	0.029616	0.029452	0.029297	0.029151	0.029014	0.028888	0.028771	0.028664	0.028566	0.028477	0.028396	0.028324	0.028259	0.028200	0.028146	0.028097	0.028051	0.028007	0.027964	0.027922	0.027879	0.027835	0.027790	0.027743	0.027694	0.027647	0.027600	0.027550	0.027506	0.027463	0.027422	0.027385	0.027350	0.027318	0.027288	0.027261	0.027236	0.027214	0.027193	0.027174	0.027156	0.027140	0.027126	0.027113	0.027101	0.027091	0.027082	0.027074	0.027067	0.027060	0.027052	0.027045	0.027039	0.027032	0.027025	0.027017	0.027008	0.026999	0.026989	0.026979	0.026969	0.026958	0.026949	0.026940	0.026932	0.026926	0.026920	0.026917	0.026914	0.026913	0.026913	0.026913	0.026914	0.026914	0.026915	0.026915
0.3100	0.031451	0.031436	0.031392	0.031320	0.031222	0.031099	0.030956	0.030795	0.030620	0.030434	0.030242	0.030046	0.029851	0.029659	0.029472	0.029294	0.029124	0.028966	0.028818	0.028682	0.028557	0.028444	0.028341	0.028249	0.028166	0.028092	0.028025	0.027965	0.027911	0.027862	0.027816	0.027771	0.027728	0.027685	0.027641	0.027593	0.027546	0.027497	0.027447	0.027395	0.027344	0.027293	0.027243	0.027196	0.027152	0.027112	0.027075	0.027041	0.027011	0.026976	0.026953	0.026932	0.026913	0.026896	0.026880	0.026867	0.026854	0.026845	0.026834	0.026825	0.026817	0.026804	0.026797	0.026792	0.026784	0.026783	0.026779	0.026781	0.026777	0.026773	0.026769	0.026764	0.026759	0.026755	0.026750	0.026746	0.026742	0.026739	0.026737	0.026737	0.026737	0.026739	0.026742	0.026746	0.026751	0.026756	0.026761	0.026765	0.026769	0.026771	0.026772
0.3200	0.031293	0.031277	0.031229	0.031150	0.031033	0.030900	0.030745	0.030570	0.030381	0.030181	0.029975	0.029766	0.029559	0.029356	0.029160	0.028974	0.028799	0.028636	0.028487	0.028351	0.028228	0.028118	0.028020	0.027932	0.027855	0.027787	0.027726	0.027672	0.027623	0.027577	0.027535	0.027493	0.027451	0.027408	0.027362	0.027315	0.027264	0.027212	0.027157	0.027102	0.027042	0.026988	0.026936	0.026887	0.026842	0.026801	0.026765	0.026733	0.026706	0.026681	0.026661	0.026643	0.026628	0.026614	0.026602	0.026592	0.026582	0.026573	0.026565	0.026557	0.026550	0.026544	0.026534	0.026529	0.026526	0.026523	0.026521	0.026512	0.026511	0.026510	0.026510	0.026510	0.026509	0.026510	0.026511	0.026513	0.026516	0.026521	0.026526	0.026532	0.026540	0.026549	0.026559	0.026570	0.026580	0.026591	0.026600	0.026608	0.026615	0.026619	0.026620
0.3300	0.031137	0.031119	0.031068	0.030983	0.030868	0.030725	0.030558	0.030371	0.030168	0.029955	0.029735	0.029513	0.029294	0.029079	0.028875	0.028681	0.028501	0.028335	0.028185	0.028049	0.027928	0.027821	0.027727	0.027645	0.027573	0.027511	0.027456	0.027408	0.027364	0.027323	0.027284	0.027245	0.027205	0.027162	0.027116	0.027067	0.027014	0.026958	0.026900	0.026841	0.026783	0.026726	0.026671	0.026620	0.026574	0.026533	0.026497	0.026466	0.026440	0.026419	0.026401	0.026387	0.026375	0.026365	0.026355	0.026347	0.026340	0.026334	0.026328	0.026317	0.026313	0.026309	0.026305	0.026303	0.026301	0.026300	0.026300	0.026301	0.026303	0.026305	0.026308	0.026312	0.026317	0.026323	0.026330	0.026338	0.026348	0.026359	0.026371	0.026385	0.026400	0.026416	0.026433	0.026450	0.026467	0.026479	0.026493	0.026505	0.026514	0.026520	0.026522
0.3400	0.030976	0.030957	0.030902	0.030811	0.030688	0.030535	0.030357	0.030158	0.029942	0.029716	0.029483	0.029249	0.029013	0.028789	0.028575	0.028375	0.028189	0.028019	0.027859	0.027722	0.027602	0.027498	0.027408	0.027331	0.027265	0.027208	0.027159	0.027116	0.027078	0.027042	0.027007	0.026970	0.026932	0.026890	0.026844	0.026793	0.026738	0.026678	0.026617	0.026555	0.026493	0.026433	0.026376	0.026324	0.026276	0.026235	0.026199	0.026169	0.026145	0.026125	0.026110	0.026098	0.026088	0.026081	0.026074	0.026068	0.026063	0.026058	0.026054	0.026050	0.026046	0.026043	0.026041	0.026039	0.026040	0.026040	0.026041	0.026044	0.026048	0.026053	0.026060	0.026068	0.026074	0.026085	0.026098	0.026112	0.026129	0.026147	0.026166	0.026188	0.026210	0.026234	0.026258	0.026281	0.026305	0.026326	0.026345	0.026361	0.026373	0.026380	0.026383
0.3500	0.030824	0.030804	0.030746	0.030650	0.030520	0.030358	0.030169	0.029959	0.029718	0.029479	0.029234	0.028988	0.028746	0.028512	0.028290	0.028082	0.027891	0.027717	0.027562	0.027426	0.027307	0.027205	0.027118	0.027044	0.026983	0.026932	0.026889	0.026852	0.026819	0.026787	0.026756	0.026723	0.026686	0.026646	0.026600	0.026548	0.026492	0.026430	0.026367	0.026302	0.026234	0.026172	0.026113	0.026058	0.026010	0.025968	0.025932	0.025897	0.025873	0.025855	0.025841	0.025831	0.025824	0.025820	0.025816	0.025812	0.025809	0.025806	0.025802	0.025799	0.025797	0.025796	0.025795	0.025795	0.025796	0.025798	0.025798	0.025804	0.025811	0.025820	0.025831	0.025844	0.025859	0.025876	0.025895	0.025917	0.025940	0.025965	0.025993	0.026022	0.026052	0.026083	0.026115	0.026146	0.026176	0.026204	0.026228	0.026248	0.026263	0.026273	0.026276
0.3600	0.030659	0.030639	0.030577	0.030477	0.030340	0.030170	0.029971	0.029750	0.029511	0.029260	0.029004	0.028746	0.028493	0.028249	0.028018	0.027803	0.027606	0.027429	0.027272	0.027134	0.027016	0.026916	0.026832	0.026763	0.026707	0.026661	0.026623	0.026592	0.026564	0.026538	0.026511	0.026482	0.026445	0.026406	0.026361	0.026310	0.026253	0.026190	0.026125	0.026057	0.025990	0.025925	0.025862	0.025805	0.025755	0.025712	0.025676	0.025647	0.025624	0.025607	0.025595	0.025586	0.025580	0.025576	0.025573	0.025571	0.025568	0.025566	0.025564	0.025562	0.025561	0.025560	0.025560	0.025556	0.025559	0.025564	0.025570	0.025579	0.025589	0.025602	0.025618	0.025636	0.025656	0.025679	0.025704	0.025733	0.025763	0.025796	0.025831	0.025868	0.025907	0.025946	0.025985	0.026024	0.026061	0.026095	0.026125	0.026149	0.026168	0.026179	0.026184
0.3700	0.030501	0.030480	0.030415	0.030309	0.030165	0.029987	0.029779	0.029548	0.029298	0.029036	0.028768	0.028498	0.028235	0.027982	0.027742	0.027525	0.027325	0.027147	0.026986	0.026848	0.026730	0.026631	0.026550	0.026485	0.026433	0.026390	0.026358	0.026333	0.026311	0.026290	0.026268	0.026243	0.026213	0.026177	0.026133	0.026082	0.026025	0.025961	0.025894	0.025825	0.025747	0.025680	0.025616	0.025558	0.025508	0.025464	0.025428	0.025398	0.025376	0.025360	0.025348	0.025341	0.025335	0.025332	0.025330	0.025328	0.025327	0.025325	0.025324	0.025322	0.025321	0.025321	0.025322	0.025324	0.025328	0.025334	0.025342	0.025353	0.025367	0.025380	0.025400	0.025422	0.025448	0.025477	0.025508	0.025543	0.025581	0.025621	0.025664	0.025709	0.025756	0.025803	0.025851	0.025897	0.025941	0.025982	0.026018	0.026047	0.026069	0.026082	0.026087
0.3800	0.030409	0.030386	0.030318	0.030208	0.030058	0.029872	0.029655	0.029414	0.029153	0.028878	0.028599	0.028320	0.028049	0.027785	0.027537	0.027307	0.027099	0.026912	0.026749	0.026602	0.026484	0.026386	0.026307	0.026245	0.026197	0.026161	0.026135	0.026115	0.026098	0.026083	0.026067	0.026046	0.026020	0.025986	0.025942	0.025892	0.025835	0.025770	0.025701	0.025630	0.025558	0.025489	0.025423	0.025364	0.025311	0.025266	0.025228	0.025199	0.025176	0.025160	0.025149	0.025141	0.025136	0.025133	0.025131	0.025129	0.025127	0.025126	0.025124	0.025123	0.025124	0.025119	0.025121	0.025125	0.025130	0.025138	0.025149	0.025163	0.025180	0.025201	0.025225	0.025253	0.025284	0.025319	0.025358	0.025394	0.025440	0.025489	0.025540	0.025594	0.025649	0.025705	0.025761	0.025816	0.025868	0.025916	0.025958	0.025992	0.026018	0.026033	0.026038
0.3900	0.030255	0.030232	0.030162	0.030048	0.029892	0.029700	0.029475	0.029233	0.028963	0.028680	0.028392	0.028104	0.027821	0.027550	0.027294	0.027058	0.026843	0.026652	0.026474	0.026332	0.026213	0.026116	0.026039	0.025980	0.025937	0.025906	0.025885	0.025871	0.025861	0.025852	0.025842	0.025827	0.025805	0.025776	0.025737	0.025689	0.025631	0.025557	0.025487	0.025415	0.025341	0.025269	0.025202	0.025140	0.025086	0.025039	0.025001	0.024970	0.024946	0.024929	0.024916	0.024908	0.024902	0.024898	0.024895	0.024892	0.024890	0.024887	0.024885	0.024883	0.024882	0.024882	0.024884	0.024888	0.024895	0.024904	0.024916	0.024933	0.024953	0.024977	0.025006	0.025035	0.025071	0.025113	0.025158	0.025207	0.025260	0.025317	0.025377	0.025439	0.025504	0.025569	0.025634	0.025697	0.025757	0.025813	0.025861	0.025901	0.025930	0.025949	0.025955
0.4000	0.030062	0.030037	0.029966	0.029848	0.029689	0.029491	0.029261	0.029004	0.028727	0.028437	0.028141	0.027845	0.027555	0.027277	0.027016	0.026774	0.026555	0.026361	0.026191	0.026048	0.025929	0.025833	0.025758	0.025703	0.025664	0.025639	0.025624	0.025617	0.025614	0.025612	0.025609	0.025600	0.025585	0.025561	0.025526	0.025482	0.025427	0.025364	0.025295	0.025222	0.025148	0.025075	0.025006	0.024943	0.024887	0.024839	0.024800	0.024768	0.024743	0.024724	0.024712	0.024702	0.024695	0.024690	0.024686	0.024683	0.024680	0.024677	0.024674	0.024673	0.024672	0.024671	0.024675	0.024680	0.024689	0.024702	0.024719	0.024739	0.024764	0.024794	0.024828	0.024867	0.024911	0.024960	0.025013	0.025071	0.025134	0.025200	0.025270	0.025342	0.025417	0.025492	0.025567	0.025641	0.025710	0.025774	0.025830	0.025875	0.025910	0.025931	0.025938
0.4100	0.029978	0.029953	0.029879	0.029759	0.029594	0.029391	0.029154	0.028890	0.028605	0.028306	0.028001	0.027696	0.027397	0.027120	0.026852	0.026603	0.026377	0.026177	0.026002	0.025856	0.025734	0.025638	0.025564	0.025510	0.025475	0.025453	0.025444	0.025443	0.025445	0.025451	0.025455	0.025454	0.025446	0.025427	0.025397	0.025356	0.025304	0.025242	0.025173	0.025099	0.025024	0.024948	0.024877	0.024812	0.024753	0.024703	0.024661	0.024626	0.024599	0.024578	0.024561	0.024549	0.024540	0.024532	0.024525	0.024519	0.024514	0.024508	0.024504	0.024500	0.024498	0.024498	0.024501	0.024507	0.024516	0.024530	0.024549	0.024572	0.024601	0.024635	0.024670	0.024715	0.024763	0.024819	0.024880	0.024946	0.025012	0.025087	0.025167	0.025250	0.025335	0.025421	0.025507	0.025591	0.025670	0.025743	0.025807	0.025860	0.025894	0.025918	0.025926
0.4200	0.029872	0.029846	0.029770	0.029646	0.029478	0.029269	0.029026	0.028754	0.028462	0.028155	0.027841	0.027527	0.027220	0.026925	0.026647	0.026384	0.026153	0.025947	0.025770	0.025620	0.025497	0.025407	0.025333	0.025282	0.025249	0.025233	0.025230	0.025236	0.025248	0.025263	0.025276	0.025283	0.025282	0.025271	0.025247	0.025210	0.025161	0.025095	0.025027	0.024953	0.024876	0.024801	0.024728	0.024660	0.024599	0.024545	0.024500	0.024462	0.024431	0.024407	0.024387	0.024371	0.024358	0.024347	0.024337	0.024328	0.024319	0.024311	0.024305	0.024299	0.024296	0.024295	0.024297	0.024304	0.024312	0.024328	0.024349	0.024376	0.024409	0.024447	0.024489	0.024539	0.024591	0.024654	0.024728	0.024803	0.024883	0.024964	0.025054	0.025148	0.025244	0.025342	0.025439	0.025534	0.025624	0.025713	0.025786	0.025846	0.025891	0.025919	0.025929
0.4300	0.029723	0.029697	0.029620	0.029494	0.029322	0.029109	0.028861	0.028584	0.028285	0.027972	0.027652	0.027331	0.027017	0.026711	0.026426	0.026164	0.025926	0.025716	0.025538	0.025385	0.025259	0.025155	0.025083	0.025033	0.025004	0.024993	0.024996	0.025010	0.025031	0.025055	0.025078	0.025095	0.025103	0.025100	0.025084	0.025054	0.025010	0.024954	0.024888	0.024815	0.024738	0.024661	0.024586	0.024516	0.024451	0.024394	0.024345	0.024303	0.024268	0.024238	0.024214	0.024193	0.024175	0.024159	0.024144	0.024131	0.024118	0.024107	0.024097	0.024089	0.024084	0.024082	0.024084	0.024091	0.024103	0.024121	0.024145	0.024175	0.024207	0.024250	0.024300	0.024358	0.024415	0.024485	0.024563	0.024647	0.024737	0.024833	0.024934	0.025040	0.025149	0.025260	0.025370	0.025478	0.025581	0.025676	0.025759	0.025828	0.025879	0.025911	0.025922
0.4400	0.029594	0.029567	0.029489	0.029361	0.029187	0.028971	0.028719	0.028438	0.028130	0.027811	0.027484	0.027161	0.026848	0.026540	0.026250	0.025981	0.025737	0.025522	0.025335	0.025178	0.025050	0.024950	0.024878	0.024830	0.024804	0.024779	0.024790	0.024813	0.024844	0.024879	0.024914	0.024943	0.024964	0.024972	0.024965	0.024943	0.024889	0.024837	0.024774	0.024702	0.024626	0.024547	0.024470	0.024397	0.024329	0.024267	0.024212	0.024165	0.024125	0.024090	0.024061	0.024035	0.024012	0.023991	0.023971	0.023952	0.023935	0.023920	0.023907	0.023896	0.023889	0.023886	0.023887	0.023895	0.023907	0.023927	0.023953	0.023987	0.024028	0.024077	0.024134	0.024197	0.024269	0.024348	0.024435	0.024529	0.024630	0.024738	0.024852	0.024971	0.025094	0.025219	0.025344	0.025467	0.025584	0.025692	0.025787	0.025866	0.025925	0.025962	0.025974
0.4500	0.029383	0.029357	0.029278	0.029149	0.028974	0.028757	0.028504	0.028209	0.027903	0.027582	0.027253	0.026923	0.026599	0.026288	0.025993	0.025719	0.025472	0.025253	0.025063	0.024903	0.024774	0.024674	0.024603	0.024558	0.024537	0.024538	0.024557	0.024590	0.024633	0.024682	0.024730	0.024774	0.024808	0.024829	0.024834	0.024821	0.024792	0.024746	0.024687	0.024617	0.024541	0.024461	0.024381	0.024304	0.024231	0.024165	0.024104	0.024051	0.024003	0.023962	0.023925	0.023891	0.023861	0.023833	0.023806	0.023782	0.023759	0.023739	0.023722	0.023708	0.023699	0.023695	0.023697	0.023705	0.023720	0.023742	0.023773	0.023811	0.023858	0.023913	0.023977	0.024049	0.024129	0.024218	0.024316	0.024421	0.024535	0.024656	0.024784	0.024916	0.025055	0.025197	0.025339	0.025479	0.025613	0.025736	0.025845	0.025936	0.026003	0.026045	0.026060
0.4600	0.029367	0.029340	0.029261	0.029130	0.028953	0.028733	0.028476	0.028188	0.027877	0.027551	0.027215	0.026878	0.026547	0.026227	0.025925	0.025644	0.025389	0.025162	0.024964	0.024798	0.024664	0.024561	0.024487	0.024444	0.024426	0.024432	0.024459	0.024503	0.024559	0.024622	0.024686	0.024746	0.024796	0.024831	0.024848	0.024847	0.024825	0.024785	0.024726	0.024657	0.024580	0.024497	0.024413	0.024330	0.024251	0.024177	0.024108	0.024046	0.023990	0.023938	0.023892	0.023848	0.023809	0.023770	0.023735	0.023703	0.023673	0.023645	0.023622	0.023604	0.023591	0.023584	0.023585	0.023592	0.023608	0.023633	0.023666	0.023705	0.023757	0.023818	0.023889	0.023969	0.024058	0.024157	0.024266	0.024384	0.024511	0.024647	0.024792	0.024944	0.025101	0.025263	0.025425	0.025585	0.025739	0.025881	0.026007	0.026112	0.026190	0.026239	0.026255
0.4700	0.029201	0.029174	0.029095	0.028964	0.028787	0.028566	0.028306	0.028018	0.027705	0.027377	0.027039	0.026699	0.026364	0.026037	0.025730	0.025444	0.025183	0.024951	0.024749	0.024579	0.024442	0.024337	0.024263	0.024221	0.024208	0.024222	0.024260	0.024317	0.024389	0.024471	0.024554	0.024634	0.024704	0.024757	0.024791	0.024803	0.024792	0.024760	0.024709	0.024642	0.024564	0.024478	0.024387	0.024298	0.024211	0.024127	0.024049	0.023977	0.023910	0.023848	0.023791	0.023737	0.023687	0.023641	0.023597	0.023556	0.023518	0.023484	0.023455	0.023432	0.023415	0.023406	0.023390	0.023399	0.023416	0.023444	0.023480	0.023528	0.023585	0.023651	0.023729	0.023818	0.023917	0.024027	0.024148	0.024280	0.024422	0.024574	0.024736	0.024907	0.025086	0.025269	0.025463	0.025647	0.025824	0.025989	0.026139	0.026261	0.026352	0.026409	0.026428
0.4800	0.029093	0.029066	0.028986	0.028856	0.028676	0.028455	0.028197	0.027908	0.027595	0.027264	0.026924	0.026581	0.026242	0.025913	0.025600	0.025309	0.025042	0.024806	0.024598	0.024422	0.024276	0.024167	0.024093	0.024053	0.024044	0.024067	0.024116	0.024189	0.024280	0.024382	0.024489	0.024592	0.024684	0.024759	0.024812	0.024839	0.024840	0.024816	0.024769	0.024703	0.024623	0.024533	0.024437	0.024339	0.024242	0.024147	0.024057	0.023969	0.023888	0.023813	0.023742	0.023675	0.023612	0.023552	0.023496	0.023441	0.023394	0.023352	0.023316	0.023287	0.023266	0.023253	0.023251	0.023258	0.023276	0.023307	0.023347	0.023399	0.023461	0.023536	0.023622	0.023720	0.023829	0.023951	0.024085	0.024232	0.024391	0.024563	0.024747	0.024942	0.025145	0.025356	0.025570	0.025783	0.025989	0.026181	0.026352	0.026495	0.026602	0.026669	0.026692
0.4900	0.028966	0.028939	0.028860	0.028730	0.028553	0.028333	0.028075	0.027786	0.027473	0.027126	0.026784	0.026439	0.026097	0.025765	0.025447	0.025150	0.024877	0.024633	0.024418	0.024237	0.024090	0.023979	0.023905	0.023867	0.023865	0.023898	0.023962	0.024054	0.024168	0.024297	0.024432	0.024565	0.024685	0.024787	0.024862	0.024908	0.024924	0.024909	0.024867	0.024803	0.024720	0.024624	0.024519	0.024410	0.024300	0.024192	0.024087	0.023987	0.023891	0.023799	0.023712	0.023630	0.023552	0.023478	0.023409	0.023344	0.023286	0.023234	0.023186	0.023150	0.023124	0.023108	0.023104	0.023110	0.023129	0.023161	0.023205	0.023261	0.023331	0.023413	0.023508	0.023616	0.023738	0.023874	0.024024	0.024189	0.024368	0.024562	0.024771	0.024994	0.025228	0.025472	0.025720	0.025969	0.026210	0.026436	0.026639	0.026808	0.026936	0.027016	0.027043
0.5000	0.028893	0.028867	0.028788	0.028659	0.028483	0.028264	0.028008	0.027720	0.027406	0.027075	0.026732	0.026365	0.026022	0.025703	0.025381	0.025078	0.024798	0.024547	0.024325	0.024138	0.023986	0.023872	0.023793	0.023758	0.023764	0.023809	0.023891	0.024006	0.024148	0.024309	0.024481	0.024648	0.024802	0.024934	0.025036	0.025103	0.025133	0.025128	0.025091	0.025025	0.024936	0.024831	0.024714	0.024591	0.024465	0.024340	0.024216	0.024084	0.023966	0.023855	0.023750	0.023649	0.023553	0.023463	0.023373	0.023295	0.023225	0.023163	0.023111	0.023068	0.023038	0.023019	0.023013	0.023021	0.023042	0.023077	0.023135	0.023198	0.023271	0.023362	0.023465	0.023586	0.023722	0.023874	0.024042	0.024228	0.024431	0.024652	0.024890	0.025146	0.025417	0.025701	0.025992	0.026284	0.026569	0.026839	0.027081	0.027284	0.027438	0.027535	0.027567
0.5100	0.028725	0.028699	0.028622	0.028495	0.028321	0.028105	0.027852	0.027566	0.027256	0.026926	0.026583	0.026237	0.025892	0.025553	0.025228	0.024921	0.024636	0.024378	0.024151	0.023957	0.023801	0.023684	0.023610	0.023580	0.023596	0.023657	0.023763	0.023908	0.024086	0.024288	0.024501	0.024713	0.024910	0.025081	0.025215	0.025308	0.025356	0.025361	0.025326	0.025257	0.025160	0.025041	0.024908	0.024765	0.024618	0.024470	0.024323	0.024180	0.024041	0.023907	0.023778	0.023656	0.023540	0.023431	0.023328	0.023234	0.023149	0.023075	0.023011	0.022960	0.022922	0.022900	0.022887	0.022893	0.022915	0.022953	0.023007	0.023076	0.023161	0.023262	0.023376	0.023510	0.023662	0.023832	0.024022	0.024232	0.024467	0.024720	0.024996	0.025294	0.025611	0.025946	0.026292	0.026642	0.026986	0.027312	0.027605	0.027854	0.028044	0.028162	0.028203
0.5200	0.028647	0.028622	0.028545	0.028420	0.028249	0.028035	0.027772	0.027490	0.027182	0.026865	0.026524	0.026177	0.025830	0.025489	0.025159	0.024846	0.024554	0.024288	0.024052	0.023850	0.023687	0.023567	0.023493	0.023469	0.023498	0.023580	0.023714	0.023897	0.024121	0.024374	0.024642	0.024909	0.025158	0.025375	0.025548	0.025669	0.025736	0.025749	0.025714	0.025636	0.025524	0.025386	0.025229	0.025061	0.024885	0.024708	0.024532	0.024360	0.024191	0.024029	0.023873	0.023724	0.023584	0.023452	0.023329	0.023216	0.023114	0.023025	0.022949	0.022888	0.022842	0.022812	0.022800	0.022807	0.022830	0.022870	0.022928	0.023003	0.023091	0.023202	0.023332	0.023482	0.023651	0.023842	0.024057	0.024295	0.024564	0.024857	0.025178	0.025527	0.025903	0.026301	0.026717	0.027141	0.027562	0.027964	0.028329	0.028638	0.028875	0.029023	0.029074
0.5300	0.028498	0.028473	0.028399	0.028276	0.028109	0.027900	0.027654	0.027376	0.027073	0.026749	0.026412	0.026067	0.025721	0.025371	0.025039	0.024721	0.024424	0.024151	0.023908	0.023709	0.023541	0.023419	0.023348	0.023334	0.023380	0.023490	0.023663	0.023896	0.024179	0.024500	0.024840	0.025178	0.025494	0.025768	0.025987	0.026140	0.026226	0.026245	0.026204	0.026111	0.025977	0.025810	0.025621	0.025417	0.025206	0.024991	0.024778	0.024569	0.024366	0.024170	0.023982	0.023803	0.023634	0.023476	0.023328	0.023194	0.023074	0.022967	0.022878	0.022807	0.022753	0.022718	0.022703	0.022708	0.022733	0.022777	0.022841	0.022924	0.023028	0.023151	0.023296	0.023464	0.023655	0.023871	0.024116	0.024390	0.024696	0.025038	0.025416	0.025831	0.026281	0.026764	0.027271	0.027794	0.028317	0.028821	0.029281	0.029675	0.029977	0.030168	0.030233
0.5400	0.028460	0.028435	0.028362	0.028242	0.028078	0.027873	0.027632	0.027358	0.027059	0.026739	0.026404	0.026060	0.025713	0.025368	0.025032	0.024708	0.024403	0.024121	0.023870	0.023654	0.023480	0.023356	0.023286	0.023284	0.023353	0.023500	0.023725	0.024024	0.024387	0.024797	0.025231	0.025662	0.026062	0.026408	0.026680	0.026869	0.026970	0.026988	0.026931	0.026810	0.026640	0.026431	0.026196	0.025944	0.025684	0.025421	0.025161	0.024906	0.024659	0.024422	0.024196	0.023980	0.023778	0.023590	0.023416	0.023257	0.023116	0.022993	0.022889	0.022805	0.022743	0.022702	0.022684	0.022688	0.022714	0.022763	0.022834	0.022926	0.023041	0.023179	0.023342	0.023531	0.023747	0.023994	0.024275	0.024593	0.024952	0.025355	0.025806	0.026306	0.026856	0.027451	0.028084	0.028743	0.029409	0.030056	0.030654	0.031168	0.031565	0.031817	0.031903
0.5500	0.028291	0.028267	0.028196	0.028080	0.027920	0.027721	0.027486	0.027220	0.026926	0.026612	0.026284	0.025944	0.025599	0.025255	0.024915	0.024587	0.024276	0.023984	0.023725	0.023501	0.023323	0.023198	0.023132	0.023148	0.023250	0.023454	0.023750	0.024143	0.024615	0.025148	0.025715	0.026270	0.026781	0.027216	0.027552	0.027776	0.027886	0.027890	0.027801	0.027634	0.027407	0.027137	0.026837	0.026520	0.026195	0.025863	0.025543	0.025232	0.024932	0.024646	0.024373	0.024113	0.023864	0.023641	0.023436	0.023251	0.023085	0.022941	0.022820	0.022722	0.022649	0.022601	0.022578	0.022581	0.022608	0.022661	0.022738	0.022840	0.022968	0.023122	0.023304	0.023516	0.023762	0.024044	0.024368	0.024738	0.025147	0.025618	0.026161	0.026770	0.027448	0.028198	0.029000	0.029846	0.030711	0.031562	0.032356	0.033046	0.033583	0.033925	0.034043
0.5600	0.028261	0.028238	0.028169	0.028056	0.027902	0.027708	0.027480	0.027219	0.026933	0.026624	0.026299	0.025962	0.025619	0.025273	0.024931	0.024598	0.024279	0.023981	0.023712	0.023479	0.023295	0.023172	0.023123	0.023166	0.023316	0.023586	0.023983	0.024504	0.025135	0.025843	0.026586	0.027313	0.027970	0.028518	0.028926	0.029180	0.029282	0.029246	0.029093	0.028847	0.028531	0.028163	0.027769	0.027359	0.026947	0.026541	0.026143	0.025759	0.025392	0.025044	0.024716	0.024408	0.024121	0.023857	0.023616	0.023397	0.023204	0.023039	0.022899	0.022785	0.022701	0.022646	0.022619	0.022622	0.022653	0.022710	0.022797	0.022912	0.023057	0.023232	0.023439	0.023683	0.023966	0.024295	0.024676	0.025119	0.025628	0.026213	0.026883	0.027646	0.028506	0.029446	0.030495	0.031618	0.032784	0.033948	0.035062	0.036031	0.036793	0.037281	0.037450
0.5700	0.028111	0.028089	0.028024	0.027916	0.027767	0.027581	0.027361	0.027110	0.026832	0.026532	0.026214	0.025884	0.025544	0.025200	0.024857	0.024520	0.024196	0.023891	0.023613	0.023374	0.023188	0.023066	0.023038	0.023122	0.023342	0.023719	0.024268	0.024987	0.025855	0.026827	0.027839	0.028814	0.029673	0.030366	0.030850	0.031114	0.031171	0.031047	0.030776	0.030396	0.029938	0.029433	0.028902	0.028357	0.027823	0.027303	0.026803	0.026326	0.025875	0.025451	0.025054	0.024685	0.024344	0.024031	0.023747	0.023491	0.023278	0.023084	0.022921	0.022791	0.022695	0.022631	0.022599	0.022601	0.022635	0.022700	0.022797	0.022926	0.023088	0.023286	0.023524	0.023804	0.024134	0.024520	0.024973	0.025502	0.026122	0.026843	0.027670	0.028642	0.029756	0.031020	0.032429	0.033965	0.035591	0.037257	0.038850	0.040273	0.041406	0.042138	0.042392
0.5800	0.028089	0.028068	0.028005	0.027902	0.027759	0.027580	0.027368	0.027125	0.026855	0.026563	0.026252	0.025925	0.025588	0.025244	0.024899	0.024556	0.024226	0.023910	0.023622	0.023374	0.023184	0.023075	0.023076	0.023220	0.023546	0.024089	0.024874	0.025903	0.027149	0.028540	0.029973	0.031324	0.032478	0.033347	0.033889	0.034106	0.034031	0.033719	0.033228	0.032611	0.031922	0.031195	0.030459	0.029733	0.029029	0.028357	0.027722	0.027124	0.026566	0.026047	0.025566	0.025123	0.024716	0.024345	0.024011	0.023713	0.023451	0.023227	0.023040	0.022890	0.022778	0.022704	0.022668	0.022667	0.022704	0.022776	0.022884	0.023030	0.023214	0.023441	0.023713	0.024039	0.024426	0.024884	0.025427	0.026073	0.026839	0.027731	0.028807	0.030075	0.031560	0.033279	0.035240	0.037429	0.039803	0.042276	0.044714	0.046936	0.048737	0.049917	0.050328
0.5900	0.027993	0.027973	0.027913	0.027815	0.027679	0.027508	0.027304	0.027071	0.026811	0.026527	0.026224	0.025904	0.025571	0.025226	0.024879	0.024531	0.024190	0.023864	0.023566	0.023311	0.023122	0.023031	0.023081	0.023328	0.023825	0.024638	0.025804	0.027370	0.029273	0.031395	0.033548	0.035512	0.037089	0.038152	0.038667	0.038676	0.038270	0.037558	0.036645	0.035617	0.034540	0.033462	0.032413	0.031411	0.030467	0.029587	0.028771	0.028017	0.027322	0.026684	0.026100	0.025567	0.025078	0.024639	0.024247	0.023896	0.023593	0.023333	0.023117	0.022945	0.022816	0.022731	0.022687	0.022686	0.022725	0.022806	0.022927	0.023092	0.023302	0.023563	0.023878	0.024260	0.024719	0.025270	0.025933	0.026733	0.027699	0.028866	0.030277	0.031977	0.034015	0.036438	0.039282	0.042558	0.046224	0.050170	0.054187	0.057961	0.061098	0.063192	0.063929
0.6000	0.027956	0.027937	0.027881	0.027787	0.027658	0.027496	0.027301	0.027078	0.026828	0.026555	0.026261	0.025949	0.025621	0.025281	0.024932	0.024580	0.024231	0.023895	0.023586	0.023326	0.023144	0.023087	0.023218	0.023625	0.024418	0.025723	0.027655	0.030254	0.033475	0.037069	0.040635	0.043708	0.045908	0.047059	0.047204	0.046528	0.045275	0.043672	0.041903	0.040099	0.038343	0.036682	0.035130	0.033714	0.032419	0.031246	0.030184	0.029221	0.028350	0.027561	0.026849	0.026199	0.025621	0.025100	0.024640	0.024236	0.023885	0.023586	0.023339	0.023138	0.022990	0.022893	0.022845	0.022844	0.022889	0.022981	0.023120	0.023310	0.023553	0.023856	0.024227	0.024680	0.025232	0.025904	0.026725	0.027732	0.028980	0.030513	0.032409	0.034781	0.037687	0.041278	0.045636	0.050865	0.056984	0.063887	0.071257	0.078532	0.084825	0.089153	0.090705
0.6100	0.027888	0.027870	0.027817	0.027729	0.027608	0.027455	0.027271	0.027060	0.026822	0.026561	0.026277	0.025973	0.025652	0.025316	0.024968	0.024612	0.024256	0.023910	0.023591	0.023327	0.023161	0.023163	0.023437	0.024145	0.025512	0.027824	0.031396	0.036488	0.042995	0.050380	0.057494	0.062963	0.065846	0.066140	0.064388	0.061348	0.057687	0.053883	0.050223	0.046853	0.043828	0.041148	0.038791	0.036721	0.034869	0.033274	0.031867	0.030622	0.029518	0.028558	0.027684	0.026905	0.026212	0.025597	0.025056	0.024583	0.024175	0.023838	0.023554	0.023329	0.023163	0.023053	0.022996	0.022995	0.023048	0.023154	0.023316	0.023536	0.023820	0.024177	0.024620	0.025167	0.025833	0.026669	0.027709	0.029012	0.030652	0.032731	0.035372	0.038794	0.043164	0.048770	0.055959	0.065100	0.076525	0.090380	0.106365	0.123402	0.139331	0.151016	0.155358
0.6200	0.027824	0.027807	0.027758	0.027677	0.027564	0.027421	0.027250	0.027051	0.026827	0.026579	0.026307	0.026015	0.025702	0.025371	0.025024	0.024665	0.024300	0.023924	0.023596	0.023334	0.023202	0.023314	0.023869	0.025207	0.027897	0.032838	0.041318	0.054876	0.074634	0.099190	0.122039	0.134310	0.133099	0.122937	0.109343	0.095760	0.083621	0.073347	0.064888	0.058000	0.052398	0.047819	0.044047	0.040910	0.038243	0.036012	0.034099	0.032457	0.031035	0.029795	0.028710	0.027758	0.026923	0.026191	0.025552	0.024998	0.024525	0.024127	0.023802	0.023545	0.023356	0.023231	0.023169	0.023169	0.023230	0.023353	0.023541	0.023799	0.024134	0.024560	0.025094	0.025763	0.026603	0.027661	0.029006	0.030729	0.032958	0.035872	0.039724	0.044867	0.051817	0.061318	0.074436	0.092670	0.118007	0.152831	0.199399	0.258348	0.324968	0.383272	0.407462
0.6300	0.027750	0.027735	0.027689	0.027614	0.027510	0.027378	0.027220	0.027035	0.026793	0.026564	0.026310	0.026032	0.025758	0.025434	0.025091	0.024731	0.024361	0.023995	0.023660	0.023408	0.023347	0.023684	0.024863	0.027833	0.034715	0.050399	0.087195	0.185114	0.525793	1.894788	4.303966	2.919498	1.186889	0.554878	0.321821	0.214141	0.154524	0.117992	0.094215	0.078014	0.066527	0.058092	0.051705	0.046744	0.042802	0.039610	0.036984	0.034793	0.032943	0.031368	0.030015	0.028848	0.027837	0.026962	0.026206	0.025557	0.025006	0.024546	0.024171	0.023876	0.023659	0.023517	0.023448	0.023450	0.023523	0.023667	0.023888	0.024194	0.024592	0.025106	0.025759	0.026589	0.027649	0.029014	0.030789	0.033125	0.036246	0.040482	0.046342	0.054629	0.066657	0.084660	0.112598	0.157806	0.234520	0.372433	0.643886	1.278439	3.188236	9.414730	17.113261
0.6400	0.027785	0.027771	0.027730	0.027662	0.027567	0.027447	0.027302	0.027132	0.026939	0.026723	0.026486	0.026222	0.025933	0.025619	0.025280	0.024917	0.024539	0.024162	0.023817	0.023593	0.023681	0.024572	0.027650	0.037606	0.074726	0.285587	2.232118	596.661346	5924.110318	44.680649	2.653407	158.773990	28641.216821	914.338809	16.056308	1.843234	0.551840	0.277394	0.173058	0.122424	0.093927	0.076160	0.064233	0.055775	0.049517	0.044723	0.040948	0.037928	0.035468	0.033418	0.031696	0.030239	0.028998	0.027938	0.027034	0.026265	0.025613	0.025076	0.024640	0.024301	0.024053	0.023892	0.023808	0.023812	0.023900	0.024074	0.024338	0.024705	0.025191	0.025821	0.026635	0.027689	0.029064	0.030872	0.033293	0.036593	0.041188	0.047727	0.057365	0.072138	0.096036	0.137596	0.217642	0.396645	0.905936	3.417829	30.184404	2986.722960	60613.935801	371.748635	9.985721
0.6500	0.027730	0.027718	0.027680	0.027619	0.027534	0.027426	0.027296	0.027143	0.026968	0.026771	0.026550	0.026305	0.026034	0.025735	0.025407	0.025051	0.024671	0.024288	0.023952	0.023805	0.024292	0.027114	0.042325	0.245922	54.741091	77528.649467	0.249765	7.918865	4.305699	6.861712	6.241193	34.281621	2.605761	84.295275	0.670021	211712.926046	333.856236	3.090933	0.568830	0.256944	0.156651	0.110810	0.085509	0.069815	0.059278	0.051789	0.046237	0.041968	0.038611	0.035910	0.033701	0.031870	0.030340	0.029054	0.027970	0.027049	0.026282	0.025657	0.025155	0.024765	0.024482	0.024298	0.024209	0.024220	0.024326	0.024536	0.024855	0.025301	0.025897	0.026681	0.027718	0.029076	0.030888	0.033351	0.036749	0.041567	0.048643	0.059375	0.076682	0.106744	0.165296	0.302878	0.764989	4.895219	655.749464	545289.464863	1.588826	141.083797	13.543557	70.862755	22.925886
0.6600	0.027743	0.027732	0.027700	0.027646	0.027572	0.027477	0.027363	0.027232	0.027077	0.026902	0.026705	0.026485	0.026237	0.025960	0.025648	0.025303	0.024929	0.024547	0.024236	0.024304	0.026378	0.052679	0.379718	4.120845	0.037001	0.035329	1.204721	104.729272	8411.695556	0.030706	0.229177	0.046459	3403.247223	238.658660	36.460024	0.101642	1.027225	26.667308	6.189190	1.530664	0.383909	0.196405	0.128116	0.094436	0.074904	0.062370	0.053744	0.047500	0.042803	0.039163	0.036274	0.033941	0.032032	0.030455	0.029146	0.028059	0.027162	0.026431	0.025847	0.025400	0.025077	0.024872	0.024781	0.024803	0.024939	0.025197	0.025590	0.026141	0.026887	0.027883	0.029210	0.031006	0.033464	0.036908	0.041872	0.049292	0.060928	0.080439	0.116505	0.194643	0.423646	1.935464	9.525976	51.486135	1.307705	0.180528	50.472465	572.972368	22515.724242	0.091871	0.734202
0.6700	0.027765	0.027756	0.027728	0.027683	0.027626	0.027546	0.027449	0.027336	0.027205	0.027056	0.026889	0.026699	0.026485	0.026242	0.025965	0.025652	0.025302	0.024947	0.024731	0.025707	0.090660	0.042213	0.031960	1.538483	1.164256	6.899533	1.962481	0.023406	40.269206	1.431012	0.046177	6.783365	11.509747	0.024040	112.780349	57.997379	5.500628	519.253177	3.311990	8.435433	8.154485	0.564298	0.238608	0.144519	0.102405	0.079279	0.064957	0.055345	0.048521	0.043468	0.039601	0.036574	0.034151	0.032190	0.030589	0.029278	0.028209	0.027346	0.026663	0.026142	0.025770	0.025538	0.025441	0.025477	0.025651	0.025975	0.026459	0.027152	0.028100	0.029388	0.031145	0.033578	0.037023	0.042049	0.049686	0.061936	0.083146	0.124417	0.222506	0.583041	9.620371	9.305806	3.626276	576.145300	10.416688	89.769258	142.942585	0.043590	94.775265	12.130229	0.117632
0.6800	0.027766	0.027758	0.027736	0.027699	0.027649	0.027585	0.027509	0.027428	0.027326	0.027212	0.027083	0.026938	0.026773	0.026587	0.026374	0.026135	0.025874	0.025647	0.025839	10607954.616155	0.021594	6.431068	8.272574	0.022922	0.024597	0.813928	0.026718	0.034816	0.137226	0.204713	48.610651	4.564679	4.520559	0.031252	0.866585	0.888833	3.390953	11.092411	42.488211	68.876071	29.819652	4313935352.394999	0.781787	0.276401	0.157637	0.108319	0.082324	0.066646	0.056554	0.049285	0.043964	0.039935	0.036807	0.034328	0.032347	0.030750	0.029464	0.028437	0.027633	0.027025	0.026595	0.026331	0.026182	0.026239	0.026461	0.026867	0.027483	0.028364	0.029587	0.031281	0.033650	0.037032	0.042014	0.049675	0.062163	0.084310	0.129087	0.243486	0.757641	4752385404.767803	29.658931	117.314377	88.151354	11.396898	3.568216	3.251602	1.023143	0.075774	6.072868	6.588151	148.864384
0.6900	0.027848	0.027843	0.027825	0.027798	0.027760	0.027713	0.027658	0.027596	0.027522	0.027480	0.027402	0.027326	0.027239	0.027153	0.027078	0.027036	0.027121	0.027811	1.444465	0.121311	0.025275	0.056118	0.054792	0.033983	0.099769	0.021485	0.056378	0.065610	33.647779	13.276115	0.036748	544.369389	4.936280	8.248410	22.929297	0.028323	0.152270	0.052800	21.732553	2.889504	0.961487	12.721994	1003.834449	1.008927	0.310134	0.169164	0.113753	0.085286	0.068437	0.057495	0.049919	0.044422	0.040296	0.037120	0.034633	0.032665	0.031101	0.029868	0.028921	0.028205	0.027708	0.027411	0.027297	0.027386	0.027681	0.028206	0.029007	0.030158	0.031784	0.034086	0.037406	0.042331	0.049969	0.062560	0.085265	0.132420	0.259163	0.920095	1080.742135	13.275680	0.929205	2.887798	20.066502	0.116885	0.415830	0.044676	24.765718	9.504847	64.204969	727.437340	0.079693
0.7000	0.027923	0.027919	0.027908	0.027890	0.027866	0.027840	0.027810	0.027782	0.027757	0.027739	0.027733	0.027746	0.027804	0.027921	0.028179	0.028840	0.031701	35.775386	4872692.004786	0.028176	31852.053466	30.897948	0.021309	1.325652	0.143694	191323.476170	0.020817	1891.746231	1460.805474	1875.440858	0.021438	100.731001	328499.747738	338.527099	22.839949	98591.388624	0.135851	2.059059	0.045945	162.838149	348980.696823	0.239769	886170299.435358	11220.190336	1.167105	0.332097	0.176363	0.116855	0.086907	0.069386	0.058075	0.050329	0.044750	0.040591	0.037417	0.034957	0.033039	0.031546	0.030403	0.029558	0.028978	0.028640	0.028537	0.028673	0.029065	0.029752	0.030803	0.032335	0.034540	0.037750	0.042546	0.050026	0.062434	0.085045	0.132706	0.264559	1.006751	9989.254948	759675774.461306	0.334710	591580.337518	332.881248	0.054031	6.592102	0.505091	564598.192881	22.798533	3813.774010	373772.277432	2844.618183	0.036366
0.7100	0.028023	0.028021	0.028016	0.028009	0.028010	0.028006	0.028009	0.028024	0.028058	0.028119	0.028226	0.028405	0.028716	0.029310	0.030696	0.036665	0.029902	3.403059	0.494916	528.386973	1.989471	0.027106	4.615684	0.924842	0.096935	2.789339	0.442078	2.781820	34.644249	0.021558	2683.425622	0.067220	2.302912	0.371017	1.068018	972.918176	0.111890	1.197550	14.674874	0.097767	131.068554	47422.798989	43.380978	350.579982	9.673614	1.225386	0.342819	0.180071	0.118605	0.087906	0.070052	0.058618	0.050798	0.045197	0.041053	0.037919	0.035521	0.033688	0.032305	0.031296	0.030615	0.030234	0.030142	0.030348	0.030880	0.031798	0.033210	0.035298	0.038378	0.043015	0.050272	0.062361	0.084442	0.131279	0.262116	1.005720	9.271446	285.398008	34.818854	37939.872260	110.170574	0.118508	32.440000	4.098877	0.317949	872.919402	1.846593	5.103424	54.713908	0.090696	6370.064946
0.7200	0.028173	0.028174	0.028176	0.028181	0.028194	0.028218	0.028262	0.028334	0.028449	0.028631	0.028922	0.029410	0.030318	0.032409	0.041308	0.024170	632.142524	0.058941	0.133856	0.426254	0.118159	0.020920	18.839069	2.649614	0.128165	3.710674	13090.120645	158719429.631633	33.678736	0.362770	67.057231	0.030540	1.338793	12999008.534220	2088.702193	1.083743	0.155594	224.049404	41.306937	0.024427	5.727669	5.486021	6.617334	2.321677	2877976.721894	0.178155	1.198159	0.343896	0.181112	0.119395	0.088566	0.070654	0.059200	0.051390	0.045824	0.041731	0.038679	0.036378	0.034674	0.033452	0.032642	0.032208	0.032138	0.032446	0.033179	0.034432	0.036374	0.039305	0.043763	0.050766	0.062436	0.083734	0.128784	0.253917	0.940280	0.163752	2963894.368640	1.801006	5.183566	8.684719	4.381749	0.037329	106.796152	178.646686	0.412844	8.726375	25565.213820	262563251.482555	48.328577	0.490926	151.347778
0.7300	0.028376	0.028379	0.028389	0.028409	0.028444	0.028503	0.028597	0.028746	0.028979	0.029351	0.029975	0.031131	0.033794	0.044713	0.170498	0.038550	0.036108	0.074940	0.022597	0.037748	0.050008	0.023898	239786.660631	36.068554	0.020716	0.237904	0.372393	0.021469	575.805102	74.049544	0.111804	1382664.976469	346340.616813	0.126475	0.411931	0.066567	0.023086	28.553625	12316308.113814	0.224812	0.174365	0.538958	0.078051	4.952325	4.461069	32.430048	25.629256	1.110722	0.335821	0.179194	0.118930	0.088635	0.070962	0.059685	0.052008	0.046597	0.042640	0.039730	0.037607	0.036110	0.035141	0.034649	0.034620	0.035080	0.036104	0.037844	0.040572	0.044796	0.051481	0.062617	0.082851	0.125286	0.241177	0.841515	21.937935	31.010961	4.740540	6.035927	0.107308	0.481221	0.347549	0.191154	9119069.771801	125.221133	0.036834	0.493120	0.947709	0.132777	318673.411703	1362624.483656	0.225297
0.7400	0.028664	0.028670	0.028691	0.028731	0.028799	0.028908	0.029082	0.029354	0.029791	0.030524	0.031884	0.034986	0.047148	47.936205	151.686422	11084.306637	211.316923	3.133478	4.057606	132.248709	9060.745550	0.430278	6493.598393	0.054306	0.023118	10359.725886	17.578495	0.135071	52997.384030	1.287957	0.328347	598.612982	9927817.279168	0.095176	1253.195953	586931.077937	0.129849	0.163129	6412.120024	15.567468	322245.847987	1022.020014	143.929944	117.626745	65014.237485	473195.156031	7342.388948	2972.468018	1.020669	0.328494	0.178683	0.119778	0.089866	0.072354	0.061152	0.053551	0.048207	0.044382	0.041652	0.039760	0.038572	0.038008	0.038054	0.038754	0.040237	0.042751	0.046776	0.053226	0.063989	0.083448	0.123757	0.231215	0.749879	2265.628050	5383.549047	339439.636796	72638.283963	82.490116	99.806244	1889.433114	223275.346828	10.959171	25811.126171	0.220655	0.113222	441336.704528	976.803872	0.249397	8530093.031993	549.005888	0.653352
0.7500	0.029008	0.029019	0.029053	0.029117	0.029227	0.029405	0.029690	0.030164	0.030967	0.032445	0.035800	0.048305	21.190035	5.119127	2.314550	2.381645	0.057081	0.023118	186.258676	0.303421	0.239955	0.168830	12.881972	14.561670	0.497555	8656983.113541	3.188757	4.470072	0.024158	0.020938	0.241458	0.021063	0.030772	275.689157	33.792971	349606137.771084	0.122244	6.014023	10.549944	0.258359	2.204534	5.897111	2613.784816	0.046757	1.400211	83.357939	456.809671	315.242093	1174.209930	0.924606	0.318719	0.177585	0.120693	0.091397	0.073979	0.063112	0.055649	0.050491	0.046903	0.044484	0.043007	0.042366	0.042543	0.043619	0.045822	0.049579	0.055753	0.066048	0.084788	0.122926	0.221736	0.663494	880.104167	243.870416	406.990507	57.770276	1.033630	0.048929	4195.424700	4.621667	2.295716	0.772043	45.566316	38.552723	1.049040	248235242.082503	27.922870	210.107478	0.044880	0.036221	0.453852
0.7600	0.029310	0.029326	0.029378	0.029479	0.029651	0.029936	0.030417	0.031231	0.032833	0.036261	0.048495	1496494.971215	0.036560	23.922946	124.737577	0.124753	0.076600	0.032089	0.285671	23.712746	22.110046	3.444164	0.056342	4.188758	2.246435	0.040769	0.061614	87.258427	1.213675	0.046698	13.256386	0.312393	63.811311	0.430925	0.029564	0.027085	0.559031	1.323137	0.042088	22.349539	529.583398	113.927592	3.494943	0.281624	1.686015	11.036285	3940.367615	4395.598893	1.171714	78762684.676379	0.840322	0.310525	0.177679	0.122560	0.093850	0.076866	0.066023	0.058761	0.053896	0.050707	0.048832	0.048105	0.048518	0.050220	0.053596	0.059451	0.069463	0.087544	0.123903	0.215317	0.594163	58545778.984877	0.955744	3771.272648	2663.068227	10.406385	1.275241	0.310770	4.488610	236.669714	335.379242	22.994851	0.143160	9.842447	4.332815	0.070941	0.100083	99.636527	47.747980	0.283902	22.624593
0.7700	0.029809	0.029833	0.029911	0.030063	0.030330	0.030786	0.031589	0.033109	0.036524	0.048132	0.330655	5.030896	3.961461	3216.008594	0.022935	7.747801	0.023392	3.667184	12550840224.680950	15.548669	0.032735	0.177660	8.589768	10.134532	0.026273	35.721730	715.803614	2.267700	18.180191	0.118190	15.436648	0.324992	637.438967	0.022855	5.478336	791.736026	0.221755	47.952970	3.514268	0.172783	0.046514	321.711050	108368382445.590637	75.139132	0.082611	192.388923	0.050196	647893.981055	322.427937	193.447107	14.341216	0.775945	0.306098	0.179971	0.126240	0.097936	0.081169	0.070569	0.063697	0.059282	0.056821	0.056018	0.056858	0.059626	0.065049	0.074719	0.092290	0.127403	0.213470	0.545127	10.479839	136.228407	256.575331	559816.925014	0.057961	123.030876	0.103495	65.600833	194678677514.598236	195.913820	0.104054	0.626954	23.035736	45.814591	0.170169	506.895652	846.270336	2.409528	445.942667	0.338836	23.486290
0.7800	0.030435	0.030471	0.030588	0.030821	0.031243	0.032007	0.033480	0.036798	0.047676	0.227720	0.120480	3446.522888	0.024837	0.023523	6.429409	0.069108	2367.612413	0.031919	0.021159	0.020827	0.030797	2527.202908	611.746774	0.260273	14.103126	14.658552	20.098756	1.874629	0.654278	0.020833	1.363338	0.021497	0.094186	0.026297	0.038306	283.208246	166.226813	4.245155	10801.500856	1576.750350	0.053563	0.025659	0.026245	0.286830	49163.509396	0.991489	162.001399	0.032394	0.049905	113413.507810	5.185041	8.867023	0.740063	0.309339	0.186757	0.133362	0.105039	0.088368	0.078095	0.071851	0.068511	0.067651	0.069294	0.074022	0.083329	0.100775	0.135620	0.218959	0.521421	6.408058	3.890272	77318.682924	0.052047	0.042190	105.623834	0.640894	29956.460953	0.203412	0.037311	0.038621	0.092391	8094.363335	6272.440888	2.566590	106.685977	169.094486	21.294093	1.743389	0.603246	0.036051	1.931577
0.7900	0.031181	0.031235	0.031416	0.031785	0.032490	0.033883	0.037046	0.047263	0.182816	0.033067	2.177427	0.045603	0.024338	0.094754	0.031727	0.026296	0.037425	0.179192	197.235311	0.078776	0.020543	0.649315	0.117963	1.230994	20.087690	0.026068	9.213139	80.889164	0.055605	18.407384	0.366164	15.352940	0.055812	1325.151327	4.471109	0.062566	1.179598	0.120200	1.671452	0.325570	0.025157	0.169050	3281.521036	2.832459	1.013887	0.161834	0.333510	6.624647	0.036564	0.559939	108.802956	0.333779	6.776983	0.736092	0.322920	0.199938	0.145574	0.116804	0.100270	0.090742	0.085989	0.085148	0.088413	0.097040	0.114537	0.150090	0.234149	0.525248	4.890337	0.260176	80.364104	0.381229	0.045339	5.517172	0.285838	0.136288	1.239530	2.989786	1869.842758	0.421310	0.038383	1.797934	0.978906	1.993719	26.881156	0.058667	11.432090	792.546168	0.081122	22.298890	0.517975
0.8000	0.031833	0.031917	0.032204	0.032819	0.034254	0.037267	0.046988	0.163198	0.027854	0.118196	0.036309	0.025528	0.024187	5285.716894	0.118416	0.022034	0.859201	0.049468	0.256811	0.022350	0.495694	1.063031	0.046458	0.933669	2836360.540386	2.959858	0.019762	0.020012	0.059345	0.020913	0.665358	0.065206	0.081238	0.030627	0.021585	0.077479	15779.958588	11.681289	0.055963	14.554265	6.751990	0.049872	3.414196	0.393834	31.702728	0.048951	72.697220	110766.850415	0.035437	0.048123	0.302427	4.456769	0.037256	6.186377	0.778052	0.353431	0.223955	0.166776	0.137112	0.121226	0.113919	0.113458	0.120316	0.137746	0.175274	0.264933	0.567877	4.504698	0.042799	3.286757	0.213880	0.052754	0.045260	67659.588238	68.719418	0.057340	40.448961	0.229925	1.874359	0.051339	3.663910	7.824645	0.098056	6.144345	3275260.375966	2.946365	0.036298	0.042929	0.095217	0.067662	0.756470
0.8100	0.033100	0.033245	0.033755	0.034941	0.037834	0.047473	0.169068	0.111813	0.137368	1.739042	0.275375	1648.314999	0.043843	0.025501	8198.838475	0.022328	0.028445	0.021650	9838.277641	0.029205	538.076019	1291.421105	12667.194479	0.126544	0.588764	0.024053	1118.198879	0.097733	1505.239990	0.049091	40.150881	0.030005	88.468142	0.024132	19.393412	0.023109	6.355830	0.051945	149100.497581	253.767139	6668.243322	0.147268	31280.016011	0.029345	0.166926	0.029606	142895.287380	0.052950	0.402952	79423.638058	7.023584	52.722814	4.870832	3.696465	7.212494	0.904354	0.418175	0.270896	0.207338	0.176821	0.164204	0.165150	0.181339	0.223076	0.327201	0.682103	5.357488	2.686169	3.533271	35.447904	4.648616	58188.572124	0.260641	0.052190	82637.659525	0.040687	0.124040	0.042004	76194.648949	0.105220	3418.208528	2648.533670	74982.453544	0.181643	3.209721	0.041439	854.908349	0.088269	979.742771	0.050689	44.405051
0.8200	0.034481	0.034754	0.035789	0.038663	0.049126	0.243372	0.037951	0.246783	13.831026	0.054475	10.052480	1.346891	5.852464	0.024060	0.178439	1.992991	0.022521	11.441192	0.074148	0.869116	6.846744	0.515348	152.929914	705.843591	0.149322	2.022934	54.175355	1032016.478124	1.032025	0.125148	186.446081	0.032000	5.699859	47433.563232	559.785876	0.358189	1.291436	39.876431	3.323747	0.078770	74.417440	10.134104	0.197088	80.655434	0.050056	29.950304	2.946416	0.036449	111.747095	28.145002	347.432994	0.953207	465.802558	9.503010	0.333089	13.521654	1.233699	0.562792	0.372508	0.297446	0.270848	0.277597	0.325546	0.464004	0.971502	10.359212	0.255606	6.861735	319.254854	0.675826	239.432760	17.284945	66.552802	0.044540	1.828313	16.874201	0.070379	151.502898	0.380335	5.139707	36.492668	0.917603	201.178303	752.603971	0.650451	1.698608	265.749127	636949.532015	3.074026	0.089982	187.675765
0.8300	0.036025	0.036691	0.039697	0.053931	0.036774	764.952555	0.140596	1369.632553	0.958392	1.267414	0.055678	0.032431	3.513269	0.132195	5.096985	0.024269	0.043162	0.021037	0.021182	0.590099	2.057673	8.992784	2.187267	0.103554	0.073805	0.180047	8.803006	41.125554	1.104389	0.037402	0.621141	0.022066	0.161653	2.754758	77.509206	1.527020	0.302958	0.102285	0.705630	86.704438	0.364171	0.738836	0.031374	0.030278	0.390749	0.044501	75.337467	1.861623	64.330470	0.127600	0.764111	35.227378	28.871919	46607.485432	5.521413	44453.925239	0.179747	2.363045	0.981866	0.666173	0.580675	0.622164	0.860409	1.961932	0.147092	33556.597360	4.101386	31997.904277	19.456944	23.266077	0.515220	0.093365	37.990217	1.089789	41.373755	0.045463	0.363214	0.041324	0.045821	1.851854	4.073379	39.919762	2.671141	0.135836	0.188487	0.734441	34.130054	22.684186	0.622788	0.045130	0.552384
0.8400	0.038235	0.042139	0.107013	2.145733	21.269651	108059622.409606	0.040005	0.307181	425.350187	724537746.470437	0.075314	0.052518	376.950117	0.037323	4.811254	0.173784	0.025613	0.094849	0.178705	0.024927	101.658302	0.041006	154.461624	3.232484	7.722256	0.194906	0.038101	1051755.060451	989178.065500	0.024072	0.021002	0.048575	103431.027690	97541.013746	0.050895	0.659087	10.646695	0.167415	1316.236376	0.178935	934.591436	0.029623	1.712168	0.516461	0.075075	9.552846	345.287296	1.127295	12813.146404	0.495095	0.979767	16078080400.482872	12006.432141	7.869241	0.391032	6546042600.904604	1812.698168	304.699801	18.703708	3.855993	2.760001	3.611593	16.498231	256.137624	1441.826651	4972005502.124118	0.308645	5.216657	7914.844605	9976439934.458927	0.611899	0.311606	8794.818115	0.908493	289.785531	9.682993	0.063354	0.680203	0.875818	0.047090	419.839625	0.105674	568.963998	2.436342	8.529750	0.319081	0.046954	508705.068634	452885.114670	0.047721	0.037474
0.8500	0.040961	0.052402	3.502456	1665.649205	1.585415	64909.013861	0.035902	0.091240	663.154254	40.409929	0.037076	6954.112399	0.466353	74.272440	734024.006200	71.393430	0.822439	1.866636	1533.118433	0.449157	0.023548	0.150931	36.900057	1.130887	335.682866	0.027502	0.021147	12.793974	0.441010	0.769747	0.090542	3.025973	2.548623	15.981959	0.026135	0.029734	2425.172607	8.565586	283.952409	0.033106	0.049844	3.522778	14416.124040	5.073747	9.289620	18407.810953	9218821.671816	2543.545404	10.034937	132364.257369	0.189095	701.789179	12638.657091	1.552055	0.054129	2536220.097707	92.087191	228857.950386	786.753695	10.045095	68.020189	9.375302	685.838700	191475.514118	69.801614	1789669.023084	0.055318	1.023876	7511.818659	405.510608	0.133458	78639.782091	6.284865	1772.447603	4750217.433406	20771.562492	6.579084	12.958263	6565.969865	1.613272	0.047739	0.159002	116.887599	3.527918	956.370828	0.037744	0.037646	10.403323	1.007378	1.293669	0.090675
0.8600	0.044564	0.044357	3.213561	1295.779032	989.477819	0.182504	0.527712	65.498584	0.049380	20.090735	0.048730	0.801319	0.459151	0.286495	0.023483	0.783201	0.146627	0.204107	0.025594	1.153295	0.019623	3.314103	0.152938	9.208967	0.020612	9.461151	0.420182	0.019269	0.031603	0.328052	1.247909	0.086089	0.021808	0.021546	2.411458	59.275644	0.025057	61.127305	1.037546	0.143861	0.026608	9.144649	0.029750	1.807932	1.356430	9.157483	0.034587	3.272640	5.942012	12.709755	0.413568	423.858254	0.273422	2026.005235	10.675479	7.476814	76778.476938	106001.426101	569.407261	0.042021	2356.973610	0.042579	487.622749	83858.058483	60336.059043	5.563218	6.612473	1363.118673	0.175006	259.518526	0.272541	7.230307	3.185068	1.700941	0.043655	5.003749	0.677005	0.881929	0.055139	3.862528	0.039349	2.447495	0.449035	23.175401	0.036938	21.425564	0.871011	0.036462	0.043826	0.129431	0.797646
0.8700	0.050015	0.094360	0.053888	4626.799138	0.086172	0.331757	0.055927	2.270030	1434.893531	22.394074	0.058039	0.088830	0.040074	0.025045	2.903860	0.377448	0.021586	0.123290	0.023898	0.588576	0.020954	3.952356	0.253943	1.793683	0.360765	0.019240	2.358584	0.262275	893.177713	0.657583	2.488977	3.162217	2017.094976	1.090095	0.489815	0.022120	1.945316	0.273899	0.062178	27.057912	0.042566	0.437471	0.047517	0.836178	0.036394	3.726808	150.128288	0.035820	0.178303	0.767493	0.443344	220.775019	33847.158486	32.496096	0.382783	7.485725	2.977459	297011.817826	0.618981	37.226480	11.883371	34.713085	0.517791	227498.194380	2.331400	4.847936	0.268621	17.662991	21344.220179	102.634306	0.275522	0.419603	0.114389	0.046008	111.579143	1.813651	0.049942	0.376181	0.046347	0.736413	0.047041	10.382605	0.150595	0.729380	0.680293	0.037411	0.762251	0.396008	777.154105	1.059120	1.379033
0.8800	0.058521	5611.581315	10634.416777	0.057415	0.055685	8.412764	265.892862	3.140885	3.572813	0.104359	0.939030	0.058115	0.028741	0.053668	0.152798	0.024247	37125.397152	20.773117	0.060479	0.544685	1.213020	0.041243	133.175320	5882.558122	0.018967	0.042000	0.072878	0.328777	0.034276	0.778808	0.029715	3.410969	0.112857	1.063755	0.039872	0.132566	0.022569	33276.504394	788.872744	0.113403	8.099205	3.592544	0.194565	165.686801	320492.012484	0.040989	1.425364	0.340207	0.052337	0.377595	14.971836	0.988854	29.191509	31.261161	9173.786860	152.967123	0.239455	0.376450	2605473.675984	5236908.226921	1.043580	4899675.441834	2283196.278155	0.321057	0.191126	89.988525	6317.035791	14.699789	12.440663	0.578850	8.528482	0.219880	0.055389	0.193893	0.719508	0.046767	139464.009621	69.186112	0.127172	1.447022	3.097269	0.066628	273.844644	11176.919241	0.037849	0.070534	0.050233	0.371716	0.069771	1.022808	0.036402
0.8900	0.074935	6.930894	0.561205	1.317486	0.062563	111.901550	0.055040	0.047890	0.147407	0.339051	519.168818	0.031199	1.222159	0.063813	0.048900	29.167090	0.045992	0.243717	512.430541	7.302913	0.307126	334720.089927	108.111360	0.020106	0.451660	15.202312	2.027897	0.024188	0.617455	37.195765	9.906911	10.159891	0.293615	0.041889	9.220739	70.187614	2.113870	0.025221	30.596082	88899.060978	1.865788	47.928398	40.877093	0.918775	0.124630	254.322228	0.196437	0.444611	5.101897	0.044123	7811.011938	1.401449	2.302728	0.082823	0.113397	4691.775857	0.054512	44.508936	41.265536	6051.407336	0.488128	5650.868796	32.766124	30.848344	0.059917	3362.467512	0.098561	0.081045	1.447280	0.449399	4302.810366	0.054821	1.394614	0.247054	0.104655	111.343539	0.123522	0.496422	264.056595	17.890432	0.716159	78618.931267	23.730965	0.038968	0.663853	20.514455	2.647842	0.045791	0.177439	8.521711	3.812585
0.9000	0.126551	0.122048	1.578990	25.583054	0.444238	0.398359	22.610511	0.062671	1.208034	7.924142	37.239731	0.222608	234.113754	0.267135	0.743401	0.022779	0.021144	0.503181	0.577294	1205.119675	0.036511	0.204900	0.544772	0.023873	1.394871	2.038532	1681365.678002	0.087155	0.103505	0.021748	2.390428	0.021569	0.138437	0.080452	596558.455104	0.937363	6.288947	0.030637	1.895643	0.388173	0.151198	499.216912	0.266039	3.360536	0.032607	0.034582	6.665126	0.450636	460.164810	2.347037	90.673797	23.405281	4.098523	0.078295	219.009228	3.698629	5.321674	1169.747050	84.860389	0.179807	117.515173	0.171804	64.019084	870.347201	2.942648	1.872698	107.697732	0.077872	0.951238	4.282939	11.835352	1.228778	38.176362	0.073727	3.032672	0.047149	0.043933	1.333630	0.108028	153.109542	0.087377	0.134487	0.604252	0.038129	1.811496	0.416153	275660.467850	0.053600	0.062891	0.037337	0.784862
0.9100	99549.694642	9.562544	6.160847	6323065.064525	0.220103	190.071773	77.958756	0.132376	0.733475	0.575482	0.089873	201916389.844604	0.043005	19.291410	0.025545	0.023437	0.103605	11.951260	1.491709	1.162386	0.083793	2.437384	0.732960	0.246543	0.368927	0.033242	1.547454	0.316696	0.122838	0.023819	0.041919	0.027023	0.323248	0.132723	5.879527	0.092678	0.340434	0.568241	3.278741	11.932031	0.333119	6.691298	3.414491	78.657985	0.327056	0.036723	0.039068	37.096522	0.115403	2366068192.260472	0.626431	1.023056	11.838985	1.494802	317.480381	1246.344120	0.811574	10334472.947574	49.381020	573.857950	25710.697127	535.875949	40.337142	32824854.637251	0.631769	473.430381	81.139366	1.008395	6.917894	0.144381	0.365636	1185598333.169684	0.096355	15.104203	0.052553	0.048705	0.110577	29.344775	0.857236	2.327612	0.128956	3.631435	0.969475	0.173850	0.127985	0.058274	1.439613	0.082755	0.089389	0.037700	0.041090
0.9200	1.365852	160.478905	2.960944	0.189089	3.134363	5195894.835415	2.829905	67.050102	0.121723	20.884342	2.803655	6.680570	0.161955	0.045049	0.042890	0.023755	0.043741	0.020438	0.214468	0.024797	4.564915	0.072562	0.172278	5.831311	0.326235	0.200711	296.319138	0.020561	0.217147	0.038564	0.021296	0.043639	0.315738	0.022089	157.597770	0.743142	0.354142	23.144759	0.189495	0.090772	22.069000	0.040563	1.042817	0.036393	0.199791	0.039397	0.125795	0.121452	1.169328	73.891795	1.237206	305.136028	0.167091	99.724469	70.398658	23103198.548725	21.709532	0.224230	575.522517	63.806717	145.617086	22.057787	495.988859	0.074478	10.530457	6672296.170035	46.974900	3.517961	0.180180	166.619966	0.441429	36.288664	0.613493	0.090107	0.091190	0.052473	0.116403	0.048477	0.364692	0.043336	6.667604	0.041475	0.049006	5.962513	0.083850	0.214752	27.341486	0.038125	0.091824	0.041822	0.038494
0.9300	86393.059225	21.759125	5.746749	68.278632	1.206457	28445.719683	25.821942	17065.554940	4.746316	0.192815	0.185548	2.779799	13470.301978	1.089538	0.052245	0.380164	64.823084	4.021002	2.038289	1.966673	0.044442	33.865926	0.019367	73572.214099	3.666082	75.629984	25.258939	15.524069	4646822.331212	0.550418	0.020326	0.261481	2289315.127802	8.530086	78.343553	50.061399	5.934180	62171.839745	0.034677	40.868696	0.079955	6.432572	10.655794	24.698847	409.327007	5.687339	0.219373	8.650287	619.808081	0.126045	0.126630	1.100006	5.894883	6614.393746	168.436153	41522.239586	19.845417	4158.841673	3.189788	46.963944	21797.103074	43.709283	0.724291	3259.404430	14.928932	1232.941024	81.220901	2433.028330	4.309020	0.768761	0.278791	2.645320	19703.579688	3.689571	0.126048	8.896458	148.464693	8.875932	3.425584	1.479553	0.047517	0.367244	0.043320	517.205855	0.967558	2.704972	14.674874	1.078721	412935.630535	0.102385	0.038806
0.9400	0.009023	28815.483991	10.159709	3.201517	971.447081	4.707103	112.690360	26097.938779	0.235447	0.805483	1.404985	0.853761	7.089365	34.991021	0.032193	0.102698	0.023263	33.373912	0.019971	2.231019	0.019504	223.313170	0.048709	2.051380	750.296953	0.280510	274.894156	0.355005	0.492176	86.511277	0.022033	43.939262	0.268328	0.257755	206.005236	0.769851	674.854180	7.311981	0.096165	357.368471	0.030081	10.197861	0.032283	558.314310	0.302699	0.690043	0.069725	274.219789	60.606051	8.133980	14.973662	1.855067	0.184591	504716.428455	2607.520893	52.606263	747.117585	3.033956	5.979895	1098624.438741	3.705503	771590.644247	3.346239	2.109275	14.872701	33.891231	1658.519424	301275.971524	0.337116	2.500729	7.767131	3.941391	26.605504	113.403337	0.091752	0.513859	0.281184	318.871970	0.046566	2.943330	0.043304	15.736325	0.053094	1.669792	3.839373	0.161801	11.730816	0.046428	0.076074	7.184319	0.039979
0.9500	5503.284310	425.658204	8.117952	5.314295	0.907641	0.140434	9.075767	0.067727	1.650838	18039.548441	0.317083	0.124135	2.830723	0.993243	1.338704	0.370057	124458.736721	2825.829364	6794.269453	0.056618	0.018663	0.188522	1.437953	0.803785	163593.613117	38993.262741	0.032888	0.031589	0.023752	7548.403583	0.175800	4328.701007	0.028122	0.052745	0.054728	111219.769982	487242.917997	2.503272	4.228809	0.356487	0.029145	0.229912	64384.728556	14573.370472	698180.935346	2.682410	10.374144	7.118131	8.171135	0.298299	2.093486	226098.099002	3.924336	0.131043	10.121967	0.351787	31.923515	276.830758	81.720522	4273.881000	1423.014284	3878.176994	67.477176	216.903548	23.157702	0.242025	0.122265	0.134596	0.607958	116409.530083	1.188998	0.452023	19.831258	2.914553	19.057524	1.672934	233081.507731	4564.640451	29348.591678	0.109788	0.044309	0.068573	0.856364	0.512603	88487.049743	18503.973537	0.042486	0.042729	0.037927	444.771120	0.064280
0.9600	363.395027	115099411.107944	10.751724	2.585668	0.077202	7.621385	3.286168	70.287177	0.281447	77.465469	266.759351	0.056923	6.106735	0.072016	12.061452	9.551287	0.027638	0.079252	7.291434	0.026798	0.021548	0.025063	15.425529	0.917530	1941.259077	3.480673	174.718352	259.296621	0.025072	1367126.654764	0.162548	875195.952302	0.040583	585.005673	161.489207	3.786422	2480.574067	1.394604	50.540626	0.069166	0.034297	0.070301	106.118908	1.877768	0.210813	534.269262	78.565415	0.444384	232.673750	0.727024	2716.843586	212.675318	0.794952	87.823685	62.410197	6.188035	0.096523	180.641211	15.815586	56928560.188864	151.797925	10137634.258720	11.171233	140.970879	0.088213	0.463177	38.607715	1.063712	0.280688	33.556966	1281.221764	0.763600	312.848734	0.653568	31.140440	680.460082	0.244294	1.436926	58.130492	0.059783	0.044799	0.056858	10.160111	0.090376	33.057386	0.049458	0.299088	65.477958	0.041988	54626.419716	0.056451
0.9700	0.391533	7.044923	2.581054	75.803719	1795.162358	7330.216332	205.861902	0.247562	2215.053492	5531.554197	30.858275	0.033850	394.688728	0.047397	0.037615	0.267672	0.080383	0.850482	3.672871	48.228771	0.459724	2.034904	1.962742	0.034214	1.319728	0.601982	0.071676	0.206767	34.391940	1305.258628	0.296368	932.762944	65.813273	0.269618	0.151983	0.745263	1.936830	0.051582	5.849268	7.292461	2.610331	461.411569	18.939329	85.805073	2906.169277	1.993431	0.102886	1.806203	2964.587059	0.106044	94.433142	60606.173702	3321.559743	3.682610	4351.313775	5010.377150	75088.679111	36.148380	359.841733	75.914992	101.103613	69.111527	303.306319	8.798545	53672.433413	220.091835	2664.440461	2.156635	210.683838	29746.778816	17.442061	0.138974	1197.056287	1.860488	0.137780	1.332273	2931.301876	69.806444	6.624901	211.362962	0.931632	1.668492	1.078056	0.042388	0.099033	0.047404	0.055377	0.051208	5.092008	31.261764	0.041719
0.9800	0.354133	42.194541	122.412673	0.152367	0.302976	146.462498	0.229383	512.993939	0.038810	0.349907	4.944862	3.419068	0.156355	55.571488	4084.370958	6390226056.811011	0.147685	0.022128	1.544577	1.329328	6.187151	24012.722200	8.662517	597.153472	0.378532	1.082121	2.898389	0.018160	12.932477	190.935213	3.084662	179.335508	22.071097	0.025163	5.699048	2.457172	0.818303	1525.571238	27.187714	75598.097684	21.394466	5.152502	6.875412	0.050707	1.043718	33289015718.823769	23422.281951	362.831833	1.310363	11.863038	11.178357	1.501518	0.251450	490.678452	1.667020	92.474878	0.665733	4.304268	45.426206	13.119263	0.385442	8.847748	18.911414	3.386149	0.460819	6.266446	1.016486	5.049768	0.182038	0.624204	1.328392	2.629168	0.675197	135.843957	7945.295685	10509097262.336376	0.708170	0.071277	2.129416	1.333053	4.626966	14397.932362	5.202167	215.115291	0.129507	0.320896	0.545917	0.039344	1.266928	4.224094	0.109422
0.9900	13.245069	4282136.133867	0.424110	0.151005	0.648298	0.846978	12.851727	0.303550	0.047408	1272.768544	0.079297	0.277236	4924.099287	2.414458	0.031507	0.137237	2.008544	0.022843	0.546203	1190.754294	117.969785	0.031178	0.042777	3.571801	0.384969	0.051722	0.115901	3.255928	473663.527980	35.664158	50663.145869	31.804799	477715.656636	3.923308	0.141973	0.116106	0.888030	10.138940	0.088875	0.061160	377.768287	4156.651088	16.970046	0.058482	8.874237	8.397340	0.170180	21.932673	19908.479292	0.912121	0.481177	1679.598356	0.079872	1.328053	9.113249	0.632034	1.912981	0.290383	0.662659	24439691.860259	21406.472486	38295131.498074	1.144211	0.351947	1.275357	0.200054	0.430927	0.708241	0.071062	28.253008	0.256239	0.268110	5030.509068	9.913699	0.213663	7.364944	2.542425	0.083589	11.885430	897.961002	73.586289	0.051755	0.052962	1.717067	0.144150	0.052270	0.039411	0.082810	8.666755	0.184811	810.556143


==> figures/Cu/drag_anis_CuT600P29NT.dat <==
### B(beta,theta) for CuT600P29NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.012729	0.012738	0.012763	0.012803	0.012858	0.012923	0.012996	0.013075	0.013154	0.013231	0.013302	0.013365	0.013415	0.013452	0.013474	0.013480	0.013470	0.013445	0.013406	0.013355	0.013295	0.013228	0.013158	0.013088	0.013020	0.012957	0.012902	0.012857	0.012823	0.012801	0.012793	0.012797	0.012814	0.012842	0.012880	0.012926	0.012978	0.013032	0.013088	0.013141	0.013190	0.013231	0.013264	0.013287	0.013298	0.013296	0.013282	0.013255	0.013217	0.013168	0.013110	0.013044	0.012971	0.012894	0.012815	0.012734	0.012653	0.012574	0.012497	0.012423	0.012353	0.012287	0.012224	0.012165	0.012110	0.012056	0.012005	0.011955	0.011906	0.011856	0.011806	0.011756	0.011704	0.011651	0.011597	0.011542	0.011487	0.011431	0.011376	0.011322	0.011270	0.011220	0.011174	0.011131	0.011092	0.011059	0.011030	0.011008	0.010992	0.010982	0.010979
0.0200	0.012557	0.012565	0.012590	0.012628	0.012681	0.012745	0.012817	0.012894	0.012972	0.013048	0.013118	0.013179	0.013229	0.013265	0.013287	0.013293	0.013283	0.013258	0.013220	0.013170	0.013112	0.013046	0.012977	0.012908	0.012841	0.012779	0.012725	0.012680	0.012648	0.012627	0.012619	0.012623	0.012639	0.012667	0.012704	0.012749	0.012799	0.012853	0.012907	0.012959	0.013007	0.013048	0.013080	0.013102	0.013113	0.013111	0.013097	0.013071	0.013034	0.012985	0.012928	0.012863	0.012792	0.012716	0.012638	0.012558	0.012479	0.012401	0.012325	0.012253	0.012184	0.012119	0.012057	0.011999	0.011944	0.011892	0.011842	0.011793	0.011744	0.011696	0.011647	0.011597	0.011547	0.011495	0.011442	0.011388	0.011334	0.011280	0.011226	0.011173	0.011122	0.011074	0.011028	0.010986	0.010949	0.010916	0.010888	0.010867	0.010851	0.010841	0.010838
0.0300	0.012387	0.012395	0.012419	0.012458	0.012510	0.012572	0.012642	0.012717	0.012793	0.012867	0.012935	0.012995	0.013044	0.013079	0.013100	0.013106	0.013096	0.013072	0.013035	0.012986	0.012929	0.012865	0.012797	0.012729	0.012664	0.012603	0.012550	0.012506	0.012473	0.012452	0.012443	0.012447	0.012463	0.012490	0.012526	0.012570	0.012620	0.012672	0.012725	0.012776	0.012822	0.012862	0.012894	0.012915	0.012925	0.012924	0.012910	0.012885	0.012848	0.012801	0.012745	0.012681	0.012612	0.012538	0.012461	0.012384	0.012306	0.012230	0.012156	0.012085	0.012017	0.011953	0.011893	0.011836	0.011782	0.011731	0.011682	0.011634	0.011586	0.011539	0.011491	0.011442	0.011393	0.011342	0.011290	0.011238	0.011185	0.011132	0.011079	0.011028	0.010978	0.010931	0.010886	0.010846	0.010809	0.010777	0.010750	0.010729	0.010713	0.010704	0.010701
0.0400	0.012225	0.012233	0.012256	0.012294	0.012344	0.012405	0.012473	0.012546	0.012620	0.012691	0.012758	0.012815	0.012863	0.012897	0.012917	0.012923	0.012913	0.012889	0.012853	0.012805	0.012749	0.012686	0.012620	0.012553	0.012489	0.012430	0.012378	0.012335	0.012302	0.012282	0.012273	0.012277	0.012292	0.012318	0.012354	0.012396	0.012444	0.012495	0.012547	0.012596	0.012642	0.012681	0.012711	0.012732	0.012742	0.012740	0.012726	0.012701	0.012665	0.012619	0.012564	0.012502	0.012434	0.012362	0.012287	0.012211	0.012137	0.012062	0.011990	0.011920	0.011854	0.011792	0.011733	0.011677	0.011624	0.011574	0.011526	0.011478	0.011432	0.011385	0.011338	0.011290	0.011242	0.011193	0.011142	0.011091	0.011039	0.010988	0.010937	0.010887	0.010838	0.010792	0.010749	0.010709	0.010673	0.010642	0.010616	0.010595	0.010580	0.010571	0.010568
0.0500	0.012068	0.012075	0.012098	0.012134	0.012183	0.012241	0.012307	0.012377	0.012448	0.012517	0.012581	0.012637	0.012682	0.012715	0.012734	0.012739	0.012730	0.012706	0.012670	0.012623	0.012568	0.012507	0.012443	0.012378	0.012315	0.012257	0.012206	0.012164	0.012132	0.012112	0.012104	0.012107	0.012122	0.012147	0.012181	0.012223	0.012270	0.012319	0.012369	0.012417	0.012461	0.012499	0.012528	0.012548	0.012558	0.012556	0.012542	0.012518	0.012483	0.012438	0.012384	0.012324	0.012257	0.012187	0.012114	0.012040	0.011966	0.011894	0.011823	0.011756	0.011691	0.011630	0.011573	0.011518	0.011467	0.011418	0.011371	0.011325	0.011279	0.011234	0.011189	0.011142	0.011095	0.011047	0.010998	0.010948	0.010898	0.010848	0.010798	0.010749	0.010702	0.010657	0.010615	0.010577	0.010542	0.010512	0.010486	0.010466	0.010452	0.010443	0.010440
0.0600	0.011920	0.011927	0.011949	0.011984	0.012031	0.012087	0.012150	0.012218	0.012286	0.012352	0.012414	0.012467	0.012510	0.012542	0.012560	0.012564	0.012554	0.012530	0.012495	0.012449	0.012395	0.012335	0.012272	0.012209	0.012148	0.012091	0.012041	0.012000	0.011969	0.011949	0.011941	0.011944	0.011959	0.011983	0.012016	0.012057	0.012102	0.012150	0.012198	0.012245	0.012287	0.012323	0.012352	0.012371	0.012379	0.012377	0.012364	0.012340	0.012305	0.012261	0.012209	0.012150	0.012086	0.012017	0.011946	0.011874	0.011802	0.011732	0.011663	0.011597	0.011535	0.011474	0.011418	0.011365	0.011315	0.011267	0.011221	0.011176	0.011132	0.011088	0.011044	0.010999	0.010953	0.010906	0.010858	0.010810	0.010761	0.010712	0.010664	0.010616	0.010571	0.010527	0.010486	0.010449	0.010415	0.010386	0.010361	0.010342	0.010328	0.010319	0.010316
0.0700	0.011776	0.011783	0.011803	0.011837	0.011882	0.011935	0.011996	0.012060	0.012125	0.012188	0.012247	0.012297	0.012338	0.012368	0.012384	0.012387	0.012377	0.012354	0.012319	0.012274	0.012221	0.012163	0.012101	0.012039	0.011980	0.011924	0.011876	0.011836	0.011806	0.011786	0.011778	0.011781	0.011795	0.011818	0.011850	0.011889	0.011933	0.011979	0.012026	0.012070	0.012111	0.012146	0.012173	0.012191	0.012199	0.012197	0.012183	0.012159	0.012126	0.012083	0.012032	0.011975	0.011912	0.011846	0.011777	0.011707	0.011637	0.011568	0.011502	0.011438	0.011377	0.011319	0.011265	0.011214	0.011165	0.011118	0.011074	0.011030	0.010987	0.010944	0.010901	0.010857	0.010812	0.010766	0.010720	0.010673	0.010626	0.010578	0.010531	0.010485	0.010441	0.010399	0.010360	0.010323	0.010291	0.010262	0.010239	0.010220	0.010206	0.010198	0.010195
0.0800	0.011643	0.011650	0.011670	0.011702	0.011744	0.011795	0.011853	0.011914	0.011975	0.012035	0.012090	0.012138	0.012176	0.012204	0.012219	0.012221	0.012210	0.012186	0.012152	0.012108	0.012056	0.011999	0.011939	0.011879	0.011821	0.011768	0.011720	0.011681	0.011652	0.011633	0.011625	0.011628	0.011640	0.011662	0.011693	0.011731	0.011773	0.011817	0.011862	0.011905	0.011944	0.011977	0.012003	0.012020	0.012027	0.012024	0.012011	0.011988	0.011955	0.011913	0.011864	0.011808	0.011747	0.011683	0.011616	0.011548	0.011481	0.011414	0.011350	0.011288	0.011229	0.011173	0.011120	0.011071	0.011023	0.010978	0.010935	0.010892	0.010850	0.010809	0.010767	0.010724	0.010680	0.010636	0.010591	0.010546	0.010500	0.010454	0.010408	0.010364	0.010321	0.010280	0.010242	0.010207	0.010176	0.010148	0.010125	0.010107	0.010094	0.010086	0.010083
0.0900	0.011513	0.011519	0.011538	0.011568	0.011608	0.011656	0.011710	0.011768	0.011826	0.011882	0.011934	0.011978	0.012014	0.012039	0.012052	0.012053	0.012041	0.012018	0.011984	0.011940	0.011890	0.011834	0.011776	0.011718	0.011661	0.011609	0.011563	0.011526	0.011497	0.011479	0.011471	0.011473	0.011486	0.011508	0.011537	0.011573	0.011614	0.011656	0.011699	0.011740	0.011777	0.011809	0.011833	0.011849	0.011856	0.011852	0.011839	0.011816	0.011784	0.011743	0.011695	0.011641	0.011583	0.011520	0.011456	0.011390	0.011325	0.011261	0.011198	0.011138	0.011081	0.011027	0.010976	0.010928	0.010882	0.010838	0.010796	0.010755	0.010714	0.010673	0.010633	0.010591	0.010549	0.010506	0.010462	0.010418	0.010374	0.010329	0.010285	0.010243	0.010201	0.010162	0.010125	0.010091	0.010061	0.010035	0.010013	0.009995	0.009982	0.009975	0.009972
0.1000	0.011388	0.011394	0.011411	0.011439	0.011477	0.011522	0.011573	0.011626	0.011680	0.011733	0.011781	0.011822	0.011854	0.011877	0.011888	0.011887	0.011875	0.011851	0.011817	0.011775	0.011726	0.011671	0.011615	0.011558	0.011504	0.011453	0.011409	0.011372	0.011345	0.011327	0.011319	0.011322	0.011334	0.011355	0.011383	0.011417	0.011456	0.011496	0.011537	0.011576	0.011611	0.011641	0.011664	0.011678	0.011684	0.011680	0.011667	0.011645	0.011613	0.011574	0.011527	0.011475	0.011418	0.011358	0.011296	0.011233	0.011170	0.011108	0.011048	0.010991	0.010936	0.010884	0.010834	0.010788	0.010743	0.010701	0.010660	0.010620	0.010581	0.010541	0.010501	0.010461	0.010420	0.010379	0.010337	0.010294	0.010251	0.010208	0.010166	0.010125	0.010085	0.010047	0.010011	0.009979	0.009950	0.009925	0.009903	0.009887	0.009874	0.009867	0.009865
0.1100	0.011268	0.011274	0.011290	0.011316	0.011351	0.011393	0.011440	0.011490	0.011540	0.011588	0.011632	0.011669	0.011699	0.011718	0.011727	0.011725	0.011712	0.011688	0.011655	0.011613	0.011565	0.011512	0.011457	0.011402	0.011349	0.011301	0.011257	0.011222	0.011196	0.011178	0.011171	0.011173	0.011185	0.011205	0.011232	0.011263	0.011300	0.011339	0.011378	0.011414	0.011448	0.011476	0.011497	0.011510	0.011515	0.011511	0.011498	0.011475	0.011445	0.011406	0.011362	0.011311	0.011256	0.011198	0.011139	0.011078	0.011017	0.010958	0.010900	0.010845	0.010792	0.010742	0.010693	0.010648	0.010605	0.010564	0.010525	0.010487	0.010449	0.010411	0.010372	0.010334	0.010294	0.010254	0.010214	0.010172	0.010131	0.010090	0.010049	0.010009	0.009971	0.009935	0.009901	0.009870	0.009842	0.009818	0.009797	0.009781	0.009770	0.009763	0.009760
0.1200	0.011157	0.011162	0.011177	0.011201	0.011233	0.011271	0.011314	0.011360	0.011406	0.011450	0.011489	0.011523	0.011549	0.011566	0.011572	0.011569	0.011554	0.011530	0.011497	0.011456	0.011409	0.011358	0.011305	0.011251	0.011200	0.011154	0.011112	0.011078	0.011053	0.011036	0.011029	0.011031	0.011042	0.011061	0.011087	0.011118	0.011152	0.011189	0.011226	0.011260	0.011292	0.011318	0.011337	0.011349	0.011353	0.011349	0.011335	0.011313	0.011284	0.011246	0.011203	0.011154	0.011102	0.011046	0.010989	0.010930	0.010872	0.010815	0.010760	0.010707	0.010656	0.010608	0.010563	0.010519	0.010478	0.010438	0.010400	0.010363	0.010326	0.010290	0.010253	0.010216	0.010178	0.010139	0.010100	0.010060	0.010020	0.009981	0.009942	0.009903	0.009867	0.009832	0.009799	0.009770	0.009743	0.009720	0.009701	0.009685	0.009674	0.009668	0.009665
0.1300	0.011049	0.011054	0.011068	0.011090	0.011119	0.011154	0.011193	0.011234	0.011276	0.011315	0.011351	0.011380	0.011402	0.011416	0.011420	0.011415	0.011399	0.011375	0.011342	0.011301	0.011255	0.011206	0.011154	0.011103	0.011054	0.011009	0.010969	0.010936	0.010912	0.010896	0.010889	0.010891	0.010901	0.010919	0.010943	0.010973	0.011005	0.011040	0.011074	0.011107	0.011136	0.011160	0.011178	0.011189	0.011192	0.011187	0.011173	0.011152	0.011123	0.011087	0.011045	0.010998	0.010948	0.010893	0.010838	0.010782	0.010727	0.010672	0.010620	0.010569	0.010520	0.010474	0.010431	0.010389	0.010350	0.010312	0.010276	0.010240	0.010205	0.010169	0.010134	0.010098	0.010061	0.010024	0.009986	0.009948	0.009910	0.009872	0.009835	0.009798	0.009763	0.009730	0.009699	0.009671	0.009645	0.009623	0.009605	0.009591	0.009580	0.009574	0.009571
0.1400	0.010947	0.010951	0.010963	0.010983	0.011009	0.011041	0.011076	0.011113	0.011149	0.011184	0.011215	0.011240	0.011259	0.011269	0.011271	0.011264	0.011247	0.011222	0.011189	0.011149	0.011104	0.011056	0.011006	0.010957	0.010910	0.010866	0.010829	0.010797	0.010774	0.010759	0.010752	0.010754	0.010764	0.010780	0.010803	0.010831	0.010862	0.010894	0.010926	0.010957	0.010983	0.011006	0.011022	0.011031	0.011033	0.011027	0.011014	0.010993	0.010964	0.010929	0.010889	0.010844	0.010796	0.010745	0.010692	0.010639	0.010586	0.010534	0.010484	0.010436	0.010389	0.010345	0.010304	0.010264	0.010227	0.010190	0.010155	0.010121	0.010087	0.010053	0.010019	0.009984	0.009949	0.009914	0.009877	0.009841	0.009804	0.009768	0.009732	0.009697	0.009664	0.009632	0.009603	0.009576	0.009552	0.009531	0.009514	0.009500	0.009490	0.009484	0.009482
0.1500	0.010845	0.010849	0.010860	0.010877	0.010900	0.010928	0.010959	0.010991	0.011023	0.011053	0.011079	0.011100	0.011115	0.011122	0.011121	0.011111	0.011093	0.011068	0.011035	0.010996	0.010952	0.010905	0.010857	0.010810	0.010765	0.010723	0.010686	0.010657	0.010634	0.010620	0.010614	0.010615	0.010624	0.010640	0.010662	0.010688	0.010716	0.010747	0.010776	0.010804	0.010829	0.010849	0.010864	0.010871	0.010872	0.010866	0.010852	0.010832	0.010804	0.010771	0.010733	0.010690	0.010644	0.010595	0.010546	0.010495	0.010445	0.010396	0.010348	0.010302	0.010258	0.010217	0.010177	0.010139	0.010104	0.010069	0.010036	0.010003	0.009970	0.009938	0.009905	0.009872	0.009838	0.009804	0.009770	0.009735	0.009699	0.009665	0.009631	0.009598	0.009566	0.009536	0.009508	0.009483	0.009460	0.009441	0.009424	0.009411	0.009402	0.009396	0.009394
0.1600	0.010749	0.010752	0.010761	0.010776	0.010796	0.010820	0.010847	0.010874	0.010901	0.010926	0.010947	0.010964	0.010975	0.010978	0.010974	0.010963	0.010944	0.010917	0.010884	0.010846	0.010803	0.010758	0.010712	0.010666	0.010623	0.010584	0.010549	0.010521	0.010500	0.010486	0.010480	0.010482	0.010490	0.010505	0.010526	0.010549	0.010576	0.010604	0.010631	0.010657	0.010679	0.010697	0.010710	0.010716	0.010716	0.010709	0.010696	0.010675	0.010649	0.010617	0.010578	0.010537	0.010493	0.010447	0.010400	0.010352	0.010305	0.010258	0.010213	0.010170	0.010128	0.010089	0.010052	0.010016	0.009982	0.009949	0.009917	0.009886	0.009855	0.009824	0.009793	0.009761	0.009729	0.009697	0.009664	0.009631	0.009598	0.009565	0.009532	0.009501	0.009471	0.009441	0.009415	0.009391	0.009370	0.009352	0.009336	0.009324	0.009315	0.009310	0.009308
0.1700	0.010660	0.010662	0.010670	0.010683	0.010700	0.010720	0.010742	0.010764	0.010786	0.010806	0.010822	0.010834	0.010841	0.010841	0.010834	0.010820	0.010800	0.010772	0.010739	0.010701	0.010660	0.010616	0.010561	0.010517	0.010476	0.010439	0.010406	0.010379	0.010359	0.010347	0.010341	0.010342	0.010351	0.010365	0.010383	0.010406	0.010431	0.010456	0.010481	0.010505	0.010525	0.010541	0.010552	0.010557	0.010556	0.010548	0.010534	0.010515	0.010489	0.010458	0.010423	0.010384	0.010343	0.010299	0.010255	0.010210	0.010165	0.010121	0.010078	0.010037	0.009998	0.009961	0.009925	0.009892	0.009859	0.009828	0.009798	0.009768	0.009738	0.009709	0.009679	0.009649	0.009618	0.009587	0.009556	0.009524	0.009493	0.009462	0.009431	0.009402	0.009373	0.009347	0.009321	0.009299	0.009279	0.009262	0.009248	0.009236	0.009228	0.009223	0.009222
0.1800	0.010572	0.010574	0.010581	0.010591	0.010604	0.010620	0.010638	0.010655	0.010672	0.010687	0.010698	0.010705	0.010708	0.010704	0.010694	0.010678	0.010656	0.010628	0.010594	0.010557	0.010516	0.010474	0.010431	0.010390	0.010350	0.010315	0.010284	0.010258	0.010240	0.010227	0.010222	0.010223	0.010231	0.010244	0.010261	0.010282	0.010304	0.010327	0.010350	0.010371	0.010388	0.010402	0.010411	0.010414	0.010412	0.010404	0.010390	0.010370	0.010345	0.010315	0.010282	0.010245	0.010205	0.010164	0.010122	0.010080	0.010038	0.009997	0.009956	0.009918	0.009881	0.009845	0.009812	0.009780	0.009750	0.009720	0.009691	0.009663	0.009635	0.009607	0.009579	0.009550	0.009521	0.009492	0.009462	0.009432	0.009403	0.009373	0.009345	0.009317	0.009291	0.009266	0.009243	0.009222	0.009204	0.009188	0.009175	0.009164	0.009157	0.009152	0.009151
0.1900	0.010492	0.010494	0.010499	0.010507	0.010517	0.010529	0.010541	0.010554	0.010566	0.010575	0.010581	0.010584	0.010582	0.010574	0.010561	0.010543	0.010519	0.010490	0.010456	0.010419	0.010380	0.010339	0.010298	0.010258	0.010221	0.010187	0.010158	0.010135	0.010117	0.010106	0.010101	0.010102	0.010110	0.010121	0.010137	0.010156	0.010177	0.010198	0.010218	0.010236	0.010252	0.010263	0.010270	0.010272	0.010269	0.010260	0.010246	0.010227	0.010203	0.010173	0.010141	0.010106	0.010066	0.010027	0.009988	0.009949	0.009909	0.009871	0.009833	0.009798	0.009763	0.009730	0.009699	0.009669	0.009640	0.009613	0.009586	0.009559	0.009533	0.009506	0.009479	0.009452	0.009425	0.009397	0.009369	0.009341	0.009314	0.009286	0.009260	0.009234	0.009209	0.009186	0.009165	0.009146	0.009129	0.009115	0.009102	0.009093	0.009086	0.009082	0.009081
0.2000	0.010409	0.010410	0.010414	0.010419	0.010426	0.010433	0.010441	0.010449	0.010455	0.010459	0.010460	0.010458	0.010451	0.010440	0.010424	0.010403	0.010377	0.010348	0.010314	0.010277	0.010239	0.010199	0.010160	0.010122	0.010087	0.010057	0.010030	0.010008	0.009992	0.009981	0.009977	0.009978	0.009984	0.009995	0.010009	0.010026	0.010045	0.010064	0.010081	0.010091	0.010104	0.010113	0.010118	0.010119	0.010114	0.010105	0.010091	0.010072	0.010048	0.010021	0.009991	0.009958	0.009924	0.009887	0.009851	0.009814	0.009777	0.009741	0.009707	0.009673	0.009641	0.009610	0.009581	0.009553	0.009525	0.009499	0.009474	0.009449	0.009424	0.009399	0.009373	0.009348	0.009322	0.009296	0.009270	0.009244	0.009218	0.009192	0.009167	0.009143	0.009121	0.009099	0.009080	0.009063	0.009047	0.009034	0.009023	0.009014	0.009008	0.009004	0.009003
0.2100	0.010333	0.010334	0.010336	0.010339	0.010342	0.010346	0.010349	0.010352	0.010352	0.010351	0.010347	0.010340	0.010328	0.010313	0.010294	0.010270	0.010243	0.010212	0.010178	0.010142	0.010104	0.010066	0.010029	0.009993	0.009952	0.009922	0.009897	0.009877	0.009862	0.009852	0.009848	0.009850	0.009856	0.009866	0.009879	0.009894	0.009911	0.009927	0.009942	0.009956	0.009967	0.009974	0.009977	0.009976	0.009971	0.009961	0.009946	0.009928	0.009905	0.009879	0.009851	0.009820	0.009788	0.009754	0.009720	0.009686	0.009652	0.009619	0.009587	0.009556	0.009527	0.009498	0.009471	0.009445	0.009420	0.009396	0.009373	0.009349	0.009326	0.009303	0.009279	0.009255	0.009231	0.009207	0.009183	0.009158	0.009134	0.009111	0.009088	0.009066	0.009045	0.009026	0.009009	0.008993	0.008979	0.008967	0.008957	0.008950	0.008944	0.008941	0.008940
0.2200	0.010259	0.010259	0.010259	0.010259	0.010259	0.010259	0.010258	0.010255	0.010250	0.010243	0.010234	0.010222	0.010206	0.010187	0.010164	0.010138	0.010109	0.010077	0.010043	0.010006	0.009969	0.009933	0.009897	0.009863	0.009832	0.009804	0.009780	0.009762	0.009748	0.009740	0.009736	0.009738	0.009743	0.009752	0.009764	0.009778	0.009792	0.009806	0.009819	0.009830	0.009839	0.009844	0.009845	0.009843	0.009836	0.009825	0.009811	0.009792	0.009771	0.009746	0.009719	0.009691	0.009660	0.009629	0.009598	0.009566	0.009535	0.009504	0.009475	0.009446	0.009419	0.009393	0.009368	0.009344	0.009321	0.009298	0.009276	0.009254	0.009233	0.009211	0.009189	0.009166	0.009144	0.009121	0.009099	0.009076	0.009053	0.009032	0.009011	0.008991	0.008972	0.008955	0.008939	0.008925	0.008913	0.008902	0.008894	0.008887	0.008883	0.008880	0.008879
0.2300	0.010195	0.010194	0.010193	0.010191	0.010187	0.010183	0.010176	0.010169	0.010159	0.010146	0.010131	0.010114	0.010093	0.010070	0.010044	0.010015	0.009984	0.009951	0.009916	0.009881	0.009845	0.009809	0.009775	0.009743	0.009714	0.009688	0.009666	0.009649	0.009637	0.009629	0.009626	0.009628	0.009633	0.009641	0.009651	0.009663	0.009675	0.009687	0.009698	0.009706	0.009712	0.009715	0.009715	0.009711	0.009703	0.009692	0.009677	0.009658	0.009638	0.009614	0.009589	0.009562	0.009534	0.009506	0.009476	0.009448	0.009419	0.009391	0.009364	0.009338	0.009313	0.009289	0.009266	0.009244	0.009223	0.009202	0.009181	0.009161	0.009141	0.009121	0.009100	0.009080	0.009059	0.009038	0.009017	0.008997	0.008977	0.008957	0.008938	0.008920	0.008903	0.008888	0.008874	0.008862	0.008851	0.008842	0.008835	0.008829	0.008825	0.008823	0.008822
0.2400	0.010116	0.010115	0.010113	0.010108	0.010101	0.010092	0.010081	0.010068	0.010053	0.010035	0.010015	0.009993	0.009968	0.009941	0.009911	0.009880	0.009847	0.009812	0.009777	0.009742	0.009707	0.009672	0.009640	0.009610	0.009582	0.009558	0.009539	0.009523	0.009512	0.009506	0.009503	0.009505	0.009510	0.009517	0.009526	0.009537	0.009547	0.009557	0.009565	0.009571	0.009575	0.009576	0.009573	0.009568	0.009559	0.009547	0.009532	0.009515	0.009495	0.009473	0.009448	0.009424	0.009398	0.009371	0.009345	0.009319	0.009293	0.009267	0.009243	0.009219	0.009196	0.009175	0.009154	0.009133	0.009114	0.009095	0.009076	0.009057	0.009039	0.009020	0.009001	0.008982	0.008963	0.008944	0.008925	0.008907	0.008889	0.008871	0.008854	0.008838	0.008824	0.008810	0.008798	0.008788	0.008779	0.008771	0.008765	0.008761	0.008758	0.008756	0.008755
0.2500	0.010060	0.010058	0.010054	0.010047	0.010037	0.010024	0.010008	0.009990	0.009969	0.009946	0.009921	0.009893	0.009864	0.009833	0.009800	0.009766	0.009731	0.009695	0.009660	0.009624	0.009590	0.009557	0.009526	0.009498	0.009472	0.009451	0.009433	0.009418	0.009408	0.009403	0.009401	0.009403	0.009407	0.009414	0.009422	0.009431	0.009439	0.009447	0.009452	0.009456	0.009458	0.009457	0.009453	0.009446	0.009436	0.009423	0.009409	0.009391	0.009372	0.009351	0.009329	0.009306	0.009283	0.009259	0.009235	0.009211	0.009188	0.009165	0.009143	0.009122	0.009101	0.009082	0.009063	0.009045	0.009027	0.009010	0.008993	0.008975	0.008958	0.008941	0.008924	0.008907	0.008890	0.008873	0.008856	0.008840	0.008823	0.008808	0.008793	0.008780	0.008767	0.008756	0.008746	0.008738	0.008730	0.008724	0.008720	0.008716	0.008714	0.008712	0.008712
0.2600	0.009997	0.009995	0.009989	0.009979	0.009966	0.009949	0.009929	0.009905	0.009879	0.009851	0.009819	0.009786	0.009752	0.009717	0.009680	0.009644	0.009607	0.009570	0.009534	0.009498	0.009465	0.009433	0.009403	0.009377	0.009353	0.009334	0.009317	0.009305	0.009296	0.009291	0.009290	0.009293	0.009297	0.009303	0.009310	0.009317	0.009324	0.009329	0.009333	0.009335	0.009334	0.009331	0.009325	0.009317	0.009304	0.009291	0.009276	0.009259	0.009240	0.009221	0.009200	0.009179	0.009158	0.009136	0.009115	0.009093	0.009072	0.009052	0.009033	0.009014	0.008995	0.008978	0.008961	0.008945	0.008929	0.008914	0.008898	0.008883	0.008866	0.008851	0.008836	0.008821	0.008805	0.008790	0.008775	0.008761	0.008747	0.008733	0.008721	0.008710	0.008699	0.008690	0.008682	0.008676	0.008670	0.008666	0.008663	0.008660	0.008658	0.008658	0.008657
0.2700	0.009928	0.009926	0.009918	0.009906	0.009890	0.009869	0.009844	0.009815	0.009784	0.009750	0.009714	0.009677	0.009638	0.009599	0.009559	0.009519	0.009480	0.009442	0.009405	0.009370	0.009337	0.009307	0.009279	0.009254	0.009232	0.009214	0.009199	0.009189	0.009182	0.009179	0.009179	0.009181	0.009185	0.009190	0.009196	0.009202	0.009207	0.009210	0.009212	0.009211	0.009208	0.009203	0.009196	0.009186	0.009174	0.009161	0.009146	0.009129	0.009112	0.009093	0.009074	0.009055	0.009036	0.009014	0.008995	0.008976	0.008958	0.008940	0.008923	0.008906	0.008890	0.008874	0.008860	0.008845	0.008831	0.008817	0.008804	0.008790	0.008777	0.008763	0.008750	0.008736	0.008723	0.008709	0.008697	0.008684	0.008672	0.008661	0.008651	0.008642	0.008634	0.008627	0.008621	0.008616	0.008613	0.008610	0.008608	0.008607	0.008606	0.008605	0.008605
0.2800	0.009881	0.009878	0.009869	0.009854	0.009834	0.009810	0.009780	0.009747	0.009710	0.009671	0.009630	0.009587	0.009544	0.009500	0.009457	0.009415	0.009374	0.009334	0.009297	0.009262	0.009229	0.009199	0.009173	0.009150	0.009130	0.009114	0.009101	0.009093	0.009087	0.009085	0.009086	0.009088	0.009092	0.009097	0.009101	0.009106	0.009109	0.009110	0.009109	0.009106	0.009101	0.009094	0.009085	0.009074	0.009061	0.009047	0.009032	0.009015	0.008998	0.008980	0.008963	0.008945	0.008928	0.008910	0.008893	0.008877	0.008861	0.008845	0.008830	0.008816	0.008802	0.008788	0.008775	0.008763	0.008750	0.008738	0.008726	0.008712	0.008700	0.008689	0.008677	0.008665	0.008653	0.008642	0.008631	0.008621	0.008611	0.008602	0.008594	0.008587	0.008582	0.008577	0.008573	0.008571	0.008569	0.008568	0.008568	0.008568	0.008568	0.008568	0.008568
0.2900	0.009826	0.009823	0.009812	0.009795	0.009772	0.009744	0.009710	0.009671	0.009630	0.009585	0.009539	0.009491	0.009443	0.009396	0.009349	0.009304	0.009261	0.009220	0.009182	0.009146	0.009114	0.009085	0.009060	0.009038	0.009020	0.009006	0.008996	0.008989	0.008985	0.008984	0.008986	0.008989	0.008992	0.008997	0.009001	0.009003	0.009005	0.009004	0.009002	0.008997	0.008990	0.008981	0.008970	0.008958	0.008944	0.008929	0.008914	0.008898	0.008882	0.008866	0.008850	0.008833	0.008818	0.008802	0.008787	0.008773	0.008759	0.008746	0.008733	0.008720	0.008708	0.008697	0.008686	0.008675	0.008664	0.008654	0.008644	0.008634	0.008623	0.008613	0.008602	0.008592	0.008582	0.008573	0.008564	0.008556	0.008548	0.008542	0.008536	0.008532	0.008528	0.008526	0.008523	0.008522	0.008523	0.008524	0.008525	0.008526	0.008527	0.008527	0.008528
0.3000	0.009768	0.009764	0.009753	0.009734	0.009707	0.009675	0.009637	0.009594	0.009547	0.009498	0.009445	0.009393	0.009340	0.009289	0.009239	0.009191	0.009146	0.009104	0.009065	0.009030	0.008998	0.008970	0.008946	0.008927	0.008911	0.008899	0.008890	0.008885	0.008883	0.008883	0.008885	0.008889	0.008893	0.008897	0.008900	0.008901	0.008901	0.008899	0.008894	0.008888	0.008879	0.008868	0.008856	0.008842	0.008827	0.008812	0.008796	0.008780	0.008764	0.008749	0.008734	0.008720	0.008706	0.008693	0.008681	0.008668	0.008657	0.008645	0.008634	0.008624	0.008614	0.008605	0.008595	0.008586	0.008577	0.008570	0.008561	0.008553	0.008545	0.008536	0.008528	0.008520	0.008513	0.008505	0.008499	0.008493	0.008488	0.008484	0.008481	0.008479	0.008478	0.008478	0.008479	0.008481	0.008483	0.008485	0.008488	0.008490	0.008492	0.008494	0.008494
0.3100	0.009712	0.009708	0.009695	0.009674	0.009644	0.009608	0.009566	0.009518	0.009466	0.009412	0.009356	0.009298	0.009242	0.009186	0.009133	0.009082	0.009034	0.008991	0.008951	0.008915	0.008884	0.008857	0.008834	0.008816	0.008802	0.008791	0.008784	0.008781	0.008780	0.008782	0.008785	0.008789	0.008793	0.008796	0.008798	0.008799	0.008797	0.008793	0.008787	0.008778	0.008767	0.008755	0.008741	0.008726	0.008710	0.008694	0.008679	0.008664	0.008649	0.008635	0.008621	0.008609	0.008596	0.008585	0.008574	0.008564	0.008554	0.008545	0.008536	0.008528	0.008519	0.008512	0.008504	0.008497	0.008489	0.008482	0.008475	0.008468	0.008460	0.008453	0.008447	0.008441	0.008435	0.008430	0.008426	0.008422	0.008419	0.008418	0.008417	0.008417	0.008419	0.008422	0.008425	0.008429	0.008434	0.008438	0.008442	0.008446	0.008449	0.008451	0.008451
0.3200	0.009663	0.009658	0.009644	0.009620	0.009588	0.009549	0.009502	0.009450	0.009390	0.009331	0.009269	0.009208	0.009147	0.009087	0.009030	0.008977	0.008927	0.008882	0.008841	0.008805	0.008774	0.008748	0.008727	0.008710	0.008697	0.008689	0.008684	0.008682	0.008683	0.008686	0.008691	0.008696	0.008700	0.008703	0.008705	0.008705	0.008702	0.008697	0.008689	0.008679	0.008666	0.008652	0.008637	0.008619	0.008603	0.008587	0.008571	0.008557	0.008542	0.008529	0.008517	0.008506	0.008495	0.008485	0.008476	0.008468	0.008460	0.008453	0.008445	0.008439	0.008432	0.008426	0.008420	0.008414	0.008409	0.008403	0.008398	0.008393	0.008388	0.008381	0.008377	0.008373	0.008369	0.008366	0.008364	0.008363	0.008361	0.008361	0.008363	0.008367	0.008371	0.008376	0.008382	0.008389	0.008395	0.008402	0.008408	0.008413	0.008417	0.008419	0.008420
0.3300	0.009614	0.009608	0.009593	0.009567	0.009532	0.009489	0.009439	0.009382	0.009321	0.009257	0.009191	0.009125	0.009059	0.008996	0.008936	0.008880	0.008828	0.008781	0.008740	0.008704	0.008673	0.008647	0.008627	0.008612	0.008601	0.008594	0.008591	0.008592	0.008594	0.008599	0.008604	0.008610	0.008615	0.008618	0.008620	0.008619	0.008615	0.008608	0.008598	0.008586	0.008572	0.008557	0.008540	0.008523	0.008506	0.008490	0.008474	0.008459	0.008446	0.008433	0.008422	0.008412	0.008403	0.008395	0.008388	0.008381	0.008375	0.008369	0.008364	0.008359	0.008354	0.008350	0.008346	0.008342	0.008338	0.008332	0.008328	0.008325	0.008322	0.008319	0.008317	0.008315	0.008313	0.008313	0.008313	0.008314	0.008316	0.008320	0.008325	0.008331	0.008338	0.008346	0.008354	0.008363	0.008372	0.008381	0.008389	0.008396	0.008401	0.008404	0.008405
0.3400	0.009563	0.009557	0.009540	0.009512	0.009475	0.009428	0.009374	0.009313	0.009248	0.009179	0.009108	0.009038	0.008968	0.008900	0.008837	0.008778	0.008724	0.008675	0.008633	0.008593	0.008563	0.008538	0.008519	0.008505	0.008495	0.008491	0.008489	0.008491	0.008496	0.008502	0.008509	0.008515	0.008521	0.008524	0.008526	0.008524	0.008519	0.008511	0.008500	0.008487	0.008471	0.008454	0.008436	0.008418	0.008400	0.008383	0.008368	0.008353	0.008340	0.008329	0.008319	0.008310	0.008302	0.008295	0.008290	0.008284	0.008280	0.008276	0.008272	0.008269	0.008265	0.008262	0.008259	0.008257	0.008254	0.008252	0.008250	0.008248	0.008247	0.008245	0.008245	0.008245	0.008245	0.008247	0.008250	0.008253	0.008258	0.008264	0.008270	0.008279	0.008289	0.008300	0.008311	0.008323	0.008334	0.008345	0.008355	0.008363	0.008369	0.008373	0.008374
0.3500	0.009513	0.009507	0.009489	0.009459	0.009419	0.009369	0.009312	0.009247	0.009178	0.009105	0.009025	0.008950	0.008877	0.008807	0.008740	0.008678	0.008622	0.008572	0.008529	0.008492	0.008461	0.008437	0.008419	0.008406	0.008399	0.008395	0.008396	0.008400	0.008406	0.008414	0.008422	0.008430	0.008436	0.008440	0.008442	0.008439	0.008434	0.008425	0.008413	0.008398	0.008381	0.008362	0.008343	0.008324	0.008306	0.008288	0.008272	0.008258	0.008245	0.008235	0.008225	0.008217	0.008211	0.008205	0.008201	0.008197	0.008194	0.008191	0.008187	0.008185	0.008183	0.008182	0.008180	0.008179	0.008178	0.008178	0.008177	0.008177	0.008178	0.008179	0.008180	0.008182	0.008184	0.008188	0.008193	0.008199	0.008207	0.008216	0.008227	0.008238	0.008251	0.008265	0.008279	0.008294	0.008308	0.008321	0.008333	0.008343	0.008350	0.008355	0.008357
0.3600	0.009468	0.009462	0.009443	0.009411	0.009362	0.009309	0.009248	0.009179	0.009106	0.009029	0.008950	0.008871	0.008794	0.008720	0.008650	0.008586	0.008528	0.008477	0.008432	0.008394	0.008364	0.008340	0.008323	0.008311	0.008305	0.008304	0.008306	0.008312	0.008320	0.008330	0.008339	0.008348	0.008356	0.008360	0.008361	0.008359	0.008353	0.008343	0.008330	0.008314	0.008296	0.008276	0.008256	0.008237	0.008217	0.008200	0.008184	0.008169	0.008157	0.008147	0.008138	0.008131	0.008125	0.008121	0.008118	0.008115	0.008113	0.008112	0.008110	0.008110	0.008109	0.008109	0.008109	0.008109	0.008110	0.008111	0.008112	0.008114	0.008116	0.008119	0.008120	0.008125	0.008130	0.008137	0.008145	0.008154	0.008164	0.008176	0.008190	0.008205	0.008221	0.008238	0.008255	0.008272	0.008289	0.008305	0.008319	0.008331	0.008340	0.008345	0.008347
0.3700	0.009410	0.009404	0.009383	0.009349	0.009305	0.009249	0.009185	0.009113	0.009035	0.008954	0.008871	0.008788	0.008708	0.008630	0.008557	0.008490	0.008430	0.008377	0.008331	0.008293	0.008262	0.008239	0.008222	0.008212	0.008208	0.008208	0.008213	0.008221	0.008231	0.008242	0.008253	0.008264	0.008272	0.008278	0.008280	0.008278	0.008272	0.008262	0.008248	0.008231	0.008212	0.008191	0.008171	0.008150	0.008130	0.008112	0.008096	0.008082	0.008069	0.008059	0.008051	0.008045	0.008040	0.008037	0.008035	0.008033	0.008032	0.008031	0.008031	0.008032	0.008032	0.008033	0.008034	0.008036	0.008038	0.008040	0.008043	0.008047	0.008051	0.008056	0.008061	0.008068	0.008076	0.008085	0.008095	0.008107	0.008121	0.008136	0.008153	0.008171	0.008190	0.008211	0.008231	0.008252	0.008272	0.008291	0.008307	0.008321	0.008331	0.008338	0.008340
0.3800	0.009379	0.009372	0.009350	0.009316	0.009269	0.009211	0.009143	0.009068	0.008986	0.008901	0.008815	0.008728	0.008643	0.008563	0.008487	0.008417	0.008354	0.008299	0.008252	0.008213	0.008180	0.008157	0.008141	0.008132	0.008129	0.008131	0.008138	0.008148	0.008160	0.008174	0.008187	0.008200	0.008210	0.008216	0.008219	0.008217	0.008211	0.008199	0.008185	0.008167	0.008147	0.008125	0.008103	0.008082	0.008062	0.008043	0.008026	0.008012	0.008000	0.007990	0.007982	0.007976	0.007972	0.007969	0.007967	0.007966	0.007966	0.007966	0.007967	0.007968	0.007970	0.007972	0.007974	0.007977	0.007980	0.007984	0.007988	0.007992	0.007998	0.008005	0.008013	0.008022	0.008032	0.008044	0.008057	0.008072	0.008089	0.008107	0.008127	0.008149	0.008172	0.008196	0.008220	0.008244	0.008267	0.008289	0.008308	0.008324	0.008336	0.008343	0.008346
0.3900	0.009328	0.009321	0.009299	0.009265	0.009216	0.009156	0.009085	0.009007	0.008923	0.008834	0.008744	0.008654	0.008566	0.008482	0.008403	0.008331	0.008266	0.008209	0.008160	0.008120	0.008089	0.008066	0.008048	0.008040	0.008038	0.008042	0.008051	0.008063	0.008078	0.008094	0.008110	0.008124	0.008136	0.008144	0.008148	0.008147	0.008140	0.008130	0.008115	0.008096	0.008075	0.008053	0.008027	0.008004	0.007983	0.007964	0.007947	0.007932	0.007920	0.007910	0.007902	0.007897	0.007893	0.007890	0.007889	0.007888	0.007888	0.007889	0.007891	0.007893	0.007895	0.007898	0.007901	0.007905	0.007910	0.007915	0.007921	0.007928	0.007935	0.007944	0.007954	0.007966	0.007979	0.007993	0.008014	0.008032	0.008052	0.008074	0.008096	0.008122	0.008148	0.008176	0.008204	0.008232	0.008259	0.008284	0.008306	0.008324	0.008338	0.008346	0.008349
0.4000	0.009260	0.009253	0.009230	0.009193	0.009143	0.009080	0.009008	0.008927	0.008840	0.008749	0.008656	0.008563	0.008473	0.008386	0.008305	0.008231	0.008165	0.008107	0.008058	0.008018	0.007986	0.007964	0.007949	0.007942	0.007942	0.007948	0.007959	0.007974	0.007992	0.008010	0.008029	0.008046	0.008060	0.008070	0.008075	0.008076	0.008070	0.008060	0.008045	0.008026	0.008005	0.007982	0.007959	0.007936	0.007914	0.007894	0.007877	0.007861	0.007849	0.007839	0.007831	0.007825	0.007821	0.007819	0.007818	0.007817	0.007818	0.007819	0.007821	0.007824	0.007827	0.007831	0.007835	0.007840	0.007846	0.007853	0.007861	0.007870	0.007880	0.007891	0.007904	0.007918	0.007934	0.007952	0.007971	0.007993	0.008017	0.008042	0.008070	0.008100	0.008131	0.008163	0.008195	0.008227	0.008258	0.008286	0.008311	0.008332	0.008348	0.008357	0.008361
0.4100	0.009239	0.009231	0.009207	0.009169	0.009117	0.009052	0.008977	0.008893	0.008803	0.008708	0.008612	0.008516	0.008422	0.008332	0.008248	0.008171	0.008102	0.008042	0.007991	0.007949	0.007917	0.007894	0.007880	0.007874	0.007875	0.007882	0.007895	0.007912	0.007932	0.007953	0.007974	0.007993	0.008009	0.008021	0.008028	0.008029	0.008024	0.008013	0.007998	0.007979	0.007957	0.007933	0.007909	0.007885	0.007862	0.007841	0.007823	0.007807	0.007794	0.007783	0.007775	0.007769	0.007764	0.007762	0.007760	0.007760	0.007760	0.007761	0.007763	0.007766	0.007770	0.007774	0.007779	0.007785	0.007792	0.007801	0.007810	0.007820	0.007832	0.007845	0.007860	0.007877	0.007895	0.007916	0.007938	0.007963	0.007989	0.008019	0.008051	0.008084	0.008120	0.008156	0.008193	0.008229	0.008264	0.008296	0.008325	0.008349	0.008366	0.008377	0.008381
0.4200	0.009195	0.009187	0.009163	0.009123	0.009070	0.009003	0.008926	0.008840	0.008747	0.008649	0.008550	0.008451	0.008354	0.008261	0.008175	0.008095	0.008024	0.007962	0.007910	0.007867	0.007835	0.007812	0.007798	0.007792	0.007795	0.007805	0.007820	0.007840	0.007863	0.007888	0.007913	0.007936	0.007955	0.007970	0.007980	0.007983	0.007979	0.007968	0.007953	0.007933	0.007910	0.007886	0.007859	0.007834	0.007811	0.007789	0.007769	0.007753	0.007742	0.007730	0.007721	0.007714	0.007709	0.007706	0.007704	0.007703	0.007703	0.007704	0.007707	0.007710	0.007714	0.007719	0.007725	0.007732	0.007740	0.007749	0.007760	0.007772	0.007786	0.007802	0.007818	0.007838	0.007859	0.007883	0.007910	0.007938	0.007970	0.008004	0.008040	0.008079	0.008119	0.008161	0.008203	0.008244	0.008284	0.008322	0.008355	0.008382	0.008402	0.008414	0.008419
0.4300	0.009145	0.009137	0.009113	0.009072	0.009017	0.008949	0.008870	0.008782	0.008687	0.008587	0.008485	0.008383	0.008284	0.008188	0.008099	0.008017	0.007944	0.007880	0.007826	0.007783	0.007749	0.007724	0.007710	0.007706	0.007710	0.007722	0.007740	0.007763	0.007790	0.007819	0.007847	0.007874	0.007897	0.007916	0.007928	0.007933	0.007931	0.007923	0.007909	0.007890	0.007867	0.007842	0.007817	0.007791	0.007766	0.007744	0.007723	0.007705	0.007690	0.007678	0.007667	0.007659	0.007653	0.007649	0.007646	0.007644	0.007644	0.007644	0.007646	0.007649	0.007653	0.007658	0.007664	0.007672	0.007681	0.007692	0.007704	0.007718	0.007734	0.007752	0.007772	0.007795	0.007819	0.007847	0.007877	0.007909	0.007945	0.007984	0.008025	0.008069	0.008115	0.008162	0.008210	0.008257	0.008302	0.008344	0.008381	0.008412	0.008435	0.008450	0.008454
0.4400	0.009102	0.009094	0.009068	0.009027	0.008971	0.008902	0.008822	0.008731	0.008634	0.008532	0.008428	0.008324	0.008222	0.008125	0.008033	0.007949	0.007874	0.007808	0.007753	0.007708	0.007674	0.007650	0.007637	0.007633	0.007639	0.007653	0.007674	0.007700	0.007731	0.007758	0.007791	0.007822	0.007850	0.007872	0.007888	0.007896	0.007891	0.007884	0.007871	0.007852	0.007830	0.007804	0.007778	0.007751	0.007725	0.007701	0.007680	0.007660	0.007644	0.007630	0.007618	0.007608	0.007601	0.007595	0.007591	0.007588	0.007587	0.007586	0.007588	0.007590	0.007594	0.007599	0.007606	0.007614	0.007624	0.007636	0.007650	0.007666	0.007685	0.007705	0.007728	0.007753	0.007781	0.007812	0.007846	0.007883	0.007924	0.007968	0.008014	0.008064	0.008116	0.008169	0.008223	0.008277	0.008328	0.008376	0.008418	0.008454	0.008480	0.008496	0.008502
0.4500	0.009025	0.009016	0.008991	0.008950	0.008893	0.008824	0.008742	0.008647	0.008549	0.008446	0.008341	0.008236	0.008133	0.008034	0.007941	0.007856	0.007779	0.007712	0.007656	0.007610	0.007576	0.007552	0.007540	0.007537	0.007545	0.007562	0.007586	0.007617	0.007652	0.007690	0.007729	0.007766	0.007799	0.007826	0.007845	0.007857	0.007861	0.007856	0.007844	0.007826	0.007803	0.007778	0.007750	0.007722	0.007695	0.007669	0.007645	0.007624	0.007605	0.007589	0.007575	0.007564	0.007554	0.007547	0.007541	0.007536	0.007533	0.007532	0.007532	0.007534	0.007537	0.007542	0.007550	0.007559	0.007570	0.007584	0.007599	0.007618	0.007638	0.007661	0.007687	0.007716	0.007748	0.007783	0.007821	0.007864	0.007909	0.007959	0.008012	0.008068	0.008126	0.008187	0.008249	0.008309	0.008368	0.008422	0.008471	0.008511	0.008541	0.008559	0.008566
0.4600	0.009018	0.009010	0.008984	0.008942	0.008885	0.008814	0.008731	0.008638	0.008538	0.008433	0.008325	0.008218	0.008112	0.008010	0.007914	0.007826	0.007747	0.007677	0.007619	0.007571	0.007535	0.007511	0.007498	0.007497	0.007506	0.007525	0.007553	0.007588	0.007629	0.007673	0.007717	0.007760	0.007799	0.007832	0.007857	0.007872	0.007879	0.007876	0.007865	0.007846	0.007823	0.007796	0.007767	0.007737	0.007707	0.007679	0.007653	0.007629	0.007607	0.007588	0.007572	0.007557	0.007545	0.007535	0.007527	0.007520	0.007515	0.007512	0.007511	0.007512	0.007514	0.007519	0.007527	0.007537	0.007549	0.007564	0.007581	0.007601	0.007624	0.007650	0.007679	0.007712	0.007748	0.007787	0.007831	0.007878	0.007930	0.007986	0.008046	0.008110	0.008177	0.008246	0.008316	0.008386	0.008453	0.008515	0.008571	0.008617	0.008652	0.008673	0.008681
0.4700	0.008957	0.008948	0.008923	0.008880	0.008823	0.008752	0.008668	0.008574	0.008474	0.008368	0.008259	0.008150	0.008042	0.007939	0.007842	0.007752	0.007670	0.007599	0.007539	0.007490	0.007454	0.007429	0.007417	0.007416	0.007428	0.007450	0.007483	0.007523	0.007570	0.007622	0.007674	0.007725	0.007771	0.007810	0.007841	0.007862	0.007872	0.007872	0.007863	0.007846	0.007823	0.007795	0.007764	0.007732	0.007700	0.007669	0.007640	0.007612	0.007588	0.007565	0.007546	0.007528	0.007513	0.007500	0.007489	0.007480	0.007472	0.007467	0.007464	0.007463	0.007465	0.007470	0.007477	0.007488	0.007501	0.007517	0.007536	0.007558	0.007584	0.007608	0.007640	0.007677	0.007717	0.007761	0.007810	0.007864	0.007927	0.007990	0.008058	0.008130	0.008205	0.008284	0.008364	0.008444	0.008521	0.008593	0.008658	0.008712	0.008752	0.008777	0.008785
0.4800	0.008917	0.008908	0.008883	0.008840	0.008783	0.008711	0.008627	0.008534	0.008432	0.008325	0.008215	0.008105	0.007996	0.007891	0.007792	0.007700	0.007616	0.007543	0.007481	0.007431	0.007393	0.007368	0.007356	0.007354	0.007368	0.007394	0.007432	0.007479	0.007533	0.007593	0.007654	0.007713	0.007768	0.007815	0.007853	0.007879	0.007893	0.007896	0.007889	0.007872	0.007848	0.007818	0.007785	0.007750	0.007714	0.007680	0.007646	0.007615	0.007586	0.007559	0.007535	0.007514	0.007495	0.007478	0.007463	0.007451	0.007441	0.007433	0.007428	0.007426	0.007426	0.007430	0.007438	0.007448	0.007462	0.007479	0.007500	0.007525	0.007553	0.007585	0.007621	0.007662	0.007707	0.007756	0.007811	0.007871	0.007937	0.008008	0.008085	0.008167	0.008254	0.008344	0.008436	0.008528	0.008617	0.008701	0.008775	0.008837	0.008884	0.008913	0.008923
0.4900	0.008867	0.008858	0.008832	0.008790	0.008732	0.008661	0.008577	0.008478	0.008376	0.008269	0.008159	0.008047	0.007938	0.007831	0.007730	0.007637	0.007552	0.007477	0.007413	0.007361	0.007322	0.007297	0.007285	0.007288	0.007305	0.007335	0.007379	0.007433	0.007497	0.007567	0.007639	0.007710	0.007776	0.007833	0.007879	0.007913	0.007932	0.007939	0.007933	0.007916	0.007891	0.007859	0.007823	0.007784	0.007744	0.007705	0.007667	0.007630	0.007596	0.007565	0.007535	0.007509	0.007485	0.007463	0.007444	0.007428	0.007415	0.007405	0.007397	0.007393	0.007393	0.007395	0.007401	0.007412	0.007427	0.007446	0.007468	0.007495	0.007526	0.007562	0.007602	0.007647	0.007697	0.007753	0.007815	0.007883	0.007957	0.008038	0.008126	0.008220	0.008320	0.008423	0.008531	0.008638	0.008742	0.008840	0.008927	0.009000	0.009056	0.009090	0.009102
0.5000	0.008835	0.008827	0.008801	0.008759	0.008702	0.008630	0.008547	0.008453	0.008352	0.008244	0.008133	0.008021	0.007911	0.007803	0.007700	0.007605	0.007518	0.007441	0.007375	0.007320	0.007280	0.007254	0.007243	0.007248	0.007268	0.007301	0.007351	0.007418	0.007493	0.007575	0.007661	0.007745	0.007823	0.007892	0.007948	0.007989	0.008014	0.008024	0.008019	0.008002	0.007974	0.007939	0.007899	0.007855	0.007809	0.007764	0.007719	0.007676	0.007636	0.007598	0.007562	0.007530	0.007499	0.007473	0.007449	0.007428	0.007411	0.007397	0.007385	0.007379	0.007377	0.007379	0.007386	0.007397	0.007413	0.007433	0.007458	0.007488	0.007522	0.007562	0.007607	0.007657	0.007713	0.007776	0.007845	0.007922	0.008006	0.008099	0.008199	0.008307	0.008422	0.008542	0.008666	0.008791	0.008914	0.009029	0.009132	0.009219	0.009285	0.009329	0.009343
0.5100	0.008771	0.008763	0.008737	0.008696	0.008639	0.008569	0.008486	0.008394	0.008293	0.008186	0.008075	0.007963	0.007852	0.007744	0.007640	0.007543	0.007455	0.007376	0.007308	0.007253	0.007212	0.007186	0.007176	0.007183	0.007209	0.007252	0.007312	0.007388	0.007477	0.007575	0.007677	0.007778	0.007873	0.007956	0.008024	0.008074	0.008106	0.008119	0.008115	0.008097	0.008066	0.008026	0.007980	0.007929	0.007876	0.007823	0.007771	0.007720	0.007671	0.007626	0.007583	0.007543	0.007507	0.007474	0.007444	0.007418	0.007396	0.007378	0.007365	0.007356	0.007352	0.007353	0.007358	0.007370	0.007385	0.007407	0.007434	0.007466	0.007504	0.007548	0.007598	0.007654	0.007717	0.007788	0.007867	0.007954	0.008050	0.008158	0.008273	0.008399	0.008523	0.008664	0.008810	0.008958	0.009103	0.009241	0.009366	0.009471	0.009551	0.009601	0.009618
0.5200	0.008737	0.008728	0.008703	0.008662	0.008606	0.008537	0.008455	0.008363	0.008263	0.008156	0.008046	0.007934	0.007822	0.007713	0.007608	0.007509	0.007419	0.007338	0.007268	0.007211	0.007168	0.007141	0.007133	0.007143	0.007174	0.007226	0.007297	0.007388	0.007495	0.007613	0.007736	0.007858	0.007972	0.008072	0.008154	0.008215	0.008253	0.008269	0.008265	0.008243	0.008207	0.008159	0.008104	0.008044	0.007982	0.007918	0.007856	0.007795	0.007737	0.007681	0.007629	0.007581	0.007536	0.007496	0.007459	0.007427	0.007400	0.007377	0.007360	0.007348	0.007341	0.007340	0.007346	0.007357	0.007374	0.007398	0.007427	0.007463	0.007505	0.007553	0.007609	0.007672	0.007742	0.007821	0.007910	0.008010	0.008121	0.008243	0.008377	0.008524	0.008682	0.008849	0.009024	0.009203	0.009379	0.009548	0.009701	0.009831	0.009930	0.009992	0.010013
0.5300	0.008676	0.008668	0.008644	0.008604	0.008549	0.008480	0.008400	0.008310	0.008211	0.008106	0.007996	0.007885	0.007774	0.007664	0.007558	0.007458	0.007366	0.007283	0.007211	0.007153	0.007109	0.007083	0.007077	0.007092	0.007130	0.007193	0.007280	0.007391	0.007520	0.007664	0.007814	0.007962	0.008101	0.008223	0.008321	0.008393	0.008438	0.008456	0.008449	0.008421	0.008376	0.008319	0.008252	0.008180	0.008104	0.008028	0.007953	0.007880	0.007809	0.007743	0.007680	0.007621	0.007567	0.007518	0.007474	0.007434	0.007401	0.007373	0.007351	0.007335	0.007326	0.007324	0.007328	0.007339	0.007357	0.007383	0.007415	0.007454	0.007500	0.007554	0.007616	0.007686	0.007766	0.007856	0.007958	0.008072	0.008200	0.008342	0.008499	0.008672	0.008860	0.009061	0.009272	0.009490	0.009707	0.009916	0.010107	0.010269	0.010394	0.010473	0.010500
0.5400	0.008651	0.008643	0.008619	0.008580	0.008526	0.008459	0.008380	0.008291	0.008194	0.008090	0.007981	0.007871	0.007759	0.007649	0.007542	0.007441	0.007346	0.007261	0.007187	0.007126	0.007082	0.007056	0.007051	0.007072	0.007120	0.007198	0.007306	0.007442	0.007602	0.007780	0.007966	0.008149	0.008320	0.008468	0.008586	0.008671	0.008721	0.008737	0.008724	0.008686	0.008627	0.008554	0.008470	0.008380	0.008287	0.008194	0.008102	0.008013	0.007927	0.007846	0.007770	0.007699	0.007634	0.007574	0.007521	0.007473	0.007432	0.007398	0.007371	0.007351	0.007339	0.007335	0.007339	0.007350	0.007369	0.007397	0.007432	0.007475	0.007526	0.007587	0.007656	0.007736	0.007826	0.007930	0.008046	0.008179	0.008328	0.008495	0.008682	0.008889	0.009116	0.009362	0.009623	0.009894	0.010167	0.010431	0.010676	0.010885	0.011047	0.011150	0.011185
0.5500	0.008581	0.008573	0.008550	0.008512	0.008460	0.008395	0.008318	0.008231	0.008136	0.008034	0.007928	0.007818	0.007708	0.007598	0.007489	0.007387	0.007291	0.007204	0.007128	0.007063	0.007018	0.006994	0.006994	0.007023	0.007085	0.007183	0.007321	0.007492	0.007695	0.007918	0.008154	0.008384	0.008595	0.008775	0.008917	0.009014	0.009067	0.009078	0.009052	0.008996	0.008917	0.008820	0.008713	0.008600	0.008484	0.008368	0.008255	0.008144	0.008040	0.007942	0.007850	0.007765	0.007686	0.007614	0.007549	0.007492	0.007440	0.007399	0.007367	0.007342	0.007327	0.007320	0.007323	0.007334	0.007354	0.007383	0.007422	0.007469	0.007526	0.007593	0.007671	0.007760	0.007863	0.007981	0.008116	0.008270	0.008444	0.008642	0.008866	0.009116	0.009396	0.009700	0.010027	0.010371	0.010727	0.011071	0.011392	0.011670	0.011887	0.012027	0.012074
0.5600	0.008559	0.008551	0.008529	0.008492	0.008442	0.008378	0.008304	0.008219	0.008126	0.008026	0.007921	0.007813	0.007703	0.007594	0.007485	0.007382	0.007284	0.007194	0.007116	0.007052	0.007006	0.006984	0.006990	0.007031	0.007112	0.007238	0.007413	0.007634	0.007895	0.008185	0.008486	0.008779	0.009045	0.009267	0.009434	0.009541	0.009589	0.009584	0.009534	0.009447	0.009334	0.009204	0.009063	0.008916	0.008759	0.008614	0.008473	0.008338	0.008211	0.008092	0.007980	0.007877	0.007782	0.007696	0.007619	0.007551	0.007492	0.007443	0.007413	0.007383	0.007364	0.007355	0.007356	0.007367	0.007389	0.007421	0.007463	0.007516	0.007580	0.007656	0.007744	0.007847	0.007966	0.008103	0.008261	0.008443	0.008651	0.008891	0.009164	0.009474	0.009822	0.010208	0.010629	0.011072	0.011537	0.012005	0.012443	0.012827	0.013131	0.013324	0.013391
0.5700	0.008491	0.008484	0.008463	0.008427	0.008379	0.008318	0.008247	0.008166	0.008076	0.007979	0.007877	0.007771	0.007663	0.007554	0.007446	0.007342	0.007242	0.007151	0.007071	0.007006	0.006961	0.006942	0.006956	0.007014	0.007123	0.007291	0.007524	0.007819	0.008169	0.008557	0.008958	0.009343	0.009686	0.009960	0.010154	0.010264	0.010291	0.010252	0.010158	0.010022	0.009858	0.009675	0.009484	0.009290	0.009099	0.008914	0.008735	0.008567	0.008410	0.008264	0.008129	0.008004	0.007894	0.007791	0.007699	0.007617	0.007548	0.007489	0.007442	0.007407	0.007383	0.007371	0.007371	0.007382	0.007406	0.007440	0.007487	0.007546	0.007618	0.007703	0.007804	0.007922	0.008059	0.008219	0.008405	0.008622	0.008874	0.009166	0.009505	0.009895	0.010341	0.010844	0.011402	0.012011	0.012651	0.013299	0.013922	0.014477	0.014918	0.015203	0.015302
0.5800	0.008470	0.008463	0.008442	0.008409	0.008362	0.008304	0.008235	0.008156	0.008069	0.007975	0.007875	0.007771	0.007664	0.007556	0.007448	0.007342	0.007240	0.007146	0.007063	0.006996	0.006952	0.006938	0.006966	0.007048	0.007198	0.007429	0.007750	0.008161	0.008651	0.009193	0.009748	0.010271	0.010717	0.011054	0.011267	0.011358	0.011338	0.011229	0.011053	0.010832	0.010582	0.010319	0.010053	0.009791	0.009539	0.009300	0.009075	0.008865	0.008670	0.008490	0.008325	0.008175	0.008038	0.007915	0.007806	0.007710	0.007627	0.007558	0.007502	0.007460	0.007431	0.007416	0.007415	0.007426	0.007451	0.007489	0.007541	0.007607	0.007687	0.007784	0.007900	0.008036	0.008196	0.008385	0.008607	0.008869	0.009177	0.009542	0.009970	0.010472	0.011057	0.011731	0.012496	0.013346	0.014265	0.015213	0.016151	0.017004	0.017694	0.018146	0.018303
0.5900	0.008415	0.008409	0.008389	0.008357	0.008313	0.008258	0.008192	0.008117	0.008034	0.007944	0.007847	0.007746	0.007641	0.007534	0.007426	0.007319	0.007216	0.007120	0.007035	0.006967	0.006925	0.006921	0.006970	0.007091	0.007307	0.007641	0.008110	0.008720	0.009448	0.010261	0.011081	0.011828	0.012428	0.012836	0.013037	0.013049	0.012906	0.012649	0.012317	0.011943	0.011551	0.011159	0.010779	0.010418	0.010079	0.009765	0.009475	0.009209	0.008965	0.008743	0.008541	0.008359	0.008195	0.008048	0.007918	0.007805	0.007707	0.007626	0.007559	0.007509	0.007475	0.007456	0.007453	0.007464	0.007491	0.007533	0.007591	0.007665	0.007757	0.007868	0.008001	0.008160	0.008349	0.008575	0.008844	0.009166	0.009552	0.010015	0.010570	0.011236	0.012029	0.012969	0.014065	0.015321	0.016722	0.018225	0.019757	0.021188	0.022376	0.023167	0.023446
0.6000	0.008379	0.008373	0.008355	0.008325	0.008283	0.008231	0.008169	0.008098	0.008018	0.007932	0.007839	0.007740	0.007638	0.007532	0.007425	0.007317	0.007213	0.007114	0.007027	0.006960	0.006922	0.006933	0.007014	0.007198	0.007526	0.008042	0.008788	0.009778	0.010994	0.012343	0.013678	0.014827	0.015651	0.016086	0.016149	0.015908	0.015454	0.014870	0.014225	0.013568	0.012929	0.012326	0.011764	0.011253	0.010789	0.010370	0.009990	0.009650	0.009344	0.009069	0.008822	0.008601	0.008402	0.008228	0.008074	0.007939	0.007825	0.007730	0.007654	0.007595	0.007555	0.007533	0.007528	0.007539	0.007568	0.007616	0.007681	0.007766	0.007871	0.008000	0.008155	0.008342	0.008568	0.008840	0.009170	0.009573	0.010069	0.010670	0.011409	0.012317	0.013437	0.014802	0.016456	0.018432	0.020735	0.023325	0.026093	0.028801	0.031141	0.032752	0.033328
0.6100	0.008333	0.008328	0.008311	0.008283	0.008244	0.008195	0.008138	0.008071	0.007996	0.007913	0.007825	0.007730	0.007631	0.007527	0.007421	0.007313	0.007207	0.007107	0.007018	0.006951	0.006923	0.006958	0.007095	0.007393	0.007933	0.008820	0.010165	0.012064	0.014473	0.017196	0.019814	0.021826	0.022905	0.023026	0.022396	0.021294	0.019962	0.018579	0.017248	0.016024	0.014926	0.013955	0.013103	0.012357	0.011704	0.011120	0.010620	0.010179	0.009790	0.009446	0.009142	0.008873	0.008636	0.008427	0.008245	0.008088	0.007954	0.007843	0.007753	0.007685	0.007638	0.007611	0.007607	0.007620	0.007654	0.007707	0.007782	0.007879	0.008001	0.008151	0.008335	0.008559	0.008833	0.009168	0.009581	0.010090	0.010729	0.011532	0.012547	0.013851	0.015500	0.017608	0.020296	0.023700	0.027937	0.033057	0.038948	0.045212	0.051056	0.055337	0.056926
0.6200	0.008285	0.008279	0.008264	0.008238	0.008203	0.008158	0.008105	0.008043	0.007973	0.007897	0.007813	0.007723	0.007627	0.007526	0.007421	0.007313	0.007205	0.007103	0.007012	0.006949	0.006936	0.007015	0.007254	0.007783	0.008802	0.010657	0.013780	0.018735	0.025916	0.034808	0.043069	0.047514	0.047102	0.043435	0.038544	0.033648	0.029267	0.025558	0.022503	0.020015	0.017993	0.016342	0.014984	0.013856	0.012912	0.012116	0.011437	0.010854	0.010352	0.009917	0.009539	0.009209	0.008921	0.008670	0.008454	0.008267	0.008110	0.007980	0.007875	0.007796	0.007740	0.007708	0.007699	0.007713	0.007750	0.007811	0.007896	0.008008	0.008150	0.008328	0.008547	0.008818	0.009154	0.009574	0.010101	0.010770	0.011627	0.012739	0.014194	0.016124	0.018716	0.022237	0.027074	0.033765	0.043028	0.055716	0.072635	0.093995	0.118076	0.139109	0.147818
0.6300	0.008239	0.008234	0.008220	0.008197	0.008164	0.008123	0.008074	0.008017	0.007953	0.007881	0.007803	0.007718	0.007627	0.007529	0.007426	0.007320	0.007211	0.007107	0.007017	0.006961	0.006977	0.007143	0.007617	0.008741	0.011276	0.016969	0.030215	0.065276	0.186589	0.672835	1.527767	1.036657	0.421701	0.197144	0.114228	0.075800	0.054504	0.041429	0.032921	0.027119	0.023005	0.019983	0.017698	0.015924	0.014517	0.013381	0.012449	0.011685	0.011033	0.010480	0.010007	0.009602	0.009253	0.008953	0.008695	0.008476	0.008292	0.008141	0.008019	0.007928	0.007864	0.007827	0.007817	0.007833	0.007867	0.007937	0.008036	0.008167	0.008335	0.008547	0.008811	0.009143	0.009561	0.010094	0.010779	0.011671	0.012852	0.014441	0.016634	0.019695	0.024109	0.030676	0.040813	0.057143	0.084744	0.134219	0.231340	0.457568	1.136772	3.347529	6.078932
0.6400	0.008225	0.008221	0.008208	0.008187	0.008158	0.008122	0.008078	0.008026	0.007968	0.007903	0.007830	0.007751	0.007665	0.007571	0.007470	0.007364	0.007255	0.007149	0.007059	0.007017	0.007093	0.007463	0.008627	0.012252	0.025535	0.100263	0.769751	209.651085	2083.805886	15.779529	0.932441	56.071667	10074.869807	321.318259	5.552669	0.651054	0.194720	0.097704	0.060822	0.042851	0.032722	0.026396	0.022153	0.019143	0.016918	0.015217	0.013882	0.012816	0.011945	0.011225	0.010624	0.010116	0.009686	0.009321	0.009012	0.008751	0.008533	0.008354	0.008213	0.008104	0.008029	0.007986	0.007974	0.007992	0.008042	0.008123	0.008239	0.008395	0.008596	0.008852	0.009178	0.009593	0.010128	0.010827	0.011748	0.012990	0.014701	0.017119	0.020653	0.026031	0.034673	0.049615	0.078254	0.142026	0.322286	1.210638	10.434826	1049.536864	21321.424972	131.290231	3.511267
0.6500	0.008177	0.008173	0.008162	0.008144	0.008118	0.008086	0.008048	0.008002	0.007951	0.007892	0.007828	0.007756	0.007676	0.007588	0.007492	0.007389	0.007280	0.007175	0.007090	0.007081	0.007308	0.008379	0.013850	0.085369	19.110144	26996.841354	0.086371	2.802374	1.508427	2.441917	2.217788	12.172292	0.912229	29.927815	0.234668	73769.591626	116.655856	1.081903	0.199532	0.090045	0.054768	0.038588	0.029646	0.024098	0.020368	0.017719	0.015755	0.014247	0.013066	0.012116	0.011344	0.010707	0.010176	0.009732	0.009360	0.009049	0.008792	0.008580	0.008415	0.008290	0.008204	0.008154	0.008140	0.008162	0.008220	0.008316	0.008454	0.008639	0.008882	0.009196	0.009605	0.010134	0.010831	0.011763	0.013037	0.014825	0.017426	0.021346	0.027601	0.038394	0.059274	0.108053	0.270720	1.716976	229.063412	189955.114615	0.557215	50.070425	4.746473	25.186482	8.159284
0.6600	0.008156	0.008152	0.008143	0.008128	0.008106	0.008079	0.008046	0.008008	0.007965	0.007915	0.007858	0.007795	0.007724	0.007645	0.007556	0.007459	0.007354	0.007251	0.007180	0.007256	0.008060	0.017395	0.131212	1.416273	0.011705	0.010917	0.428875	36.662861	2944.654610	0.009417	0.079274	0.015067	1191.329161	84.738845	13.004513	0.033703	0.360124	9.194212	2.146762	0.532696	0.133940	0.068445	0.044523	0.032701	0.025836	0.021428	0.018395	0.016202	0.014553	0.013278	0.012269	0.011456	0.010794	0.010248	0.009798	0.009425	0.009121	0.008875	0.008682	0.008538	0.008438	0.008382	0.008367	0.008395	0.008464	0.008580	0.008746	0.008973	0.009272	0.009666	0.010183	0.010871	0.011802	0.013088	0.014922	0.017635	0.021851	0.028858	0.041708	0.069345	0.149769	0.676537	3.307172	17.738493	0.457927	0.059787	18.010614	202.416702	7881.920610	0.030286	0.256241
0.6700	0.008130	0.008127	0.008120	0.008107	0.008090	0.008070	0.008044	0.008014	0.007977	0.007937	0.007891	0.007839	0.007780	0.007713	0.007637	0.007550	0.007455	0.007364	0.007334	0.007747	0.030506	0.013320	0.009920	0.539962	0.403916	2.410707	0.696110	0.006870	14.201223	0.500502	0.014645	2.399560	4.061122	0.007001	40.042045	20.626538	1.932346	183.104718	1.160111	2.941561	2.812074	0.195829	0.082843	0.050097	0.035405	0.027324	0.022314	0.018953	0.016565	0.014799	0.013450	0.012395	0.011553	0.010874	0.010323	0.009874	0.009510	0.009219	0.008992	0.008826	0.008710	0.008645	0.008629	0.008663	0.008747	0.008888	0.009091	0.009370	0.009744	0.010244	0.010918	0.011836	0.013119	0.014969	0.017750	0.022165	0.029739	0.044352	0.078816	0.204484	3.322807	3.240503	1.271022	203.140579	3.642199	31.813413	50.759401	0.013131	33.433510	4.284499	0.038318
0.6800	0.008098	0.008096	0.008090	0.008081	0.008069	0.008053	0.008034	0.008012	0.007990	0.007961	0.007929	0.007893	0.007851	0.007804	0.007749	0.007688	0.007624	0.007580	0.007703	3635345.805920	0.006351	2.198802	2.839543	0.006749	0.007518	0.282151	0.008079	0.011098	0.046937	0.072227	17.271449	1.625810	1.602781	0.009602	0.305477	0.310123	1.206992	3.897803	14.579024	23.534693	10.369786	1478384170.832623	0.269527	0.095490	0.054438	0.037344	0.028317	0.022867	0.019365	0.016835	0.014984	0.013585	0.012500	0.011645	0.010961	0.010413	0.009975	0.009628	0.009360	0.009162	0.009027	0.008953	0.008936	0.008979	0.009084	0.009257	0.009509	0.009839	0.010313	0.010960	0.011851	0.013107	0.014934	0.017711	0.022188	0.030051	0.045804	0.085710	0.263543	1628640969.172541	10.305855	40.096104	30.253876	4.000017	1.272470	1.133314	0.359710	0.025028	2.149574	2.350412	52.946793
0.6900	0.008093	0.008092	0.008088	0.008083	0.008075	0.008065	0.008054	0.008042	0.008029	0.008025	0.008010	0.007995	0.007981	0.007967	0.007957	0.007963	0.008014	0.008279	0.486690	0.039980	0.007625	0.018299	0.017836	0.010569	0.033099	0.006281	0.018418	0.021652	11.761032	4.723110	0.011805	193.494302	1.724605	2.936160	8.150182	0.008460	0.051444	0.016662	7.723720	1.013713	0.335233	4.378819	338.985294	0.346340	0.106792	0.058284	0.039167	0.029322	0.023486	0.019693	0.017067	0.015163	0.013735	0.012638	0.011781	0.011103	0.010570	0.010154	0.009835	0.009601	0.009445	0.009360	0.009345	0.009402	0.009534	0.009752	0.010071	0.010520	0.011141	0.012007	0.013239	0.015046	0.017810	0.022298	0.030329	0.046848	0.090859	0.318364	364.953955	4.550755	0.324281	1.009769	7.138809	0.038180	0.141338	0.013643	8.795031	3.377868	22.442337	258.605236	0.026852
0.7000	0.008079	0.008078	0.008077	0.008074	0.008072	0.008069	0.008068	0.008067	0.008069	0.008074	0.008084	0.008101	0.008134	0.008186	0.008287	0.008523	0.009491	12.153920	1692393.313566	0.008591	10690.257365	10.413928	0.006215	0.450102	0.047903	65941.717402	0.006062	658.104940	518.581320	657.056697	0.006222	35.300940	116612.069616	117.948062	8.171981	33980.036926	0.044705	0.699472	0.014973	54.850790	117139.731441	0.079322	307768090.528327	3813.841270	0.398682	0.113859	0.060556	0.040128	0.029823	0.023785	0.019881	0.017208	0.015284	0.013851	0.012760	0.011918	0.011263	0.010758	0.010376	0.010099	0.009916	0.009820	0.009808	0.009884	0.010053	0.010330	0.010740	0.011324	0.012152	0.013338	0.015087	0.017781	0.022204	0.030163	0.046781	0.092325	0.346538	3395.524377	263834532.748046	0.111457	198563.970041	112.104294	0.017482	2.241034	0.169718	194593.568694	8.165087	1327.192279	132683.409271	996.662025	0.010974
0.7100	0.008075	0.008075	0.008076	0.008077	0.008081	0.008086	0.008098	0.008113	0.008134	0.008166	0.008213	0.008284	0.008400	0.008608	0.009078	0.011064	0.009080	1.180236	0.170146	185.235257	0.687089	0.008101	1.569229	0.316435	0.032258	0.991382	0.153284	0.966557	12.114508	0.006265	943.416085	0.022374	0.801557	0.126914	0.381099	346.886851	0.036701	0.411529	5.060660	0.032945	46.301911	16622.999336	15.068669	121.342347	3.220147	0.416786	0.117084	0.061644	0.040638	0.030123	0.023997	0.020069	0.017382	0.015459	0.014038	0.012966	0.012150	0.011530	0.011067	0.010736	0.010521	0.010412	0.010408	0.010512	0.010733	0.011095	0.011636	0.012419	0.013556	0.015244	0.017853	0.022143	0.029894	0.046163	0.091169	0.344785	3.082936	98.747007	12.099067	13298.782399	38.858091	0.039299	11.101443	1.407794	0.105999	311.281896	0.654796	1.770127	19.120331	0.029951	2244.981419
0.7200	0.008076	0.008077	0.008080	0.008091	0.008101	0.008116	0.008139	0.008173	0.008222	0.008293	0.008400	0.008572	0.008880	0.009575	0.012512	0.007079	209.320476	0.019051	0.045567	0.141048	0.040138	0.006087	6.428825	0.944720	0.043483	1.288181	4561.182356	55515407.210803	11.831729	0.125648	23.640349	0.009265	0.470697	4546678.517673	728.218291	0.376406	0.054353	79.763300	14.238750	0.007013	2.026525	1.834914	2.308945	0.805891	952672.537740	0.058929	0.405569	0.116999	0.061818	0.040828	0.030314	0.024192	0.020274	0.017603	0.015700	0.014306	0.013267	0.012492	0.011920	0.011519	0.011263	0.011139	0.011146	0.011289	0.011585	0.012067	0.012799	0.013880	0.015498	0.018009	0.022141	0.029591	0.045181	0.088045	0.320919	0.053817	981117.488640	0.625657	1.803464	2.902869	1.552447	0.011180	36.556483	63.572606	0.144261	3.033439	8911.811091	91836967.661799	16.988356	0.168914	53.312507
0.7300	0.008103	0.008105	0.008111	0.008122	0.008140	0.008167	0.008207	0.008265	0.008352	0.008484	0.008698	0.009084	0.009957	0.013533	0.055607	0.011697	0.011012	0.024143	0.006672	0.011850	0.016001	0.007207	85198.157672	12.281661	0.006054	0.081456	0.128768	0.006367	203.671073	26.201033	0.038697	488994.462671	122482.536119	0.043238	0.144735	0.021779	0.006706	9.793691	4376037.876197	0.077599	0.057524	0.188889	0.025183	1.631569	1.461920	10.609167	8.443902	0.374017	0.113757	0.060961	0.040571	0.030293	0.024292	0.020453	0.017840	0.015990	0.014649	0.013668	0.012970	0.012478	0.012172	0.012033	0.012058	0.012258	0.012659	0.013315	0.014320	0.015853	0.018243	0.022173	0.029229	0.043858	0.083376	0.286043	7.222474	10.148968	1.550476	1.991283	0.035192	0.168327	0.116142	0.064962	3240039.744305	42.738508	0.011235	0.169513	0.332300	0.044827	112697.145579	481905.034488	0.080197
0.7400	0.008148	0.008151	0.008161	0.008179	0.008208	0.008252	0.008317	0.008411	0.008563	0.008810	0.009258	0.010271	0.014238	15.797318	52.032686	3823.070467	69.313669	1.101602	1.421383	43.913428	3191.402570	0.152373	2190.643679	0.017475	0.006889	3660.924726	6.220149	0.046174	18772.954166	0.452472	0.115533	212.058655	3516755.900017	0.031998	443.656236	207409.232410	0.044819	0.056718	2163.037115	5.516167	113532.262376	339.342843	50.600328	41.270124	21321.651887	163229.316828	2517.799343	979.696817	0.342451	0.110998	0.060687	0.040828	0.030714	0.024783	0.020984	0.018409	0.016602	0.015317	0.014406	0.013786	0.013409	0.013251	0.013307	0.013595	0.014160	0.015090	0.016549	0.018851	0.022642	0.029410	0.043267	0.079805	0.254310	746.735900	1845.976096	117092.679995	23822.214002	28.923641	35.106395	627.364190	78666.853103	3.876077	8707.258674	0.075835	0.038514	155959.107978	345.800172	0.085181	3021642.009614	194.552008	0.233471
0.7500	0.008212	0.008216	0.008230	0.008256	0.008298	0.008363	0.008464	0.008624	0.008894	0.009378	0.010463	0.014519	7.099623	1.732943	0.782051	0.821905	0.018975	0.006753	61.150716	0.103541	0.080747	0.055754	4.345786	4.943856	0.168972	3062949.162796	1.108740	1.580763	0.007251	0.006110	0.084217	0.006114	0.009705	97.813246	11.968091	123695085.747111	0.039980	2.046297	3.576194	0.084616	0.766094	2.063686	857.969884	0.015043	0.484117	28.787637	148.431195	105.085536	393.013113	0.309165	0.107430	0.060213	0.041113	0.031246	0.025427	0.021702	0.019194	0.017453	0.016258	0.015464	0.014995	0.014817	0.014926	0.015352	0.016170	0.017531	0.019731	0.023377	0.029855	0.042934	0.076437	0.224507	294.520035	81.081635	131.966727	19.946533	0.354616	0.015568	1377.199564	1.603125	0.782278	0.255771	15.390014	13.093501	0.355183	87828781.325333	9.849160	74.571638	0.014471	0.011135	0.161085
0.7600	0.008266	0.008272	0.008298	0.008335	0.008397	0.008499	0.008659	0.008931	0.009427	0.010535	0.014472	492472.230855	0.010809	7.619376	42.977669	0.042647	0.025094	0.009762	0.094207	7.842593	7.802931	1.168772	0.018271	1.425524	0.768262	0.012917	0.020209	30.288312	0.426001	0.015141	4.638830	0.109170	22.544849	0.147214	0.008968	0.008197	0.191176	0.448708	0.013392	7.854043	187.167379	37.730949	1.178511	0.093734	0.584244	3.623077	1357.749018	1399.582926	0.368846	25919559.904170	0.280152	0.104464	0.060185	0.041745	0.032112	0.026401	0.022762	0.020344	0.018724	0.017676	0.017080	0.016882	0.017079	0.017726	0.018955	0.021042	0.024559	0.030810	0.043251	0.074168	0.200764	19266499.238786	0.301092	1200.757703	917.635034	3.395603	0.439513	0.102233	1.491205	78.248213	118.569344	7.944135	0.048231	3.344765	1.478450	0.022857	0.032684	34.566843	16.878127	0.099025	7.988637
0.7700	0.008355	0.008363	0.008391	0.008444	0.008535	0.008687	0.008948	0.009437	0.010526	0.014233	0.105578	1.697424	1.278429	1018.576409	0.006613	2.706295	0.006818	1.250305	4126276637.542252	5.472404	0.010118	0.059334	2.924194	3.490653	0.008181	12.610067	248.016958	0.787962	6.379712	0.040099	5.395077	0.112988	224.013552	0.006667	1.892015	280.356873	0.076270	16.873270	1.198253	0.058386	0.014771	113.428839	35627728707.430923	25.739248	0.025567	67.392045	0.014934	205206.447567	102.629307	65.301603	4.686922	0.258093	0.102842	0.060943	0.043026	0.033568	0.027960	0.024420	0.022136	0.020706	0.019926	0.019711	0.020063	0.021083	0.023018	0.026410	0.032487	0.044491	0.073473	0.183983	3.433267	45.983705	81.543898	177310.273285	0.017482	43.121074	0.032249	22.146724	64003529432.007179	69.104279	0.034427	0.213140	7.850401	15.990591	0.057565	179.554809	293.160197	0.834099	156.740210	0.116915	8.242525
0.7800	0.008490	0.008502	0.008545	0.008623	0.008761	0.009007	0.009476	0.010527	0.013981	0.071703	0.036609	1188.395908	0.007111	0.006756	2.247305	0.022506	824.319286	0.010027	0.006133	0.006046	0.009485	852.577462	214.694882	0.091262	4.920645	5.169222	6.991072	0.653916	0.228109	0.006119	0.475701	0.006284	0.031732	0.007887	0.012309	100.020511	58.724068	1.491401	3790.370500	532.107575	0.017412	0.007382	0.007665	0.098172	17115.572758	0.344972	56.167417	0.009228	0.014864	39101.705511	1.610688	2.887027	0.245881	0.103936	0.063305	0.045542	0.036101	0.030547	0.027137	0.025086	0.024024	0.023804	0.024444	0.026142	0.029406	0.035422	0.047307	0.075394	0.176019	2.093877	1.209292	26656.610005	0.015655	0.012308	36.490104	0.222241	10428.589713	0.068388	0.011344	0.011642	0.030636	2731.090092	2200.982856	0.897809	37.684291	59.740962	7.414114	0.610350	0.211537	0.011240	0.671392
0.7900	0.008668	0.008686	0.008745	0.008863	0.009087	0.009526	0.010520	0.013742	0.057041	0.009449	0.664901	0.014076	0.006958	0.031065	0.009533	0.007808	0.011531	0.060024	69.051469	0.025489	0.005973	0.218435	0.040719	0.420040	6.904823	0.007960	3.196007	28.219901	0.018503	6.455128	0.127082	5.373414	0.018253	463.639532	1.565561	0.020915	0.414111	0.040433	0.583295	0.108861	0.007278	0.055201	1149.416047	0.958266	0.329653	0.054033	0.109027	2.088409	0.010434	0.193542	33.372466	0.100877	2.206325	0.244552	0.108596	0.067899	0.049850	0.040292	0.034808	0.031675	0.030151	0.029966	0.031172	0.034206	0.040230	0.052342	0.080644	0.177398	1.599287	0.078705	24.664304	0.131789	0.013191	1.729137	0.092150	0.045051	0.402628	0.995337	655.046463	0.139523	0.011677	0.605745	0.339036	0.682184	9.265770	0.019512	4.008707	277.557714	0.027266	7.826099	0.178012
0.8000	0.008814	0.008841	0.008930	0.009121	0.009562	0.010506	0.013558	0.050547	0.007828	0.035567	0.010618	0.007210	0.006895	1847.066638	0.038150	0.006351	0.281163	0.015739	0.087797	0.006592	0.171766	0.371001	0.014910	0.323851	972577.553998	1.020349	0.005765	0.005878	0.019868	0.006222	0.232720	0.021525	0.027100	0.009448	0.006283	0.025901	5410.834118	4.092019	0.018210	5.067755	2.344407	0.015914	1.189733	0.137188	10.250209	0.014826	22.913559	38709.785369	0.010018	0.013672	0.099978	1.341975	0.010436	2.012995	0.258764	0.119107	0.076282	0.057313	0.047477	0.042240	0.039885	0.039845	0.042288	0.048307	0.061080	0.091252	0.191911	1.473151	0.012087	0.987243	0.071299	0.015300	0.013076	23645.524039	21.646986	0.017666	13.043172	0.080135	0.653918	0.016165	1.269526	2.718507	0.032437	2.156999	1123073.913262	1.017603	0.011287	0.013521	0.031920	0.021973	0.267739
0.8100	0.009128	0.009172	0.009330	0.009696	0.010594	0.013614	0.052277	0.034227	0.040453	0.601018	0.093130	491.926177	0.013374	0.007358	2837.592703	0.006423	0.008775	0.006276	3230.209673	0.009036	186.718019	435.769365	4415.873521	0.042443	0.203369	0.007304	386.771067	0.033124	524.476337	0.016132	14.052075	0.009346	30.784702	0.007208	6.701715	0.006809	2.211037	0.016967	52005.388345	85.858134	2313.492359	0.049496	10272.119974	0.008548	0.055812	0.008509	49455.130570	0.016862	0.137533	23703.343636	2.408301	18.376618	1.437788	1.182233	2.346640	0.301448	0.141355	0.092596	0.071507	0.061414	0.057319	0.057792	0.063410	0.077618	0.112664	0.230653	1.751288	0.860705	1.041122	12.369731	1.591757	17365.915048	0.089175	0.016297	28600.264370	0.012093	0.040259	0.012731	25019.908174	0.034586	1185.820477	894.003425	26158.030306	0.061212	1.116939	0.013062	295.764554	0.029572	341.811830	0.016847	15.664970
0.8200	0.009483	0.009567	0.009885	0.010774	0.014062	0.075970	0.010865	0.084005	4.848183	0.015311	2.914943	0.467513	2.035454	0.006867	0.061112	0.693744	0.006552	3.723016	0.023853	0.299669	2.359247	0.174055	52.162264	242.335480	0.050930	0.699394	18.881284	358197.551936	0.356523	0.042760	64.929707	0.010027	1.994788	16463.384297	194.969671	0.123104	0.445917	13.803264	1.128826	0.025067	25.725423	3.489410	0.064077	26.255016	0.014915	10.371477	1.007102	0.010570	38.979360	9.865876	100.779910	0.272760	163.694344	3.265652	0.113496	4.390611	0.412441	0.190914	0.127735	0.102812	0.094082	0.096568	0.112917	0.159547	0.328440	3.374453	0.087067	2.350603	112.242796	0.194096	69.456181	6.069138	23.228601	0.013195	0.618594	5.820756	0.021612	49.291702	0.123804	1.765022	12.627302	0.308381	68.590364	258.638562	0.223210	0.585075	92.528495	221076.048348	1.082009	0.030485	66.171148
0.8300	0.009883	0.010089	0.011027	0.015543	0.010152	228.300463	0.047358	389.049484	0.331582	0.357053	0.018131	0.009433	1.213248	0.044695	1.767171	0.007026	0.013396	0.006070	0.006209	0.197188	0.697137	3.094203	0.750627	0.034645	0.024795	0.062021	3.057967	14.331906	0.383434	0.012009	0.214884	0.006569	0.055378	0.959659	26.981212	0.527479	0.103245	0.033994	0.242419	29.881168	0.123768	0.252948	0.009243	0.009033	0.131097	0.014007	26.054619	0.641438	22.181598	0.043118	0.264879	9.920328	10.085488	13241.170325	1.922581	13275.096543	0.055579	0.790788	0.333595	0.228443	0.200083	0.214350	0.294529	0.648975	0.045737	10021.769746	1.423463	9090.894421	6.801309	6.551246	0.175516	0.031161	13.083407	0.372996	14.290187	0.014201	0.120184	0.012651	0.014042	0.628504	1.385469	13.765686	0.922078	0.045992	0.063408	0.251536	11.890880	7.898955	0.216023	0.014515	0.193370
0.8400	0.010485	0.011735	0.032697	0.741374	7.300990	38502046.670594	0.011749	0.083187	145.816775	202432520.551010	0.021049	0.016413	112.732558	0.010758	1.634259	0.057361	0.007595	0.030780	0.060698	0.007428	34.848977	0.012977	52.801742	1.121334	2.686148	0.066122	0.012074	367319.416648	344767.366781	0.007298	0.006227	0.015887	36050.183978	34066.110893	0.016583	0.227291	3.662457	0.055925	449.867178	0.060304	320.530402	0.008994	0.582367	0.173220	0.024297	3.101850	110.185988	0.342544	3832.869050	0.171105	0.280475	4492142104.113471	4136.611754	2.136783	0.135376	2332378370.327145	624.953042	105.553587	6.173668	1.300620	0.936418	1.220533	5.453933	88.721334	497.320856	1771543237.604391	0.104658	1.418249	2730.004673	2787371991.386706	0.176549	0.106991	2630.970636	0.277016	91.923657	3.124380	0.020087	0.226051	0.295456	0.015075	144.019702	0.035440	194.448664	0.847599	2.953077	0.110902	0.015529	177661.247418	157847.372330	0.015480	0.011886
0.8500	0.011234	0.014766	1.036629	593.501258	0.451307	17794.646554	0.009916	0.024482	179.265597	11.187028	0.010869	2026.056750	0.141236	23.754815	252252.915158	22.879092	0.276250	0.617118	521.660850	0.150844	0.007016	0.051003	12.540863	0.386231	115.034288	0.008471	0.006274	4.460763	0.151663	0.266711	0.030592	1.048455	0.881509	5.520903	0.007962	0.009148	831.334630	2.917592	96.505819	0.010094	0.015860	1.201561	4907.825108	1.679798	3.131688	5899.125798	3168139.295545	795.206820	3.033878	38565.771519	0.064476	194.566771	3417.135033	0.406581	0.015637	695662.569162	26.519831	81541.118958	233.049755	3.135256	24.258124	2.927438	203.156573	68221.479440	20.134631	490940.604295	0.015814	0.268167	2031.093815	112.478493	0.044792	22912.893186	1.897658	552.128598	1632463.619437	6656.641308	2.197983	4.289811	2235.775246	0.552803	0.015167	0.054066	39.729993	1.197947	327.897204	0.012164	0.011989	3.634500	0.348127	0.447270	0.030231
0.8600	0.012241	0.012184	0.908365	360.462859	361.229965	0.061999	0.137170	23.478916	0.013818	7.062347	0.014269	0.277416	0.155622	0.095982	0.006712	0.263761	0.048937	0.068908	0.007742	0.387747	0.005727	1.139177	0.051430	3.127530	0.006080	3.242915	0.143015	0.005659	0.010023	0.113415	0.433817	0.028571	0.006559	0.006346	0.828167	20.347469	0.007532	20.812644	0.349626	0.047581	0.007855	3.091982	0.008876	0.608907	0.455263	3.083880	0.010241	1.126301	2.058460	4.397478	0.130557	149.232310	0.085775	725.660443	2.791649	2.697639	28035.773939	29489.098679	161.441710	0.011420	857.497563	0.011531	138.283867	23329.063695	22032.392479	2.009149	1.734728	488.131030	0.055870	91.402392	0.084910	2.494717	1.107425	0.587672	0.013127	1.678130	0.225393	0.294451	0.017588	1.307396	0.012208	0.842420	0.149885	7.904264	0.011712	7.359462	0.299449	0.011567	0.014072	0.044580	0.274772
0.8700	0.013805	0.029134	0.014790	1207.735092	0.027177	0.084085	0.015658	0.599713	508.753003	6.096470	0.017803	0.027858	0.011916	0.007127	0.921462	0.126381	0.006277	0.039862	0.007035	0.199911	0.006217	1.325783	0.087717	0.625378	0.121337	0.005663	0.827619	0.089368	310.475967	0.228208	0.868467	1.095753	695.118466	0.372804	0.169834	0.006523	0.661977	0.094102	0.020150	9.060591	0.013159	0.145211	0.014924	0.280635	0.010877	1.247543	47.757105	0.010568	0.060232	0.262867	0.149413	60.142080	12003.010412	8.882730	0.121939	1.866773	1.077968	77533.774626	0.166387	13.369496	4.385425	12.482915	0.139621	59388.028312	0.843887	1.208245	0.086145	4.888863	7569.519176	27.968353	0.091602	0.144903	0.038230	0.013680	35.506751	0.603121	0.015362	0.126924	0.014594	0.250821	0.014721	3.471530	0.051112	0.253894	0.231969	0.011855	0.267854	0.135319	269.539289	0.365391	0.477536
0.8800	0.016319	2084.501480	3922.829020	0.016180	0.015364	2.078993	96.253605	0.792805	0.930778	0.032011	0.326289	0.017746	0.008178	0.015987	0.050341	0.006968	12417.770231	6.921664	0.019459	0.180105	0.402644	0.012890	44.681151	1983.981237	0.005579	0.013406	0.024603	0.112776	0.011035	0.270119	0.009216	1.181163	0.037873	0.362319	0.012681	0.044053	0.006658	11223.682560	264.795034	0.037071	2.682043	1.186782	0.063696	55.273721	107204.680454	0.012509	0.474823	0.108557	0.016151	0.129422	5.190499	0.332423	7.619497	7.915367	3325.172038	38.127351	0.059637	0.132096	961128.860205	1945203.389263	0.381203	1819936.254208	842245.633553	0.111704	0.047643	22.511635	2290.193772	3.730620	3.251693	0.195149	2.946808	0.075225	0.016789	0.061988	0.237871	0.014415	46652.078890	23.093728	0.041716	0.477332	1.022795	0.021872	91.947921	3769.977669	0.011986	0.023175	0.016529	0.126343	0.022880	0.352505	0.011755
0.8900	0.021269	2.561908	0.138234	0.317615	0.017556	40.188419	0.015377	0.013324	0.048909	0.092857	180.515746	0.008823	0.376133	0.020196	0.015126	9.690669	0.014087	0.080203	177.018937	2.394134	0.101226	117977.296101	38.184171	0.005977	0.150937	5.126804	0.689351	0.007525	0.214907	13.006166	3.445411	3.547911	0.100611	0.013374	3.130764	23.658666	0.709260	0.007555	10.808461	31334.100070	0.612651	15.693677	14.104207	0.302570	0.040820	84.625783	0.064013	0.147313	1.582776	0.013200	2717.107685	0.395253	0.804629	0.023218	0.035561	1708.457476	0.016078	10.669790	9.914931	2242.308152	0.118654	2093.886778	7.869684	7.400303	0.017005	1226.530346	0.030274	0.022688	0.502656	0.130250	1496.979103	0.016155	0.434708	0.080527	0.033269	37.076062	0.040865	0.165198	91.254645	5.852716	0.233498	27710.240883	8.377589	0.012383	0.222458	6.917874	0.897003	0.014753	0.061619	2.982525	1.338529
0.9000	0.037410	0.035966	0.382076	6.888818	0.108628	0.098423	5.822073	0.017434	0.320384	2.223469	10.957909	0.073224	73.508262	0.084925	0.247160	0.006550	0.006070	0.163277	0.200187	423.616734	0.011504	0.069363	0.183396	0.007258	0.465430	0.720947	592919.901637	0.029409	0.034766	0.006565	0.824982	0.006442	0.046625	0.026665	210356.383384	0.327001	2.099581	0.009386	0.630089	0.128686	0.048638	175.441007	0.090302	1.094747	0.009733	0.010343	2.208685	0.145785	144.528903	0.796516	26.730045	6.636479	1.101672	0.023623	63.801533	0.928238	1.264243	366.506009	20.272801	0.045693	42.615496	0.043395	15.301651	279.275502	0.702675	0.490991	33.214543	0.022899	0.260953	1.240110	3.504627	0.416847	12.003971	0.022982	1.000385	0.014319	0.013441	0.434512	0.036584	53.840690	0.027665	0.044701	0.201353	0.012100	0.603809	0.145081	97208.785012	0.017811	0.021155	0.011991	0.275352
0.9100	33054.751922	3.064448	1.840180	2015296.094857	0.063691	44.635830	19.038610	0.041881	0.249296	0.162743	0.027834	67831005.570056	0.012770	6.273055	0.007347	0.006753	0.034580	3.854209	0.512149	0.377453	0.026233	0.796676	0.240087	0.083962	0.130598	0.010560	0.524806	0.111068	0.041029	0.007227	0.013503	0.008392	0.110347	0.045819	1.990903	0.030253	0.116297	0.188427	1.076934	3.910999	0.109095	2.166078	1.127029	25.356887	0.109245	0.011086	0.011786	12.259675	0.036998	794847923.023677	0.212744	0.291726	4.156353	0.522443	77.714330	300.590741	0.224492	3293814.730510	12.282375	215.907700	8459.225807	201.452248	10.360683	10461978.001332	0.182006	117.251901	19.933421	0.346675	2.436581	0.041905	0.122830	398285420.265618	0.029484	4.983044	0.015836	0.014847	0.035430	9.456315	0.274026	0.750933	0.042145	1.192172	0.318822	0.056885	0.042693	0.018809	0.485666	0.028090	0.030195	0.012178	0.013413
0.9200	0.460069	53.953349	1.098970	0.061855	0.809855	1725154.439769	0.986815	17.668480	0.034507	7.191911	0.843942	2.231684	0.052547	0.013270	0.012756	0.006855	0.013433	0.005966	0.067713	0.007662	1.477218	0.024721	0.060319	1.919459	0.115111	0.067064	105.691077	0.006162	0.074230	0.012396	0.006416	0.014107	0.107666	0.006626	56.041447	0.247761	0.121215	7.591244	0.064648	0.030312	7.150008	0.012678	0.334199	0.011003	0.063198	0.011963	0.040321	0.039210	0.386622	24.671476	0.380931	105.324741	0.053612	26.325989	24.973572	7699104.538909	6.057947	0.075137	213.775170	21.455373	44.823575	7.416817	184.238068	0.024155	3.160666	2237122.592690	16.625283	0.947382	0.054555	57.544208	0.128221	12.105571	0.198549	0.028359	0.028714	0.016026	0.036358	0.014978	0.117735	0.013606	2.164099	0.013172	0.015697	1.954154	0.027446	0.070760	9.716305	0.012259	0.031101	0.013613	0.012399
0.9300	22411.564169	5.686035	1.967139	21.984874	0.357209	9518.542322	8.732024	4743.873719	1.397256	0.059334	0.056421	0.889640	4445.366868	0.355630	0.015778	0.129585	20.605241	1.300454	0.648706	0.670626	0.014637	12.175609	0.005758	26517.177767	1.289427	27.189799	8.520519	5.522372	1642096.841139	0.191917	0.006100	0.090575	809000.337336	3.030537	26.447190	17.983909	2.019963	22404.302436	0.010622	14.682768	0.026155	2.146744	3.408013	7.995343	130.055599	1.972527	0.070508	2.853732	204.660818	0.040193	0.040304	0.370860	1.974649	1838.776394	58.782194	13894.832851	7.093285	1495.892690	1.051798	15.377645	5673.281139	14.372123	0.223464	1179.554033	5.329636	412.667325	28.694896	676.179144	1.396260	0.251036	0.083987	0.843339	6502.659304	1.220668	0.039992	3.080800	47.157789	2.874343	1.099064	0.483462	0.015073	0.129130	0.013777	185.772557	0.319612	0.973369	4.957967	0.383673	145923.105550	0.034811	0.012504
0.9400	0.002195	6547.754976	2.655525	0.796242	333.570041	1.594631	39.972037	9141.761283	0.072010	0.260428	0.468281	0.283285	2.337758	11.432784	0.009510	0.032485	0.006892	11.992130	0.005874	0.711779	0.005840	80.891113	0.016152	0.670688	270.630569	0.092211	98.449721	0.125472	0.173765	30.423923	0.006735	15.455430	0.094197	0.090216	73.289577	0.255860	243.168020	2.384086	0.031524	129.409737	0.009186	3.258927	0.009830	200.627146	0.106466	0.224314	0.021849	89.699534	20.079864	2.701253	5.007358	0.590947	0.053792	176795.950643	928.822213	18.835310	256.504558	0.859218	1.485016	249643.941540	1.355251	175331.432084	0.820850	0.625560	5.106707	12.198752	590.765473	105533.762532	0.103471	0.794179	2.575642	1.299729	8.828270	37.115356	0.028508	0.171080	0.097679	114.575783	0.014532	0.941653	0.013667	5.689889	0.016866	0.542820	1.344267	0.053941	4.143759	0.015329	0.025723	2.524062	0.012911
0.9500	1889.826688	145.924312	1.978368	1.706221	0.305242	0.040132	3.123966	0.019746	0.553911	6093.771034	0.103862	0.038572	0.952972	0.319645	0.458508	0.118139	39449.749565	897.682960	2479.651082	0.017835	0.005518	0.068195	0.484200	0.259974	54057.178745	12963.690588	0.010246	0.009891	0.007330	2659.855489	0.060752	1525.255157	0.008754	0.017011	0.017555	36976.637117	160568.334185	0.814216	1.390501	0.128876	0.008905	0.076245	23497.838280	4630.083975	221307.406864	0.866546	3.575054	2.304377	2.757859	0.091133	0.698677	76373.505706	1.311310	0.040242	3.482319	0.116617	11.583232	100.836861	29.457811	1562.801721	489.734940	1421.305367	24.564093	79.104961	8.417666	0.081050	0.036548	0.041163	0.197502	39321.364270	0.393236	0.132802	6.697324	0.943152	6.561686	0.553639	73882.642825	1450.360120	10711.019590	0.036301	0.014043	0.022855	0.275219	0.167514	29143.493736	6152.046266	0.013749	0.013834	0.012210	156.744478	0.021302
0.9600	126.457128	26232717.422168	3.695107	0.926573	0.019688	2.605113	1.140935	24.158280	0.095222	26.284986	89.961941	0.018151	2.061609	0.022548	3.844157	3.356718	0.008084	0.025291	2.650226	0.007990	0.006613	0.007638	4.952471	0.335395	705.456374	1.254579	62.719308	87.521563	0.007812	482447.097535	0.056223	308847.987526	0.013056	197.475825	57.950033	1.360390	901.347936	0.508432	16.243708	0.021865	0.010876	0.021857	38.735801	0.667246	0.071943	188.794006	25.049180	0.147136	78.771551	0.239993	916.703196	72.107544	0.267407	30.161826	21.792278	2.111155	0.024406	65.971718	5.663559	12973749.427163	54.060276	2310965.501142	4.043118	51.500925	0.023580	0.158469	13.482501	0.358420	0.090307	11.361879	432.401321	0.250222	105.898871	0.214710	9.982481	240.512608	0.082756	0.511862	21.231266	0.018910	0.014172	0.018120	3.272254	0.030909	12.000169	0.016064	0.106728	22.107774	0.013577	19277.445532	0.018629
0.9700	0.093106	2.433258	0.928387	26.483958	642.533815	2551.537527	71.476669	0.083903	763.006244	1885.187821	10.512731	0.010698	128.012783	0.014777	0.011349	0.084220	0.026940	0.309028	1.161991	17.792119	0.169282	0.715481	0.639854	0.010843	0.483235	0.217722	0.023244	0.071930	11.786475	460.751855	0.101912	329.225573	22.548804	0.092492	0.049991	0.268160	0.707968	0.016511	1.911233	2.565971	0.963385	170.136862	6.156066	31.136917	1049.154178	0.664851	0.032613	0.612519	961.677615	0.032197	32.136021	20644.282563	1142.668796	1.261455	1510.694848	1743.893157	26878.197696	12.646653	131.690294	27.960642	37.368525	25.464182	111.003302	3.083706	19212.336028	76.634336	925.011761	0.734481	72.123811	10131.457318	5.924410	0.042514	388.358394	0.627124	0.042234	0.457844	1058.148372	25.306058	2.212341	77.913485	0.341180	0.585808	0.352828	0.013580	0.034186	0.015389	0.017996	0.016681	1.742553	11.040572	0.013710
0.9800	0.107587	14.609225	42.457383	0.047116	0.101763	51.227380	0.078105	178.431963	0.012239	0.119137	1.713759	1.166755	0.052791	17.928171	1315.267191	2052983160.431098	0.045953	0.006538	0.484844	0.418341	1.961038	7683.255111	3.226688	202.951736	0.126997	0.357281	0.981618	0.005443	4.434384	66.961473	1.073827	62.728652	7.571950	0.007782	1.920273	0.810995	0.272960	516.159244	10.122113	24189.388849	6.773786	1.626718	2.192843	0.016105	0.350207	10694736804.564907	7543.627363	117.066849	0.439335	4.031002	3.870943	0.513589	0.082481	170.541755	0.575067	32.333648	0.229673	1.544027	15.723788	4.535952	0.135380	3.033732	6.559619	1.208743	0.155241	2.188718	0.346398	1.743307	0.057426	0.212769	0.456274	0.886172	0.223123	43.837798	2559.211073	3376250338.096601	0.240080	0.022415	0.693273	0.423043	1.463147	4607.100711	1.932438	72.263584	0.042301	0.105490	0.181768	0.012641	0.434890	1.482149	0.037752
0.9900	4.581955	1064916.057629	0.108758	0.043586	0.221823	0.293633	4.497726	0.105162	0.015232	439.922402	0.025964	0.095337	1687.956075	0.828112	0.009828	0.044227	0.639987	0.006798	0.194434	376.801214	37.661046	0.009379	0.013115	1.329067	0.139730	0.016802	0.041188	1.163461	168590.776376	12.558982	17657.966192	11.189532	170032.192599	1.396532	0.050235	0.038620	0.323457	3.769604	0.028182	0.019288	120.645508	1315.193986	6.268728	0.018637	2.834365	2.931718	0.054548	7.496482	6823.799384	0.309908	0.159431	580.397613	0.024725	0.458149	3.180201	0.214551	0.669456	0.095852	0.227978	8062803.218123	5259.925017	11359333.103773	0.340662	0.107020	0.441438	0.062930	0.145934	0.239180	0.020829	9.744077	0.083570	0.087543	1724.065188	3.379863	0.067476	2.570841	0.812523	0.026291	4.400911	284.088423	23.512068	0.016577	0.016998	0.634949	0.050787	0.016951	0.012522	0.027596	3.079792	0.064576	284.474669


==> figures/Cu/drag_anis_CuT600P2NT.dat <==
### B(beta,theta) for CuT600P2NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.040557	0.040584	0.040664	0.040793	0.040964	0.041170	0.041401	0.041645	0.041890	0.042126	0.042340	0.042522	0.042664	0.042758	0.042800	0.042788	0.042722	0.042605	0.042440	0.042235	0.041997	0.041737	0.041462	0.041183	0.040909	0.040649	0.040410	0.040198	0.040019	0.039875	0.039768	0.039697	0.039661	0.039656	0.039679	0.039723	0.039783	0.039850	0.039918	0.039980	0.040029	0.040059	0.040065	0.040044	0.039993	0.039910	0.039797	0.039654	0.039485	0.039294	0.039084	0.038860	0.038629	0.038394	0.038161	0.037934	0.037717	0.037512	0.037322	0.037148	0.036989	0.036845	0.036716	0.036598	0.036490	0.036388	0.036291	0.036194	0.036096	0.035994	0.035887	0.035772	0.035649	0.035517	0.035378	0.035232	0.035080	0.034924	0.034766	0.034609	0.034455	0.034306	0.034166	0.034035	0.033918	0.033814	0.033727	0.033658	0.033608	0.033578	0.033567
0.0200	0.040000	0.040026	0.040105	0.040231	0.040399	0.040601	0.040823	0.041062	0.041304	0.041535	0.041745	0.041925	0.042064	0.042158	0.042200	0.042190	0.042126	0.042012	0.041852	0.041652	0.041420	0.041165	0.040897	0.040623	0.040355	0.040100	0.039871	0.039663	0.039487	0.039346	0.039240	0.039171	0.039135	0.039131	0.039153	0.039196	0.039254	0.039320	0.039387	0.039448	0.039496	0.039526	0.039532	0.039512	0.039461	0.039381	0.039270	0.039130	0.038965	0.038777	0.038572	0.038352	0.038126	0.037897	0.037669	0.037447	0.037235	0.037035	0.036849	0.036678	0.036523	0.036382	0.036255	0.036140	0.036035	0.035935	0.035840	0.035746	0.035650	0.035551	0.035445	0.035333	0.035213	0.035085	0.034949	0.034806	0.034658	0.034506	0.034352	0.034199	0.034048	0.033903	0.033766	0.033639	0.033524	0.033423	0.033338	0.033271	0.033222	0.033192	0.033182
0.0300	0.039454	0.039480	0.039556	0.039680	0.039844	0.040041	0.040261	0.040495	0.040730	0.040956	0.041161	0.041336	0.041473	0.041565	0.041607	0.041597	0.041535	0.041424	0.041268	0.041074	0.040848	0.040599	0.040337	0.040070	0.039809	0.039560	0.039331	0.039128	0.038956	0.038818	0.038715	0.038647	0.038612	0.038608	0.038629	0.038671	0.038728	0.038792	0.038857	0.038917	0.038964	0.038993	0.038999	0.038979	0.038930	0.038852	0.038744	0.038608	0.038447	0.038264	0.038064	0.037852	0.037631	0.037407	0.037186	0.036969	0.036762	0.036566	0.036385	0.036218	0.036066	0.035929	0.035805	0.035693	0.035589	0.035492	0.035399	0.035307	0.035214	0.035116	0.035014	0.034904	0.034787	0.034662	0.034529	0.034390	0.034245	0.034097	0.033947	0.033798	0.033651	0.033510	0.033376	0.033252	0.033140	0.033042	0.032959	0.032893	0.032846	0.032817	0.032807
0.0400	0.038932	0.038958	0.039032	0.039151	0.039311	0.039502	0.039717	0.039943	0.040172	0.040391	0.040590	0.040760	0.040893	0.040982	0.041022	0.041013	0.040952	0.040844	0.040692	0.040502	0.040282	0.040040	0.039784	0.039524	0.039268	0.039025	0.038801	0.038603	0.038435	0.038300	0.038199	0.038132	0.038097	0.038092	0.038113	0.038153	0.038208	0.038270	0.038333	0.038391	0.038436	0.038463	0.038469	0.038449	0.038401	0.038324	0.038219	0.038087	0.037930	0.037752	0.037561	0.037354	0.037139	0.036921	0.036705	0.036494	0.036292	0.036102	0.035925	0.035762	0.035615	0.035481	0.035360	0.035247	0.035146	0.035051	0.034961	0.034871	0.034779	0.034684	0.034584	0.034477	0.034363	0.034241	0.034112	0.033977	0.033836	0.033692	0.033546	0.033400	0.033258	0.033120	0.032990	0.032869	0.032760	0.032665	0.032585	0.032521	0.032474	0.032446	0.032437
0.0500	0.038427	0.038451	0.038523	0.038638	0.038792	0.038977	0.039183	0.039402	0.039623	0.039834	0.040026	0.040190	0.040318	0.040403	0.040442	0.040431	0.040372	0.040266	0.040118	0.039933	0.039719	0.039482	0.039233	0.038980	0.038731	0.038494	0.038277	0.038083	0.037919	0.037787	0.037688	0.037623	0.037589	0.037583	0.037602	0.037641	0.037694	0.037754	0.037814	0.037870	0.037913	0.037940	0.037945	0.037925	0.037878	0.037803	0.037700	0.037571	0.037419	0.037246	0.037057	0.036856	0.036647	0.036435	0.036225	0.036020	0.035824	0.035640	0.035468	0.035310	0.035167	0.035037	0.034919	0.034812	0.034714	0.034621	0.034533	0.034445	0.034356	0.034263	0.034165	0.034061	0.033950	0.033831	0.033706	0.033574	0.033437	0.033297	0.033155	0.033013	0.032875	0.032741	0.032615	0.032498	0.032392	0.032299	0.032221	0.032159	0.032114	0.032087	0.032078
0.0600	0.037951	0.037974	0.038043	0.038154	0.038302	0.038480	0.038678	0.038889	0.039101	0.039304	0.039488	0.039645	0.039767	0.039848	0.039884	0.039872	0.039813	0.039710	0.039565	0.039385	0.039176	0.038946	0.038703	0.038457	0.038214	0.037984	0.037771	0.037583	0.037423	0.037294	0.037197	0.037132	0.037098	0.037092	0.037110	0.037147	0.037197	0.037254	0.037312	0.037365	0.037406	0.037431	0.037434	0.037414	0.037367	0.037294	0.037194	0.037068	0.036920	0.036752	0.036568	0.036373	0.036170	0.035965	0.035758	0.035560	0.035370	0.035183	0.035016	0.034863	0.034724	0.034597	0.034483	0.034379	0.034283	0.034193	0.034106	0.034020	0.033933	0.033843	0.033748	0.033646	0.033538	0.033423	0.033300	0.033172	0.033039	0.032903	0.032765	0.032628	0.032493	0.032364	0.032241	0.032128	0.032026	0.031936	0.031860	0.031800	0.031756	0.031730	0.031721
0.0700	0.037485	0.037507	0.037573	0.037679	0.037821	0.037991	0.038181	0.038381	0.038584	0.038777	0.038953	0.039102	0.039217	0.039293	0.039325	0.039312	0.039253	0.039151	0.039010	0.038834	0.038630	0.038406	0.038171	0.037931	0.037696	0.037471	0.037265	0.037081	0.036925	0.036799	0.036704	0.036641	0.036607	0.036600	0.036616	0.036651	0.036698	0.036752	0.036807	0.036857	0.036895	0.036918	0.036921	0.036900	0.036855	0.036783	0.036685	0.036563	0.036419	0.036256	0.036078	0.035889	0.035692	0.035494	0.035297	0.035105	0.034921	0.034747	0.034586	0.034437	0.034302	0.034179	0.034068	0.033966	0.033873	0.033785	0.033701	0.033617	0.033532	0.033444	0.033351	0.033252	0.033147	0.033034	0.032915	0.032791	0.032662	0.032530	0.032396	0.032263	0.032133	0.032008	0.031889	0.031779	0.031680	0.031593	0.031520	0.031462	0.031420	0.031394	0.031385
0.0800	0.037057	0.037079	0.037141	0.037242	0.037376	0.037538	0.037718	0.037909	0.038100	0.038284	0.038450	0.038590	0.038698	0.038768	0.038796	0.038781	0.038722	0.038621	0.038482	0.038311	0.038113	0.037895	0.037667	0.037434	0.037205	0.036987	0.036787	0.036609	0.036457	0.036334	0.036237	0.036175	0.036141	0.036133	0.036148	0.036180	0.036224	0.036275	0.036327	0.036374	0.036410	0.036431	0.036432	0.036411	0.036366	0.036296	0.036201	0.036083	0.035943	0.035786	0.035613	0.035431	0.035242	0.035050	0.034860	0.034675	0.034497	0.034330	0.034174	0.034030	0.033899	0.033780	0.033672	0.033574	0.033483	0.033397	0.033315	0.033233	0.033150	0.033064	0.032974	0.032878	0.032775	0.032666	0.032550	0.032430	0.032304	0.032176	0.032047	0.031918	0.031793	0.031671	0.031557	0.031451	0.031355	0.031271	0.031200	0.031144	0.031104	0.031079	0.031071
0.0900	0.036638	0.036658	0.036717	0.036812	0.036939	0.037091	0.037261	0.037441	0.037621	0.037794	0.037949	0.038080	0.038180	0.038244	0.038267	0.038249	0.038190	0.038090	0.037954	0.037787	0.037594	0.037383	0.037161	0.036936	0.036714	0.036503	0.036308	0.036135	0.035988	0.035868	0.035778	0.035716	0.035682	0.035673	0.035685	0.035715	0.035756	0.035804	0.035852	0.035895	0.035928	0.035947	0.035947	0.035925	0.035880	0.035811	0.035719	0.035604	0.035469	0.035317	0.035150	0.034974	0.034792	0.034605	0.034422	0.034244	0.034072	0.033911	0.033760	0.033621	0.033494	0.033379	0.033274	0.033179	0.033090	0.033007	0.032926	0.032846	0.032765	0.032682	0.032593	0.032499	0.032399	0.032293	0.032181	0.032064	0.031943	0.031819	0.031694	0.031570	0.031448	0.031331	0.031220	0.031118	0.031026	0.030945	0.030877	0.030823	0.030784	0.030760	0.030752
0.1000	0.036236	0.036254	0.036310	0.036399	0.036518	0.036661	0.036820	0.036988	0.037156	0.037317	0.037461	0.037582	0.037673	0.037729	0.037748	0.037727	0.037666	0.037567	0.037433	0.037270	0.037083	0.036878	0.036663	0.036445	0.036231	0.036026	0.035838	0.035671	0.035527	0.035411	0.035323	0.035262	0.035228	0.035218	0.035226	0.035253	0.035290	0.035334	0.035379	0.035418	0.035448	0.035464	0.035463	0.035440	0.035396	0.035329	0.035239	0.035127	0.034997	0.034850	0.034690	0.034520	0.034345	0.034167	0.033991	0.033819	0.033655	0.033499	0.033354	0.033221	0.033095	0.032984	0.032883	0.032790	0.032704	0.032623	0.032544	0.032466	0.032387	0.032305	0.032219	0.032128	0.032031	0.031928	0.031820	0.031706	0.031589	0.031469	0.031349	0.031229	0.031111	0.030999	0.030892	0.030794	0.030705	0.030627	0.030562	0.030510	0.030473	0.030450	0.030442
0.1100	0.035849	0.035866	0.035918	0.036001	0.036112	0.036244	0.036392	0.036548	0.036704	0.036850	0.036982	0.037094	0.037176	0.037225	0.037238	0.037213	0.037150	0.037052	0.036921	0.036762	0.036580	0.036382	0.036174	0.035961	0.035754	0.035557	0.035375	0.035213	0.035074	0.034961	0.034875	0.034813	0.034779	0.034767	0.034774	0.034798	0.034832	0.034872	0.034912	0.034948	0.034975	0.034988	0.034985	0.034962	0.034917	0.034851	0.034764	0.034656	0.034530	0.034389	0.034235	0.034072	0.033904	0.033734	0.033565	0.033395	0.033237	0.033088	0.032949	0.032820	0.032703	0.032595	0.032497	0.032408	0.032324	0.032245	0.032169	0.032093	0.032016	0.031936	0.031853	0.031764	0.031670	0.031570	0.031465	0.031356	0.031243	0.031127	0.031011	0.030896	0.030783	0.030675	0.030573	0.030478	0.030393	0.030319	0.030256	0.030206	0.030170	0.030148	0.030141
0.1200	0.035481	0.035497	0.035544	0.035621	0.035723	0.035845	0.035981	0.036124	0.036267	0.036401	0.036521	0.036620	0.036692	0.036733	0.036739	0.036710	0.036646	0.036548	0.036419	0.036264	0.036087	0.035895	0.035694	0.035489	0.035289	0.035099	0.034923	0.034766	0.034632	0.034522	0.034438	0.034379	0.034344	0.034331	0.034336	0.034356	0.034387	0.034422	0.034459	0.034490	0.034513	0.034523	0.034518	0.034493	0.034449	0.034382	0.034297	0.034193	0.034072	0.033936	0.033788	0.033632	0.033470	0.033307	0.033146	0.032985	0.032834	0.032691	0.032558	0.032434	0.032321	0.032217	0.032122	0.032035	0.031954	0.031877	0.031803	0.031729	0.031653	0.031575	0.031494	0.031407	0.031316	0.031219	0.031118	0.031012	0.030903	0.030792	0.030680	0.030569	0.030461	0.030357	0.030259	0.030169	0.030087	0.030016	0.029956	0.029909	0.029874	0.029853	0.029846
0.1300	0.035131	0.035146	0.035189	0.035259	0.035352	0.035463	0.035587	0.035716	0.035845	0.035966	0.036073	0.036159	0.036221	0.036253	0.036253	0.036219	0.036153	0.036055	0.035928	0.035776	0.035604	0.035418	0.035224	0.035028	0.034833	0.034650	0.034480	0.034329	0.034199	0.034093	0.034010	0.033952	0.033917	0.033902	0.033905	0.033922	0.033948	0.033979	0.034011	0.034039	0.034058	0.034065	0.034057	0.034031	0.033987	0.033923	0.033835	0.033734	0.033617	0.033487	0.033346	0.033197	0.033043	0.032887	0.032733	0.032583	0.032438	0.032301	0.032174	0.032055	0.031947	0.031847	0.031756	0.031671	0.031593	0.031518	0.031445	0.031373	0.031300	0.031224	0.031145	0.031061	0.030972	0.030879	0.030781	0.030679	0.030574	0.030467	0.030360	0.030254	0.030150	0.030051	0.029957	0.029871	0.029793	0.029725	0.029668	0.029623	0.029590	0.029570	0.029564
0.1400	0.034797	0.034810	0.034849	0.034912	0.034996	0.035096	0.035207	0.035321	0.035436	0.035544	0.035637	0.035711	0.035762	0.035785	0.035778	0.035740	0.035671	0.035573	0.035448	0.035300	0.035133	0.034953	0.034766	0.034577	0.034392	0.034216	0.034053	0.033907	0.033782	0.033679	0.033599	0.033541	0.033505	0.033489	0.033489	0.033502	0.033524	0.033551	0.033578	0.033601	0.033617	0.033620	0.033610	0.033583	0.033535	0.033473	0.033392	0.033295	0.033183	0.033058	0.032923	0.032781	0.032634	0.032486	0.032340	0.032196	0.032059	0.031928	0.031806	0.031693	0.031589	0.031493	0.031405	0.031324	0.031247	0.031174	0.031104	0.031033	0.030962	0.030888	0.030811	0.030729	0.030642	0.030551	0.030457	0.030359	0.030258	0.030155	0.030053	0.029951	0.029852	0.029758	0.029669	0.029586	0.029513	0.029448	0.029394	0.029351	0.029320	0.029301	0.029295
0.1500	0.034467	0.034479	0.034514	0.034570	0.034644	0.034732	0.034830	0.034931	0.035031	0.035123	0.035202	0.035264	0.035303	0.035316	0.035302	0.035259	0.035188	0.035089	0.034965	0.034821	0.034659	0.034486	0.034306	0.034125	0.033944	0.033775	0.033619	0.033479	0.033359	0.033259	0.033181	0.033124	0.033088	0.033070	0.033067	0.033077	0.033095	0.033117	0.033139	0.033158	0.033169	0.033170	0.033157	0.033129	0.033084	0.033023	0.032945	0.032851	0.032744	0.032625	0.032496	0.032361	0.032222	0.032082	0.031942	0.031807	0.031676	0.031552	0.031436	0.031328	0.031229	0.031137	0.031052	0.030974	0.030900	0.030829	0.030760	0.030690	0.030620	0.030545	0.030471	0.030392	0.030309	0.030222	0.030131	0.030037	0.029940	0.029842	0.029744	0.029648	0.029554	0.029464	0.029379	0.029301	0.029231	0.029170	0.029119	0.029078	0.029049	0.029031	0.029025
0.1600	0.034150	0.034160	0.034191	0.034240	0.034304	0.034380	0.034464	0.034551	0.034636	0.034713	0.034778	0.034826	0.034853	0.034857	0.034835	0.034787	0.034712	0.034613	0.034491	0.034350	0.034193	0.034026	0.033853	0.033678	0.033508	0.033346	0.033197	0.033063	0.032947	0.032850	0.032774	0.032718	0.032681	0.032660	0.032655	0.032661	0.032674	0.032692	0.032709	0.032723	0.032730	0.032721	0.032706	0.032676	0.032631	0.032571	0.032496	0.032406	0.032303	0.032190	0.032068	0.031940	0.031808	0.031675	0.031544	0.031415	0.031292	0.031172	0.031061	0.030959	0.030864	0.030776	0.030695	0.030619	0.030548	0.030480	0.030413	0.030346	0.030279	0.030209	0.030137	0.030060	0.029980	0.029897	0.029807	0.029717	0.029624	0.029531	0.029438	0.029346	0.029257	0.029172	0.029092	0.029018	0.028952	0.028895	0.028847	0.028808	0.028781	0.028764	0.028758
0.1700	0.033860	0.033868	0.033894	0.033935	0.033990	0.034054	0.034124	0.034196	0.034265	0.034327	0.034377	0.034411	0.034426	0.034420	0.034390	0.034336	0.034258	0.034158	0.034037	0.033899	0.033747	0.033555	0.033389	0.033222	0.033060	0.032905	0.032762	0.032634	0.032522	0.032429	0.032355	0.032300	0.032263	0.032241	0.032233	0.032235	0.032244	0.032256	0.032269	0.032278	0.032281	0.032274	0.032256	0.032225	0.032180	0.032121	0.032048	0.031961	0.031863	0.031755	0.031640	0.031519	0.031394	0.031269	0.031145	0.031024	0.030907	0.030796	0.030692	0.030594	0.030504	0.030419	0.030341	0.030268	0.030199	0.030132	0.030067	0.030002	0.029936	0.029868	0.029797	0.029720	0.029642	0.029562	0.029478	0.029391	0.029303	0.029214	0.029126	0.029039	0.028954	0.028874	0.028798	0.028729	0.028667	0.028613	0.028568	0.028532	0.028506	0.028490	0.028485
0.1800	0.033579	0.033586	0.033607	0.033641	0.033685	0.033737	0.033787	0.033844	0.033897	0.033943	0.033978	0.033999	0.034001	0.033984	0.033946	0.033886	0.033804	0.033703	0.033583	0.033448	0.033300	0.033145	0.032985	0.032824	0.032669	0.032521	0.032385	0.032261	0.032155	0.032065	0.031993	0.031938	0.031899	0.031876	0.031864	0.031862	0.031867	0.031874	0.031882	0.031886	0.031884	0.031873	0.031852	0.031819	0.031773	0.031715	0.031643	0.031560	0.031466	0.031364	0.031254	0.031140	0.031023	0.030903	0.030786	0.030674	0.030565	0.030460	0.030361	0.030269	0.030182	0.030102	0.030027	0.029957	0.029890	0.029825	0.029762	0.029699	0.029635	0.029569	0.029500	0.029429	0.029354	0.029277	0.029197	0.029114	0.029030	0.028946	0.028862	0.028780	0.028701	0.028625	0.028554	0.028489	0.028431	0.028381	0.028338	0.028305	0.028281	0.028266	0.028261
0.1900	0.033310	0.033315	0.033332	0.033358	0.033392	0.033431	0.033473	0.033513	0.033551	0.033581	0.033602	0.033608	0.033598	0.033570	0.033523	0.033457	0.033372	0.033269	0.033150	0.033018	0.032875	0.032725	0.032573	0.032420	0.032272	0.032132	0.032002	0.031886	0.031784	0.031697	0.031628	0.031574	0.031535	0.031509	0.031495	0.031489	0.031489	0.031492	0.031494	0.031493	0.031487	0.031473	0.031450	0.031412	0.031355	0.031298	0.031229	0.031150	0.031061	0.030965	0.030862	0.030755	0.030645	0.030535	0.030426	0.030319	0.030217	0.030119	0.030026	0.029939	0.029857	0.029781	0.029709	0.029642	0.029577	0.029515	0.029454	0.029392	0.029330	0.029266	0.029200	0.029132	0.029060	0.028986	0.028910	0.028832	0.028752	0.028673	0.028594	0.028517	0.028442	0.028372	0.028306	0.028245	0.028191	0.028144	0.028105	0.028074	0.028052	0.028038	0.028034
0.2000	0.033039	0.033043	0.033055	0.033073	0.033097	0.033123	0.033151	0.033177	0.033199	0.033213	0.033217	0.033208	0.033186	0.033147	0.033092	0.033019	0.032930	0.032826	0.032708	0.032578	0.032440	0.032296	0.032150	0.032006	0.031865	0.031732	0.031609	0.031497	0.031400	0.031314	0.031253	0.031200	0.031160	0.031133	0.031116	0.031088	0.031083	0.031080	0.031077	0.031071	0.031060	0.031042	0.031016	0.030980	0.030933	0.030876	0.030809	0.030734	0.030649	0.030558	0.030462	0.030362	0.030260	0.030157	0.030055	0.029956	0.029856	0.029765	0.029678	0.029596	0.029518	0.029446	0.029377	0.029313	0.029250	0.029190	0.029131	0.029071	0.029011	0.028949	0.028885	0.028819	0.028751	0.028680	0.028607	0.028533	0.028459	0.028384	0.028310	0.028238	0.028168	0.028103	0.028041	0.027985	0.027936	0.027892	0.027856	0.027828	0.027807	0.027795	0.027791
0.2100	0.032788	0.032790	0.032797	0.032808	0.032821	0.032835	0.032848	0.032859	0.032864	0.032862	0.032850	0.032827	0.032789	0.032740	0.032678	0.032599	0.032506	0.032400	0.032282	0.032155	0.032021	0.031862	0.031723	0.031585	0.031453	0.031327	0.031209	0.031104	0.031012	0.030933	0.030868	0.030815	0.030775	0.030746	0.030726	0.030712	0.030702	0.030695	0.030687	0.030677	0.030661	0.030640	0.030611	0.030573	0.030523	0.030467	0.030402	0.030330	0.030250	0.030165	0.030075	0.029982	0.029887	0.029792	0.029698	0.029606	0.029516	0.029430	0.029350	0.029273	0.029201	0.029132	0.029067	0.029005	0.028946	0.028887	0.028830	0.028770	0.028712	0.028652	0.028591	0.028528	0.028463	0.028396	0.028327	0.028258	0.028188	0.028118	0.028049	0.027982	0.027918	0.027857	0.027801	0.027753	0.027707	0.027668	0.027635	0.027609	0.027590	0.027579	0.027575
0.2200	0.032541	0.032542	0.032544	0.032547	0.032550	0.032551	0.032550	0.032545	0.032534	0.032516	0.032489	0.032451	0.032402	0.032341	0.032268	0.032180	0.032083	0.031975	0.031858	0.031734	0.031604	0.031471	0.031338	0.031208	0.031082	0.030963	0.030853	0.030753	0.030665	0.030590	0.030526	0.030474	0.030434	0.030402	0.030379	0.030361	0.030347	0.030335	0.030322	0.030306	0.030286	0.030261	0.030229	0.030189	0.030142	0.030089	0.030027	0.029957	0.029882	0.029802	0.029718	0.029632	0.029544	0.029456	0.029369	0.029284	0.029200	0.029121	0.029045	0.028973	0.028905	0.028840	0.028778	0.028718	0.028660	0.028604	0.028548	0.028491	0.028434	0.028377	0.028318	0.028257	0.028195	0.028131	0.028066	0.028001	0.027935	0.027870	0.027806	0.027745	0.027685	0.027630	0.027573	0.027526	0.027485	0.027449	0.027420	0.027397	0.027380	0.027370	0.027366
0.2300	0.032325	0.032324	0.032321	0.032317	0.032309	0.032298	0.032284	0.032263	0.032236	0.032201	0.032157	0.032105	0.032043	0.031971	0.031888	0.031795	0.031694	0.031584	0.031467	0.031345	0.031219	0.031091	0.030965	0.030841	0.030722	0.030610	0.030507	0.030413	0.030329	0.030257	0.030195	0.030145	0.030103	0.030069	0.030043	0.030021	0.030003	0.029985	0.029967	0.029946	0.029922	0.029892	0.029855	0.029814	0.029766	0.029712	0.029651	0.029585	0.029515	0.029440	0.029362	0.029282	0.029202	0.029121	0.029041	0.028963	0.028887	0.028813	0.028743	0.028675	0.028611	0.028549	0.028490	0.028433	0.028377	0.028323	0.028268	0.028214	0.028159	0.028103	0.028047	0.027989	0.027929	0.027869	0.027808	0.027747	0.027686	0.027625	0.027567	0.027510	0.027456	0.027406	0.027359	0.027317	0.027280	0.027248	0.027221	0.027201	0.027186	0.027177	0.027174
0.2400	0.032076	0.032074	0.032067	0.032054	0.032037	0.032013	0.031983	0.031947	0.031904	0.031853	0.031794	0.031727	0.031651	0.031568	0.031476	0.031376	0.031270	0.031158	0.031041	0.030921	0.030799	0.030677	0.030557	0.030440	0.030328	0.030223	0.030126	0.030038	0.029959	0.029890	0.029831	0.029781	0.029739	0.029704	0.029674	0.029649	0.029626	0.029603	0.029579	0.029554	0.029525	0.029492	0.029454	0.029409	0.029360	0.029307	0.029248	0.029186	0.029119	0.029050	0.028978	0.028905	0.028831	0.028758	0.028685	0.028613	0.028543	0.028475	0.028410	0.028347	0.028287	0.028228	0.028172	0.028118	0.028064	0.028011	0.027959	0.027907	0.027854	0.027800	0.027745	0.027690	0.027634	0.027577	0.027520	0.027463	0.027407	0.027351	0.027298	0.027246	0.027198	0.027153	0.027111	0.027074	0.027041	0.027013	0.026990	0.026972	0.026959	0.026951	0.026949
0.2500	0.031880	0.031876	0.031864	0.031845	0.031817	0.031781	0.031737	0.031685	0.031626	0.031558	0.031484	0.031402	0.031313	0.031218	0.031117	0.031011	0.030901	0.030786	0.030670	0.030551	0.030431	0.030314	0.030200	0.030090	0.029985	0.029883	0.029792	0.029710	0.029636	0.029571	0.029514	0.029465	0.029422	0.029386	0.029353	0.029324	0.029296	0.029269	0.029241	0.029210	0.029177	0.029140	0.029100	0.029055	0.029006	0.028953	0.028897	0.028838	0.028776	0.028712	0.028646	0.028579	0.028512	0.028446	0.028380	0.028315	0.028251	0.028189	0.028129	0.028071	0.028012	0.027957	0.027904	0.027852	0.027801	0.027751	0.027701	0.027651	0.027600	0.027549	0.027498	0.027446	0.027393	0.027340	0.027288	0.027235	0.027184	0.027134	0.027085	0.027040	0.026996	0.026957	0.026920	0.026888	0.026860	0.026836	0.026816	0.026800	0.026790	0.026783	0.026781
0.2600	0.031671	0.031666	0.031649	0.031622	0.031584	0.031536	0.031478	0.031411	0.031332	0.031249	0.031159	0.031063	0.030961	0.030855	0.030744	0.030631	0.030516	0.030399	0.030282	0.030166	0.030051	0.029939	0.029831	0.029727	0.029629	0.029538	0.029451	0.029374	0.029305	0.029243	0.029188	0.029140	0.029097	0.029059	0.029017	0.028985	0.028953	0.028921	0.028887	0.028852	0.028815	0.028774	0.028731	0.028685	0.028636	0.028584	0.028529	0.028473	0.028415	0.028356	0.028297	0.028236	0.028176	0.028117	0.028057	0.027999	0.027941	0.027885	0.027830	0.027776	0.027724	0.027672	0.027617	0.027568	0.027519	0.027471	0.027423	0.027375	0.027326	0.027278	0.027229	0.027180	0.027131	0.027082	0.027034	0.026986	0.026940	0.026895	0.026852	0.026812	0.026774	0.026740	0.026709	0.026681	0.026658	0.026638	0.026621	0.026609	0.026600	0.026595	0.026593
0.2700	0.031449	0.031442	0.031421	0.031386	0.031338	0.031278	0.031206	0.031125	0.031034	0.030935	0.030829	0.030719	0.030604	0.030486	0.030366	0.030246	0.030126	0.030007	0.029889	0.029775	0.029663	0.029556	0.029453	0.029356	0.029261	0.029176	0.029098	0.029027	0.028962	0.028904	0.028852	0.028805	0.028762	0.028722	0.028685	0.028646	0.028610	0.028574	0.028536	0.028496	0.028454	0.028411	0.028365	0.028317	0.028261	0.028210	0.028157	0.028104	0.028051	0.027997	0.027942	0.027888	0.027834	0.027781	0.027727	0.027675	0.027623	0.027572	0.027522	0.027472	0.027423	0.027375	0.027327	0.027280	0.027233	0.027186	0.027140	0.027093	0.027047	0.027000	0.026954	0.026905	0.026859	0.026814	0.026770	0.026726	0.026685	0.026645	0.026608	0.026573	0.026541	0.026512	0.026486	0.026463	0.026444	0.026428	0.026415	0.026405	0.026395	0.026391	0.026390
0.2800	0.031281	0.031273	0.031247	0.031205	0.031148	0.031076	0.030990	0.030894	0.030787	0.030673	0.030552	0.030427	0.030299	0.030170	0.030042	0.029914	0.029789	0.029667	0.029549	0.029436	0.029327	0.029224	0.029127	0.029036	0.028951	0.028873	0.028801	0.028735	0.028675	0.028620	0.028570	0.028524	0.028480	0.028439	0.028399	0.028359	0.028319	0.028278	0.028235	0.028190	0.028144	0.028096	0.028047	0.027998	0.027944	0.027894	0.027843	0.027793	0.027743	0.027693	0.027643	0.027594	0.027546	0.027499	0.027451	0.027404	0.027358	0.027312	0.027266	0.027220	0.027168	0.027123	0.027077	0.027033	0.026988	0.026943	0.026898	0.026854	0.026810	0.026766	0.026722	0.026679	0.026637	0.026596	0.026556	0.026517	0.026481	0.026446	0.026414	0.026385	0.026359	0.026335	0.026315	0.026298	0.026283	0.026270	0.026261	0.026254	0.026249	0.026247	0.026246
0.2900	0.031099	0.031089	0.031060	0.031010	0.030943	0.030860	0.030761	0.030650	0.030528	0.030398	0.030264	0.030124	0.029984	0.029844	0.029706	0.029571	0.029441	0.029316	0.029197	0.029085	0.028978	0.028879	0.028787	0.028702	0.028624	0.028552	0.028486	0.028425	0.028370	0.028319	0.028271	0.028226	0.028183	0.028141	0.028099	0.028056	0.028012	0.027966	0.027919	0.027870	0.027820	0.027769	0.027718	0.027666	0.027615	0.027564	0.027516	0.027468	0.027422	0.027377	0.027333	0.027290	0.027248	0.027207	0.027166	0.027124	0.027083	0.027042	0.027000	0.026958	0.026914	0.026871	0.026828	0.026780	0.026737	0.026694	0.026652	0.026609	0.026567	0.026525	0.026485	0.026445	0.026400	0.026363	0.026328	0.026294	0.026263	0.026235	0.026209	0.026185	0.026165	0.026147	0.026132	0.026120	0.026110	0.026103	0.026097	0.026093	0.026090	0.026089	0.026089
0.3000	0.030895	0.030884	0.030849	0.030794	0.030717	0.030623	0.030511	0.030386	0.030250	0.030102	0.029952	0.029800	0.029647	0.029496	0.029349	0.029207	0.029072	0.028945	0.028826	0.028715	0.028612	0.028517	0.028431	0.028351	0.028279	0.028213	0.028153	0.028099	0.028048	0.028001	0.027956	0.027912	0.027870	0.027826	0.027782	0.027736	0.027689	0.027639	0.027588	0.027535	0.027479	0.027425	0.027371	0.027315	0.027264	0.027215	0.027168	0.027123	0.027081	0.027040	0.027001	0.026964	0.026927	0.026891	0.026856	0.026820	0.026792	0.026755	0.026717	0.026679	0.026639	0.026599	0.026559	0.026518	0.026477	0.026434	0.026393	0.026353	0.026313	0.026274	0.026236	0.026199	0.026165	0.026132	0.026101	0.026072	0.026046	0.026023	0.026002	0.025984	0.025969	0.025957	0.025948	0.025941	0.025936	0.025933	0.025931	0.025930	0.025923	0.025923	0.025923
0.3100	0.030723	0.030710	0.030672	0.030610	0.030525	0.030419	0.030296	0.030157	0.030007	0.029848	0.029684	0.029518	0.029353	0.029191	0.029035	0.028886	0.028746	0.028615	0.028495	0.028385	0.028284	0.028193	0.028111	0.028037	0.027971	0.027911	0.027857	0.027807	0.027761	0.027717	0.027674	0.027632	0.027590	0.027546	0.027500	0.027451	0.027400	0.027347	0.027290	0.027233	0.027174	0.027117	0.027061	0.027007	0.026955	0.026907	0.026861	0.026819	0.026780	0.026743	0.026709	0.026676	0.026636	0.026605	0.026574	0.026543	0.026511	0.026478	0.026444	0.026409	0.026372	0.026335	0.026291	0.026256	0.026217	0.026184	0.026145	0.026107	0.026069	0.026033	0.025998	0.025965	0.025935	0.025906	0.025880	0.025856	0.025836	0.025818	0.025804	0.025792	0.025783	0.025778	0.025774	0.025772	0.025773	0.025774	0.025776	0.025778	0.025780	0.025781	0.025782
0.3200	0.030543	0.030528	0.030486	0.030418	0.030324	0.030207	0.030072	0.029920	0.029757	0.029584	0.029406	0.029227	0.029050	0.028878	0.028713	0.028557	0.028412	0.028278	0.028157	0.028047	0.027949	0.027862	0.027784	0.027716	0.027655	0.027601	0.027553	0.027508	0.027467	0.027427	0.027388	0.027347	0.027305	0.027261	0.027213	0.027162	0.027108	0.027051	0.026992	0.026928	0.026865	0.026805	0.026747	0.026691	0.026639	0.026591	0.026547	0.026507	0.026471	0.026438	0.026408	0.026380	0.026353	0.026327	0.026300	0.026273	0.026245	0.026216	0.026186	0.026153	0.026119	0.026084	0.026042	0.026005	0.025968	0.025930	0.025893	0.025857	0.025815	0.025782	0.025751	0.025721	0.025694	0.025670	0.025649	0.025631	0.025616	0.025604	0.025596	0.025590	0.025588	0.025588	0.025590	0.025595	0.025600	0.025606	0.025612	0.025617	0.025621	0.025624	0.025625
0.3300	0.030385	0.030369	0.030324	0.030249	0.030147	0.030021	0.029874	0.029710	0.029532	0.029346	0.029155	0.028964	0.028775	0.028593	0.028419	0.028257	0.028107	0.027970	0.027847	0.027738	0.027642	0.027558	0.027485	0.027421	0.027366	0.027318	0.027276	0.027237	0.027200	0.027164	0.027128	0.027090	0.027049	0.027005	0.026956	0.026903	0.026846	0.026786	0.026722	0.026659	0.026595	0.026532	0.026472	0.026415	0.026362	0.026315	0.026272	0.026235	0.026201	0.026172	0.026146	0.026122	0.026100	0.026078	0.026057	0.026034	0.026010	0.025984	0.025951	0.025921	0.025890	0.025857	0.025823	0.025788	0.025753	0.025717	0.025682	0.025648	0.025615	0.025585	0.025557	0.025531	0.025508	0.025489	0.025473	0.025459	0.025450	0.025445	0.025442	0.025443	0.025447	0.025454	0.025462	0.025472	0.025478	0.025489	0.025499	0.025508	0.025515	0.025519	0.025520
0.3400	0.030208	0.030192	0.030142	0.030062	0.029952	0.029817	0.029659	0.029483	0.029297	0.029098	0.028894	0.028690	0.028490	0.028294	0.028112	0.027943	0.027788	0.027648	0.027516	0.027407	0.027313	0.027232	0.027163	0.027104	0.027055	0.027012	0.026975	0.026941	0.026909	0.026878	0.026845	0.026809	0.026769	0.026725	0.026676	0.026622	0.026562	0.026499	0.026432	0.026365	0.026298	0.026233	0.026170	0.026113	0.026060	0.026013	0.025971	0.025935	0.025904	0.025878	0.025856	0.025836	0.025818	0.025800	0.025782	0.025763	0.025737	0.025714	0.025689	0.025662	0.025633	0.025602	0.025569	0.025536	0.025502	0.025468	0.025435	0.025403	0.025373	0.025345	0.025320	0.025294	0.025275	0.025260	0.025249	0.025242	0.025238	0.025238	0.025242	0.025250	0.025260	0.025273	0.025287	0.025303	0.025319	0.025335	0.025349	0.025361	0.025370	0.025376	0.025378
0.3500	0.030045	0.030027	0.029974	0.029889	0.029772	0.029627	0.029459	0.029272	0.029070	0.028846	0.028630	0.028415	0.028205	0.028003	0.027814	0.027638	0.027478	0.027335	0.027209	0.027100	0.027007	0.026929	0.026864	0.026810	0.026766	0.026729	0.026697	0.026669	0.026642	0.026614	0.026585	0.026552	0.026514	0.026470	0.026420	0.026365	0.026304	0.026239	0.026170	0.026097	0.026028	0.025960	0.025896	0.025837	0.025784	0.025737	0.025691	0.025657	0.025628	0.025605	0.025586	0.025569	0.025554	0.025540	0.025525	0.025509	0.025491	0.025471	0.025448	0.025423	0.025396	0.025367	0.025336	0.025304	0.025272	0.025240	0.025204	0.025175	0.025148	0.025123	0.025102	0.025084	0.025070	0.025060	0.025055	0.025053	0.025056	0.025063	0.025074	0.025088	0.025105	0.025125	0.025146	0.025168	0.025190	0.025211	0.025230	0.025246	0.025258	0.025265	0.025268
0.3600	0.029891	0.029872	0.029816	0.029705	0.029581	0.029428	0.029250	0.029052	0.028839	0.028614	0.028387	0.028161	0.027941	0.027730	0.027532	0.027349	0.027184	0.027038	0.026910	0.026801	0.026709	0.026633	0.026571	0.026521	0.026481	0.026449	0.026423	0.026400	0.026378	0.026361	0.026332	0.026302	0.026266	0.026224	0.026175	0.026118	0.026056	0.025989	0.025918	0.025846	0.025774	0.025705	0.025639	0.025579	0.025526	0.025477	0.025438	0.025406	0.025379	0.025359	0.025342	0.025328	0.025316	0.025304	0.025292	0.025279	0.025263	0.025245	0.025224	0.025201	0.025175	0.025147	0.025117	0.025081	0.025051	0.025021	0.024992	0.024965	0.024940	0.024919	0.024902	0.024888	0.024879	0.024874	0.024874	0.024879	0.024888	0.024902	0.024919	0.024941	0.024965	0.024992	0.025020	0.025049	0.025077	0.025103	0.025127	0.025147	0.025162	0.025171	0.025174
0.3700	0.029701	0.029681	0.029619	0.029523	0.029393	0.029232	0.029045	0.028837	0.028613	0.028380	0.028142	0.027905	0.027675	0.027455	0.027249	0.027066	0.026895	0.026746	0.026616	0.026506	0.026415	0.026341	0.026282	0.026237	0.026202	0.026173	0.026152	0.026134	0.026118	0.026100	0.026078	0.026052	0.026019	0.025978	0.025930	0.025874	0.025811	0.025742	0.025670	0.025596	0.025523	0.025452	0.025377	0.025316	0.025262	0.025215	0.025176	0.025145	0.025121	0.025102	0.025086	0.025075	0.025065	0.025056	0.025046	0.025035	0.025021	0.025005	0.024986	0.024963	0.024939	0.024912	0.024884	0.024855	0.024826	0.024798	0.024771	0.024746	0.024725	0.024704	0.024690	0.024681	0.024676	0.024677	0.024683	0.024693	0.024709	0.024730	0.024754	0.024783	0.024815	0.024849	0.024884	0.024920	0.024954	0.024987	0.025015	0.025039	0.025057	0.025068	0.025072
0.3800	0.029587	0.029566	0.029505	0.029405	0.029268	0.029100	0.028904	0.028686	0.028452	0.028208	0.027960	0.027713	0.027473	0.027245	0.027031	0.026836	0.026661	0.026507	0.026375	0.026264	0.026168	0.026096	0.026040	0.025998	0.025968	0.025946	0.025931	0.025919	0.025907	0.025894	0.025877	0.025854	0.025824	0.025786	0.025738	0.025680	0.025616	0.025547	0.025473	0.025397	0.025322	0.025249	0.025180	0.025118	0.025064	0.025017	0.024979	0.024948	0.024924	0.024906	0.024893	0.024883	0.024875	0.024867	0.024859	0.024848	0.024836	0.024821	0.024802	0.024781	0.024752	0.024726	0.024699	0.024672	0.024644	0.024617	0.024594	0.024572	0.024554	0.024539	0.024529	0.024524	0.024525	0.024531	0.024543	0.024555	0.024578	0.024606	0.024638	0.024675	0.024714	0.024756	0.024799	0.024842	0.024884	0.024923	0.024957	0.024985	0.025006	0.025019	0.025024
0.3900	0.029417	0.029395	0.029331	0.029227	0.029086	0.028911	0.028707	0.028489	0.028246	0.027993	0.027736	0.027480	0.027231	0.026995	0.026774	0.026573	0.026393	0.026236	0.026089	0.025978	0.025887	0.025817	0.025763	0.025725	0.025699	0.025682	0.025672	0.025665	0.025660	0.025652	0.025640	0.025622	0.025595	0.025559	0.025514	0.025459	0.025395	0.025315	0.025241	0.025164	0.025087	0.025012	0.024943	0.024880	0.024824	0.024777	0.024738	0.024708	0.024685	0.024667	0.024655	0.024645	0.024638	0.024631	0.024623	0.024613	0.024601	0.024583	0.024565	0.024544	0.024520	0.024495	0.024468	0.024441	0.024415	0.024389	0.024366	0.024347	0.024331	0.024320	0.024314	0.024310	0.024316	0.024327	0.024345	0.024369	0.024398	0.024434	0.024474	0.024518	0.024565	0.024615	0.024666	0.024717	0.024765	0.024810	0.024850	0.024883	0.024908	0.024923	0.024928
0.4000	0.029201	0.029179	0.029113	0.029006	0.028861	0.028681	0.028472	0.028240	0.027991	0.027731	0.027467	0.027204	0.026949	0.026707	0.026481	0.026275	0.026092	0.025932	0.025796	0.025684	0.025595	0.025526	0.025476	0.025441	0.025420	0.025409	0.025405	0.025405	0.025405	0.025404	0.025398	0.025385	0.025363	0.025332	0.025290	0.025238	0.025176	0.025107	0.025034	0.024957	0.024879	0.024804	0.024734	0.024671	0.024615	0.024568	0.024529	0.024498	0.024475	0.024458	0.024446	0.024438	0.024431	0.024424	0.024417	0.024408	0.024396	0.024381	0.024364	0.024344	0.024321	0.024297	0.024272	0.024247	0.024223	0.024200	0.024181	0.024165	0.024153	0.024147	0.024146	0.024151	0.024163	0.024182	0.024207	0.024239	0.024277	0.024320	0.024369	0.024423	0.024480	0.024539	0.024599	0.024658	0.024715	0.024768	0.024814	0.024852	0.024881	0.024898	0.024904
0.4100	0.029121	0.029098	0.029031	0.028920	0.028769	0.028584	0.028367	0.028127	0.027869	0.027600	0.027326	0.027054	0.026790	0.026539	0.026305	0.026093	0.025903	0.025738	0.025599	0.025485	0.025394	0.025326	0.025277	0.025245	0.025227	0.025220	0.025221	0.025226	0.025231	0.025236	0.025236	0.025229	0.025213	0.025185	0.025147	0.025097	0.025037	0.024969	0.024895	0.024817	0.024739	0.024663	0.024591	0.024525	0.024468	0.024421	0.024381	0.024350	0.024327	0.024309	0.024296	0.024287	0.024279	0.024272	0.024263	0.024253	0.024240	0.024225	0.024206	0.024185	0.024162	0.024137	0.024111	0.024087	0.024063	0.024042	0.024024	0.024011	0.024002	0.023999	0.023999	0.024010	0.024027	0.024050	0.024082	0.024121	0.024167	0.024220	0.024278	0.024340	0.024407	0.024475	0.024545	0.024614	0.024679	0.024740	0.024787	0.024831	0.024864	0.024885	0.024891
0.4200	0.028975	0.028952	0.028883	0.028769	0.028615	0.028425	0.028203	0.027957	0.027692	0.027416	0.027135	0.026856	0.026585	0.026327	0.026087	0.025869	0.025675	0.025506	0.025364	0.025248	0.025156	0.025088	0.025041	0.025012	0.024998	0.024996	0.025003	0.025015	0.025028	0.025041	0.025048	0.025048	0.025037	0.025016	0.024981	0.024935	0.024878	0.024810	0.024731	0.024654	0.024576	0.024499	0.024427	0.024361	0.024302	0.024253	0.024212	0.024179	0.024153	0.024134	0.024120	0.024109	0.024099	0.024090	0.024080	0.024068	0.024053	0.024036	0.024016	0.023994	0.023970	0.023945	0.023920	0.023896	0.023871	0.023852	0.023836	0.023825	0.023821	0.023827	0.023835	0.023851	0.023869	0.023901	0.023941	0.023988	0.024043	0.024105	0.024172	0.024245	0.024321	0.024400	0.024480	0.024559	0.024634	0.024703	0.024764	0.024820	0.024858	0.024881	0.024889
0.4300	0.028805	0.028781	0.028711	0.028595	0.028438	0.028243	0.028017	0.027765	0.027495	0.027213	0.026925	0.026640	0.026362	0.026099	0.025853	0.025629	0.025430	0.025257	0.025112	0.024993	0.024901	0.024826	0.024780	0.024753	0.024743	0.024746	0.024759	0.024778	0.024799	0.024819	0.024835	0.024843	0.024840	0.024826	0.024798	0.024757	0.024703	0.024640	0.024568	0.024492	0.024413	0.024336	0.024263	0.024195	0.024135	0.024084	0.024040	0.024005	0.023978	0.023956	0.023939	0.023925	0.023913	0.023901	0.023888	0.023873	0.023856	0.023837	0.023815	0.023791	0.023765	0.023739	0.023714	0.023689	0.023668	0.023642	0.023629	0.023621	0.023616	0.023622	0.023636	0.023657	0.023681	0.023720	0.023768	0.023824	0.023888	0.023959	0.024037	0.024120	0.024208	0.024299	0.024390	0.024480	0.024566	0.024645	0.024714	0.024772	0.024814	0.024841	0.024850
0.4400	0.028662	0.028638	0.028566	0.028448	0.028289	0.028091	0.027862	0.027605	0.027328	0.027041	0.026749	0.026458	0.026175	0.025906	0.025655	0.025426	0.025222	0.025046	0.024897	0.024776	0.024682	0.024613	0.024568	0.024544	0.024537	0.024545	0.024546	0.024572	0.024602	0.024632	0.024657	0.024674	0.024681	0.024675	0.024654	0.024620	0.024556	0.024496	0.024427	0.024353	0.024275	0.024200	0.024126	0.024057	0.023995	0.023940	0.023895	0.023857	0.023826	0.023801	0.023780	0.023763	0.023747	0.023731	0.023715	0.023697	0.023677	0.023654	0.023630	0.023604	0.023578	0.023551	0.023526	0.023502	0.023482	0.023466	0.023455	0.023447	0.023450	0.023459	0.023478	0.023506	0.023544	0.023590	0.023646	0.023712	0.023786	0.023868	0.023957	0.024052	0.024153	0.024256	0.024360	0.024463	0.024565	0.024655	0.024735	0.024800	0.024849	0.024880	0.024890
0.4500	0.028422	0.028398	0.028326	0.028208	0.028048	0.027838	0.027607	0.027350	0.027074	0.026785	0.026490	0.026197	0.025911	0.025639	0.025385	0.025154	0.024948	0.024769	0.024618	0.024497	0.024403	0.024335	0.024293	0.024272	0.024270	0.024285	0.024312	0.024342	0.024383	0.024423	0.024460	0.024489	0.024506	0.024510	0.024499	0.024473	0.024432	0.024377	0.024312	0.024240	0.024164	0.024087	0.024012	0.023941	0.023877	0.023820	0.023771	0.023729	0.023694	0.023669	0.023643	0.023621	0.023600	0.023579	0.023558	0.023536	0.023512	0.023487	0.023460	0.023432	0.023404	0.023377	0.023351	0.023329	0.023307	0.023294	0.023287	0.023287	0.023295	0.023312	0.023339	0.023375	0.023421	0.023477	0.023543	0.023619	0.023705	0.023799	0.023902	0.024011	0.024126	0.024244	0.024363	0.024480	0.024592	0.024695	0.024786	0.024861	0.024917	0.024952	0.024964
0.4600	0.028385	0.028360	0.028287	0.028168	0.028005	0.027804	0.027570	0.027309	0.027028	0.026734	0.026433	0.026133	0.025841	0.025562	0.025301	0.025063	0.024850	0.024665	0.024509	0.024383	0.024286	0.024217	0.024174	0.024154	0.024156	0.024176	0.024211	0.024256	0.024307	0.024359	0.024408	0.024449	0.024479	0.024494	0.024494	0.024476	0.024442	0.024392	0.024331	0.024257	0.024181	0.024102	0.024025	0.023951	0.023883	0.023821	0.023766	0.023718	0.023677	0.023640	0.023608	0.023579	0.023551	0.023524	0.023496	0.023468	0.023438	0.023408	0.023376	0.023344	0.023313	0.023284	0.023257	0.023234	0.023216	0.023204	0.023199	0.023199	0.023211	0.023233	0.023266	0.023309	0.023363	0.023428	0.023505	0.023592	0.023690	0.023798	0.023916	0.024041	0.024171	0.024306	0.024442	0.024576	0.024705	0.024823	0.024928	0.025014	0.025079	0.025119	0.025132
0.4700	0.028191	0.028166	0.028093	0.027974	0.027811	0.027610	0.027375	0.027111	0.026829	0.026533	0.026230	0.025928	0.025633	0.025351	0.025086	0.024844	0.024628	0.024439	0.024279	0.024150	0.024051	0.023981	0.023939	0.023922	0.023929	0.023956	0.024000	0.024056	0.024120	0.024186	0.024250	0.024308	0.024353	0.024383	0.024396	0.024390	0.024365	0.024323	0.024266	0.024199	0.024123	0.024044	0.023964	0.023887	0.023814	0.023747	0.023683	0.023629	0.023582	0.023538	0.023498	0.023461	0.023425	0.023391	0.023356	0.023321	0.023285	0.023248	0.023212	0.023176	0.023141	0.023110	0.023082	0.023045	0.023029	0.023019	0.023018	0.023025	0.023043	0.023067	0.023106	0.023158	0.023222	0.023298	0.023386	0.023486	0.023598	0.023721	0.023854	0.023996	0.024145	0.024299	0.024455	0.024616	0.024763	0.024899	0.025019	0.025119	0.025197	0.025244	0.025256
0.4800	0.028062	0.028038	0.027965	0.027845	0.027680	0.027479	0.027244	0.026981	0.026698	0.026401	0.026096	0.025792	0.025494	0.025207	0.024939	0.024692	0.024470	0.024277	0.024113	0.023980	0.023878	0.023802	0.023760	0.023746	0.023757	0.023792	0.023845	0.023914	0.023992	0.024075	0.024157	0.024233	0.024296	0.024343	0.024370	0.024377	0.024362	0.024328	0.024276	0.024211	0.024137	0.024056	0.023973	0.023890	0.023810	0.023735	0.023666	0.023602	0.023543	0.023489	0.023439	0.023391	0.023346	0.023301	0.023254	0.023210	0.023167	0.023123	0.023081	0.023040	0.023002	0.022968	0.022938	0.022915	0.022899	0.022891	0.022891	0.022903	0.022925	0.022959	0.023006	0.023066	0.023139	0.023226	0.023326	0.023441	0.023568	0.023708	0.023860	0.024022	0.024193	0.024369	0.024548	0.024724	0.024894	0.025051	0.025190	0.025305	0.025392	0.025445	0.025464
0.4900	0.027898	0.027873	0.027801	0.027682	0.027521	0.027321	0.027087	0.026825	0.026527	0.026230	0.025925	0.025619	0.025319	0.025031	0.024759	0.024509	0.024283	0.024085	0.023917	0.023781	0.023676	0.023604	0.023563	0.023552	0.023569	0.023613	0.023679	0.023763	0.023860	0.023963	0.024067	0.024165	0.024249	0.024316	0.024362	0.024384	0.024383	0.024357	0.024313	0.024251	0.024177	0.024094	0.024007	0.023918	0.023831	0.023746	0.023666	0.023591	0.023521	0.023454	0.023391	0.023332	0.023274	0.023218	0.023163	0.023108	0.023056	0.023001	0.022952	0.022905	0.022863	0.022826	0.022795	0.022771	0.022755	0.022749	0.022754	0.022770	0.022798	0.022840	0.022895	0.022964	0.023049	0.023149	0.023264	0.023393	0.023539	0.023699	0.023873	0.024059	0.024255	0.024458	0.024664	0.024869	0.025065	0.025248	0.025411	0.025545	0.025647	0.025710	0.025731
0.5000	0.027792	0.027768	0.027696	0.027578	0.027418	0.027219	0.026987	0.026727	0.026445	0.026148	0.025843	0.025537	0.025235	0.024943	0.024668	0.024413	0.024182	0.023986	0.023814	0.023673	0.023565	0.023491	0.023447	0.023440	0.023464	0.023518	0.023598	0.023700	0.023818	0.023945	0.024074	0.024200	0.024311	0.024402	0.024461	0.024502	0.024514	0.024500	0.024461	0.024402	0.024327	0.024240	0.024146	0.024049	0.023951	0.023853	0.023760	0.023672	0.023587	0.023507	0.023430	0.023356	0.023285	0.023210	0.023144	0.023079	0.023017	0.022957	0.022901	0.022849	0.022802	0.022762	0.022729	0.022705	0.022692	0.022689	0.022698	0.022719	0.022755	0.022800	0.022866	0.022947	0.023045	0.023160	0.023292	0.023441	0.023608	0.023792	0.023991	0.024205	0.024431	0.024666	0.024905	0.025143	0.025373	0.025587	0.025777	0.025936	0.026055	0.026130	0.026155
0.5100	0.027602	0.027578	0.027507	0.027392	0.027235	0.027039	0.026810	0.026553	0.026275	0.025981	0.025676	0.025371	0.025069	0.024776	0.024499	0.024241	0.024007	0.023800	0.023624	0.023479	0.023369	0.023294	0.023256	0.023254	0.023288	0.023355	0.023454	0.023578	0.023723	0.023881	0.024042	0.024199	0.024342	0.024463	0.024556	0.024618	0.024647	0.024644	0.024612	0.024555	0.024478	0.024385	0.024282	0.024173	0.024061	0.023949	0.023840	0.023734	0.023632	0.023533	0.023439	0.023348	0.023260	0.023176	0.023094	0.023016	0.022941	0.022867	0.022802	0.022742	0.022690	0.022646	0.022611	0.022586	0.022573	0.022573	0.022586	0.022613	0.022656	0.022715	0.022791	0.022882	0.022995	0.023126	0.023277	0.023449	0.023645	0.023856	0.024087	0.024335	0.024599	0.024874	0.025154	0.025436	0.025708	0.025963	0.026190	0.026380	0.026523	0.026612	0.026642
0.5200	0.027490	0.027466	0.027397	0.027284	0.027129	0.026936	0.026710	0.026456	0.026164	0.025874	0.025587	0.025282	0.024980	0.024685	0.024404	0.024142	0.023903	0.023690	0.023508	0.023358	0.023243	0.023166	0.023129	0.023132	0.023176	0.023260	0.023380	0.023532	0.023709	0.023903	0.024104	0.024300	0.024481	0.024637	0.024761	0.024847	0.024895	0.024904	0.024878	0.024820	0.024738	0.024635	0.024519	0.024394	0.024264	0.024133	0.024002	0.023874	0.023737	0.023616	0.023499	0.023386	0.023293	0.023189	0.023090	0.022996	0.022907	0.022824	0.022748	0.022680	0.022621	0.022572	0.022530	0.022504	0.022492	0.022494	0.022511	0.022541	0.022589	0.022658	0.022746	0.022854	0.022985	0.023135	0.023307	0.023504	0.023728	0.023973	0.024241	0.024530	0.024839	0.025162	0.025495	0.025828	0.026154	0.026459	0.026733	0.026963	0.027136	0.027244	0.027281
0.5300	0.027307	0.027285	0.027217	0.027107	0.026956	0.026768	0.026547	0.026298	0.026027	0.025740	0.025442	0.025140	0.024839	0.024545	0.024262	0.023997	0.023754	0.023537	0.023350	0.023196	0.023079	0.023003	0.022970	0.022982	0.023040	0.023145	0.023293	0.023481	0.023700	0.023940	0.024190	0.024436	0.024665	0.024864	0.025024	0.025139	0.025207	0.025228	0.025206	0.025146	0.025055	0.024938	0.024804	0.024657	0.024503	0.024347	0.024190	0.024035	0.023884	0.023738	0.023596	0.023460	0.023329	0.023204	0.023085	0.022973	0.022869	0.022772	0.022684	0.022607	0.022540	0.022486	0.022445	0.022418	0.022407	0.022412	0.022434	0.022475	0.022535	0.022615	0.022717	0.022842	0.022990	0.023164	0.023364	0.023592	0.023848	0.024126	0.024439	0.024780	0.025145	0.025531	0.025929	0.026331	0.026725	0.027097	0.027432	0.027713	0.027927	0.028061	0.028106
0.5400	0.027221	0.027199	0.027133	0.027026	0.026879	0.026695	0.026479	0.026236	0.025970	0.025687	0.025393	0.025093	0.024793	0.024491	0.024207	0.023938	0.023690	0.023467	0.023273	0.023113	0.022993	0.022916	0.022884	0.022914	0.022991	0.023122	0.023306	0.023539	0.023811	0.024111	0.024423	0.024732	0.025019	0.025270	0.025473	0.025621	0.025710	0.025741	0.025719	0.025650	0.025542	0.025404	0.025243	0.025066	0.024881	0.024691	0.024500	0.024312	0.024128	0.023949	0.023777	0.023612	0.023454	0.023305	0.023163	0.023031	0.022908	0.022796	0.022696	0.022608	0.022534	0.022474	0.022431	0.022403	0.022394	0.022403	0.022431	0.022480	0.022551	0.022646	0.022764	0.022908	0.023080	0.023281	0.023514	0.023777	0.024077	0.024412	0.024783	0.025189	0.025627	0.026093	0.026577	0.027069	0.027555	0.028016	0.028434	0.028787	0.029056	0.029225	0.029283
0.5500	0.027019	0.026998	0.026935	0.026831	0.026689	0.026512	0.026303	0.026066	0.025807	0.025530	0.025235	0.024939	0.024641	0.024347	0.024062	0.023790	0.023534	0.023314	0.023115	0.022952	0.022830	0.022755	0.022726	0.022763	0.022864	0.023030	0.023269	0.023561	0.023902	0.024282	0.024675	0.025063	0.025431	0.025746	0.026001	0.026186	0.026296	0.026334	0.026306	0.026219	0.026086	0.025915	0.025717	0.025500	0.025267	0.025034	0.024802	0.024572	0.024348	0.024131	0.023919	0.023720	0.023524	0.023344	0.023177	0.023021	0.022878	0.022748	0.022633	0.022533	0.022450	0.022384	0.022336	0.022307	0.022298	0.022311	0.022345	0.022403	0.022486	0.022594	0.022730	0.022896	0.023094	0.023327	0.023596	0.023906	0.024244	0.024639	0.025081	0.025567	0.026096	0.026662	0.027257	0.027873	0.028481	0.029063	0.029594	0.030046	0.030392	0.030609	0.030683
0.5600	0.026944	0.026924	0.026863	0.026764	0.026627	0.026456	0.026254	0.026025	0.025773	0.025504	0.025221	0.024929	0.024633	0.024340	0.024054	0.023778	0.023520	0.023286	0.023082	0.022914	0.022789	0.022717	0.022705	0.022763	0.022896	0.023111	0.023407	0.023779	0.024215	0.024696	0.025198	0.025692	0.026150	0.026546	0.026861	0.027085	0.027213	0.027250	0.027203	0.027086	0.026911	0.026692	0.026440	0.026168	0.025884	0.025595	0.025307	0.025025	0.024746	0.024482	0.024228	0.023988	0.023761	0.023548	0.023350	0.023168	0.023001	0.022852	0.022721	0.022606	0.022512	0.022440	0.022389	0.022360	0.022355	0.022373	0.022417	0.022487	0.022584	0.022711	0.022871	0.023065	0.023297	0.023570	0.023888	0.024258	0.024679	0.025155	0.025691	0.026270	0.026926	0.027634	0.028386	0.029166	0.029948	0.030704	0.031399	0.031995	0.032453	0.032742	0.032841
0.5700	0.026739	0.026720	0.026663	0.026568	0.026438	0.026276	0.026083	0.025864	0.025622	0.025362	0.025090	0.024806	0.024517	0.024227	0.023941	0.023665	0.023404	0.023166	0.022957	0.022786	0.022662	0.022594	0.022599	0.022687	0.022867	0.023150	0.023536	0.024021	0.024589	0.025216	0.025868	0.026505	0.027089	0.027577	0.027964	0.028228	0.028366	0.028385	0.028300	0.028128	0.027886	0.027593	0.027266	0.026916	0.026555	0.026192	0.025834	0.025484	0.025147	0.024824	0.024517	0.024228	0.023956	0.023703	0.023470	0.023267	0.023073	0.022901	0.022751	0.022623	0.022519	0.022439	0.022384	0.022355	0.022352	0.022377	0.022430	0.022513	0.022628	0.022777	0.022963	0.023191	0.023463	0.023784	0.024162	0.024601	0.025108	0.025688	0.026347	0.027075	0.027898	0.028800	0.029768	0.030782	0.031813	0.032822	0.033759	0.034569	0.035204	0.035603	0.035740
0.5800	0.026670	0.026652	0.026598	0.026508	0.026384	0.026230	0.026046	0.025836	0.025602	0.025350	0.025082	0.024803	0.024517	0.024227	0.023938	0.023657	0.023391	0.023145	0.022929	0.022752	0.022628	0.022571	0.022598	0.022726	0.022972	0.023350	0.023864	0.024511	0.025269	0.026104	0.026968	0.027804	0.028558	0.029185	0.029653	0.029949	0.030075	0.030046	0.029885	0.029617	0.029268	0.028864	0.028423	0.027963	0.027496	0.027034	0.026582	0.026146	0.025729	0.025334	0.024958	0.024609	0.024285	0.023984	0.023709	0.023459	0.023235	0.023036	0.022865	0.022720	0.022603	0.022514	0.022454	0.022424	0.022424	0.022454	0.022518	0.022616	0.022751	0.022925	0.023143	0.023410	0.023732	0.024114	0.024566	0.025096	0.025699	0.026415	0.027239	0.028180	0.029237	0.030410	0.031688	0.033049	0.034454	0.035848	0.037161	0.038309	0.039208	0.039782	0.039980
0.5900	0.026504	0.026487	0.026436	0.026352	0.026236	0.026090	0.025915	0.025715	0.025493	0.025251	0.024993	0.024721	0.024441	0.024155	0.023867	0.023585	0.023314	0.023062	0.022841	0.022660	0.022540	0.022499	0.022560	0.022750	0.023094	0.023612	0.024304	0.025195	0.026243	0.027393	0.028574	0.029699	0.030689	0.031478	0.032028	0.032329	0.032395	0.032256	0.031950	0.031518	0.030992	0.030415	0.029806	0.029188	0.028575	0.027978	0.027403	0.026855	0.026342	0.025857	0.025405	0.024985	0.024597	0.024242	0.023914	0.023623	0.023363	0.023135	0.022939	0.022776	0.022645	0.022546	0.022481	0.022450	0.022454	0.022493	0.022567	0.022683	0.022842	0.023047	0.023305	0.023621	0.024003	0.024463	0.025010	0.025659	0.026424	0.027323	0.028370	0.029581	0.030968	0.032536	0.034277	0.036168	0.038154	0.040164	0.042089	0.043792	0.045147	0.046022	0.046324
0.6000	0.026392	0.026376	0.026328	0.026250	0.026142	0.026006	0.025843	0.025655	0.025445	0.025214	0.024965	0.024702	0.024427	0.024144	0.023858	0.023573	0.023297	0.023039	0.022812	0.022632	0.022521	0.022505	0.022620	0.022903	0.023398	0.024140	0.025167	0.026445	0.027960	0.029620	0.031302	0.032894	0.034218	0.035209	0.035815	0.036043	0.035923	0.035545	0.034963	0.034231	0.033425	0.032587	0.031724	0.030877	0.030058	0.029276	0.028539	0.027848	0.027203	0.026606	0.026049	0.025543	0.025081	0.024657	0.024278	0.023939	0.023640	0.023379	0.023157	0.022968	0.022822	0.022715	0.022646	0.022616	0.022625	0.022675	0.022768	0.022907	0.023095	0.023339	0.023644	0.024022	0.024482	0.025038	0.025703	0.026507	0.027475	0.028620	0.029979	0.031580	0.033472	0.035634	0.038115	0.040856	0.043808	0.046869	0.049872	0.052599	0.054801	0.056239	0.056741
0.6100	0.026239	0.026225	0.026181	0.026110	0.026011	0.025885	0.025734	0.025559	0.025361	0.025143	0.024906	0.024652	0.024384	0.024105	0.023820	0.023534	0.023253	0.022990	0.022758	0.022580	0.022484	0.022509	0.022708	0.023144	0.023887	0.025009	0.026561	0.028550	0.030928	0.033526	0.036106	0.038419	0.040238	0.041430	0.041958	0.041893	0.041343	0.040441	0.039312	0.038057	0.036753	0.035456	0.034165	0.032973	0.031856	0.030816	0.029856	0.028973	0.028164	0.027425	0.026753	0.026142	0.025589	0.025091	0.024645	0.024250	0.023903	0.023603	0.023358	0.023151	0.022988	0.022870	0.022797	0.022768	0.022784	0.022847	0.022961	0.023127	0.023353	0.023635	0.024003	0.024459	0.025020	0.025706	0.026541	0.027559	0.028796	0.030297	0.032112	0.034300	0.036953	0.040070	0.043720	0.047910	0.052589	0.057610	0.062708	0.067487	0.071451	0.074092	0.075021
0.6200	0.026095	0.026082	0.026043	0.025978	0.025889	0.025774	0.025635	0.025474	0.025291	0.025087	0.024862	0.024620	0.024360	0.024087	0.023803	0.023514	0.023228	0.022958	0.022723	0.022550	0.022482	0.022577	0.022918	0.023616	0.024809	0.026646	0.029258	0.032700	0.036856	0.041408	0.045836	0.049551	0.052098	0.053296	0.053234	0.052171	0.050436	0.048315	0.046032	0.043742	0.041540	0.039478	0.037579	0.035853	0.034285	0.032863	0.031587	0.030440	0.029408	0.028481	0.027648	0.026902	0.026236	0.025641	0.025115	0.024652	0.024250	0.023905	0.023615	0.023380	0.023196	0.023065	0.022985	0.022956	0.022981	0.023059	0.023196	0.023397	0.023667	0.024018	0.024464	0.025021	0.025714	0.026572	0.027633	0.028949	0.030577	0.032596	0.035103	0.038208	0.042049	0.046774	0.052536	0.059453	0.067558	0.076713	0.086504	0.096154	0.104517	0.110287	0.112356
0.6300	0.025951	0.025940	0.025905	0.025847	0.025767	0.025663	0.025538	0.025391	0.025222	0.025032	0.024821	0.024590	0.024340	0.024073	0.023791	0.023501	0.023211	0.022937	0.022702	0.022545	0.022527	0.022743	0.023340	0.024536	0.026638	0.030040	0.035167	0.042323	0.051401	0.061541	0.071036	0.077928	0.081051	0.080526	0.077328	0.072606	0.067288	0.061984	0.057032	0.052575	0.048647	0.045221	0.042244	0.039660	0.037414	0.035456	0.033743	0.032241	0.030919	0.029754	0.028724	0.027815	0.027012	0.026306	0.025686	0.025146	0.024681	0.024285	0.023956	0.023691	0.023487	0.023344	0.023260	0.023233	0.023270	0.023370	0.023538	0.023781	0.024109	0.024536	0.025081	0.025770	0.026635	0.027723	0.029093	0.030819	0.033007	0.035792	0.039354	0.043932	0.049836	0.057464	0.067307	0.079919	0.095833	0.115351	0.138164	0.162775	0.186133	0.203521	0.210004
0.6400	0.025863	0.025854	0.025824	0.025775	0.025706	0.025617	0.025507	0.025377	0.025226	0.025078	0.024882	0.024666	0.024425	0.024163	0.023883	0.023583	0.023287	0.023006	0.022772	0.022641	0.022712	0.023158	0.024286	0.026623	0.031086	0.039203	0.053314	0.076585	0.111947	0.157030	0.197853	0.214306	0.203179	0.177859	0.150742	0.126428	0.106435	0.090527	0.078034	0.068234	0.060498	0.054326	0.049344	0.045266	0.041898	0.039056	0.036678	0.034653	0.032916	0.031418	0.030120	0.028992	0.028011	0.027158	0.026418	0.025781	0.025233	0.024776	0.024398	0.024092	0.023863	0.023705	0.023609	0.023590	0.023642	0.023769	0.023977	0.024275	0.024678	0.025208	0.025886	0.026752	0.027863	0.029275	0.031089	0.033440	0.036498	0.040524	0.045884	0.053114	0.062990	0.076681	0.095961	0.123356	0.162597	0.218682	0.297555	0.403305	0.533023	0.655575	0.709013
0.6500	0.025754	0.025746	0.025721	0.025678	0.025618	0.025540	0.025444	0.025328	0.025192	0.025034	0.024853	0.024649	0.024420	0.024166	0.023889	0.023594	0.023293	0.023008	0.022785	0.022712	0.022966	0.023915	0.026368	0.032200	0.046124	0.081199	0.184498	0.697407	28.947197	4.691983	3.148708	8.710736	65.294300	2.185153	0.709799	0.372908	0.236201	0.165616	0.124496	0.098534	0.081179	0.068973	0.060038	0.053281	0.048032	0.043863	0.040469	0.037698	0.035390	0.033449	0.031804	0.030400	0.029198	0.028167	0.027280	0.026527	0.025883	0.025352	0.024917	0.024573	0.024313	0.024137	0.024041	0.024027	0.024097	0.024255	0.024511	0.024878	0.025374	0.026035	0.026888	0.027992	0.029423	0.031291	0.033754	0.037020	0.041436	0.047531	0.056060	0.068347	0.086622	0.114897	0.160851	0.240359	0.388821	0.699474	1.510049	5.231591	181.065591	26.134826	12.502826
0.6600	0.025682	0.025675	0.025654	0.025619	0.025570	0.025505	0.025423	0.025327	0.025209	0.025070	0.024907	0.024711	0.024496	0.024253	0.023982	0.023695	0.023390	0.023105	0.022907	0.022954	0.023631	0.026006	0.033618	0.062210	0.232736	61.606709	0.095872	8.271456	22.446747	1.104382	2.181712	0.624787	18.085975	10.302547	0.560348	238.096086	1.751442	0.545975	0.276688	0.174392	0.124414	0.095881	0.077933	0.065770	0.057080	0.050616	0.045653	0.041745	0.038606	0.036043	0.033923	0.032153	0.030665	0.029409	0.028348	0.027453	0.026705	0.026086	0.025585	0.025192	0.024900	0.024708	0.024610	0.024607	0.024704	0.024907	0.025225	0.025683	0.026307	0.027135	0.028226	0.029661	0.031557	0.034094	0.037533	0.042282	0.048991	0.058756	0.073526	0.097024	0.137104	0.212829	0.379167	0.850492	3.111816	541.602366	1.033516	36.984618	80.758552	3.318963	8.317497
0.6700	0.025593	0.025588	0.025573	0.025546	0.025514	0.025463	0.025399	0.025319	0.025221	0.025102	0.024960	0.024792	0.024594	0.024363	0.024099	0.023806	0.023499	0.023218	0.023081	0.023424	0.025461	0.035457	0.137325	33.765088	12.998516	0.074385	17.706086	2946.526051	10.445362	73461.679496	0.021698	433401.098481	88.016464	34793.835958	202.230592	0.136755	331.354566	261.066835	2.167502	0.506182	0.246495	0.155527	0.111884	0.087058	0.071350	0.060666	0.053002	0.047282	0.042880	0.039410	0.036624	0.034353	0.032484	0.030933	0.029642	0.028569	0.027681	0.026947	0.026363	0.025911	0.025580	0.025365	0.025263	0.025275	0.025404	0.025664	0.026071	0.026650	0.027443	0.028507	0.029929	0.031836	0.034421	0.037979	0.042986	0.050232	0.061102	0.078297	0.107399	0.162046	0.283476	0.653743	3.226058	482.532246	475.491990	0.358833	326.242330	57990.650038	159.024779	863728.626342	0.035769
0.6800	0.025506	0.025503	0.025492	0.025474	0.025448	0.025412	0.025365	0.025304	0.025234	0.025140	0.025022	0.024878	0.024703	0.024492	0.024243	0.023958	0.023655	0.023399	0.023429	0.024841	0.038006	284.681792	0.125640	3978.467408	20.442752	0.279049	804.905097	1.955013	31.840554	0.045300	0.021961	0.222015	12.197290	1.157919	23023.555905	11.116785	65.135630	16773.869315	8.786228	15251.584312	1.060726	0.344925	0.189612	0.127406	0.095238	0.076061	0.063537	0.055058	0.048662	0.043833	0.040087	0.037122	0.034733	0.032795	0.031209	0.029909	0.028846	0.027986	0.027304	0.026780	0.026402	0.026163	0.026058	0.026044	0.026220	0.026554	0.027071	0.027808	0.028825	0.030209	0.032090	0.034673	0.038277	0.043428	0.051032	0.062758	0.081973	0.116340	0.186967	0.373888	1.290665	19700.954429	10.804033	37090.484836	150.294618	14.750899	32366.367274	6.068356	83.391371	0.398814	0.037290
0.6900	0.025487	0.025486	0.025480	0.025471	0.025456	0.025435	0.025406	0.025367	0.025315	0.025277	0.025188	0.025074	0.024928	0.024746	0.024523	0.024260	0.023978	0.023797	0.024443	0.041403	0.145722	0.024009	164.971404	1.590825	68.381086	0.523622	498.829090	0.116058	976.984429	1032.250007	154310.668277	186.303806	270.878582	2.748281	1605.470322	5.026941	8863.018508	6.795625	894.077055	0.937808	3.637731	2.920925	0.480587	0.228027	0.143696	0.103747	0.081007	0.066652	0.056909	0.049941	0.044761	0.040800	0.037702	0.035240	0.033264	0.031671	0.030386	0.029359	0.028553	0.027941	0.027508	0.027241	0.027127	0.027189	0.027429	0.027867	0.028539	0.029502	0.030843	0.032696	0.035275	0.038917	0.044192	0.052110	0.064583	0.085659	0.125174	0.213254	0.491616	3.340783	5.116895	1.033197	1823.840647	14.003174	10423.350878	7.585387	3299.399960	3.838726	2276.649288	2094.103603	503499.293615
0.7000	0.025450	0.025450	0.025450	0.025449	0.025447	0.025443	0.025434	0.025419	0.025395	0.025359	0.025308	0.025236	0.025138	0.025018	0.024852	0.024652	0.024459	0.024574	0.043958	0.118549	117.188801	4.693811	0.067727	26.359911	0.020452	0.027229	0.111091	31.184341	7.182562	0.433612	0.030709	0.071698	1.497781	1271.040990	0.693052	0.104922	0.022611	58.574104	317.866978	32.918755	1723.073075	272.561474	13.497313	0.642654	0.264589	0.157789	0.110499	0.084753	0.068932	0.058389	0.050955	0.045518	0.041407	0.038227	0.035730	0.033754	0.032185	0.030948	0.029989	0.029272	0.028772	0.028475	0.028377	0.028482	0.028807	0.029384	0.030266	0.031538	0.033335	0.035869	0.039490	0.044794	0.052876	0.065815	0.088187	0.131738	0.235576	0.621676	14.449102	275.410797	2738.887239	62.397981	325.538692	163.074874	0.034640	0.147834	1.032303	1625.236699	15.077296	0.786486	0.063179
0.7100	0.025431	0.025432	0.025438	0.025446	0.025466	0.025480	0.025494	0.025508	0.025520	0.025528	0.025529	0.025523	0.025507	0.025484	0.025465	0.025498	0.025829	0.029544	4.007633	0.376957	0.022561	3.234163	0.065445	0.020417	11412853373.435616	343.018642	478.203701	0.947373	0.204301	3.543291	29.540405	119.565828	12.270140	73.019025	906.814485	410199.786851	11403308077.974234	0.028013	34.487814	17.993550	0.060109	8.140697	3640.859703	562.545242	0.814533	0.297088	0.169578	0.116097	0.087807	0.070867	0.059720	0.051967	0.046339	0.042129	0.038909	0.036413	0.034467	0.032956	0.031802	0.030948	0.030367	0.030037	0.029953	0.030121	0.030568	0.031343	0.032524	0.034243	0.036713	0.040284	0.045568	0.053640	0.066791	0.090018	0.136425	0.252969	0.748470	564.148410	3421.163910	11.908363	0.086601	35.140102	33.141152	0.039661	45632323434.399559	434189.485157	2053.954691	87.021726	15.468407	163.956432	85.507770
0.7200	0.025449	0.025453	0.025464	0.025482	0.025509	0.025544	0.025585	0.025636	0.025694	0.025761	0.025842	0.025943	0.026084	0.026313	0.026781	0.028363	0.376385	30.190024	2981.475377	4649.882376	0.029778	0.520026	643.991739	1.786936	44.950021	0.610998	14.441426	0.064743	1.209394	0.924589	0.020790	0.077577	0.148583	0.078813	9118.908391	0.352711	116.245854	2.439565	1407.789300	2.167995	1.918360	69697.296322	627705.120666	8115.341479	238.030664	0.967511	0.323187	0.178857	0.120599	0.090498	0.072642	0.061046	0.053053	0.047303	0.043041	0.039819	0.037361	0.035483	0.034068	0.033044	0.032360	0.031990	0.031928	0.032188	0.032809	0.033862	0.035478	0.037857	0.041342	0.046560	0.054640	0.067865	0.091427	0.139488	0.264572	0.848031	220.010994	7157.631414	560358.124185	110351.788746	1.742789	4.574096	3956.042575	8.160356	232.855520	1.758980	9496.528035	0.175664	2.129497	1.447713	0.034409
0.7300	0.025517	0.025523	0.025541	0.025570	0.025613	0.025670	0.025743	0.025836	0.025954	0.026107	0.026314	0.026615	0.027112	0.028137	0.031807	0.136804	0.312995	0.021236	400.159777	0.051949	555.722944	0.020551	0.020030	8.028070	0.587766	0.318132	0.020162	0.596427	81.196941	0.261605	0.297371	0.730652	5.584811	0.109940	0.232910	259.539779	10.094568	8.298171	0.025672	0.067632	3077.558542	0.999525	46651.133307	0.046255	123.430778	212.557458	1.069662	0.339841	0.184805	0.123603	0.092387	0.074025	0.062207	0.054117	0.048348	0.044142	0.040981	0.038614	0.036864	0.035617	0.034803	0.034389	0.034366	0.034758	0.035625	0.037080	0.039319	0.042682	0.047778	0.055726	0.068810	0.092280	0.140656	0.269071	0.899421	202.783491	134.001882	0.060771	38410.390027	1.105559	6248.625915	0.072499	0.037450	32.290857	10.644439	242.332931	0.236659	1.099801	129.230505	1.218441	0.743047
0.7400	0.025654	0.025663	0.025688	0.025733	0.025798	0.025888	0.026008	0.026169	0.026386	0.026679	0.027132	0.027909	0.029557	0.035776	0.021886	0.036927	295.886203	1.223030	0.110375	0.023448	1.555218	10.696308	0.022520	0.081609	0.053985	0.064462	1.172400	1.899619	0.022930	0.600183	0.029384	0.874736	0.022340	4035.374427	0.318950	0.072702	5.245582	6.936255	0.049548	944.093882	6.785550	0.132088	6.379393	95.130396	30940.241441	1.794332	0.028106	1.140309	0.354995	0.191470	0.127640	0.095309	0.076398	0.064289	0.056060	0.050231	0.046009	0.042922	0.040684	0.039122	0.038132	0.037663	0.037709	0.038307	0.039557	0.041640	0.044893	0.049910	0.057804	0.070867	0.094380	0.143063	0.273409	0.925045	0.036076	1.487271	28392.733765	74.956897	4.969734	0.133518	14.760037	753.992616	0.060274	5.702891	4.447683	0.171819	2.390213	3899.059942	0.038692	1.691255	0.058789
0.7500	0.025832	0.025843	0.025878	0.025939	0.026031	0.026162	0.026345	0.026603	0.026986	0.027581	0.028597	0.030814	0.039434	2.025674	0.053796	47.778678	0.156950	0.399552	0.027105	0.021537	0.036742	0.057882	0.849286	3.865652	150.352128	0.037179	0.133555	55.053226	1.609675	0.794054	16.713792	6885.509442	0.583822	12.081806	0.082759	2.406905	51.639859	296.137121	6.055838	2.663074	1.004371	0.085828	0.321404	22.186396	10.798246	3071.293512	8.667956	267.743364	1.164481	0.363964	0.196629	0.131332	0.098323	0.079063	0.066785	0.058495	0.052697	0.048571	0.045650	0.043657	0.042435	0.041909	0.042072	0.042989	0.044828	0.047900	0.052782	0.060577	0.073554	0.096949	0.145357	0.274663	0.916913	224.217230	7.960620	2353.262717	9.484136	16.791727	0.250351	0.082100	0.794911	2.079530	7.354264	232.505135	378.054033	2.030557	0.276908	90.548134	2.614406	7032.294749	37.421812
0.7600	0.026022	0.026037	0.026085	0.026169	0.026300	0.026493	0.026784	0.027209	0.027887	0.029093	0.031785	0.042351	245.519059	110453982.864921	0.022258	6.099743	0.061986	0.035234	6876.048491	91.313290	0.090971	0.304541	15.501582	224096.824768	3.438497	0.022017	0.762714	0.072558	0.019991	0.050085	0.029948	0.090119	0.020534	7.590200	47.689955	0.022077	3.461416	101901.201108	12.767889	1.438276	3.429390	530.223544	73870.825059	0.591921	2.139889	311.689010	0.038513	48987099961.717819	19718.283845	1.162742	0.371005	0.201903	0.135638	0.102088	0.082535	0.070128	0.061825	0.056119	0.052190	0.049580	0.048040	0.047452	0.047817	0.049251	0.052037	0.056731	0.064417	0.077333	0.100661	0.148751	0.276272	0.894585	15563.133248	44445317916.765404	0.042311	232.232945	1.600601	0.509129	125821.816707	991.853367	2.529579	2.063719	56.312186	628206.137553	9.483022	0.039165	39.176357	6.390118	0.033450	0.129162	0.052262
0.7700	0.026253	0.026273	0.026338	0.026455	0.026641	0.026929	0.027378	0.028114	0.029458	0.032504	0.044482	0.663754	0.250698	0.024189	0.023598	158.717815	0.031706	0.111680	0.020613	2.037068	6.506023	3.442000	4.134418	28.267393	0.060429	0.752131	1043.594107	0.071352	0.020194	0.033676	0.366079	3.511925	0.020552	4.076820	44.752786	1.600442	0.030579	9.649903	2.671165	120.543684	215.373080	10.573625	0.026944	1.890681	0.389368	6297.838524	72.835250	0.742323	15.546763	55.704924	1.154898	0.379158	0.208852	0.141528	0.107348	0.087464	0.074935	0.066688	0.061199	0.057665	0.055647	0.055004	0.055723	0.058021	0.062413	0.069958	0.082884	0.106340	0.154503	0.280761	0.874458	44.458472	12.135548	0.676528	73.429851	4457.101590	0.304370	2.611834	0.038767	19.399068	149.110436	83.362032	13.237575	70.574224	0.121739	2.338839	1513.905259	3.225620	0.034362	3.120620	0.695462
0.7800	0.026644	0.026672	0.026762	0.026928	0.027205	0.027656	0.028378	0.029806	0.033159	0.046169	115568.991621	6202.783746	0.062467	0.022167	0.053039	0.029218	3.281272	0.034051	0.434779	563.949252	0.023670	0.192067	539.260727	277.370700	10369.095960	9.392703	159.502199	1.018320	57921686.524205	0.596651	0.075368	0.025890	4343443715.651721	0.142646	329.218872	0.522427	1249.211809	8692.158509	251.447471	4.156690	0.108632	11778.206510	12.298737	0.455653	138.016288	0.228560	159.782278	0.028411	10.325680	315415.225066	7406005.874501	1.165497	0.394157	0.220168	0.150779	0.115491	0.095065	0.082377	0.074246	0.069278	0.066584	0.065906	0.067279	0.071126	0.078464	0.091526	0.115523	0.164790	0.292533	0.875170	5671272.241789	233154.545195	9.091009	0.035715	164.303304	0.165304	183.682929	0.332291	8.288747	8885.676795	0.086392	2.909349	1526.842217	5864.186349	18815.430947	14.243159	451.007799	1.276755	3398212828.258592	0.600963	0.134848
0.7900	0.027117	0.027157	0.027286	0.027534	0.027970	0.028736	0.030210	0.033703	0.047543	15.095050	201.201108	11156.741311	0.031703	0.030965	0.543709	0.043913	0.038352	227.621344	0.022109	16.187782	168.355062	0.037699	0.125213	0.607383	567.786367	0.920592	0.019661	1.005452	0.039620	0.480929	27336078.074246	31.097182	0.066447	6.466704	0.023303	25.531838	43.546117	14.278806	2.781868	0.499161	4007.584309	386.971369	0.066561	5821.032238	0.733052	2.044751	402.310425	0.393569	1.363980	1399549.857155	9895.539030	1082.383975	1.213526	0.420319	0.238058	0.165005	0.127957	0.106788	0.094052	0.086518	0.082714	0.082081	0.084734	0.091560	0.104799	0.129862	0.181675	0.315218	0.911119	842.022602	7274.843766	1160791.731175	1.166232	0.297158	412.546106	2.394999	0.971883	3746.584896	0.082624	244.993199	2533.233255	0.343088	1.819125	9.088380	923.621765	16.855556	0.035046	5.557097	0.090216	24.006950	43338393.121754
0.8000	0.027490	0.027548	0.027742	0.028143	0.029006	0.030498	0.034108	0.048980	1.957519	0.099819	2396.482965	0.972670	15.140146	394.313707	6.551678	0.046910	0.135350	0.020872	0.020119	34.404768	0.033804	75581.208694	0.033101	0.021001	0.019981	9.982100	0.618910	163942.800103	0.020581	12.723766	11014.226021	531.338872	0.076979	64.530626	0.021120	0.151666	0.023126	0.037862	0.228097	36603.845180	0.342033	69.624410	0.025013	0.037972	2.918838	2.609564	9081.374430	11494.403763	490.047357	37.512552	100660.972122	5.293679	125.281913	1.335936	0.467055	0.267601	0.187916	0.148027	0.125948	0.113675	0.107925	0.107571	0.112943	0.126166	0.153010	0.209820	0.356818	1.011554	96.115984	4.117555	72006.199082	26.639158	333.034510	7631.895054	9574.271596	2.960889	1.890766	0.050113	0.034727	201.837862	0.233067	217376.926873	0.150827	0.040806	0.034737	12.311998	0.665058	157539.589578	0.076544	379.742171	16795.537374
0.8100	0.028348	0.028445	0.028772	0.029476	0.030977	0.034808	0.051580	0.030763	0.035350	12.099839	0.024803	0.045385	1.650054	8.718542	971.547982	0.020957	0.235844	0.020302	39367542.271365	0.421411	110.154069	0.353150	3219.800022	0.194532	4.465665	0.022312	213.088347	84613.356768	3.194088	0.097351	1.608117	2.018433	78.762873	26797.955777	0.070628	0.036460	0.142071	0.035265	55850.555152	3.626961	91.812521	4.544740	736247670.093770	0.025802	4.571902	0.038310	998061.087038	1593.167973	322.130284	0.812232	0.053473	518.157024	0.711006	0.447864	1.625737	0.557015	0.320801	0.228630	0.184113	0.161462	0.151823	0.152486	0.164525	0.194108	0.260521	0.437275	1.252513	0.367839	0.561393	372.086978	0.051737	0.578139	279.206929	1443.168629	1061310.578672	0.045088	3.602444	0.035632	435119922.958508	3.372458	379.335358	2.398818	32250.467030	0.312078	5.804954	0.046340	206.693349	87989.633939	50.328688	1.319164	2.192040
0.8200	0.029249	0.029423	0.030043	0.031576	0.035805	0.057241	0.125253	0.055362	0.127631	0.026633	0.710606	0.226926	0.025453	1.477109	4.471229	20151027.204455	0.041433	50.171420	0.172311	0.023980	0.129937	2.499639	0.389420	0.019692	0.026819	2.182662	3.873809	0.222015	0.161492	9.838773	0.019758	0.341311	0.677614	0.810441	33.506000	33.977749	0.022303	0.023057	3.555134	6.673605	0.605050	0.114362	2.201704	800.105054	0.410784	1383762324.997729	95.037481	34.122081	0.234953	9.399758	30.392505	0.081951	4.462528	1.923842	6.630808	2.367636	0.747224	0.427781	0.310505	0.259047	0.239833	0.244333	0.276946	0.362782	0.607965	1.873219	5.122823	1.489724	3.224162	0.070769	22.113036	6.993500	0.196258	21.520427	58.372725	1737871528.574073	0.572766	520.077862	1.408358	0.090574	0.546898	7.983224	2.156626	0.035762	0.045170	19.014921	20.395229	0.600761	0.484569	6.653224	0.034200
0.8300	0.030263	0.030646	0.032193	0.037429	0.075959	4.803972	0.514229	3.767655	1.315374	14.744734	5.288737	8.120918	0.025172	0.026857	0.022378	237.771887	0.581401	0.168212	125.115361	1.153886	17316.849225	0.090672	15.962498	2.957911	0.047863	0.066967	0.056934	2.512535	0.173834	0.026391	3.402610	0.102454	1.498785	34.310383	0.426757	0.056751	0.257983	0.051049	208.652246	0.190732	237397.249139	15.819929	1856.784358	1.447356	8.402370	4200.812243	0.072226	1.803565	0.205453	225.195205	291.216514	511.351949	54.517853	199.386592	32.156602	410.839919	5.112003	1.262112	0.698869	0.522102	0.468466	0.492359	0.623654	1.073491	4.191698	327.033212	24.740850	148.514540	39.061607	352.691350	218.181902	148.536328	0.173527	1.659541	0.071363	2439.871450	8.689516	1.382569	1018.000997	8.681373	126483.660752	0.230416	109.346985	3.555868	0.177673	0.101374	0.236738	18.323817	0.858202	0.075099	3.900465
0.8400	0.031680	0.033169	0.043116	165.619650	0.036198	0.035048	496649.604937	2.743879	0.036188	0.050382	0.370903	25.813060	0.073212	45.553721	0.060194	0.055771	9288.649504	246.002668	1.063351	45.261949	4067.417854	0.763178	3259816.702916	274.442216	0.267013	76522.213056	8.380695	58.296951	1.331243	165.480112	0.270761	2094.225225	0.084558	2.413073	77.419127	3627.671119	0.191470	96.286734	40066.386515	8.729912	49829.264261	24.371923	1.483906	3467.586854	139065.196982	1.556489	29.180381	874.640459	1.181074	607.045789	14.505249	0.799284	0.435464	123.286010	27006731.547055	0.529002	0.567865	30962.487898	4.080700	1.954779	1.581727	1.846128	3.655587	26599.947820	0.464247	0.433981	20178664.680484	89.414040	0.327573	0.553357	10.384039	382.606316	0.762181	522.889955	31.351416	2.061894	76472.737384	1866.606333	4.995282	136.001060	25430.448963	4.393770	4022679.698962	322.196571	0.342005	59281.201203	39.166857	37.090740	0.828421	1093.729105	0.288887
0.8500	0.033388	0.498681	69.789206	0.056800	0.045238	55752.918244	2352.318663	24.984197	17.315195	1.555553	11849.470764	80.633047	0.023535	12886.322014	41.768227	0.852775	0.050727	0.515335	0.262758	0.555284	0.215963	0.255063	0.181265	2.960059	5628.671303	0.070596	3.107694	1.528553	0.030234	17.716519	0.028109	2.515681	0.020059	0.103697	23.710224	0.432062	30838.810153	0.144145	0.225044	0.098313	0.708662	0.198646	2.810931	1.395183	0.469956	35.133978	662.656174	224471.026356	0.070641	3679.450039	416190.407421	43.067104	559.305594	912.743783	124605.088000	3285614.303302	1.268992	3.643292	22747.754661	605.331766	870.352384	572.233733	20298.150922	3.076775	1.028740	2485370.727718	92721.549776	635.862423	379.939713	28.377458	287588.872544	2670.857728	0.071378	129839.132064	371.846658	46.768530	0.276363	3.546930	1.417166	1.356194	0.601553	0.363648	0.278099	2.577323	16645.628975	0.210420	11.362486	0.917231	0.042918	9.478317	0.044102
0.8600	0.035498	0.037687	12.380166	2.345932	0.118613	0.099976	0.037081	1535274297.296150	0.816885	3.724025	0.043779	123.820697	0.052017	0.030538	0.051829	0.020516	0.055667	0.349073	0.114697	7.386260	0.018833	0.150282	0.029714	0.035010	2.328264	5.235080	503.847541	0.018844	0.048694	21.232674	0.035063	4.923966	0.025350	0.020503	44.290769	0.375590	19.782778	0.059404	0.023918	0.765194	0.024939	1.413192	0.139545	3.662201	0.499102	0.042393	0.457825	0.995199	1.167262	3848.245553	0.466984	96.987224	19.293526	59122098643.888489	0.356215	3.555930	7.665386	382.574024	4326.788141	2.469607	216.409031	2.322186	3876.951112	325.414457	6.144930	2.656301	0.278434	41602856955.049286	12.292644	62.826244	0.314973	2597.105527	0.846870	0.833332	0.268726	0.050615	0.341389	1.803240	0.350040	14.510721	0.035962	0.441290	0.043778	0.052483	8.596014	2.985433	270.206089	0.034774	0.044115	10.733104	0.051705
0.8700	0.038553	35.190170	0.049693	0.059208	0.036765	41.759717	0.196853	0.209125	1.500496	0.035000	714.695367	641.910408	0.809630	0.049231	47.579721	69.749951	11.301793	0.024002	0.170688	3.035690	177958.147269	0.018376	0.308301	0.019097	1.910484	0.038495	529.705240	0.020641	0.019311	11320306.965923	3.913312	83050505.645214	0.027288	0.025647	3941.990149	0.151850	14.319913	0.023533	2.163563	0.024257	337.429310	0.730338	0.074880	0.058195	51.277174	864.761038	640.393130	0.403446	15.733848	14805.371291	15003.384296	0.169968	42.297899	6.065782	7.625083	1537.665782	0.061580	1.846153	3.573979	43786.762560	4358.171565	41340.604982	3.178976	1.469590	0.056677	1072.808163	5.571427	4.178145	28.008789	0.122664	9169.034417	9281.883934	9.587999	0.238215	338.935089	443.389635	110.641271	0.049119	0.408484	4.815643	193773.504245	0.036260	0.937047	0.034683	5.884808	0.081549	1581.722201	0.036638	0.038054	33046907.100929	2.877642
0.8800	0.042744	0.042841	0.668252	10.756145	0.077027	4.895526	9.766318	0.103910	0.877802	0.684809	12.664516	11.058935	0.025025	0.023446	0.021923	4.555559	0.074036	0.053734	443.861697	0.105440	20.529018	0.039529	0.393002	0.245838	9.050508	598.392647	0.025765	1.592210	5.341785	922.849693	895.387064	150.056063	34.143066	10.297904	0.071091	4038.958027	62.547084	0.042248	0.359378	0.157448	170.371565	0.582777	4106.480441	0.051808	0.194012	52.456276	8.433225	0.039422	0.040039	170.661139	247.479035	8.291255	12.186544	1.140939	410.535981	281.548825	3.390916	785.297958	97.606652	0.149462	38.794264	0.138134	82.598399	612.893213	2.721241	212.449482	293.868825	0.660054	6.626366	4.312330	148.293472	94.941275	0.043847	0.044061	8.377220	26.857488	0.446362	0.151937	1850.249451	0.315972	72.674758	0.084469	0.345748	0.148903	24.071064	1528.198158	0.054257	3.845006	12.525868	334.438204	563.744851
0.8900	0.049249	0.053773	3.325859	10.234036	0.099599	0.293391	152.125311	12.258943	3.030688	0.151108	1.835701	0.373957	0.035604	0.196287	1.106597	33.407286	0.069937	32.237814	0.032954	0.023889	15413.459265	0.137163	39033.397448	0.096277	2.262230	914885.497433	0.018805	0.092950	0.877001	0.049349	0.170178	0.028525	4.549758	0.492430	0.027026	163687.938339	0.391090	0.053260	5016.644837	0.031418	969.041274	0.031504	0.036492	219.989116	0.451352	490.863212	12.813715	2.287850	0.185345	5.435080	32.150119	0.962501	73.223859	154.552746	6004.827975	12.695493	2.582559	551.177553	934.566178	2.226484	1186.742958	2.027700	827.155606	411.598111	1.914434	9.396901	4245.877807	80.649488	46.746698	0.427074	18.737207	3.052148	0.123937	1.220620	6.460657	763.001725	0.240089	112.951564	0.051278	0.040197	8878.956193	0.101798	16063.203276	0.074717	0.839237	304607.830162	0.038741	0.206327	1.479441	0.040561	0.099499
0.9000	0.060643	4.335212	2.604810	36.006988	0.089856	0.112624	3064.873494	1.936127	1.072057	0.780268	0.325031	9.252178	0.391544	0.028517	5.842318	43.477514	0.235184	0.067758	454070.566398	0.018331	35.510825	36.967341	0.851284	84.482006	0.025376	0.527598	116.968669	0.111174	0.997160	865898.908920	0.020320	4061066.414504	0.289778	0.543177	612.143782	0.261373	0.068389	501.586950	0.229970	7.133440	246.262831	0.029263	18687.246153	0.044245	0.379352	428.824703	62.143160	0.057789	4.350470	136.683628	4.887968	14.338386	8.435449	14.129758	31399.205089	2.419787	2.406788	4436.260394	218.884423	1437.330546	17.889248	1285.069432	174.309134	3673.861232	1.862568	1.735730	14844.352638	5.699363	3.831317	8.563287	2.801898	74.910700	2.234890	0.048317	29.943221	200.883244	0.627788	0.086947	288526.257235	0.038986	94.795264	11.681467	0.255046	174.532462	0.052868	0.222755	193.989356	0.209875	0.303685	1176513.292114	0.034975
0.9100	0.088846	0.091319	0.216537	18.995578	67.205144	23358.259087	9.554369	1.618507	23721.785230	10.671591	1.598367	2.337597	3.971187	0.025224	0.025467	0.021129	0.152232	0.254913	0.020290	0.029558	147.040898	9.397122	27.674022	339.205661	2.119532	0.452548	0.051586	0.070010	0.352902	329.154818	10.865294	86.803533	0.220595	0.151458	0.211686	0.596666	1.054188	107.281668	158.303955	29.075159	61.221937	0.124900	0.047051	0.069843	1.152634	0.033414	0.053980	0.052334	17.409436	5.992750	20.058454	34.717470	100359.069623	43.135420	321.289156	1098213.079122	4645.459773	507.642653	7.484852	3.756110	0.442338	3.508232	5.609020	330.577281	3595.720464	801244.735824	220.966845	28.287862	28106.708723	6.958196	10.868026	0.904058	5.751044	0.054849	0.050579	0.042105	0.523712	0.120697	0.047692	0.079846	35.671729	10.778501	53.674536	65.006239	0.529644	0.275046	0.099716	0.068399	0.133008	77.939968	4.379500
0.9200	12.091948	137.545378	1385.398481	2.794213	3598.060042	0.254366	1.446267	0.579055	0.641997	1.787106	0.059518	19230.105416	2.064729	0.394284	0.070268	2.692183	0.021032	0.019668	0.034617	0.146648	0.018063	0.020034	0.017405	1757.638427	4.668036	0.190802	0.240231	55.150639	0.206185	2.739698	0.019793	9.775956	0.685888	25.405131	0.310760	0.686202	5.752203	8749.970717	0.024707	0.034879	0.027437	0.788919	0.076532	0.036594	0.039992	22.903745	0.444016	0.348371	23.398305	250127.981464	0.306980	2.497310	1.362684	1.743892	26.365515	0.850957	233941.264561	47.037605	55247.528992	229.748707	3.131849	86.200533	39138.705908	27.633897	179514.953647	0.339227	17.039878	0.443732	0.220723	0.130110	0.202997	130650.402952	11.749593	0.098973	0.225861	9.953766	0.045799	0.043874	0.052077	0.301938	0.037355	0.039169	0.037041	2664.368244	1.741621	0.208626	0.122110	11.229042	0.182631	2.209073	0.036373
0.9300	14.794367	769133.980961	1620910.787674	745665.468812	67.651245	3616.634049	34.688710	26.321627	0.101218	0.532349	4.404818	48.711544	73.636897	6.551322	1.170085	0.410035	0.020440	16.035186	0.057689	201.391017	0.234161	0.210287	1.402105	0.908987	0.020504	0.018476	78.088146	8.087786	133.645963	19.474728	0.444964	6.801602	49.791010	3.353618	297.934401	0.022484	0.029321	0.617639	6.847676	1.029481	1.193141	199.117164	0.120495	29.789510	0.037250	3.185964	3.491528	54.391614	730.285573	596.111636	50.189675	3.704461	0.158464	67.572307	993.462912	1372.332573	288.424784	32886.157330	174742.946214	74570361.621749	6.536169	60192949.814873	731260.927164	465362.282642	91.332345	8485.741121	664.007145	25.585869	0.165721	2.082673	27.135121	304.237837	356.864756	26.346043	8.619456	1.371729	0.046398	2.153302	0.058785	1.001249	0.416841	0.354522	2.097447	0.106241	0.036806	0.036136	71.047591	1.065238	20.329457	3.315014	0.159606
0.9400	0.002444	2.326477	146406.894748	41.370742	14.264640	5967.912728	2.754290	1.092714	560.686866	0.443918	1.542325	3841.589054	6.237195	0.031294	13.057454	0.141153	284.126152	0.083179	1346.082020	0.017956	0.017761	6.928327	0.255071	0.152541	0.160919	0.019124	0.329612	0.018511	0.480203	0.025364	1.186695	0.025769	0.264330	0.021623	0.243339	0.025371	0.410173	0.487731	1.150364	6.710689	0.028595	0.029420	7950.988989	0.363758	2919.715576	0.973310	174.855898	0.062405	3.315674	44087.795983	18.845638	0.247480	2513.635307	6.346499	6.994649	1740.411672	43.965633	9.772405	2008886.835379	0.603700	0.041132	0.619485	1071655.130977	12.447723	12.744670	1268.845523	3.046944	4.153312	2646.710738	0.638324	10.172813	21903.068277	18.343140	0.076176	276.180478	0.437328	1382.306376	0.149804	2754.130324	0.040809	0.040159	0.040930	0.366331	0.143567	0.113799	0.036312	0.060062	0.036312	0.082366	0.036016	0.316848
0.9500	1396.122573	159.700228	1.440361	1115.814813	11.024385	0.119595	98.087723	323.084765	0.103028	0.126010	23.710113	0.167178	450.057394	0.051246	313.386032	174.671298	2.542937	91.056869	0.030455	0.451448	489.642268	0.422164	0.044160	0.596368	5.743969	0.064652	12.576066	0.115062	6.496164	4031.648870	0.019814	1846.099089	17.553947	0.171683	7.767406	0.148798	20.300706	2.172434	0.155615	1.887030	2338.083909	2.234911	0.057608	542.490798	16.140122	176046.115908	2433.189166	0.131841	1695.221365	0.306050	266.049204	0.453725	0.167265	718.359461	145.236437	0.130264	16.023909	668.154539	2.254389	158.539254	352.885603	95.507056	1.087743	66.432868	6.029289	0.099548	9.481534	78.042017	0.158905	0.441307	239.193611	0.700181	3889.879163	0.238729	1000.241073	165299.092498	5.928875	189.091386	0.045658	0.726088	687.843863	0.569462	0.079129	0.533509	4.540424	0.057909	0.614403	0.056922	2.843761	422.123991	0.036145
0.9600	60684.572276	7.148710	5.764073	0.633194	248.164280	0.556496	0.096498	1.766425	472.594302	5.581661	26.473189	1.032144	0.051021	0.296735	32.116502	1401.438240	0.492984	0.019630	430.316938	0.495569	3.887134	1610.881581	9.537826	7.950415	7588331.089173	0.777056	255.701742	13.722814	52.180173	2771.706721	5.415095	6383.216515	130.680898	11.904506	182.414130	1.345043	25414661.873744	28.180834	12.766104	6676.611670	9.465981	1.865860	2225.587551	0.073685	2.692677	9310.382726	237.142517	9.675685	0.155060	12.588285	305.911769	22.764038	1029.761342	33.418105	0.443689	0.480695	254.307127	1.275180	932.384507	59.312668	15215.935554	53.204868	799.259153	0.825288	80.730565	0.101462	0.290777	20.175166	107.219603	5.952455	152.581517	7.147037	0.210186	12.892271	95.986308	3487.515609	0.972565	0.076494	698.706841	0.483200	1.276915	1728.503951	0.272986	6.243721	5228554.549924	0.217114	6.211008	1.148264	17.751431	742.479852	0.685148
0.9700	0.002442	0.294053	0.177337	0.449748	0.099727	2.361391	602429482963.762817	1023.086148	1.581016	192.294482	5424.244444	0.982900	0.326262	0.053666	1.135510	0.030471	0.039858	35.790295	0.113775	0.032001	217910.707747	2.021859	0.119168	80.346784	454.649265	20.155412	2.315044	55.516170	7.714496	0.913047	227.356543	1.747625	17.652719	136.865161	1.927058	20.564966	1404.088779	265.117345	0.182340	7.592556	677598.431265	0.141130	0.946148	187.830106	1.233117	0.088847	7.509368	28.378944	17.224560	8.049355	20979.958992	435.802758	2.628006	19287.551907	544159654215.424805	75.687941	0.191564	0.382284	3.074265	0.311147	0.037673	0.273641	2.631288	0.207570	0.154284	51.633114	1481600573.698221	11431.679187	0.232432	49.233058	5068.836448	3.533014	13.139677	28.819020	2.902369	0.087010	0.974881	59.697075	0.464985	0.088496	126988.652821	1.821308	0.046070	53.806061	260.984829	0.371430	0.055513	18.083935	2.070937	0.174902	22.328456
0.9800	1261569.493460	0.573930	8.246196	0.072358	0.214508	0.180017	0.440801	88.142629	0.628554	0.091027	0.140354	973.257910	0.032205	0.226631	0.029694	0.088046	0.225611	0.161665	0.019120	0.026973	0.026511	2526.258378	25.365833	10.629057	7289.156459	0.319693	1.642548	131.873763	0.461527	3.045497	0.039600	2.048334	0.803350	296.616044	1.549207	0.829280	20857.672074	32.698877	54.872301	7234.980595	0.059990	0.083471	0.041233	3.239289	1.182929	0.562828	0.094281	6.658516	0.096668	3928.243298	0.317531	0.846702	3.725187	1446.148340	4.136225	1.102603	1.976954	0.113474	277.028701	1.034184	315392.542081	1.281419	234.345209	0.152711	1.442974	0.740422	2.521283	838.539425	1.821614	0.470103	0.106574	990.980123	0.115254	4.652165	0.130086	0.356644	0.466040	2.058642	0.055281	0.065243	0.051146	1210.858206	5.657979	6.083449	3486.386928	0.161909	0.038376	32.973133	0.091747	0.134485	0.034901
0.9900	1691.276573	3.861646	0.395384	34.205369	0.063143	3.841661	5.289398	33.735208	0.044853	0.530337	45.567732	567757.008676	0.491656	0.154904	814.440709	0.029175	0.095629	0.612284	1.286140	284.486282	0.017933	0.510224	16.793816	0.332202	1.889653	0.798082	35.104218	135.325496	0.060311	0.018377	0.018994	0.019640	0.076212	274.292220	38.863094	1.199995	5.045787	0.937444	44.861379	1.859796	0.034776	2362.891774	16.689025	17.636299	0.413364	0.084643	4988.071173	0.885007	2.416970	1504186.338906	85.428393	4.063723	0.152726	29.884489	14.470692	3.843966	0.084528	14.983037	0.140098	1.445320	426.019104	8.306806	0.687566	4.259973	0.141881	1.229582	6.912203	0.219262	0.118632	1.952926	6.476464	223687.643552	0.814771	0.394981	1771.593694	0.103929	0.187518	11.791400	8.874223	1008.194704	0.049294	0.468865	6.800329	0.193811	0.798617	0.084673	0.148879	24.599666	0.036648	0.035410	0.035309


==> figures/Cu/drag_anis_CuT900P15.dat <==
### B(beta,theta) for CuT900P15 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.056938	0.056975	0.057084	0.057259	0.057492	0.057771	0.058084	0.058414	0.058746	0.059063	0.059350	0.059593	0.059778	0.059898	0.059946	0.059917	0.059814	0.059638	0.059397	0.059100	0.058757	0.058382	0.057987	0.057586	0.057192	0.056817	0.056473	0.056167	0.055907	0.055696	0.055538	0.055432	0.055374	0.055362	0.055387	0.055444	0.055521	0.055610	0.055700	0.055782	0.055846	0.055884	0.055890	0.055857	0.055782	0.055665	0.055506	0.055308	0.055074	0.054810	0.054522	0.054217	0.053904	0.053588	0.053276	0.052975	0.052690	0.052423	0.052179	0.051958	0.051761	0.051585	0.051429	0.051289	0.051161	0.051042	0.050926	0.050810	0.050688	0.050558	0.050416	0.050261	0.050091	0.049905	0.049705	0.049492	0.049267	0.049035	0.048798	0.048561	0.048326	0.048099	0.047884	0.047683	0.047502	0.047342	0.047207	0.047100	0.047022	0.046975	0.046959
0.0200	0.056150	0.056186	0.056292	0.056464	0.056693	0.056967	0.057267	0.057592	0.057917	0.058229	0.058511	0.058750	0.058933	0.059052	0.059100	0.059074	0.058974	0.058804	0.058569	0.058279	0.057945	0.057577	0.057191	0.056799	0.056413	0.056046	0.055709	0.055415	0.055160	0.054953	0.054798	0.054693	0.054637	0.054624	0.054649	0.054704	0.054779	0.054866	0.054955	0.055035	0.055098	0.055135	0.055140	0.055108	0.055035	0.054920	0.054765	0.054570	0.054341	0.054083	0.053801	0.053503	0.053194	0.052885	0.052581	0.052287	0.052008	0.051747	0.051508	0.051292	0.051099	0.050927	0.050774	0.050637	0.050512	0.050396	0.050282	0.050168	0.050050	0.049923	0.049784	0.049632	0.049466	0.049285	0.049089	0.048881	0.048662	0.048436	0.048205	0.047973	0.047744	0.047523	0.047312	0.047117	0.046940	0.046784	0.046653	0.046548	0.046472	0.046426	0.046410
0.0300	0.055379	0.055414	0.055518	0.055685	0.055908	0.056175	0.056474	0.056790	0.057107	0.057411	0.057687	0.057920	0.058099	0.058215	0.058262	0.058237	0.058140	0.057974	0.057746	0.057463	0.057136	0.056778	0.056401	0.056018	0.055642	0.055283	0.054953	0.054660	0.054411	0.054209	0.054057	0.053954	0.053898	0.053886	0.053910	0.053963	0.054037	0.054122	0.054208	0.054287	0.054348	0.054384	0.054389	0.054358	0.054286	0.054175	0.054023	0.053834	0.053611	0.053360	0.053085	0.052795	0.052496	0.052195	0.051898	0.051611	0.051338	0.051084	0.050851	0.050640	0.050451	0.050283	0.050134	0.050000	0.049878	0.049764	0.049654	0.049542	0.049426	0.049302	0.049167	0.049019	0.048857	0.048680	0.048491	0.048288	0.048074	0.047853	0.047628	0.047402	0.047180	0.046964	0.046759	0.046568	0.046396	0.046244	0.046116	0.046014	0.045940	0.045895	0.045880
0.0400	0.054642	0.054676	0.054776	0.054939	0.055155	0.055414	0.055704	0.056011	0.056319	0.056613	0.056880	0.057106	0.057279	0.057392	0.057437	0.057412	0.057317	0.057155	0.056932	0.056656	0.056338	0.055989	0.055621	0.055247	0.054879	0.054529	0.054207	0.053920	0.053676	0.053478	0.053329	0.053228	0.053173	0.053160	0.053183	0.053234	0.053305	0.053387	0.053470	0.053546	0.053605	0.053639	0.053644	0.053612	0.053543	0.053434	0.053286	0.053101	0.052884	0.052639	0.052372	0.052095	0.051804	0.051510	0.051221	0.050941	0.050675	0.050428	0.050200	0.049995	0.049810	0.049646	0.049500	0.049366	0.049247	0.049135	0.049027	0.048919	0.048806	0.048684	0.048553	0.048408	0.048250	0.048078	0.047893	0.047695	0.047487	0.047272	0.047053	0.046833	0.046617	0.046407	0.046208	0.046022	0.045854	0.045707	0.045583	0.045483	0.045411	0.045368	0.045353
0.0500	0.053926	0.053959	0.054056	0.054213	0.054421	0.054671	0.054951	0.055246	0.055543	0.055827	0.056084	0.056301	0.056468	0.056575	0.056617	0.056591	0.056498	0.056339	0.056122	0.055853	0.055542	0.055202	0.054843	0.054479	0.054121	0.053780	0.053466	0.053186	0.052948	0.052755	0.052609	0.052510	0.052455	0.052442	0.052463	0.052511	0.052580	0.052658	0.052738	0.052811	0.052867	0.052900	0.052904	0.052873	0.052805	0.052698	0.052555	0.052375	0.052164	0.051926	0.051666	0.051392	0.051109	0.050823	0.050542	0.050271	0.050013	0.049773	0.049553	0.049353	0.049174	0.049013	0.048871	0.048744	0.048628	0.048519	0.048414	0.048308	0.048197	0.048079	0.047951	0.047811	0.047657	0.047489	0.047310	0.047118	0.046916	0.046707	0.046494	0.046281	0.046071	0.045867	0.045674	0.045494	0.045331	0.045188	0.045067	0.044971	0.044901	0.044859	0.044844
0.0600	0.053254	0.053286	0.053379	0.053529	0.053729	0.053970	0.054238	0.054522	0.054806	0.055079	0.055324	0.055532	0.055690	0.055792	0.055830	0.055803	0.055710	0.055554	0.055341	0.055079	0.054776	0.054444	0.054095	0.053741	0.053392	0.053060	0.052753	0.052481	0.052248	0.052059	0.051916	0.051819	0.051765	0.051750	0.051769	0.051815	0.051880	0.051955	0.052031	0.052100	0.052154	0.052185	0.052186	0.052155	0.052088	0.051984	0.051843	0.051669	0.051463	0.051232	0.050980	0.050713	0.050439	0.050163	0.049885	0.049622	0.049372	0.049139	0.048914	0.048720	0.048547	0.048392	0.048254	0.048130	0.048017	0.047910	0.047808	0.047704	0.047596	0.047481	0.047356	0.047219	0.047069	0.046907	0.046731	0.046545	0.046349	0.046147	0.045941	0.045734	0.045530	0.045332	0.045145	0.044971	0.044813	0.044674	0.044557	0.044464	0.044397	0.044356	0.044342
0.0700	0.052594	0.052624	0.052713	0.052857	0.053048	0.053277	0.053535	0.053806	0.054077	0.054336	0.054570	0.054766	0.054915	0.055009	0.055043	0.055013	0.054920	0.054767	0.054559	0.054302	0.054008	0.053685	0.053345	0.053000	0.052661	0.052338	0.052040	0.051775	0.051548	0.051363	0.051223	0.051127	0.051073	0.051057	0.051074	0.051117	0.051178	0.051249	0.051321	0.051386	0.051436	0.051464	0.051464	0.051433	0.051366	0.051264	0.051128	0.050958	0.050758	0.050534	0.050289	0.050031	0.049766	0.049498	0.049235	0.048980	0.048738	0.048511	0.048304	0.048116	0.047947	0.047797	0.047662	0.047542	0.047431	0.047328	0.047228	0.047127	0.047021	0.046909	0.046787	0.046654	0.046509	0.046351	0.046181	0.046000	0.045810	0.045614	0.045414	0.045214	0.045016	0.044825	0.044644	0.044475	0.044323	0.044189	0.044076	0.043985	0.043919	0.043880	0.043866
0.0800	0.051992	0.052020	0.052105	0.052241	0.052422	0.052640	0.052882	0.053138	0.053395	0.053639	0.053859	0.054043	0.054182	0.054268	0.054296	0.054264	0.054170	0.054019	0.053814	0.053564	0.053277	0.052963	0.052633	0.052298	0.051969	0.051655	0.051365	0.051107	0.050886	0.050707	0.050564	0.050470	0.050416	0.050399	0.050413	0.050453	0.050510	0.050576	0.050644	0.050705	0.050751	0.050777	0.050775	0.050743	0.050678	0.050579	0.050446	0.050281	0.050087	0.049870	0.049634	0.049385	0.049129	0.048870	0.048616	0.048370	0.048136	0.047918	0.047718	0.047536	0.047373	0.047227	0.047096	0.046978	0.046871	0.046770	0.046672	0.046574	0.046471	0.046362	0.046243	0.046114	0.045973	0.045819	0.045654	0.045479	0.045296	0.045106	0.044912	0.044719	0.044528	0.044344	0.044169	0.044006	0.043859	0.043729	0.043620	0.043534	0.043471	0.043432	0.043419
0.0900	0.051400	0.051427	0.051506	0.051635	0.051806	0.052010	0.052239	0.052479	0.052720	0.052949	0.053154	0.053325	0.053452	0.053529	0.053550	0.053514	0.053419	0.053269	0.053069	0.052824	0.052545	0.052240	0.051920	0.051595	0.051275	0.050971	0.050690	0.050440	0.050225	0.050050	0.049916	0.049823	0.049769	0.049750	0.049762	0.049798	0.049850	0.049912	0.049975	0.050030	0.050072	0.050094	0.050091	0.050058	0.049993	0.049896	0.049766	0.049606	0.049419	0.049209	0.048982	0.048741	0.048494	0.048243	0.047998	0.047761	0.047536	0.047325	0.047132	0.046956	0.046798	0.046657	0.046530	0.046417	0.046312	0.046214	0.046118	0.046022	0.045922	0.045815	0.045700	0.045574	0.045437	0.045288	0.045129	0.044960	0.044782	0.044599	0.044412	0.044225	0.044042	0.043864	0.043695	0.043539	0.043397	0.043272	0.043168	0.043084	0.043023	0.042987	0.042974
0.1000	0.050833	0.050858	0.050933	0.051053	0.051212	0.051403	0.051616	0.051841	0.052065	0.052277	0.052466	0.052622	0.052737	0.052804	0.052818	0.052777	0.052680	0.052532	0.052335	0.052096	0.051824	0.051528	0.051218	0.050903	0.050594	0.050299	0.050027	0.049784	0.049576	0.049406	0.049275	0.049183	0.049129	0.049109	0.049117	0.049147	0.049194	0.049251	0.049308	0.049360	0.049398	0.049417	0.049411	0.049377	0.049313	0.049218	0.049092	0.048937	0.048756	0.048554	0.048335	0.048103	0.047866	0.047627	0.047391	0.047163	0.046947	0.046744	0.046558	0.046389	0.046233	0.046096	0.045974	0.045864	0.045762	0.045667	0.045574	0.045480	0.045383	0.045279	0.045167	0.045044	0.044912	0.044768	0.044613	0.044450	0.044278	0.044102	0.043922	0.043742	0.043566	0.043395	0.043233	0.043082	0.042946	0.042827	0.042726	0.042646	0.042588	0.042552	0.042541
0.1100	0.050287	0.050311	0.050380	0.050491	0.050639	0.050816	0.051013	0.051220	0.051426	0.051621	0.051794	0.051935	0.052037	0.052093	0.052098	0.052052	0.051953	0.051805	0.051611	0.051378	0.051114	0.050826	0.050526	0.050221	0.049920	0.049636	0.049373	0.049138	0.048936	0.048770	0.048642	0.048552	0.048494	0.048472	0.048478	0.048506	0.048549	0.048600	0.048652	0.048698	0.048732	0.048747	0.048738	0.048703	0.048639	0.048546	0.048423	0.048274	0.048099	0.047905	0.047694	0.047472	0.047244	0.047014	0.046788	0.046570	0.046354	0.046160	0.045982	0.045819	0.045673	0.045541	0.045423	0.045316	0.045218	0.045125	0.045034	0.044943	0.044848	0.044747	0.044638	0.044519	0.044391	0.044252	0.044103	0.043945	0.043780	0.043610	0.043438	0.043265	0.043095	0.042932	0.042776	0.042632	0.042502	0.042387	0.042291	0.042215	0.042159	0.042125	0.042114
0.1200	0.049769	0.049790	0.049854	0.049956	0.050092	0.050254	0.050435	0.050624	0.050811	0.050988	0.051143	0.051268	0.051356	0.051400	0.051397	0.051345	0.051244	0.051095	0.050904	0.050677	0.050419	0.050141	0.049850	0.049556	0.049267	0.048992	0.048738	0.048511	0.048315	0.048154	0.048029	0.047940	0.047885	0.047861	0.047863	0.047886	0.047924	0.047969	0.048016	0.048056	0.048085	0.048096	0.048085	0.048048	0.047985	0.047891	0.047771	0.047626	0.047458	0.047271	0.047069	0.046856	0.046637	0.046417	0.046201	0.045988	0.045789	0.045603	0.045432	0.045275	0.045134	0.045007	0.044893	0.044789	0.044694	0.044603	0.044515	0.044426	0.044333	0.044235	0.044129	0.044014	0.043890	0.043756	0.043612	0.043460	0.043301	0.043138	0.042972	0.042807	0.042645	0.042488	0.042339	0.042201	0.042077	0.041968	0.041876	0.041803	0.041749	0.041717	0.041706
0.1300	0.049279	0.049298	0.049356	0.049449	0.049572	0.049719	0.049882	0.050052	0.050220	0.050377	0.050514	0.050622	0.050695	0.050727	0.050715	0.050656	0.050551	0.050403	0.050215	0.049992	0.049742	0.049472	0.049191	0.048907	0.048628	0.048361	0.048116	0.047896	0.047707	0.047551	0.047429	0.047341	0.047286	0.047259	0.047258	0.047277	0.047309	0.047348	0.047388	0.047423	0.047446	0.047453	0.047439	0.047401	0.047337	0.047247	0.047124	0.046984	0.046823	0.046643	0.046450	0.046247	0.046038	0.045829	0.045622	0.045423	0.045233	0.045055	0.044891	0.044742	0.044606	0.044484	0.044374	0.044274	0.044181	0.044093	0.044007	0.043920	0.043830	0.043735	0.043632	0.043521	0.043401	0.043271	0.043133	0.042987	0.042834	0.042678	0.042520	0.042361	0.042206	0.042057	0.041915	0.041784	0.041665	0.041561	0.041474	0.041404	0.041354	0.041323	0.041313
0.1400	0.048805	0.048822	0.048874	0.048957	0.049067	0.049199	0.049343	0.049494	0.049642	0.049779	0.049896	0.049987	0.050044	0.050062	0.050041	0.049976	0.049867	0.049718	0.049532	0.049314	0.049071	0.048810	0.048539	0.048265	0.047997	0.047742	0.047506	0.047295	0.047112	0.046961	0.046842	0.046755	0.046699	0.046670	0.046665	0.046678	0.046704	0.046738	0.046771	0.046800	0.046818	0.046820	0.046803	0.046763	0.046695	0.046607	0.046494	0.046359	0.046204	0.046032	0.045847	0.045653	0.045454	0.045255	0.045058	0.044868	0.044687	0.044518	0.044361	0.044218	0.044088	0.043971	0.043864	0.043768	0.043678	0.043592	0.043508	0.043424	0.043336	0.043243	0.043144	0.043036	0.042918	0.042793	0.042661	0.042521	0.042375	0.042226	0.042074	0.041924	0.041776	0.041633	0.041499	0.041374	0.041262	0.041163	0.041079	0.041013	0.040966	0.040937	0.040927
0.1500	0.048338	0.048353	0.048399	0.048472	0.048569	0.048683	0.048810	0.048940	0.049067	0.049184	0.049281	0.049353	0.049396	0.049402	0.049369	0.049296	0.049184	0.049034	0.048850	0.048637	0.048398	0.048146	0.047884	0.047621	0.047360	0.047115	0.046889	0.046686	0.046510	0.046363	0.046247	0.046162	0.046105	0.046074	0.046065	0.046074	0.046094	0.046121	0.046148	0.046171	0.046183	0.046181	0.046160	0.046119	0.046055	0.045968	0.045859	0.045729	0.045581	0.045417	0.045240	0.045056	0.044867	0.044678	0.044491	0.044311	0.044140	0.043979	0.043830	0.043693	0.043569	0.043455	0.043353	0.043260	0.043173	0.043090	0.043008	0.042923	0.042838	0.042748	0.042652	0.042548	0.042437	0.042316	0.042189	0.042055	0.041917	0.041774	0.041631	0.041487	0.041347	0.041212	0.041085	0.040967	0.040861	0.040767	0.040689	0.040627	0.040582	0.040554	0.040545
0.1600	0.047894	0.047908	0.047947	0.048010	0.048093	0.048191	0.048302	0.048412	0.048518	0.048613	0.048690	0.048743	0.048768	0.048759	0.048715	0.048635	0.048518	0.048367	0.048185	0.047976	0.047747	0.047503	0.047251	0.046998	0.046751	0.046517	0.046299	0.046104	0.045935	0.045794	0.045680	0.045596	0.045538	0.045503	0.045490	0.045494	0.045508	0.045529	0.045550	0.045566	0.045573	0.045566	0.045542	0.045490	0.045426	0.045341	0.045235	0.045111	0.044969	0.044813	0.044646	0.044471	0.044292	0.044114	0.043938	0.043767	0.043605	0.043453	0.043312	0.043177	0.043059	0.042952	0.042854	0.042764	0.042680	0.042600	0.042521	0.042442	0.042359	0.042272	0.042180	0.042080	0.041973	0.041858	0.041734	0.041607	0.041475	0.041340	0.041204	0.041068	0.040936	0.040809	0.040689	0.040578	0.040478	0.040390	0.040317	0.040258	0.040216	0.040190	0.040182
0.1700	0.047486	0.047497	0.047530	0.047582	0.047651	0.047732	0.047820	0.047909	0.047993	0.048066	0.048122	0.048156	0.048163	0.048140	0.048085	0.047996	0.047873	0.047720	0.047539	0.047335	0.047112	0.046834	0.046591	0.046349	0.046112	0.045888	0.045680	0.045493	0.045330	0.045193	0.045083	0.045000	0.044942	0.044907	0.044891	0.044889	0.044897	0.044911	0.044925	0.044935	0.044936	0.044924	0.044897	0.044852	0.044787	0.044704	0.044601	0.044481	0.044346	0.044197	0.044039	0.043874	0.043705	0.043539	0.043373	0.043212	0.043059	0.042914	0.042781	0.042657	0.042544	0.042442	0.042348	0.042261	0.042179	0.042101	0.042024	0.041946	0.041866	0.041782	0.041692	0.041596	0.041488	0.041378	0.041263	0.041141	0.041016	0.040888	0.040759	0.040631	0.040507	0.040387	0.040274	0.040170	0.040076	0.039994	0.039925	0.039871	0.039831	0.039807	0.039799
0.1800	0.047082	0.047091	0.047117	0.047159	0.047213	0.047277	0.047345	0.047413	0.047475	0.047524	0.047559	0.047575	0.047565	0.047527	0.047459	0.047361	0.047234	0.047080	0.046900	0.046700	0.046483	0.046255	0.046022	0.045790	0.045564	0.045349	0.045150	0.044971	0.044814	0.044682	0.044575	0.044493	0.044433	0.044394	0.044373	0.044366	0.044368	0.044374	0.044381	0.044384	0.044378	0.044361	0.044330	0.044282	0.044217	0.044134	0.044034	0.043919	0.043789	0.043648	0.043498	0.043342	0.043183	0.043024	0.042865	0.042714	0.042569	0.042433	0.042307	0.042190	0.042083	0.041985	0.041895	0.041811	0.041733	0.041657	0.041582	0.041507	0.041430	0.041348	0.041262	0.041169	0.041071	0.040966	0.040856	0.040741	0.040623	0.040502	0.040401	0.040281	0.040164	0.040052	0.039946	0.039849	0.039761	0.039685	0.039621	0.039570	0.039533	0.039511	0.039503
0.1900	0.046714	0.046720	0.046740	0.046771	0.046811	0.046858	0.046906	0.046952	0.046992	0.047020	0.047033	0.047027	0.046998	0.046945	0.046865	0.046759	0.046626	0.046470	0.046291	0.046094	0.045884	0.045664	0.045441	0.045219	0.045003	0.044798	0.044609	0.044438	0.044289	0.044162	0.044058	0.043977	0.043917	0.043876	0.043851	0.043838	0.043831	0.043831	0.043831	0.043827	0.043816	0.043794	0.043759	0.043705	0.043640	0.043544	0.043448	0.043341	0.043218	0.043085	0.042945	0.042799	0.042650	0.042502	0.042356	0.042214	0.042079	0.041952	0.041833	0.041723	0.041622	0.041529	0.041444	0.041364	0.041288	0.041215	0.041144	0.041071	0.040996	0.040918	0.040835	0.040747	0.040653	0.040554	0.040450	0.040342	0.040230	0.040117	0.040004	0.039892	0.039782	0.039678	0.039580	0.039490	0.039409	0.039338	0.039279	0.039232	0.039199	0.039178	0.039171
0.2000	0.046332	0.046337	0.046350	0.046370	0.046396	0.046425	0.046453	0.046477	0.046494	0.046500	0.046491	0.046465	0.046418	0.046349	0.046257	0.046141	0.046003	0.045844	0.045667	0.045474	0.045269	0.045058	0.044844	0.044632	0.044427	0.044232	0.044052	0.043889	0.043746	0.043624	0.043528	0.043448	0.043387	0.043344	0.043315	0.043272	0.043261	0.043254	0.043247	0.043236	0.043218	0.043191	0.043152	0.043100	0.043034	0.042954	0.042861	0.042755	0.042638	0.042513	0.042380	0.042243	0.042105	0.041966	0.041830	0.041698	0.041572	0.041448	0.041336	0.041233	0.041137	0.041049	0.040967	0.040890	0.040818	0.040747	0.040678	0.040607	0.040535	0.040460	0.040380	0.040296	0.040207	0.040113	0.040015	0.039913	0.039808	0.039703	0.039597	0.039493	0.039392	0.039296	0.039205	0.039122	0.039048	0.038983	0.038929	0.038886	0.038855	0.038836	0.038830
0.2100	0.045981	0.045983	0.045990	0.045999	0.046010	0.046021	0.046029	0.046032	0.046026	0.046009	0.045978	0.045930	0.045865	0.045780	0.045675	0.045550	0.045406	0.045243	0.045066	0.044876	0.044678	0.044474	0.044239	0.044038	0.043843	0.043659	0.043487	0.043333	0.043197	0.043080	0.042982	0.042904	0.042842	0.042797	0.042763	0.042740	0.042723	0.042709	0.042695	0.042678	0.042654	0.042622	0.042580	0.042526	0.042459	0.042381	0.042291	0.042190	0.042081	0.041963	0.041839	0.041712	0.041583	0.041455	0.041329	0.041207	0.041090	0.040979	0.040875	0.040778	0.040688	0.040605	0.040527	0.040454	0.040384	0.040316	0.040249	0.040182	0.040112	0.040040	0.039960	0.039880	0.039796	0.039708	0.039616	0.039521	0.039424	0.039326	0.039229	0.039133	0.039040	0.038951	0.038869	0.038793	0.038725	0.038666	0.038617	0.038578	0.038550	0.038533	0.038528
0.2200	0.045636	0.045636	0.045636	0.045635	0.045631	0.045624	0.045612	0.045593	0.045564	0.045524	0.045471	0.045403	0.045318	0.045218	0.045100	0.044965	0.044812	0.044647	0.044470	0.044283	0.044090	0.043894	0.043698	0.043506	0.043321	0.043146	0.042985	0.042838	0.042709	0.042597	0.042502	0.042424	0.042362	0.042313	0.042275	0.042246	0.042223	0.042202	0.042181	0.042157	0.042127	0.042090	0.042043	0.041987	0.041920	0.041844	0.041756	0.041660	0.041556	0.041446	0.041330	0.041212	0.041093	0.040974	0.040857	0.040744	0.040636	0.040533	0.040436	0.040345	0.040260	0.040181	0.040106	0.040036	0.039969	0.039903	0.039839	0.039773	0.039704	0.039635	0.039562	0.039487	0.039407	0.039324	0.039238	0.039150	0.039060	0.038970	0.038880	0.038792	0.038708	0.038627	0.038545	0.038476	0.038415	0.038362	0.038318	0.038284	0.038258	0.038243	0.038238
0.2300	0.045332	0.045330	0.045323	0.045311	0.045291	0.045266	0.045234	0.045194	0.045142	0.045079	0.045004	0.044915	0.044811	0.044694	0.044563	0.044418	0.044261	0.044093	0.043916	0.043732	0.043544	0.043355	0.043168	0.042985	0.042810	0.042645	0.042492	0.042354	0.042231	0.042124	0.042032	0.041955	0.041893	0.041841	0.041800	0.041765	0.041736	0.041708	0.041680	0.041649	0.041613	0.041570	0.041517	0.041458	0.041391	0.041313	0.041229	0.041137	0.041039	0.040936	0.040829	0.040720	0.040610	0.040501	0.040394	0.040290	0.040190	0.040094	0.040004	0.039919	0.039840	0.039765	0.039695	0.039628	0.039563	0.039500	0.039438	0.039375	0.039311	0.039245	0.039176	0.039104	0.039029	0.038952	0.038872	0.038790	0.038708	0.038625	0.038543	0.038464	0.038387	0.038315	0.038248	0.038186	0.038132	0.038085	0.038045	0.038014	0.037992	0.037979	0.037974
0.2400	0.044982	0.044978	0.044964	0.044941	0.044909	0.044867	0.044814	0.044751	0.044677	0.044591	0.044492	0.044382	0.044260	0.044126	0.043981	0.043827	0.043663	0.043491	0.043314	0.043133	0.042950	0.042768	0.042589	0.042416	0.042250	0.042095	0.041951	0.041821	0.041704	0.041602	0.041513	0.041438	0.041374	0.041321	0.041276	0.041236	0.041200	0.041165	0.041130	0.041092	0.041050	0.041002	0.040948	0.040887	0.040816	0.040741	0.040659	0.040572	0.040480	0.040384	0.040284	0.040187	0.040086	0.039986	0.039888	0.039793	0.039701	0.039613	0.039530	0.039451	0.039376	0.039306	0.039239	0.039175	0.039113	0.039052	0.038992	0.038931	0.038870	0.038807	0.038741	0.038673	0.038603	0.038531	0.038458	0.038383	0.038308	0.038233	0.038159	0.038088	0.038020	0.037955	0.037896	0.037842	0.037795	0.037754	0.037720	0.037693	0.037674	0.037663	0.037659
0.2500	0.044708	0.044701	0.044681	0.044647	0.044601	0.044541	0.044469	0.044384	0.044287	0.044178	0.044058	0.043927	0.043787	0.043637	0.043479	0.043314	0.043144	0.042969	0.042792	0.042613	0.042435	0.042260	0.042090	0.041926	0.041770	0.041625	0.041485	0.041363	0.041253	0.041155	0.041070	0.040997	0.040933	0.040877	0.040828	0.040783	0.040742	0.040700	0.040658	0.040613	0.040565	0.040512	0.040454	0.040391	0.040323	0.040249	0.040170	0.040088	0.040001	0.039913	0.039822	0.039731	0.039639	0.039549	0.039461	0.039374	0.039291	0.039210	0.039134	0.039061	0.038987	0.038921	0.038859	0.038798	0.038739	0.038682	0.038624	0.038566	0.038508	0.038448	0.038387	0.038324	0.038260	0.038194	0.038127	0.038060	0.037992	0.037926	0.037861	0.037798	0.037739	0.037683	0.037632	0.037586	0.037545	0.037510	0.037482	0.037459	0.037443	0.037434	0.037430
0.2600	0.044414	0.044405	0.044379	0.044335	0.044274	0.044197	0.044105	0.043998	0.043879	0.043743	0.043601	0.043449	0.043290	0.043124	0.042953	0.042778	0.042600	0.042422	0.042243	0.042067	0.041894	0.041725	0.041563	0.041408	0.041262	0.041125	0.040996	0.040882	0.040778	0.040686	0.040604	0.040531	0.040467	0.040409	0.040357	0.040307	0.040250	0.040203	0.040154	0.040104	0.040050	0.039992	0.039931	0.039866	0.039795	0.039723	0.039647	0.039568	0.039488	0.039406	0.039323	0.039240	0.039158	0.039076	0.038996	0.038918	0.038842	0.038769	0.038701	0.038634	0.038570	0.038508	0.038441	0.038383	0.038328	0.038273	0.038218	0.038164	0.038109	0.038053	0.037997	0.037939	0.037880	0.037820	0.037760	0.037700	0.037640	0.037582	0.037525	0.037471	0.037420	0.037373	0.037330	0.037292	0.037258	0.037230	0.037206	0.037188	0.037175	0.037167	0.037165
0.2700	0.044101	0.044090	0.044057	0.044003	0.043929	0.043835	0.043723	0.043596	0.043454	0.043300	0.043136	0.042964	0.042786	0.042604	0.042420	0.042234	0.042050	0.041867	0.041688	0.041513	0.041344	0.041182	0.041027	0.040881	0.040739	0.040611	0.040494	0.040388	0.040291	0.040204	0.040125	0.040055	0.039990	0.039931	0.039875	0.039821	0.039768	0.039714	0.039659	0.039602	0.039543	0.039480	0.039415	0.039348	0.039279	0.039198	0.039125	0.039051	0.038976	0.038901	0.038825	0.038751	0.038676	0.038603	0.038532	0.038462	0.038393	0.038327	0.038263	0.038201	0.038141	0.038083	0.038027	0.037972	0.037918	0.037866	0.037813	0.037761	0.037707	0.037654	0.037601	0.037548	0.037494	0.037440	0.037386	0.037333	0.037281	0.037231	0.037182	0.037137	0.037095	0.037056	0.037021	0.036990	0.036964	0.036942	0.036924	0.036910	0.036900	0.036894	0.036892
0.2800	0.043868	0.043855	0.043816	0.043752	0.043663	0.043553	0.043422	0.043274	0.043111	0.042935	0.042749	0.042557	0.042361	0.042162	0.041964	0.041768	0.041576	0.041389	0.041209	0.041035	0.040870	0.040714	0.040566	0.040429	0.040300	0.040182	0.040073	0.039974	0.039878	0.039796	0.039720	0.039651	0.039586	0.039525	0.039465	0.039406	0.039347	0.039287	0.039225	0.039162	0.039096	0.039029	0.038960	0.038890	0.038819	0.038744	0.038673	0.038602	0.038532	0.038463	0.038394	0.038327	0.038261	0.038196	0.038137	0.038075	0.038013	0.037953	0.037895	0.037838	0.037782	0.037719	0.037666	0.037613	0.037562	0.037512	0.037463	0.037413	0.037361	0.037312	0.037264	0.037215	0.037166	0.037119	0.037072	0.037026	0.036982	0.036940	0.036901	0.036864	0.036830	0.036800	0.036774	0.036751	0.036731	0.036715	0.036703	0.036693	0.036687	0.036683	0.036682
0.2900	0.043614	0.043599	0.043554	0.043480	0.043378	0.043249	0.043100	0.042931	0.042746	0.042551	0.042345	0.042131	0.041917	0.041702	0.041491	0.041284	0.041085	0.040894	0.040712	0.040540	0.040376	0.040225	0.040084	0.039954	0.039835	0.039725	0.039625	0.039533	0.039449	0.039372	0.039300	0.039233	0.039168	0.039105	0.039043	0.038980	0.038916	0.038850	0.038782	0.038713	0.038642	0.038570	0.038498	0.038430	0.038359	0.038289	0.038218	0.038152	0.038087	0.038024	0.037963	0.037903	0.037845	0.037788	0.037732	0.037676	0.037622	0.037568	0.037515	0.037463	0.037410	0.037360	0.037310	0.037261	0.037205	0.037157	0.037110	0.037064	0.037019	0.036974	0.036929	0.036886	0.036842	0.036793	0.036753	0.036715	0.036679	0.036646	0.036615	0.036587	0.036563	0.036542	0.036523	0.036509	0.036497	0.036487	0.036480	0.036476	0.036472	0.036470	0.036470
0.3000	0.043342	0.043325	0.043274	0.043190	0.043076	0.042933	0.042766	0.042578	0.042373	0.042156	0.041924	0.041693	0.041461	0.041231	0.041007	0.040791	0.040585	0.040390	0.040207	0.040036	0.039878	0.039733	0.039600	0.039478	0.039368	0.039267	0.039175	0.039091	0.039014	0.038942	0.038874	0.038809	0.038745	0.038681	0.038616	0.038549	0.038480	0.038408	0.038335	0.038260	0.038181	0.038105	0.038030	0.037951	0.037880	0.037811	0.037744	0.037681	0.037621	0.037564	0.037509	0.037457	0.037405	0.037355	0.037306	0.037258	0.037209	0.037161	0.037114	0.037066	0.037018	0.036971	0.036924	0.036878	0.036832	0.036787	0.036740	0.036696	0.036654	0.036613	0.036573	0.036535	0.036498	0.036463	0.036431	0.036400	0.036372	0.036348	0.036326	0.036307	0.036291	0.036279	0.036269	0.036262	0.036258	0.036255	0.036254	0.036253	0.036253	0.036254	0.036254
0.3100	0.043090	0.043071	0.043014	0.042921	0.042795	0.042637	0.042452	0.042245	0.042020	0.041781	0.041534	0.041284	0.041034	0.040789	0.040552	0.040325	0.040111	0.039911	0.039725	0.039555	0.039400	0.039260	0.039133	0.039018	0.038915	0.038823	0.038739	0.038662	0.038591	0.038524	0.038460	0.038396	0.038332	0.038267	0.038200	0.038130	0.038056	0.037979	0.037900	0.037820	0.037739	0.037659	0.037579	0.037503	0.037431	0.037363	0.037299	0.037239	0.037184	0.037132	0.037083	0.037025	0.036980	0.036937	0.036894	0.036852	0.036810	0.036767	0.036723	0.036679	0.036635	0.036590	0.036539	0.036500	0.036465	0.036423	0.036382	0.036342	0.036303	0.036266	0.036231	0.036198	0.036167	0.036139	0.036114	0.036091	0.036072	0.036056	0.036043	0.036033	0.036027	0.036024	0.036023	0.036024	0.036027	0.036031	0.036036	0.036040	0.036044	0.036046	0.036047
0.3200	0.042838	0.042817	0.042755	0.042653	0.042514	0.042342	0.042140	0.041915	0.041670	0.041412	0.041146	0.040877	0.040611	0.040350	0.040100	0.039863	0.039642	0.039437	0.039250	0.039080	0.038928	0.038792	0.038671	0.038564	0.038469	0.038384	0.038308	0.038239	0.038174	0.038113	0.038053	0.037992	0.037930	0.037864	0.037795	0.037722	0.037643	0.037562	0.037478	0.037392	0.037303	0.037216	0.037134	0.037057	0.036984	0.036917	0.036855	0.036798	0.036747	0.036700	0.036657	0.036617	0.036578	0.036541	0.036505	0.036468	0.036431	0.036393	0.036354	0.036314	0.036273	0.036231	0.036190	0.036140	0.036100	0.036060	0.036021	0.035984	0.035940	0.035907	0.035877	0.035850	0.035825	0.035804	0.035786	0.035767	0.035756	0.035749	0.035746	0.035746	0.035749	0.035755	0.035763	0.035773	0.035784	0.035795	0.035805	0.035814	0.035822	0.035826	0.035828
0.3300	0.042616	0.042593	0.042526	0.042415	0.042265	0.042079	0.041861	0.041618	0.041354	0.041077	0.040793	0.040506	0.040223	0.039948	0.039685	0.039438	0.039209	0.039000	0.038810	0.038641	0.038491	0.038359	0.038244	0.038143	0.038056	0.037979	0.037911	0.037849	0.037791	0.037736	0.037680	0.037622	0.037561	0.037496	0.037426	0.037350	0.037269	0.037183	0.037094	0.037005	0.036915	0.036827	0.036743	0.036664	0.036590	0.036524	0.036463	0.036410	0.036362	0.036320	0.036282	0.036247	0.036215	0.036184	0.036152	0.036120	0.036088	0.036054	0.036017	0.035973	0.035935	0.035897	0.035859	0.035820	0.035782	0.035745	0.035710	0.035676	0.035645	0.035617	0.035591	0.035570	0.035552	0.035538	0.035527	0.035521	0.035519	0.035521	0.035527	0.035537	0.035549	0.035565	0.035582	0.035601	0.035614	0.035632	0.035649	0.035663	0.035674	0.035680	0.035683
0.3400	0.042377	0.042353	0.042280	0.042162	0.042000	0.041800	0.041567	0.041307	0.041026	0.040731	0.040428	0.040124	0.039824	0.039530	0.039256	0.038999	0.038762	0.038547	0.038345	0.038175	0.038027	0.037899	0.037789	0.037695	0.037615	0.037546	0.037486	0.037431	0.037380	0.037330	0.037279	0.037225	0.037166	0.037101	0.037030	0.036951	0.036867	0.036779	0.036686	0.036589	0.036496	0.036405	0.036319	0.036238	0.036164	0.036098	0.036040	0.035989	0.035945	0.035907	0.035874	0.035844	0.035817	0.035790	0.035764	0.035737	0.035709	0.035679	0.035646	0.035612	0.035577	0.035541	0.035504	0.035467	0.035431	0.035396	0.035362	0.035331	0.035303	0.035279	0.035258	0.035243	0.035226	0.035219	0.035216	0.035218	0.035225	0.035236	0.035251	0.035270	0.035292	0.035317	0.035343	0.035371	0.035398	0.035423	0.035446	0.035465	0.035480	0.035489	0.035492
0.3500	0.042145	0.042119	0.042042	0.041916	0.041745	0.041533	0.041286	0.041010	0.040712	0.040400	0.040062	0.039742	0.039428	0.039126	0.038839	0.038573	0.038329	0.038110	0.037916	0.037746	0.037599	0.037474	0.037370	0.037282	0.037209	0.037147	0.037094	0.037047	0.037003	0.036959	0.036913	0.036862	0.036806	0.036742	0.036670	0.036591	0.036504	0.036412	0.036316	0.036214	0.036118	0.036024	0.035935	0.035853	0.035778	0.035712	0.035655	0.035598	0.035557	0.035522	0.035493	0.035468	0.035444	0.035422	0.035400	0.035377	0.035353	0.035326	0.035297	0.035266	0.035234	0.035200	0.035165	0.035130	0.035096	0.035066	0.035027	0.035000	0.034977	0.034958	0.034944	0.034934	0.034929	0.034930	0.034936	0.034947	0.034963	0.034984	0.035009	0.035039	0.035071	0.035106	0.035143	0.035179	0.035215	0.035248	0.035277	0.035302	0.035320	0.035332	0.035336
0.3600	0.041926	0.041899	0.041817	0.041684	0.041503	0.041251	0.040990	0.040699	0.040385	0.040057	0.039721	0.039386	0.039057	0.038741	0.038443	0.038163	0.037912	0.037688	0.037490	0.037319	0.037174	0.037052	0.036951	0.036869	0.036802	0.036748	0.036702	0.036662	0.036625	0.036587	0.036542	0.036496	0.036443	0.036381	0.036310	0.036230	0.036142	0.036047	0.035948	0.035848	0.035749	0.035652	0.035562	0.035478	0.035403	0.035337	0.035279	0.035232	0.035193	0.035161	0.035135	0.035113	0.035093	0.035075	0.035056	0.035036	0.035014	0.034989	0.034962	0.034933	0.034903	0.034871	0.034838	0.034805	0.034767	0.034738	0.034711	0.034688	0.034669	0.034655	0.034645	0.034638	0.034641	0.034649	0.034663	0.034684	0.034709	0.034740	0.034776	0.034816	0.034859	0.034905	0.034951	0.034998	0.035042	0.035084	0.035120	0.035151	0.035173	0.035187	0.035192
0.3700	0.041665	0.041636	0.041551	0.041406	0.041216	0.040980	0.040707	0.040402	0.040073	0.039729	0.039378	0.039028	0.038684	0.038355	0.038054	0.037769	0.037510	0.037281	0.037080	0.036908	0.036763	0.036644	0.036548	0.036471	0.036411	0.036364	0.036322	0.036290	0.036260	0.036229	0.036194	0.036153	0.036104	0.036045	0.035975	0.035896	0.035807	0.035711	0.035611	0.035508	0.035406	0.035307	0.035203	0.035118	0.035042	0.034976	0.034921	0.034875	0.034838	0.034805	0.034782	0.034763	0.034746	0.034730	0.034713	0.034696	0.034676	0.034657	0.034632	0.034605	0.034575	0.034545	0.034514	0.034483	0.034454	0.034427	0.034403	0.034384	0.034369	0.034355	0.034347	0.034350	0.034359	0.034375	0.034398	0.034427	0.034463	0.034504	0.034550	0.034601	0.034655	0.034711	0.034768	0.034824	0.034878	0.034928	0.034972	0.035008	0.035035	0.035052	0.035058
0.3800	0.041506	0.041476	0.041386	0.041240	0.041042	0.040796	0.040510	0.040191	0.039848	0.039490	0.039123	0.038758	0.038402	0.038060	0.037740	0.037445	0.037179	0.036943	0.036738	0.036564	0.036412	0.036295	0.036202	0.036130	0.036075	0.036034	0.036003	0.035978	0.035956	0.035932	0.035903	0.035867	0.035822	0.035766	0.035698	0.035615	0.035526	0.035429	0.035327	0.035221	0.035117	0.035016	0.034921	0.034834	0.034758	0.034692	0.034636	0.034591	0.034556	0.034528	0.034505	0.034488	0.034470	0.034456	0.034441	0.034425	0.034409	0.034388	0.034364	0.034338	0.034309	0.034273	0.034244	0.034215	0.034188	0.034164	0.034144	0.034129	0.034119	0.034115	0.034118	0.034127	0.034145	0.034169	0.034201	0.034233	0.034279	0.034331	0.034389	0.034451	0.034517	0.034584	0.034653	0.034720	0.034784	0.034843	0.034894	0.034937	0.034969	0.034988	0.034995
0.3900	0.041270	0.041238	0.041146	0.040994	0.040788	0.040531	0.040244	0.039914	0.039557	0.039185	0.038808	0.038431	0.038062	0.037709	0.037379	0.037075	0.036801	0.036561	0.036348	0.036160	0.036016	0.035900	0.035810	0.035743	0.035694	0.035660	0.035636	0.035619	0.035604	0.035587	0.035566	0.035536	0.035496	0.035444	0.035380	0.035302	0.035214	0.035102	0.034998	0.034892	0.034785	0.034682	0.034586	0.034498	0.034418	0.034352	0.034296	0.034251	0.034215	0.034188	0.034167	0.034150	0.034135	0.034121	0.034107	0.034091	0.034072	0.034051	0.034027	0.034001	0.033975	0.033946	0.033917	0.033889	0.033864	0.033842	0.033825	0.033812	0.033806	0.033807	0.033816	0.033828	0.033852	0.033885	0.033926	0.033974	0.034030	0.034089	0.034158	0.034231	0.034309	0.034388	0.034468	0.034546	0.034620	0.034688	0.034748	0.034798	0.034834	0.034857	0.034865
0.4000	0.040970	0.040938	0.040843	0.040687	0.040476	0.040214	0.039910	0.039570	0.039205	0.038823	0.038433	0.038046	0.037668	0.037307	0.036969	0.036658	0.036380	0.036135	0.035924	0.035748	0.035605	0.035491	0.035405	0.035343	0.035301	0.035274	0.035259	0.035250	0.035244	0.035236	0.035224	0.035202	0.035168	0.035122	0.035061	0.034988	0.034902	0.034807	0.034704	0.034597	0.034490	0.034387	0.034290	0.034201	0.034122	0.034055	0.033999	0.033954	0.033919	0.033892	0.033871	0.033854	0.033840	0.033826	0.033812	0.033796	0.033778	0.033757	0.033734	0.033709	0.033682	0.033655	0.033628	0.033603	0.033582	0.033564	0.033551	0.033545	0.033545	0.033553	0.033570	0.033595	0.033629	0.033672	0.033725	0.033785	0.033853	0.033929	0.034010	0.034097	0.034188	0.034280	0.034373	0.034464	0.034550	0.034629	0.034698	0.034754	0.034797	0.034823	0.034832
0.4100	0.040851	0.040818	0.040720	0.040559	0.040340	0.040070	0.039755	0.039405	0.039028	0.038633	0.038230	0.037829	0.037445	0.037072	0.036722	0.036402	0.036115	0.035862	0.035646	0.035465	0.035320	0.035206	0.035122	0.035062	0.035024	0.035003	0.034995	0.034994	0.034993	0.034994	0.034989	0.034976	0.034944	0.034905	0.034850	0.034779	0.034696	0.034602	0.034499	0.034392	0.034285	0.034180	0.034081	0.033989	0.033909	0.033840	0.033782	0.033736	0.033699	0.033670	0.033647	0.033629	0.033613	0.033598	0.033582	0.033564	0.033544	0.033521	0.033496	0.033470	0.033442	0.033414	0.033388	0.033363	0.033343	0.033327	0.033317	0.033314	0.033320	0.033333	0.033351	0.033384	0.033426	0.033477	0.033539	0.033610	0.033690	0.033777	0.033872	0.033972	0.034076	0.034182	0.034289	0.034393	0.034491	0.034581	0.034660	0.034725	0.034774	0.034803	0.034814
0.4200	0.040656	0.040622	0.040521	0.040357	0.040133	0.039843	0.039522	0.039163	0.038777	0.038374	0.037962	0.037551	0.037158	0.036775	0.036416	0.036088	0.035793	0.035534	0.035313	0.035129	0.034981	0.034868	0.034785	0.034728	0.034695	0.034680	0.034679	0.034687	0.034699	0.034710	0.034715	0.034711	0.034694	0.034662	0.034614	0.034550	0.034471	0.034377	0.034276	0.034162	0.034055	0.033949	0.033848	0.033756	0.033674	0.033602	0.033542	0.033493	0.033453	0.033422	0.033396	0.033375	0.033355	0.033337	0.033318	0.033297	0.033274	0.033249	0.033221	0.033193	0.033164	0.033135	0.033109	0.033085	0.033063	0.033049	0.033035	0.033043	0.033054	0.033074	0.033104	0.033145	0.033188	0.033250	0.033323	0.033406	0.033498	0.033599	0.033707	0.033822	0.033940	0.034061	0.034182	0.034300	0.034412	0.034515	0.034604	0.034686	0.034741	0.034775	0.034786
0.4300	0.040421	0.040387	0.040284	0.040117	0.039888	0.039606	0.039277	0.038911	0.038516	0.038103	0.037681	0.037260	0.036850	0.036458	0.036090	0.035753	0.035451	0.035186	0.034954	0.034765	0.034615	0.034493	0.034411	0.034357	0.034329	0.034320	0.034327	0.034346	0.034368	0.034390	0.034407	0.034414	0.034408	0.034386	0.034346	0.034290	0.034216	0.034129	0.034031	0.033926	0.033819	0.033712	0.033610	0.033516	0.033431	0.033364	0.033301	0.033248	0.033205	0.033169	0.033139	0.033113	0.033089	0.033066	0.033043	0.033018	0.032991	0.032956	0.032925	0.032895	0.032864	0.032835	0.032808	0.032785	0.032768	0.032754	0.032751	0.032758	0.032768	0.032795	0.032833	0.032882	0.032933	0.033006	0.033091	0.033186	0.033292	0.033407	0.033530	0.033660	0.033795	0.033932	0.034069	0.034203	0.034330	0.034446	0.034548	0.034632	0.034695	0.034733	0.034747
0.4400	0.040218	0.040183	0.040079	0.039909	0.039677	0.039391	0.039057	0.038684	0.038279	0.037859	0.037430	0.037005	0.036587	0.036187	0.035812	0.035468	0.035159	0.034888	0.034657	0.034466	0.034313	0.034198	0.034117	0.034067	0.034044	0.034043	0.034059	0.034060	0.034095	0.034130	0.034160	0.034181	0.034188	0.034178	0.034150	0.034102	0.034014	0.033932	0.033839	0.033737	0.033630	0.033524	0.033421	0.033325	0.033237	0.033160	0.033093	0.033035	0.032987	0.032946	0.032911	0.032880	0.032851	0.032823	0.032794	0.032763	0.032732	0.032699	0.032665	0.032631	0.032599	0.032568	0.032541	0.032519	0.032504	0.032496	0.032497	0.032508	0.032530	0.032564	0.032609	0.032668	0.032739	0.032823	0.032919	0.033028	0.033147	0.033277	0.033417	0.033563	0.033716	0.033871	0.034026	0.034178	0.034322	0.034454	0.034570	0.034665	0.034736	0.034780	0.034795
0.4500	0.039880	0.039845	0.039741	0.039570	0.039335	0.039053	0.038701	0.038327	0.037924	0.037505	0.037073	0.036641	0.036219	0.035815	0.035436	0.035087	0.034774	0.034500	0.034266	0.034073	0.033920	0.033805	0.033727	0.033681	0.033664	0.033671	0.033698	0.033738	0.033787	0.033837	0.033884	0.033921	0.033943	0.033948	0.033933	0.033897	0.033841	0.033767	0.033679	0.033580	0.033475	0.033369	0.033265	0.033166	0.033074	0.032992	0.032919	0.032857	0.032802	0.032754	0.032711	0.032674	0.032638	0.032602	0.032566	0.032530	0.032493	0.032455	0.032417	0.032380	0.032345	0.032314	0.032287	0.032266	0.032253	0.032249	0.032255	0.032272	0.032301	0.032343	0.032398	0.032468	0.032551	0.032647	0.032758	0.032881	0.033017	0.033165	0.033322	0.033488	0.033661	0.033836	0.034012	0.034184	0.034347	0.034497	0.034629	0.034737	0.034818	0.034868	0.034885
0.4600	0.039836	0.039801	0.039695	0.039522	0.039287	0.038995	0.038655	0.038275	0.037865	0.037434	0.036994	0.036554	0.036122	0.035708	0.035319	0.034960	0.034637	0.034353	0.034111	0.033908	0.033750	0.033632	0.033554	0.033510	0.033497	0.033512	0.033548	0.033601	0.033664	0.033730	0.033794	0.033849	0.033889	0.033910	0.033910	0.033886	0.033840	0.033774	0.033686	0.033590	0.033486	0.033378	0.033271	0.033167	0.033070	0.032981	0.032900	0.032828	0.032764	0.032706	0.032653	0.032604	0.032558	0.032513	0.032468	0.032422	0.032377	0.032331	0.032287	0.032244	0.032204	0.032168	0.032139	0.032118	0.032106	0.032104	0.032114	0.032132	0.032168	0.032218	0.032283	0.032362	0.032457	0.032568	0.032693	0.032833	0.032987	0.033153	0.033332	0.033519	0.033714	0.033916	0.034116	0.034311	0.034497	0.034668	0.034819	0.034943	0.035036	0.035093	0.035113
0.4700	0.039568	0.039532	0.039426	0.039253	0.039018	0.038725	0.038384	0.038000	0.037588	0.037156	0.036712	0.036268	0.035832	0.035413	0.035019	0.034655	0.034326	0.034036	0.033788	0.033583	0.033422	0.033303	0.033222	0.033181	0.033174	0.033199	0.033247	0.033315	0.033396	0.033483	0.033568	0.033645	0.033707	0.033749	0.033767	0.033760	0.033727	0.033672	0.033596	0.033504	0.033402	0.033293	0.033183	0.033074	0.032970	0.032873	0.032783	0.032701	0.032626	0.032556	0.032492	0.032432	0.032373	0.032317	0.032261	0.032205	0.032151	0.032097	0.032045	0.031997	0.031954	0.031917	0.031887	0.031847	0.031838	0.031840	0.031855	0.031884	0.031928	0.031988	0.032063	0.032151	0.032260	0.032385	0.032527	0.032683	0.032857	0.033044	0.033245	0.033457	0.033677	0.033903	0.034129	0.034363	0.034575	0.034771	0.034943	0.035085	0.035197	0.035263	0.035285
0.4800	0.039390	0.039355	0.039249	0.039076	0.038840	0.038548	0.038204	0.037822	0.037408	0.036974	0.036528	0.036080	0.035639	0.035215	0.034814	0.034443	0.034106	0.033810	0.033555	0.033345	0.033179	0.033051	0.032972	0.032934	0.032934	0.032967	0.033030	0.033115	0.033216	0.033326	0.033436	0.033538	0.033625	0.033690	0.033729	0.033740	0.033722	0.033678	0.033609	0.033522	0.033420	0.033309	0.033193	0.033077	0.032965	0.032857	0.032755	0.032659	0.032570	0.032486	0.032407	0.032332	0.032259	0.032188	0.032119	0.032047	0.031981	0.031918	0.031858	0.031803	0.031754	0.031713	0.031681	0.031659	0.031650	0.031654	0.031673	0.031708	0.031758	0.031826	0.031912	0.032015	0.032137	0.032278	0.032437	0.032614	0.032808	0.033020	0.033246	0.033486	0.033736	0.033993	0.034251	0.034505	0.034749	0.034974	0.035172	0.035337	0.035460	0.035536	0.035562
0.4900	0.039169	0.039134	0.039029	0.038857	0.038623	0.038332	0.037992	0.037611	0.037198	0.036743	0.036296	0.035846	0.035403	0.034974	0.034569	0.034192	0.033849	0.033546	0.033284	0.033069	0.032899	0.032775	0.032696	0.032662	0.032670	0.032716	0.032795	0.032902	0.033028	0.033166	0.033307	0.033440	0.033558	0.033652	0.033718	0.033752	0.033752	0.033722	0.033662	0.033580	0.033479	0.033365	0.033244	0.033119	0.032992	0.032871	0.032754	0.032642	0.032535	0.032434	0.032337	0.032244	0.032154	0.032067	0.031982	0.031899	0.031820	0.031746	0.031671	0.031608	0.031553	0.031506	0.031472	0.031451	0.031443	0.031451	0.031475	0.031516	0.031575	0.031654	0.031751	0.031869	0.032007	0.032166	0.032346	0.032546	0.032766	0.033005	0.033262	0.033535	0.033820	0.034114	0.034410	0.034704	0.034985	0.035246	0.035477	0.035668	0.035812	0.035901	0.035931
0.5000	0.039027	0.038992	0.038888	0.038718	0.038485	0.038196	0.037858	0.037479	0.037068	0.036633	0.036186	0.035735	0.035289	0.034856	0.034445	0.034062	0.033713	0.033402	0.033134	0.032911	0.032736	0.032606	0.032529	0.032497	0.032514	0.032574	0.032673	0.032804	0.032960	0.033131	0.033305	0.033475	0.033632	0.033760	0.033855	0.033914	0.033935	0.033919	0.033868	0.033789	0.033687	0.033567	0.033436	0.033299	0.033159	0.033020	0.032881	0.032749	0.032622	0.032500	0.032382	0.032269	0.032159	0.032044	0.031942	0.031843	0.031750	0.031663	0.031583	0.031512	0.031451	0.031400	0.031364	0.031343	0.031337	0.031349	0.031379	0.031429	0.031498	0.031582	0.031694	0.031828	0.031985	0.032165	0.032368	0.032594	0.032843	0.033115	0.033407	0.033719	0.034046	0.034384	0.034726	0.035066	0.035393	0.035697	0.035967	0.036192	0.036361	0.036466	0.036501
0.5100	0.038753	0.038719	0.038617	0.038449	0.038220	0.037936	0.037602	0.037227	0.036821	0.036390	0.035946	0.035492	0.035047	0.034614	0.034200	0.033813	0.033458	0.033142	0.032868	0.032640	0.032461	0.032333	0.032257	0.032234	0.032263	0.032342	0.032466	0.032629	0.032822	0.033036	0.033257	0.033473	0.033672	0.033842	0.033974	0.034064	0.034109	0.034109	0.034068	0.033992	0.033886	0.033758	0.033614	0.033460	0.033300	0.033139	0.032979	0.032823	0.032670	0.032522	0.032379	0.032240	0.032107	0.031978	0.031854	0.031737	0.031627	0.031524	0.031432	0.031350	0.031276	0.031221	0.031182	0.031160	0.031150	0.031166	0.031203	0.031260	0.031340	0.031444	0.031566	0.031710	0.031887	0.032091	0.032321	0.032578	0.032866	0.033181	0.033516	0.033875	0.034254	0.034647	0.035047	0.035446	0.035832	0.036192	0.036513	0.036790	0.036991	0.037117	0.037160
0.5200	0.038602	0.038568	0.038468	0.038303	0.038077	0.037797	0.037468	0.037097	0.036694	0.036266	0.035823	0.035374	0.034926	0.034489	0.034070	0.033677	0.033314	0.032989	0.032706	0.032470	0.032283	0.032152	0.032078	0.032062	0.032105	0.032206	0.032360	0.032561	0.032800	0.033064	0.033340	0.033612	0.033865	0.034084	0.034260	0.034384	0.034455	0.034472	0.034439	0.034362	0.034249	0.034108	0.033945	0.033768	0.033582	0.033393	0.033203	0.033016	0.032832	0.032652	0.032477	0.032308	0.032146	0.031991	0.031843	0.031703	0.031571	0.031451	0.031344	0.031249	0.031171	0.031109	0.031066	0.031042	0.031040	0.031059	0.031102	0.031168	0.031251	0.031368	0.031511	0.031683	0.031883	0.032112	0.032372	0.032664	0.032993	0.033349	0.033737	0.034153	0.034594	0.035055	0.035527	0.036000	0.036460	0.036881	0.037267	0.037591	0.037836	0.037988	0.038040
0.5300	0.038346	0.038313	0.038215	0.038054	0.037834	0.037560	0.037238	0.036875	0.036479	0.036058	0.035620	0.035174	0.034729	0.034292	0.033871	0.033464	0.033096	0.032764	0.032474	0.032232	0.032042	0.031910	0.031839	0.031846	0.031908	0.032038	0.032231	0.032482	0.032779	0.033109	0.033455	0.033796	0.034116	0.034396	0.034623	0.034788	0.034888	0.034922	0.034895	0.034814	0.034688	0.034525	0.034336	0.034128	0.033909	0.033683	0.033455	0.033229	0.033007	0.032790	0.032579	0.032376	0.032180	0.031994	0.031818	0.031652	0.031499	0.031359	0.031235	0.031128	0.031040	0.030971	0.030924	0.030900	0.030899	0.030923	0.030973	0.031049	0.031154	0.031286	0.031449	0.031643	0.031870	0.032132	0.032429	0.032763	0.033136	0.033548	0.033999	0.034484	0.035004	0.035551	0.036115	0.036683	0.037239	0.037764	0.038236	0.038633	0.038933	0.039122	0.039186
0.5400	0.038235	0.038203	0.038108	0.037951	0.037736	0.037468	0.037153	0.036796	0.036406	0.035990	0.035556	0.035113	0.034668	0.034229	0.033804	0.033399	0.033024	0.032683	0.032384	0.032122	0.031927	0.031793	0.031725	0.031736	0.031822	0.031988	0.032231	0.032544	0.032916	0.033330	0.033763	0.034193	0.034596	0.034950	0.035238	0.035449	0.035579	0.035627	0.035600	0.035507	0.035359	0.035166	0.034939	0.034690	0.034425	0.034153	0.033887	0.033613	0.033344	0.033081	0.032827	0.032582	0.032348	0.032126	0.031917	0.031716	0.031537	0.031376	0.031234	0.031112	0.031013	0.030937	0.030886	0.030861	0.030864	0.030894	0.030949	0.031037	0.031157	0.031310	0.031496	0.031718	0.031977	0.032276	0.032618	0.033005	0.033438	0.033920	0.034450	0.035028	0.035649	0.036307	0.036991	0.037685	0.038370	0.039020	0.039608	0.040105	0.040483	0.040721	0.040801
0.5500	0.037949	0.037918	0.037826	0.037674	0.037467	0.037207	0.036902	0.036555	0.036175	0.035769	0.035343	0.034906	0.034464	0.034027	0.033600	0.033192	0.032806	0.032462	0.032156	0.031898	0.031700	0.031558	0.031504	0.031533	0.031654	0.031869	0.032178	0.032585	0.033054	0.033581	0.034128	0.034671	0.035187	0.035632	0.035992	0.036255	0.036414	0.036471	0.036435	0.036317	0.036131	0.035892	0.035612	0.035305	0.034971	0.034639	0.034303	0.033970	0.033644	0.033327	0.033020	0.032723	0.032435	0.032172	0.031926	0.031698	0.031490	0.031302	0.031139	0.031000	0.030888	0.030803	0.030747	0.030720	0.030723	0.030758	0.030826	0.030926	0.031061	0.031234	0.031444	0.031696	0.031991	0.032335	0.032728	0.033157	0.033661	0.034215	0.034843	0.035532	0.036281	0.037080	0.037919	0.038788	0.039644	0.040463	0.041210	0.041844	0.042330	0.042636	0.042740
0.5600	0.037867	0.037838	0.037749	0.037602	0.037401	0.037150	0.036853	0.036516	0.036145	0.035747	0.035324	0.034892	0.034453	0.034015	0.033585	0.033176	0.032785	0.032428	0.032112	0.031847	0.031645	0.031517	0.031475	0.031533	0.031699	0.031982	0.032382	0.032893	0.033496	0.034166	0.034868	0.035561	0.036204	0.036762	0.037208	0.037526	0.037709	0.037764	0.037701	0.037537	0.037292	0.036983	0.036627	0.036241	0.035836	0.035423	0.035004	0.034596	0.034198	0.033813	0.033445	0.033093	0.032761	0.032450	0.032160	0.031894	0.031653	0.031439	0.031252	0.031096	0.030966	0.030872	0.030811	0.030784	0.030792	0.030835	0.030915	0.031032	0.031189	0.031388	0.031630	0.031921	0.032263	0.032661	0.033121	0.033652	0.034252	0.034929	0.035690	0.036533	0.037432	0.038432	0.039491	0.040588	0.041690	0.042756	0.043736	0.044575	0.045222	0.045630	0.045769
0.5700	0.037591	0.037562	0.037478	0.037338	0.037147	0.036907	0.036622	0.036298	0.035941	0.035555	0.035147	0.034724	0.034292	0.033858	0.033429	0.033014	0.032619	0.032255	0.031932	0.031663	0.031460	0.031337	0.031318	0.031417	0.031650	0.032029	0.032557	0.033227	0.034018	0.034896	0.035810	0.036706	0.037530	0.038232	0.038764	0.039137	0.039332	0.039370	0.039251	0.038999	0.038658	0.038244	0.037780	0.037283	0.036769	0.036250	0.035736	0.035233	0.034746	0.034277	0.033832	0.033411	0.033016	0.032647	0.032322	0.032012	0.031732	0.031485	0.031272	0.031094	0.030952	0.030847	0.030780	0.030752	0.030763	0.030814	0.030907	0.031043	0.031224	0.031452	0.031732	0.032068	0.032466	0.032932	0.033475	0.034102	0.034822	0.035645	0.036576	0.037622	0.038764	0.040034	0.041399	0.042829	0.044285	0.045710	0.047034	0.048180	0.049079	0.049644	0.049838
0.5800	0.037518	0.037491	0.037410	0.037277	0.037093	0.036862	0.036589	0.036274	0.035927	0.035551	0.035152	0.034735	0.034306	0.033873	0.033441	0.033018	0.032614	0.032238	0.031904	0.031626	0.031422	0.031314	0.031325	0.031481	0.031803	0.032316	0.033027	0.033927	0.034990	0.036165	0.037382	0.038563	0.039628	0.040513	0.041173	0.041588	0.041764	0.041720	0.041489	0.041109	0.040614	0.040039	0.039413	0.038759	0.038095	0.037434	0.036788	0.036166	0.035567	0.034997	0.034458	0.033953	0.033482	0.033047	0.032648	0.032286	0.031960	0.031676	0.031432	0.031229	0.031068	0.030950	0.030876	0.030845	0.030860	0.030921	0.031025	0.031181	0.031390	0.031653	0.031977	0.032368	0.032834	0.033383	0.034030	0.034784	0.035638	0.036647	0.037810	0.039133	0.040623	0.042277	0.044082	0.046005	0.047993	0.049969	0.051831	0.053463	0.054741	0.055559	0.055841
0.5900	0.037305	0.037280	0.037203	0.037078	0.036904	0.036686	0.036426	0.036127	0.035795	0.035432	0.035045	0.034638	0.034216	0.033785	0.033353	0.032926	0.032514	0.032130	0.031789	0.031506	0.031308	0.031221	0.031281	0.031524	0.031988	0.032702	0.033667	0.034920	0.036399	0.038028	0.039701	0.041298	0.042698	0.043812	0.044583	0.045000	0.045083	0.044875	0.044433	0.043813	0.043069	0.042247	0.041382	0.040501	0.039628	0.038777	0.037956	0.037174	0.036433	0.035736	0.035084	0.034478	0.033918	0.033404	0.032932	0.032511	0.032137	0.031810	0.031531	0.031301	0.031120	0.030988	0.030906	0.030874	0.030893	0.030963	0.031088	0.031269	0.031509	0.031815	0.032193	0.032651	0.033202	0.033858	0.034636	0.035556	0.036638	0.037905	0.039382	0.041090	0.043050	0.045264	0.047726	0.050402	0.053224	0.056085	0.058832	0.061278	0.063221	0.064475	0.064909
0.6000	0.037167	0.037143	0.037072	0.036954	0.036791	0.036585	0.036339	0.036056	0.035738	0.035391	0.035016	0.034620	0.034205	0.033778	0.033345	0.032915	0.032496	0.032102	0.031752	0.031467	0.031279	0.031228	0.031363	0.031739	0.032418	0.033455	0.034891	0.036726	0.038885	0.041256	0.043674	0.045912	0.047793	0.049189	0.050028	0.050328	0.050150	0.049587	0.048738	0.047695	0.046521	0.045306	0.044072	0.042865	0.041697	0.040583	0.039531	0.038543	0.037622	0.036766	0.035975	0.035238	0.034572	0.033960	0.033413	0.032925	0.032494	0.032121	0.031802	0.031537	0.031336	0.031191	0.031104	0.031073	0.031101	0.031187	0.031335	0.031547	0.031828	0.032187	0.032632	0.033175	0.033833	0.034625	0.035575	0.036711	0.038076	0.039692	0.041609	0.043869	0.046545	0.049608	0.053116	0.057018	0.061237	0.065626	0.069947	0.073884	0.077070	0.079156	0.079883
0.6100	0.036976	0.036954	0.036888	0.036779	0.036628	0.036436	0.036206	0.035940	0.035640	0.035310	0.034951	0.034567	0.034163	0.033742	0.033310	0.032877	0.032452	0.032049	0.031692	0.031410	0.031244	0.031251	0.031506	0.032100	0.033139	0.034727	0.036944	0.039802	0.043233	0.046988	0.050715	0.054040	0.056636	0.058300	0.058998	0.058836	0.057984	0.056637	0.054976	0.053150	0.051266	0.049399	0.047598	0.045845	0.044249	0.042768	0.041397	0.040136	0.038979	0.037921	0.036955	0.036077	0.035282	0.034565	0.033924	0.033355	0.032856	0.032428	0.032079	0.031786	0.031560	0.031399	0.031304	0.031275	0.031311	0.031416	0.031591	0.031842	0.032174	0.032599	0.033116	0.033768	0.034567	0.035539	0.036722	0.038158	0.039903	0.042020	0.044584	0.047681	0.051445	0.055883	0.061100	0.067115	0.073864	0.081144	0.088574	0.095572	0.101401	0.105299	0.106673
0.6200	0.036799	0.036779	0.036719	0.036619	0.036480	0.036303	0.036089	0.035841	0.035560	0.035247	0.034904	0.034534	0.034139	0.033723	0.033292	0.032854	0.032420	0.032008	0.031644	0.031368	0.031240	0.031345	0.031803	0.032777	0.034471	0.037113	0.040894	0.045936	0.052047	0.058757	0.065269	0.070681	0.074307	0.075896	0.075621	0.073904	0.071234	0.068044	0.064662	0.061305	0.058104	0.055111	0.052382	0.049887	0.047643	0.045612	0.043792	0.042154	0.040682	0.039358	0.038167	0.037099	0.036143	0.035290	0.034535	0.033871	0.033294	0.032802	0.032415	0.032080	0.031824	0.031643	0.031538	0.031509	0.031554	0.031679	0.031887	0.032184	0.032578	0.033073	0.033711	0.034504	0.035485	0.036697	0.038194	0.040046	0.042333	0.045196	0.048742	0.053146	0.058629	0.065394	0.073687	0.083708	0.095534	0.108996	0.123510	0.137932	0.150538	0.159284	0.162431
0.6300	0.036563	0.036545	0.036491	0.036402	0.036277	0.036118	0.035925	0.035699	0.035478	0.035185	0.034861	0.034506	0.034125	0.033718	0.033290	0.032850	0.032409	0.031990	0.031626	0.031372	0.031315	0.031594	0.032423	0.034128	0.037176	0.042178	0.049818	0.060618	0.074485	0.090091	0.104653	0.114935	0.119117	0.117588	0.112084	0.104476	0.096188	0.088102	0.080674	0.074077	0.068320	0.063339	0.059039	0.055324	0.052104	0.049306	0.046862	0.044720	0.042802	0.041139	0.039669	0.038370	0.037221	0.036209	0.035321	0.034545	0.033880	0.033315	0.032848	0.032473	0.032184	0.031988	0.031881	0.031858	0.031923	0.032078	0.032330	0.032687	0.033162	0.033775	0.034552	0.035527	0.036750	0.038286	0.040213	0.042644	0.045732	0.049670	0.054727	0.061255	0.069721	0.080733	0.095058	0.113590	0.137236	0.166610	0.201453	0.239734	0.276649	0.304462	0.314964
0.6400	0.036556	0.036540	0.036491	0.036411	0.036298	0.036154	0.035977	0.035769	0.035528	0.035256	0.034951	0.034618	0.034249	0.033848	0.033422	0.032969	0.032518	0.032088	0.031724	0.031506	0.031576	0.032187	0.033798	0.037217	0.043891	0.056323	0.078558	0.116637	0.177491	0.259218	0.333767	0.358141	0.329126	0.278282	0.229132	0.188033	0.155705	0.130774	0.111651	0.096922	0.085458	0.076414	0.069172	0.063292	0.058446	0.054413	0.051017	0.048130	0.045655	0.043521	0.041671	0.040061	0.038659	0.037439	0.036379	0.035466	0.034679	0.034022	0.033481	0.033052	0.032728	0.032507	0.032379	0.032360	0.032436	0.032625	0.032930	0.033361	0.033938	0.034688	0.035648	0.036870	0.038437	0.040426	0.042981	0.046295	0.050620	0.056335	0.063980	0.074359	0.088648	0.108656	0.137146	0.178331	0.238517	0.326749	0.454422	0.635695	0.871306	1.109446	1.218128
0.6500	0.036378	0.036364	0.036319	0.036249	0.036151	0.036023	0.035867	0.035681	0.035466	0.035216	0.034933	0.034616	0.034253	0.033865	0.033444	0.032997	0.032548	0.032113	0.031764	0.031627	0.031962	0.033317	0.036941	0.045871	0.068205	0.128500	0.332722	2.138586	4.892714	7.463684	0.033707	7.008370	8.149535	7.136235	1.338848	0.613917	0.366029	0.247760	0.182097	0.141987	0.115790	0.097672	0.084575	0.074758	0.067183	0.061195	0.056347	0.052383	0.049094	0.046329	0.043985	0.041984	0.040269	0.038797	0.037530	0.036453	0.035530	0.034770	0.034150	0.033660	0.033294	0.033047	0.032920	0.032908	0.033016	0.033249	0.033620	0.034145	0.034852	0.035779	0.036991	0.038545	0.040559	0.043187	0.046655	0.051279	0.057546	0.066237	0.078485	0.096288	0.123087	0.165227	0.235266	0.360348	0.604999	1.156519	2.845400	16.898433	25.577927	28.857634	0.063779
0.6600	0.036276	0.036264	0.036229	0.036169	0.036085	0.035976	0.035840	0.035697	0.035505	0.035281	0.035022	0.034728	0.034394	0.034020	0.033605	0.033158	0.032695	0.032258	0.031943	0.031978	0.032938	0.036483	0.048546	0.099228	0.506943	28.976859	3.376029	0.063072	172.780932	23.899160	7.405313	96.040499	934.040380	0.172219	9.085734	103.173896	3.816766	0.918921	0.427308	0.258619	0.180448	0.137203	0.110543	0.092721	0.080109	0.070790	0.063671	0.058086	0.053609	0.049958	0.046942	0.044423	0.042303	0.040512	0.038998	0.037721	0.036649	0.035765	0.035049	0.034480	0.034066	0.033798	0.033665	0.033668	0.033811	0.034105	0.034566	0.035211	0.036090	0.037259	0.038794	0.040812	0.043480	0.047053	0.051908	0.058638	0.068199	0.082219	0.103630	0.138163	0.198253	0.315501	0.586775	1.439931	6.865360	241.148105	23.118748	0.354850	1905.487212	215.668735	27.881174
0.6700	0.036209	0.036199	0.036170	0.036129	0.036060	0.035970	0.035857	0.035719	0.035554	0.035359	0.035130	0.034863	0.034553	0.034198	0.033796	0.033353	0.032888	0.032459	0.032231	0.032701	0.035765	0.052480	0.313391	434.275781	0.149955	1.593113	0.192358	0.633852	0.376318	32.909423	2445.463877	11.188916	0.278620	0.506848	1.219351	3.135486	0.473214	3486.999319	5.123428	0.824709	0.371355	0.226928	0.160538	0.123645	0.100643	0.085151	0.074114	0.065919	0.059633	0.054690	0.050724	0.047493	0.044833	0.042624	0.040785	0.039254	0.037986	0.036947	0.036116	0.035471	0.035001	0.034698	0.034556	0.034578	0.034768	0.035139	0.035715	0.036534	0.037650	0.039145	0.041142	0.043818	0.047452	0.052470	0.059556	0.069871	0.085466	0.110383	0.153214	0.235564	0.426550	1.067788	7.718360	6305.833947	1.072975	9.111945	2.115871	2.203019	1.184414	82.397319	8736.584004
0.6800	0.036093	0.036086	0.036064	0.036027	0.035974	0.035904	0.035815	0.035705	0.035582	0.035420	0.035226	0.034993	0.034718	0.034392	0.034012	0.033582	0.033125	0.032720	0.032733	0.034853	0.058590	1877.180597	27525.475156	19921.444534	10.140277	0.145830	2.708863	0.737506	0.158946	0.289659	0.030710	1.482440	0.080220	0.416885	84.641673	5.941080	23.955864	1827180.165258	2864728.131736	49337.501169	1.915561	0.528106	0.277827	0.182996	0.135244	0.107216	0.089096	0.076902	0.067754	0.060869	0.055539	0.051323	0.047927	0.045171	0.042914	0.041062	0.039548	0.038320	0.037347	0.036600	0.036063	0.035724	0.035576	0.035563	0.035813	0.036286	0.037015	0.038053	0.039480	0.041421	0.044058	0.047685	0.052759	0.060040	0.070846	0.087641	0.115454	0.166016	0.272764	0.571467	2.336165	70255.342494	3453868.839327	2228655.000159	64.468675	7.724329	117.171126	2.190637	0.390531	2.769445	0.053538
0.6900	0.036100	0.036095	0.036080	0.036054	0.036017	0.035966	0.035903	0.035820	0.035720	0.035638	0.035486	0.035297	0.035065	0.034777	0.034440	0.034046	0.033626	0.033349	0.034297	0.071078	3.651773	3.484961	0.036494	5.098774	0.028708	0.339973	1.203137	0.066183	9.045649	6.599287	2.008130	3.695647	52.563728	0.142202	0.772080	0.485489	0.032930	559.865255	0.426580	34.377496	94.817277	6.663408	0.747388	0.335050	0.206463	0.147262	0.114097	0.093371	0.079395	0.069446	0.062068	0.056437	0.052035	0.048540	0.045734	0.043472	0.041645	0.040184	0.039035	0.038163	0.037546	0.037168	0.037007	0.037096	0.037433	0.038049	0.038992	0.040340	0.042217	0.044811	0.048425	0.053542	0.060982	0.072210	0.090039	0.120490	0.178553	0.311793	0.762748	7.621548	135.516793	59.596268	0.511383	636.531642	0.050410	1.490185	3.831180	0.279630	89.832011	16.742033	6.317778
0.7000	0.036069	0.036066	0.036059	0.036045	0.036026	0.035999	0.035964	0.035917	0.035857	0.035780	0.035681	0.035553	0.035391	0.035204	0.034957	0.034670	0.034402	0.034597	0.112583	0.108566	0.463849	0.046902	0.166374	0.028490	0.124718	0.028947	0.466304	0.187695	0.028569	0.141602	971.418319	1.470233	0.051024	10.501403	60.409441	0.033911	0.171299	0.032507	2.224039	1382.885935	8.592540	13876.103209	67.191018	1.010115	0.389002	0.226528	0.156664	0.119223	0.096435	0.081351	0.070754	0.063023	0.057183	0.052671	0.049129	0.046322	0.044093	0.042334	0.040966	0.039943	0.039231	0.038806	0.038663	0.038807	0.039261	0.040065	0.041297	0.043075	0.045584	0.049130	0.054208	0.061672	0.073077	0.091549	0.123792	0.187609	0.344421	0.974674	71.685696	13815.443533	12.530550	1373.281989	2.882235	0.049675	0.503842	0.054330	71.066234	13.193296	0.072104	2.235603	3016.400264
0.7100	0.036068	0.036067	0.036067	0.036066	0.036078	0.036077	0.036073	0.036068	0.036056	0.036041	0.036020	0.035991	0.035954	0.035919	0.035909	0.036015	0.036734	1184654.918303	0.234598	0.099243	0.029052	0.543301	0.058617	0.040491	71084078.879904	413.578858	0.159824	0.124010	29.914219	59.673844	0.170715	2349.389501	28.842037	13.650172	47.208855	244.732523	67218227.675898	0.051923	1.751936	10.362824	0.480838	36.728378	115.387756	1895803997.164397	1.285917	0.436094	0.242966	0.164277	0.123353	0.098943	0.083031	0.072004	0.064018	0.058048	0.053483	0.049946	0.047187	0.045042	0.043403	0.042191	0.041363	0.040889	0.040762	0.040990	0.041611	0.042688	0.044333	0.046728	0.050172	0.055169	0.062581	0.074023	0.092725	0.126007	0.193743	0.368987	1.177255	1991769977.714541	107.820659	33.602327	0.471745	12.274328	1.790607	0.112946	276550573.721357	1280.669526	51.592923	15.795491	87.040484	3157.726522	0.451111
0.7200	0.036123	0.036126	0.036134	0.036148	0.036169	0.036196	0.036232	0.036278	0.036335	0.036409	0.036505	0.036639	0.036844	0.037204	0.037993	0.040925	0.192410	0.421411	1.353730	315.654826	69.464312	0.919833	6.958267	5.163071	11.348734	2.223212	0.224652	411777.555232	0.038383	20.605312	0.028826	1.121648	0.046767	65081.564518	0.496581	245.489880	8.231215	17.576086	114.282893	207.431942	872.118656	4489.754270	255.248004	57.562650	73.081963	1.521541	0.472751	0.255564	0.170248	0.126767	0.101180	0.084669	0.073327	0.065186	0.059154	0.054595	0.051115	0.048452	0.046448	0.044989	0.044012	0.043480	0.043380	0.043731	0.044587	0.046046	0.048284	0.051593	0.056462	0.063767	0.075131	0.093860	0.127560	0.197386	0.384333	1.328041	66.392539	67.448478	219.814578	7180.034793	1205.950553	181.213474	125.020386	32.046096	38.839467	243.862309	0.915774	804267.850307	0.085186	31.171572	0.048559
0.7300	0.036254	0.036259	0.036276	0.036305	0.036348	0.036408	0.036490	0.036598	0.036744	0.036944	0.037230	0.037668	0.038426	0.040064	0.046442	0.086233	0.122778	0.719017	0.038411	168.785623	0.364472	0.030777	138.814804	1.723170	0.147884	0.224316	0.447415	33.247568	216.592435	6.331952	31.668086	1106.360732	134974.415159	3.776763	0.362502	0.092258	4.083038	337.050847	20670.389217	0.189752	36.718393	1755.326149	0.231221	49.279117	43.392157	19.202130	1.666267	0.494703	0.263015	0.173869	0.128997	0.102739	0.086032	0.074582	0.066424	0.060483	0.056018	0.052673	0.050196	0.048426	0.047268	0.046670	0.046618	0.047148	0.048339	0.050351	0.053458	0.058132	0.065194	0.076318	0.094823	0.128229	0.198115	0.388715	1.394742	17.476070	47.491139	60.961498	0.341568	2984.345347	30.056028	0.191164	17421.814880	291.029326	3.901421	0.525681	1.176004	59.135426	145253.576916	1279.514850	77.141880
0.7400	0.036471	0.036480	0.036509	0.036559	0.036634	0.036742	0.036891	0.037099	0.037391	0.037817	0.038481	0.039622	0.042192	0.052583	7.204935	0.039394	0.029762	0.041371	64792.067683	567205.655619	2205.663410	0.033346	0.369935	0.725451	0.250519	4.967220	0.106090	1.468960	0.230851	28.212427	28.697806	20960.017464	79.827168	0.131788	3.985231	1023.227507	4.451399	0.543887	32.220146	0.584774	9050.558024	4536700.949793	1122398.487649	1.031930	0.039229	1.145736	869.580029	1.754236	0.513563	0.271236	0.178781	0.132550	0.105695	0.088573	0.076961	0.068777	0.062830	0.058477	0.055319	0.053107	0.051699	0.051020	0.051058	0.051867	0.053581	0.056438	0.060938	0.067898	0.078905	0.097234	0.130516	0.200431	0.392254	1.415894	718.939744	0.967660	0.052623	0.849302	1725700.896329	8312172.005408	20192.014850	0.498628	25.945958	2.454365	4.295301	886.003355	3.801922	2.360184	80.506814	22525.420520	67.628576
0.7500	0.036760	0.036773	0.036814	0.036888	0.037002	0.037169	0.037409	0.037760	0.038297	0.039158	0.040669	0.044069	0.058074	0.909020	1105.428360	0.064241	0.040686	2093.958661	0.045850	0.030705	0.057984	0.416658	1.498669	183.680510	0.055455	2.062610	5.399713	5.917434	2.064425	5.223156	0.042599	0.063829	2.552998	36.096883	793.532447	222.457406	0.040631	434.576264	87.296478	21.056458	1.788872	0.141848	0.457604	66939.841771	1.547338	2.330492	76065.156192	202.696110	1.766446	0.522797	0.277064	0.183166	0.136202	0.108972	0.091676	0.080013	0.071865	0.066081	0.061946	0.059137	0.057401	0.056637	0.056827	0.058070	0.060587	0.064841	0.071585	0.082409	0.100529	0.133458	0.202357	0.390988	1.382760	176.919530	58839.436987	1.932991	1.682926	92707.696157	0.524648	0.129493	1.377418	15.979239	66.153273	837.894417	0.119356	181.983881	673.760061	39.812293	5.216948	6.134782	0.070482
0.7600	0.037063	0.037082	0.037141	0.037248	0.037418	0.037675	0.038074	0.038671	0.039646	0.041426	0.045500	0.062292	0.238620	40.880751	0.101069	0.390714	4.579598	0.029309	0.124173	129.530587	1.176523	0.038573	0.064242	1.056908	0.456183	0.039901	0.058697	0.180807	13.473936	0.098758	0.117030	0.029662	2.298020	0.054847	2.911990	0.032636	1.538760	36.693533	0.308779	0.233567	47.473666	634.878714	1.121281	0.045980	293.398817	25.386194	3487.953920	17996.648793	25.199261	1.738377	0.528708	0.282822	0.188213	0.140755	0.113151	0.095766	0.084215	0.076225	0.070717	0.067049	0.064866	0.064007	0.064469	0.066410	0.070220	0.076672	0.087285	0.105223	0.137850	0.205875	0.389931	1.328659	20.847977	16324.354111	3456.605864	21.362243	353.174099	0.061780	1.785561	1337.345717	33.958185	0.195856	0.338988	27.516636	1.980507	0.073961	2.402772	0.279829	18.476950	0.124871	0.226865
0.7700	0.037342	0.037369	0.037453	0.037608	0.037859	0.038256	0.038887	0.039941	0.041903	0.046533	0.065207	0.077286	0.094403	0.083387	7.815560	0.102884	0.034634	47.173647	0.049901	95999088.353175	1.932999	18.622495	0.934728	8594501.884472	0.029256	0.044637	0.282857	1.262363	52.363097	622.529061	0.028015	0.036188	0.174325	0.352151	0.727419	0.585757	0.030903	2642020.761677	28.622429	24.174691	56.029286	3114030012.536214	0.834106	874.291021	0.229455	3.122000	352.170541	41.212575	12.061642	3.952324	1.701065	0.535765	0.290664	0.195278	0.147232	0.119397	0.101809	0.090324	0.082678	0.077793	0.074953	0.074008	0.074943	0.078054	0.084052	0.094384	0.112204	0.144848	0.212435	0.392753	1.279645	3.165587	10.411387	38.346400	258.797886	2.278591	0.237078	1327.486541	0.609356	2116513388.029147	38.539044	79.603858	19.821289	20766866.101174	0.052357	0.433329	0.897181	1.822693	58.032305	626.065772	0.048156
0.7800	0.038010	0.038048	0.038167	0.038393	0.038774	0.039407	0.040499	0.042575	0.047467	0.067379	0.621429	0.544364	2.518096	13.540381	200.757619	21.315863	0.284246	0.035296	0.104040	0.062769	4.530703	4182.343517	2.688204	0.034915	7.291564	0.032052	0.483232	0.170958	0.558912	0.031018	176.777523	0.397096	33.746882	0.230709	17.387906	0.029695	1.840034	0.320111	1.148806	3401.797394	73.944165	0.187874	0.545162	0.242008	7.993410	3468.346876	6884.839516	508.675992	115.856404	25.617857	44.327897	1.690216	0.551864	0.304220	0.206734	0.157476	0.129065	0.111364	0.100148	0.093180	0.089410	0.088450	0.090262	0.095425	0.105426	0.123318	0.156475	0.225010	0.405400	1.260296	34.712983	18.910303	84.987248	356.407694	4734.443570	3997.065121	7.891632	0.199668	0.984802	0.324841	55.825032	15127.936370	7.275730	0.253340	13.356162	0.051441	12.252823	0.359555	25.834936	0.349463	296.101411
0.7900	0.038719	0.038774	0.038950	0.039292	0.039903	0.040995	0.043120	0.048229	0.069035	0.154019	0.123613	353482.438223	4532.950219	2687.309019	108.085218	0.031486	46489.561514	0.056757	8.506973	0.166425	2.472728	0.061672	0.027113	0.027462	752.655188	0.794799	6222857685.355003	888.699324	4.457289	43.807295	15.117438	2451.422546	0.133753	30527.939233	34914065.248480	6.627573	18688.953556	0.031368	0.033802	0.859441	2.988638	0.382337	197.862486	0.471770	1193921.969334	0.194756	3170.278327	86462.499386	162036.413988	14331796.159884	8.051159	9.067239	1.732091	0.582760	0.326397	0.224702	0.173389	0.144139	0.126549	0.116128	0.110823	0.109856	0.113381	0.122607	0.140621	0.174911	0.246323	0.432662	1.290956	7.114006	6.450143	10183708.102984	112366.109483	58663.821529	2107.772460	0.203837	769223.237351	0.690776	124.458928	0.976712	10.827327	0.576993	0.051803	0.048154	11940.748257	5.084478	7190006490.200443	21018.735324	4.188484	1841.167431	23.460359
0.8000	0.039288	0.039369	0.039637	0.040199	0.041421	0.043555	0.048803	0.070745	2.064122	21.208004	14.552368	34151.651334	71.408665	0.409588	4.394121	0.029189	20.018396	2.989899	0.760491	11.127912	0.028858	3230.140806	23.749787	103.797156	0.065272	67.538324	0.088037	1682811.275808	0.417321	2.911775	14.096514	98.729879	0.930033	43264759.733306	0.082437	1442.415178	0.193316	2033.833740	461.560483	1411.620735	0.072602	219.473546	4.813540	61.860649	451.365041	0.143162	111.507593	11.221818	2225.147653	1196819.237363	581.924391	1010.493417	136.474693	1.875581	0.640639	0.363514	0.253974	0.199203	0.168923	0.152063	0.144105	0.143485	0.150641	0.168464	0.204861	0.282171	0.484835	1.409753	105.235148	739.136348	412.623614	826627.846718	1499.518833	7.501043	71.834794	0.165536	281.401214	37.772336	7.285057	131.909262	0.074449	8912.291139	276.026942	1218.935961	0.182358	885.836672	0.139937	27882235.594044	0.962677	69.310172	21.857697
0.8100	0.040567	0.040702	0.041160	0.042151	0.044281	0.049752	0.074005	1.249476	2.229819	1.909406	0.058258	0.240166	0.792898	6.214931	0.072122	0.029197	0.075904	0.590895	0.514578	72.087689	3038.946086	68.120102	0.038242	0.628030	0.030464	5.088660	0.714673	0.195341	30.949761	0.044310	0.664880	0.354728	695.303926	0.346336	12.437116	88.840914	0.078114	8.859877	0.033698	37.779370	1989.591974	103.006826	1.793365	4.730066	1.097673	0.071399	2.118244	153.241742	21.791458	6.725695	0.873559	100.013526	139.692111	79.139272	2.241641	0.755006	0.431915	0.306417	0.245894	0.215040	0.201830	0.202519	0.218534	0.258206	0.347762	0.587639	1.714985	60.769010	106.886607	74.649953	0.621884	4.588613	14.424879	97.877667	1.776476	0.086641	1.607306	8.059154	3.886872	344.885083	9946.295270	167.988305	0.071974	5.121097	0.073733	51.567293	7.428889	0.372961	432.988052	0.240492	0.859170
0.8200	0.041897	0.042139	0.043006	0.045153	0.051088	0.081322	21.883844	2.560763	31.962194	549.831960	41.870982	36602.762342	0.059285	35007.545138	1.080580	164361.391647	0.032002	0.191649	17439290.651814	14.303971	35890.156431	0.895046	0.520635	30.289391	2.137314	0.031834	11.869105	8.292308	0.104924	2803.713809	0.038382	103.159337	0.033268	2.474383	0.239162	0.035973	30.172162	355.966795	0.071690	0.208907	533402.961654	220.373894	41277811.603148	2.669124	0.094373	3117998.788311	21.930395	782663.678905	0.863621	3328643.761224	2745.111594	20226.727593	1409.183932	137.539260	1530.419648	3.191931	0.997433	0.569016	0.411840	0.342784	0.316818	0.322466	0.365527	0.479415	0.805807	2.509820	1186.583574	102.818022	1016.909586	14107.031484	2109.181606	2667142.281390	0.610077	486617.724082	13.402461	1850608.004679	0.128778	1.535570	112377352.676164	122.492876	292580.543008	1.878595	0.866130	198.907629	16.411256	0.058611	10.071436	7.383504	0.102428	1853.106048	0.055869
0.8300	0.043369	0.043897	0.046029	0.053199	0.105447	0.055008	5.378221	19.581166	19.279439	14.452846	1097.608510	0.034934	0.131500	0.878238	0.053026	21.242882	0.435489	0.052638	8.272766	0.126191	1026.498130	0.028564	3.712706	0.992721	0.043592	1.127326	4.674430	0.070268	0.146435	0.027177	0.036526	0.027771	1.387592	0.497967	59.520445	14.200819	0.046805	0.136187	0.159816	0.032864	306.743471	0.278248	118.857235	0.413559	6.330242	391.894185	0.900004	439.170703	10.809304	0.061682	31422.424247	695.168394	915.275655	1013.422499	333.477012	1.416703	6.663922	1.646281	0.913371	0.682142	0.611423	0.641798	0.811653	1.392917	5.437441	1.158380	254.440192	751.515300	669.068442	509.376884	20775.435070	0.061169	8.911077	408.293589	0.759282	252.586947	3.580422	0.258945	64.567720	0.455071	2438.550276	0.054704	5.212864	1.206899	0.078215	7.421494	31.116436	0.274486	0.755497	0.048866	0.054953
0.8400	0.045493	0.047460	0.060300	0.074694	14.570049	40.386013	393.186942	33.143874	41227.969633	11141.954113	1.861725	0.187226	0.282574	0.551726	0.044779	0.053944	4.380365	79.401415	8.650233	0.760328	0.448317	127.262127	2383870.788656	0.129929	32.704864	66.674195	0.954831	5.602817	14226259.003597	0.035232	4.271593	0.035119	1053888.975818	35.857059	0.061484	1.564890	354.164786	0.224526	26528929.270806	6.116313	3.490075	0.581031	10.671626	1083.624148	63.441721	1.320574	0.239173	315.797264	27.380112	8.446355	46.742880	361875.325851	1484951.548370	1460.282385	20711.105863	3081.155441	1610.741932	6.068157	5.025415	2.448943	1.988087	2.308564	4.487773	5.245195	1319.346318	2416.370338	15397.496799	1053.666348	1031319.982813	246216.305089	30.106838	6.341134	22.413037	290.794442	0.162200	1.698794	34.852108	576.467055	38.464105	2.167577	2.002830	188.822025	13007890.543367	0.225791	171.833041	49.390599	0.695135	18.902666	8263351.575746	0.055479	4.237204
0.8500	0.048002	37.289354	10698.994538	0.047529	1.052246	226424.653664	10.083329	184.094114	0.083705	12.116761	0.046543	2.106474	2813.660704	0.438943	0.178636	0.029142	0.048034	0.819413	0.420162	0.046377	2.772894	0.655800	0.026006	12.051666	4.832587	0.043915	0.255816	358.473237	11.612698	0.349740	693.306017	0.082878	85.368197	2875.377896	0.047289	0.036552	5.162350	0.144086	0.032690	6.374846	28.923876	0.039579	4.404302	1.984633	0.240077	0.040144	6.464979	21.175387	52617.756450	43.746738	0.285826	358.897835	1.175167	6493.853384	508.494300	15837446.311667	89.017674	0.157284	3875168.674762	46212.137042	48.945764	43625.669924	3478632.371969	0.141028	71.105460	12276531.036676	375.694444	4491.402281	0.776687	239.338044	0.203087	26.798740	31096.511525	16.925080	5.700596	0.053310	0.383025	5.247535	2.189570	0.095348	13.870161	3.063672	0.050764	9.859303	5.365481	0.054355	0.165823	1325.282134	40.106710	0.229701	597.640638
0.8600	0.051122	0.249304	203.824100	47.662761	155.177268	1793128.121434	0.511044	34475150.312932	2.505048	0.057980	27.718171	0.799028	226.912925	0.296286	2.066760	40.300316	10.698907	0.049035	0.028151	0.060245	0.504811	0.036007	0.030768	0.366689	0.035557	720452.825485	2.916406	1.056763	80.666255	1.044283	27.786138	0.134458	639.970602	6.907038	0.291687	48348.392506	0.073107	1.376982	0.095378	0.140696	0.043458	0.345291	0.041640	0.238689	129.880085	1197.133293	33.509200	3.965434	3914.711556	25.738250	707.300520	0.459875	73.263600	1289255225.525144	21.296162	81548803.090933	10464.400399	6070.040372	68969.720727	195.993267	3.642193	183.726192	61675.706324	5045.643493	8071.416455	59157023.824513	15.483400	902080155.332245	48.877357	0.309202	455.149122	17.646627	2256.755241	2.203214	20.282650	1675.546933	66.436343	0.142501	0.052108	0.189455	0.674185	0.102170	0.082033	0.727753	0.061436	395530.785245	1.457639	3.022799	270.289873	0.526566	21.231726
0.8700	0.055656	0.416890	60.399869	0.115819	20.606980	0.958241	1.369874	0.578390	315.742431	0.182962	0.060335	33591.871337	0.079859	0.044924	0.065022	0.031321	1.536390	0.031461	0.033215	0.043398	0.118913	0.025573	0.043979	0.175550	0.875368	0.033017	2307.563140	0.039307	1.015128	0.781506	0.086654	0.148710	0.341154	0.054382	265.979252	0.031522	0.188902	1.078523	0.148560	0.033159	0.857535	0.182296	0.079217	0.044805	16.764780	0.081235	85.935906	0.771277	1.226188	748731.217652	0.617071	2.754742	8907.221338	16.083523	33.186727	33.291487	1093.701698	8.247243	12077.886911	379.502973	6.167825	356.546216	10431.546161	6.888251	814.557802	23.226551	21.281287	10.807483	5869.131098	1.659499	0.421649	465140.128097	0.814466	0.604290	89.301738	0.078264	8.621897	0.075036	0.072937	0.116536	0.420332	0.050839	0.098192	0.453464	0.495954	0.051007	1006.888917	0.059490	0.483226	0.320965	0.073428
0.8800	0.061912	20.529607	0.060898	0.059402	76.543864	0.068690	0.376455	0.410712	0.066128	2.122594	2.899744	1.696175	0.227876	0.491655	0.443630	3.869608	1.651378	0.242237	0.163236	7.671040	922419.160652	0.033477	1.648551	65.907902	5.019913	0.074413	169.000116	0.052613	186.613220	6.638689	0.028278	40.360975	31.060809	0.039870	1045.397317	0.331262	33.308872	7.048815	4.042922	0.056713	7413035.892692	25.178326	0.788943	1.889454	13.994089	48.334902	7.039756	6.637950	2.819091	24.057235	34.940486	24.702726	0.425541	5.657255	9.312411	0.285591	3089.029284	0.081090	0.096300	12034.625540	36.176757	11062.470477	0.091544	0.078670	2193.434925	0.186977	6.229410	3.178210	0.277991	12.466539	17.843288	13.135813	1.557540	3.667111	4.583015	41.724769	8.499708	0.925768	0.466027	15.540255	3105568.773690	0.059558	2.173979	29.964274	12.538067	0.157595	382.573721	0.057866	65.482158	14.332632	0.052472
0.8900	0.071839	0.071405	0.955719	20.888278	121480258946791.187500	19302.991781	0.507192	0.073997	5.881228	0.045656	290.628287	0.051406	0.124071	0.060416	0.036068	3.091971	479.079528	0.056269	56.414542	0.232893	1926.464099	0.061978	1.403636	0.027553	0.192051	0.146955	8.576157	451.166485	1827.572242	1.398167	8.619041	1.099487	9724.609881	2464.972047	1.728443	0.742557	0.139601	0.040308	0.215119	0.039715	7517.062475	0.266575	2.521018	0.071931	531.633521	31.232501	0.130936	0.851421	1.203414	0.172835	5128.459541	0.073064	142.549144	0.599299	7.131667	377927.138745	9312567885198114.000000	2689.282169	245.250211	0.093864	206.569944	0.092096	216.674677	2236.853671	7306802802347567.000000	226407.363483	4.054518	0.420727	90.796611	0.078148	2977.558373	0.117253	0.664427	0.593880	0.108566	14.780810	1948.203827	0.117126	57.204122	0.291123	3430.017778	0.076614	0.608686	0.052663	0.132291	0.298798	2.677455	808.649354	3121.089277	0.643183	4.522205
0.9000	0.089636	0.244969	38.914735	0.172399	301.457280	0.074463	7.581274	0.213101	0.128969	0.054166	0.051646	0.245966	6.061559	3.648349	0.304509	0.028787	0.027546	474.264282	0.537731	0.098609	346.204794	0.957752	0.075283	1012.659023	25.376682	0.057376	20062429.791201	14.526681	0.026212	0.098370	0.036087	0.152656	0.028165	3.717865	4977142.865605	0.050795	6.226920	484.723881	0.097936	0.352224	2347.923379	0.625908	0.123954	3908.125278	0.042455	0.044946	10.727932	41.864684	39.064104	1.270163	0.156432	0.146989	1.905394	0.960875	269.380880	0.128732	6380.664254	11.212229	10015.097319	106.408858	812.220053	98.702366	8806.734193	9.315822	3908.614737	0.113982	186.982636	0.384135	1.252190	0.122321	0.120785	0.486991	14.477394	20.993879	8.083219	0.057129	0.055030	1662.383603	0.323059	0.297768	891.035243	0.318451	0.070274	330.157517	6.556732	0.066869	5054978.977178	3.780223	0.050623	0.080955	0.049368
0.9100	0.137857	0.539951	0.134725	0.115435	9.979446	0.327489	0.102685	0.078618	9501.500495	0.311757	0.073575	4.318790	0.072802	0.511681	6.111253	15.733675	0.177552	282.374637	0.033399	1.050975	0.266337	13.808553	0.350530	0.024389	0.929504	0.598940	2.956044	1.487934	6.938202	0.043865	1.101434	0.041804	23.901195	6.104224	0.980633	1.037548	0.576461	0.032704	1.780572	80.605313	0.262513	7.103093	0.109958	58.356123	0.306619	122.993830	59.033475	5.081506	0.114855	58.028956	0.444698	0.978063	203892.224051	0.179923	0.568495	2.608049	143.152281	0.105782	0.506005	364.183016	0.587367	340.335899	0.389777	0.099675	77.860502	1.306020	0.418506	0.155254	125364.859423	0.280172	0.284703	30.836944	0.072073	2.474136	27.252284	63.029698	0.231031	85.274915	0.086641	2.759193	0.121280	27.906861	0.621257	0.050695	0.324891	0.420534	0.689497	1.636527	6.371084	0.053083	0.443313
0.9200	270.985244	18.093856	894.846995	8066.128266	0.224384	1.094433	4.393296	15.091085	3.395435	5894254.430847	343.251554	0.148021	0.053509	0.069054	0.038323	0.033062	58.869354	0.174254	160.170823	33.933191	0.026428	0.895244	3.849593	729.593472	2.130456	19.810370	0.340586	0.657225	0.087693	63.130371	0.026999	221.390605	0.120012	2.311139	1.120537	72.109775	9.933453	331.292877	1.954658	0.524671	0.043005	209.290471	128.629723	1.126871	454.802376	0.066122	0.077459	0.348689	0.079628	1.423094	369.593341	8031041.596361	5.849565	41.849560	71.043763	38.106697	0.440694	855398.857178	66.223401	11.318621	211.270557	20.192164	1447.065711	697339.857283	0.397561	27.355068	44.686015	7.982472	0.536875	164917.906608	3.639969	0.799967	0.081912	0.198935	0.077322	0.068741	186.509587	0.494259	10.829549	74.746166	0.054076	0.106650	0.381919	82.138702	2.876143	20.185208	0.307138	0.576046	0.073239	48.224464	0.051093
0.9300	2.633595	4.477409	3.477105	6720.657266	8403.890648	19928.290784	144.668954	0.259118	0.165406	0.419084	0.192735	0.338355	0.051485	0.069097	31.113884	0.031004	45532.612726	48.597597	2475.577553	0.024985	11.749751	19.620862	1.262255	0.275341	0.139084	0.168417	1549632.251556	62070.835714	0.890966	0.545963	8.223144	0.204447	0.333004	25666.872246	5797167.489234	0.148894	0.433719	1.228589	0.917342	64.139244	14.754625	0.039405	15332.688251	325.571969	328940.078709	0.060257	266.932763	0.262909	0.132836	2.782843	1.818344	5.269147	0.652020	0.535477	242.092189	89029.279552	43092.632347	452.022479	2.580218	562.703493	81.719653	523.098843	0.491722	3908.329773	13471.744457	24723.075241	15.619536	0.534273	0.495105	3.032706	1.044482	1.513207	0.114190	0.167143	115.918232	0.071622	129707.556828	122.674539	5486.463430	0.056276	1.928877	18.245976	0.102796	0.402335	0.161077	0.060446	1352309.800746	7908.843270	0.193028	0.144108	2.197054
0.9400	178402.392919	77.675239	116.299672	140.178658	0.034063	4.991977	1.356102	0.829560	135.354400	1.058580	1672.719367	2.336494	235.308137	0.048863	0.089916	0.042979	15.965930	16.515676	51.078585	13.004683	0.033778	0.033935	254508.929586	654.054453	694.491427	0.061022	0.251661	0.044329	2.427709	0.025964	0.852440	0.028649	1.171382	0.045550	0.737391	0.062655	452.334683	482.148787	1118972.128987	0.088809	0.061023	32.852110	119.868233	101.826236	108.648016	1.112737	0.815653	0.117066	2328.042882	25.044536	173.416084	0.377732	431.832052	0.537416	10.152143	53.755419	1.251167	10724.781998	59.773999	28.092426	44600.637525	12.804239	27.656346	8611.365490	0.960895	37.295311	6.890670	0.638522	1003.569204	1.565783	2920.346785	12.293845	1086.100972	0.132461	1.171739	0.952581	41.397125	36.421309	14.511395	6.214544	0.060916	0.071740	306169.763100	13.208267	25.910531	0.051029	0.184292	0.050193	0.287010	0.050690	0.247297
0.9500	9624.399342	854531.986483	365.028339	156.057730	1855.118209	1594.035411	20.621929	2040.978123	0.124050	0.212334	12.986680	1.386797	0.057039	12.482099	0.038612	0.032690	0.393122	0.026621	0.869137	0.023740	0.068345	0.116783	4.974669	0.039313	0.093045	0.053377	3.590193	0.103783	1.078678	553.652814	0.041175	259.905325	1.082337	0.092859	2.355731	0.059315	0.184348	0.075512	20.512827	0.148197	0.104548	0.044491	4.524251	0.055161	2.333060	0.092185	0.095194	104.198329	0.120884	5.578753	139.854211	3.867041	0.382238	4517.941100	29.314910	57072.804550	1417.774803	116.313983	157.369697	288160.413149	2839.499721	150291.830517	57.258915	11.234943	48.860059	39591.332630	1.201914	485.934440	0.347569	3.059813	224.329046	8.901960	0.149150	44.815931	0.106577	0.108474	0.908037	0.071124	1.494982	0.061542	0.060326	0.056497	5.350460	0.059136	0.074719	0.051107	0.194022	0.052661	0.199087	55.003195	0.058391
0.9600	1.108681	37.233488	31.530594	1857.493893	0.108040	53.514058	1.133829	0.056538	41.022002	0.291677	1.418525	0.182318	1364.187137	202.127973	0.758399	0.202397	0.041564	226.508621	0.046687	0.550811	12.950902	0.081404	0.826419	0.078393	0.084205	0.101714	2.473708	0.726916	11.278316	27.359565	1.536399	62.136403	27.860706	0.545395	1.871252	0.103444	0.201533	0.104891	1.102988	0.270647	40.077408	2.337438	0.241529	1242.878276	0.162687	1.255484	71.014086	1602.130710	50699.214066	614.089542	16.601895	1.276009	90.328588	0.102299	1.347240	52.698340	0.315671	154633.512599	14.373024	259.627646	109.538845	110.993354	4.957078	122596.862780	0.252457	5.876512	0.124338	0.123923	9.727681	0.512899	8.620561	599.862892	68695.813347	666.602112	85.478656	0.546735	0.139224	408.330094	0.149978	0.683631	7.988735	0.120710	0.075759	0.056963	0.081080	0.052892	0.098848	0.075077	3.739545	7.122749	0.198587
0.9700	34.458647	21.351760	0.224801	2843.891349	1.056839	0.058968	172.110565	0.112979	0.549047	0.897249	0.043678	40.726621	0.197460	558068.732496	99.189263	287.004213	0.497053	0.869246	0.753916	15.224018	282.061297	7.175860	7.828359	429.544377	3681.444621	1.573132	0.053164	0.041435	1835.891332	7266314.913380	6.008309	14800753.929539	4062.854968	0.080987	0.088635	1.531237	4240.603247	597.274150	13.333852	26.783872	1154.753230	67.334902	3.556017	16.353650	2.585074	1759.748166	671.403990	4171469.247128	3.885174	408.246376	0.117478	4.297163	7.940231	1.184180	157.811559	0.094240	46.238000	223311.384118	0.240308	7.075682	8.651768	4.282384	0.215895	175754.816776	33.793057	0.117813	0.599143	0.752732	4.474656	1.711209	0.147099	191.272359	2.857517	1678003.145738	254.605611	625.763027	0.905129	9.804042	1.114352	18.592331	295.454403	6.289536	0.781720	13.844054	19.818160	0.053614	0.060153	0.060651	440.106233	1326100.866654	0.541574
0.9800	401.156290	0.705065	0.374017	0.112657	0.102472	0.361823	21.864481	0.103667	7878.907683	0.271609	0.064867	3.530932	0.373535	1.768169	1.442145	0.036047	0.047470	0.099852	2.272390	0.281553	2.928115	1.036805	0.031888	4157022.457495	0.026504	399.851326	0.292294	5.221056	5166.025703	18.529484	979.102399	33.189376	10435.583529	4.437588	0.723236	457.536278	0.040996	7045106.987676	0.070792	3.492542	11.594629	1.275121	10.212951	0.700416	0.376949	1.662730	8.799781	12.600206	2.823031	16.042000	0.159295	0.796312	34700.103853	1.152711	27.916716	0.589756	0.124200	0.148824	3.637080	0.199825	100.327927	0.875231	3.221094	0.205736	0.147774	0.329931	6.780543	0.714468	14727.936514	0.284471	0.123985	4.636224	1.294181	5.112050	3.261148	1.589208	0.305216	0.400657	2.931481	0.435347	2.936967	0.784042	0.064281	378697.848193	0.055176	1.994118	0.149630	0.083445	916.907082	2.258379	63.982471
0.9900	453.481110	336.371978	0.707355	147.991332	2.032061	90028.618701	2.656415	0.044394	2118.546985	3.845247	0.484926	3590.579834	2.486367	16.193613	0.604835	25.259875	0.032366	392.810727	24612.089381	103849.141565	3.675035	0.227956	0.060972	0.606691	6.603082	1.449302	105.016719	0.219183	737.088049	2.686921	0.453431	3.072488	691.284821	0.301635	233.212520	1.834149	11.100194	1.361075	0.141837	0.771129	12.868228	888497.497546	373451.409556	1798.543020	0.097043	165.632929	18.603765	159.781877	12.294520	9999.540989	3.117896	39.613588	2357.085563	0.093460	3.135237	55502.894224	4.456514	9500.428474	0.238679	1119.074812	25526.339684	2493.220157	1.295026	7362.362298	2.750133	4158.498430	0.829308	0.116672	6.459555	19.367887	1.359661	1606.227681	3.872285	74.389866	12.743909	68.290371	0.126282	510.409964	206319.877261	384828.411601	2.856718	0.226553	0.075604	0.204492	0.632690	0.074436	25.287216	0.061777	13.513755	0.160791	0.059833


==> figures/Cu/drag_anis_CuT900P15NT.dat <==
### B(beta,theta) for CuT900P15NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.032050	0.032071	0.032135	0.032238	0.032376	0.032541	0.032726	0.032922	0.033121	0.033311	0.033485	0.033635	0.033754	0.033835	0.033876	0.033875	0.033831	0.033747	0.033627	0.033475	0.033298	0.033104	0.032899	0.032692	0.032489	0.032298	0.032126	0.031976	0.031853	0.031759	0.031695	0.031663	0.031659	0.031681	0.031726	0.031789	0.031865	0.031947	0.032030	0.032107	0.032174	0.032224	0.032253	0.032258	0.032237	0.032188	0.032111	0.032007	0.031879	0.031728	0.031560	0.031377	0.031183	0.030984	0.030783	0.030583	0.030388	0.030202	0.030025	0.029859	0.029705	0.029562	0.029431	0.029309	0.029196	0.029089	0.028986	0.028886	0.028786	0.028685	0.028581	0.028473	0.028361	0.028245	0.028123	0.027998	0.027869	0.027739	0.027609	0.027480	0.027354	0.027234	0.027120	0.027015	0.026921	0.026838	0.026768	0.026713	0.026673	0.026649	0.026641
0.0200	0.031610	0.031631	0.031694	0.031795	0.031926	0.032088	0.032270	0.032462	0.032657	0.032844	0.033015	0.033163	0.033279	0.033360	0.033401	0.033400	0.033358	0.033277	0.033159	0.033011	0.032838	0.032648	0.032447	0.032244	0.032045	0.031858	0.031688	0.031545	0.031424	0.031331	0.031269	0.031236	0.031232	0.031254	0.031297	0.031359	0.031433	0.031513	0.031594	0.031670	0.031735	0.031784	0.031812	0.031817	0.031796	0.031748	0.031672	0.031570	0.031444	0.031297	0.031132	0.030952	0.030762	0.030567	0.030368	0.030173	0.029982	0.029799	0.029626	0.029463	0.029312	0.029172	0.029043	0.028923	0.028812	0.028707	0.028606	0.028508	0.028410	0.028311	0.028210	0.028104	0.027995	0.027880	0.027762	0.027639	0.027514	0.027386	0.027259	0.027133	0.027011	0.026893	0.026782	0.026680	0.026587	0.026507	0.026439	0.026385	0.026342	0.026318	0.026311
0.0300	0.031178	0.031199	0.031260	0.031359	0.031490	0.031648	0.031825	0.032013	0.032203	0.032385	0.032553	0.032696	0.032810	0.032889	0.032929	0.032929	0.032888	0.032808	0.032694	0.032549	0.032381	0.032194	0.031998	0.031800	0.031605	0.031422	0.031256	0.031112	0.030994	0.030903	0.030842	0.030810	0.030805	0.030826	0.030869	0.030928	0.031000	0.031079	0.031158	0.031231	0.031295	0.031342	0.031370	0.031375	0.031353	0.031306	0.031233	0.031133	0.031010	0.030866	0.030705	0.030530	0.030344	0.030154	0.029961	0.029770	0.029584	0.029405	0.029235	0.029075	0.028927	0.028790	0.028664	0.028547	0.028438	0.028335	0.028237	0.028140	0.028045	0.027948	0.027848	0.027746	0.027639	0.027527	0.027411	0.027291	0.027169	0.027045	0.026921	0.026798	0.026678	0.026564	0.026455	0.026356	0.026266	0.026187	0.026121	0.026068	0.026030	0.026007	0.025999
0.0400	0.030765	0.030786	0.030845	0.030941	0.031068	0.031222	0.031394	0.031576	0.031760	0.031938	0.032100	0.032239	0.032350	0.032426	0.032465	0.032464	0.032424	0.032346	0.032234	0.032093	0.031928	0.031746	0.031555	0.031361	0.031171	0.030992	0.030829	0.030688	0.030572	0.030483	0.030422	0.030390	0.030386	0.030405	0.030446	0.030504	0.030574	0.030650	0.030726	0.030797	0.030858	0.030904	0.030931	0.030935	0.030914	0.030867	0.030795	0.030698	0.030577	0.030437	0.030279	0.030108	0.029927	0.029744	0.029556	0.029369	0.029187	0.029013	0.028847	0.028691	0.028546	0.028412	0.028289	0.028174	0.028068	0.027965	0.027868	0.027774	0.027680	0.027586	0.027489	0.027388	0.027284	0.027175	0.027062	0.026945	0.026826	0.026705	0.026584	0.026464	0.026348	0.026236	0.026131	0.026034	0.025946	0.025870	0.025805	0.025754	0.025717	0.025695	0.025687
0.0500	0.030364	0.030384	0.030441	0.030534	0.030657	0.030805	0.030971	0.031147	0.031325	0.031496	0.031652	0.031786	0.031893	0.031966	0.032002	0.032001	0.031961	0.031885	0.031775	0.031638	0.031477	0.031300	0.031113	0.030923	0.030738	0.030564	0.030405	0.030267	0.030154	0.030066	0.030007	0.029975	0.029970	0.029989	0.030028	0.030084	0.030151	0.030224	0.030298	0.030367	0.030425	0.030469	0.030494	0.030497	0.030477	0.030431	0.030360	0.030265	0.030148	0.030011	0.029857	0.029691	0.029515	0.029334	0.029151	0.028969	0.028792	0.028621	0.028460	0.028308	0.028167	0.028037	0.027916	0.027805	0.027701	0.027603	0.027508	0.027416	0.027325	0.027233	0.027138	0.027040	0.026938	0.026832	0.026722	0.026608	0.026492	0.026375	0.026257	0.026141	0.026028	0.025919	0.025817	0.025723	0.025638	0.025564	0.025501	0.025451	0.025415	0.025394	0.025386
0.0600	0.029989	0.030007	0.030062	0.030151	0.030270	0.030412	0.030572	0.030741	0.030911	0.031076	0.031226	0.031354	0.031456	0.031525	0.031559	0.031556	0.031517	0.031442	0.031335	0.031200	0.031043	0.030870	0.030688	0.030504	0.030323	0.030153	0.029998	0.029863	0.029752	0.029667	0.029609	0.029578	0.029572	0.029589	0.029627	0.029680	0.029744	0.029814	0.029885	0.029951	0.030007	0.030049	0.030072	0.030074	0.030053	0.030008	0.029938	0.029845	0.029731	0.029597	0.029448	0.029285	0.029114	0.028938	0.028760	0.028584	0.028412	0.028243	0.028086	0.027939	0.027796	0.027669	0.027552	0.027443	0.027342	0.027246	0.027154	0.027064	0.026975	0.026885	0.026792	0.026703	0.026603	0.026500	0.026393	0.026282	0.026170	0.026055	0.025941	0.025822	0.025712	0.025607	0.025508	0.025417	0.025334	0.025262	0.025202	0.025154	0.025119	0.025098	0.025091
0.0700	0.029620	0.029638	0.029690	0.029775	0.029889	0.030025	0.030177	0.030339	0.030502	0.030658	0.030801	0.030923	0.031019	0.031084	0.031115	0.031110	0.031070	0.030996	0.030891	0.030760	0.030607	0.030438	0.030261	0.030081	0.029906	0.029740	0.029589	0.029458	0.029350	0.029266	0.029209	0.029178	0.029171	0.029187	0.029223	0.029273	0.029334	0.029401	0.029469	0.029531	0.029585	0.029624	0.029645	0.029646	0.029625	0.029580	0.029512	0.029421	0.029309	0.029179	0.029034	0.028876	0.028710	0.028539	0.028367	0.028196	0.028029	0.027868	0.027716	0.027573	0.027440	0.027316	0.027202	0.027096	0.026997	0.026904	0.026814	0.026727	0.026640	0.026552	0.026462	0.026368	0.026272	0.026171	0.026067	0.025960	0.025850	0.025739	0.025628	0.025519	0.025413	0.025311	0.025215	0.025126	0.025046	0.024977	0.024918	0.024872	0.024838	0.024818	0.024811
0.0800	0.029282	0.029299	0.029349	0.029430	0.029537	0.029667	0.029811	0.029965	0.030119	0.030267	0.030402	0.030518	0.030607	0.030668	0.030695	0.030688	0.030648	0.030574	0.030471	0.030343	0.030193	0.030030	0.029857	0.029683	0.029512	0.029351	0.029205	0.029077	0.028971	0.028890	0.028834	0.028800	0.028792	0.028807	0.028840	0.028888	0.028947	0.029010	0.029074	0.029133	0.029184	0.029220	0.029240	0.029240	0.029218	0.029173	0.029106	0.029018	0.028909	0.028783	0.028642	0.028489	0.028329	0.028163	0.027996	0.027830	0.027669	0.027514	0.027366	0.027228	0.027099	0.026979	0.026868	0.026765	0.026668	0.026577	0.026490	0.026405	0.026320	0.026234	0.026147	0.026056	0.025962	0.025864	0.025763	0.025659	0.025553	0.025445	0.025338	0.025232	0.025129	0.025031	0.024938	0.024852	0.024775	0.024708	0.024652	0.024607	0.024574	0.024554	0.024548
0.0900	0.028950	0.028966	0.029013	0.029090	0.029191	0.029313	0.029450	0.029594	0.029739	0.029879	0.030005	0.030112	0.030196	0.030250	0.030274	0.030265	0.030223	0.030150	0.030049	0.029923	0.029778	0.029619	0.029451	0.029282	0.029116	0.028960	0.028818	0.028694	0.028592	0.028512	0.028457	0.028426	0.028419	0.028432	0.028463	0.028508	0.028562	0.028622	0.028683	0.028738	0.028785	0.028819	0.028836	0.028835	0.028812	0.028768	0.028702	0.028616	0.028510	0.028388	0.028251	0.028104	0.027948	0.027788	0.027627	0.027467	0.027310	0.027160	0.027017	0.026883	0.026758	0.026642	0.026534	0.026435	0.026341	0.026253	0.026167	0.026084	0.026002	0.025918	0.025833	0.025745	0.025653	0.025558	0.025460	0.025359	0.025257	0.025153	0.025049	0.024947	0.024847	0.024752	0.024663	0.024580	0.024506	0.024441	0.024387	0.024344	0.024312	0.024293	0.024287
0.1000	0.028630	0.028645	0.028690	0.028761	0.028856	0.028971	0.029098	0.029233	0.029369	0.029499	0.029616	0.029715	0.029791	0.029839	0.029859	0.029847	0.029803	0.029731	0.029631	0.029508	0.029367	0.029212	0.029050	0.028886	0.028726	0.028574	0.028437	0.028317	0.028217	0.028140	0.028086	0.028055	0.028046	0.028058	0.028086	0.028128	0.028179	0.028234	0.028290	0.028342	0.028385	0.028416	0.028431	0.028427	0.028404	0.028360	0.028296	0.028211	0.028109	0.027990	0.027858	0.027716	0.027566	0.027412	0.027256	0.027102	0.026952	0.026807	0.026670	0.026540	0.026420	0.026307	0.026203	0.026107	0.026014	0.025928	0.025845	0.025764	0.025684	0.025603	0.025520	0.025434	0.025346	0.025254	0.025159	0.025061	0.024962	0.024861	0.024761	0.024663	0.024567	0.024475	0.024389	0.024310	0.024239	0.024176	0.024124	0.024082	0.024052	0.024034	0.024028
0.1100	0.028327	0.028341	0.028382	0.028448	0.028537	0.028643	0.028762	0.028887	0.029012	0.029132	0.029239	0.029330	0.029398	0.029440	0.029455	0.029440	0.029395	0.029322	0.029224	0.029104	0.028967	0.028816	0.028659	0.028501	0.028346	0.028198	0.028065	0.027949	0.027853	0.027777	0.027725	0.027694	0.027685	0.027693	0.027719	0.027757	0.027805	0.027857	0.027909	0.027957	0.027997	0.028024	0.028037	0.028032	0.028008	0.027964	0.027901	0.027819	0.027720	0.027605	0.027478	0.027340	0.027196	0.027048	0.026898	0.026750	0.026605	0.026466	0.026330	0.026205	0.026089	0.025981	0.025881	0.025787	0.025700	0.025617	0.025536	0.025458	0.025380	0.025301	0.025220	0.025137	0.025051	0.024963	0.024871	0.024777	0.024681	0.024584	0.024488	0.024393	0.024301	0.024213	0.024130	0.024054	0.023986	0.023926	0.023876	0.023836	0.023807	0.023790	0.023784
0.1200	0.028036	0.028049	0.028087	0.028149	0.028230	0.028328	0.028437	0.028552	0.028666	0.028775	0.028873	0.028954	0.029014	0.029049	0.029058	0.029040	0.028993	0.028920	0.028823	0.028706	0.028572	0.028426	0.028274	0.028121	0.027971	0.027830	0.027702	0.027590	0.027496	0.027423	0.027371	0.027341	0.027331	0.027338	0.027362	0.027397	0.027441	0.027488	0.027536	0.027580	0.027616	0.027640	0.027650	0.027643	0.027618	0.027574	0.027512	0.027431	0.027334	0.027224	0.027101	0.026969	0.026830	0.026687	0.026544	0.026401	0.026263	0.026129	0.026000	0.025881	0.025769	0.025665	0.025568	0.025477	0.025392	0.025312	0.025234	0.025158	0.025082	0.025005	0.024927	0.024847	0.024763	0.024677	0.024588	0.024498	0.024405	0.024312	0.024219	0.024128	0.024040	0.023956	0.023876	0.023803	0.023738	0.023681	0.023633	0.023595	0.023568	0.023551	0.023545
0.1300	0.027762	0.027774	0.027808	0.027864	0.027939	0.028027	0.028126	0.028230	0.028334	0.028432	0.028519	0.028590	0.028641	0.028670	0.028673	0.028651	0.028602	0.028529	0.028433	0.028318	0.028188	0.028047	0.027900	0.027752	0.027608	0.027471	0.027347	0.027239	0.027149	0.027078	0.027027	0.026997	0.026986	0.026992	0.027012	0.027044	0.027084	0.027127	0.027171	0.027210	0.027242	0.027262	0.027269	0.027260	0.027235	0.027191	0.027130	0.027052	0.026959	0.026848	0.026730	0.026603	0.026470	0.026334	0.026197	0.026061	0.025928	0.025801	0.025679	0.025565	0.025457	0.025357	0.025264	0.025177	0.025095	0.025017	0.024942	0.024868	0.024794	0.024720	0.024644	0.024566	0.024486	0.024402	0.024317	0.024229	0.024140	0.024051	0.023962	0.023875	0.023790	0.023710	0.023634	0.023565	0.023502	0.023448	0.023402	0.023366	0.023340	0.023324	0.023319
0.1400	0.027495	0.027506	0.027537	0.027587	0.027654	0.027734	0.027823	0.027916	0.028008	0.028094	0.028170	0.028231	0.028273	0.028294	0.028292	0.028265	0.028214	0.028140	0.028045	0.027933	0.027806	0.027670	0.027528	0.027386	0.027247	0.027116	0.026997	0.026893	0.026806	0.026737	0.026688	0.026657	0.026645	0.026649	0.026667	0.026695	0.026730	0.026770	0.026808	0.026843	0.026871	0.026887	0.026892	0.026881	0.026854	0.026808	0.026748	0.026672	0.026582	0.026479	0.026365	0.026244	0.026117	0.025986	0.025855	0.025725	0.025599	0.025477	0.025360	0.025251	0.025148	0.025052	0.024962	0.024878	0.024799	0.024724	0.024651	0.024579	0.024508	0.024436	0.024363	0.024287	0.024210	0.024129	0.024047	0.023963	0.023878	0.023792	0.023707	0.023624	0.023543	0.023466	0.023394	0.023328	0.023269	0.023217	0.023174	0.023140	0.023115	0.023099	0.023094
0.1500	0.027234	0.027244	0.027271	0.027316	0.027375	0.027446	0.027524	0.027605	0.027685	0.027759	0.027824	0.027874	0.027907	0.027920	0.027913	0.027882	0.027828	0.027754	0.027660	0.027550	0.027427	0.027295	0.027159	0.027022	0.026889	0.026762	0.026648	0.026548	0.026464	0.026398	0.026350	0.026320	0.026307	0.026307	0.026322	0.026346	0.026378	0.026412	0.026446	0.026477	0.026500	0.026513	0.026514	0.026501	0.026473	0.026430	0.026371	0.026297	0.026210	0.026112	0.026003	0.025887	0.025766	0.025642	0.025518	0.025394	0.025274	0.025158	0.025047	0.024943	0.024845	0.024753	0.024666	0.024586	0.024510	0.024437	0.024367	0.024298	0.024229	0.024159	0.024089	0.024014	0.023939	0.023862	0.023783	0.023703	0.023621	0.023539	0.023458	0.023379	0.023302	0.023229	0.023161	0.023098	0.023042	0.022993	0.022953	0.022920	0.022897	0.022883	0.022878
0.1600	0.026987	0.026995	0.027019	0.027058	0.027109	0.027170	0.027237	0.027307	0.027375	0.027437	0.027490	0.027529	0.027553	0.027558	0.027543	0.027507	0.027451	0.027376	0.027283	0.027175	0.027056	0.026928	0.026797	0.026666	0.026538	0.026419	0.026310	0.026214	0.026133	0.026070	0.026023	0.025993	0.025979	0.025979	0.025989	0.026010	0.026038	0.026067	0.026097	0.026122	0.026141	0.026151	0.026149	0.026134	0.026105	0.026061	0.025998	0.025927	0.025843	0.025749	0.025646	0.025535	0.025420	0.025303	0.025185	0.025068	0.024954	0.024844	0.024739	0.024640	0.024546	0.024459	0.024377	0.024300	0.024227	0.024155	0.024087	0.024020	0.023954	0.023887	0.023819	0.023749	0.023677	0.023604	0.023528	0.023451	0.023373	0.023294	0.023217	0.023142	0.023069	0.023000	0.022936	0.022877	0.022824	0.022778	0.022740	0.022709	0.022687	0.022674	0.022670
0.1700	0.026755	0.026762	0.026783	0.026816	0.026859	0.026910	0.026966	0.027023	0.027078	0.027128	0.027169	0.027197	0.027211	0.027207	0.027185	0.027145	0.027086	0.027009	0.026917	0.026811	0.026695	0.026572	0.026420	0.026295	0.026173	0.026058	0.025954	0.025863	0.025786	0.025725	0.025679	0.025649	0.025633	0.025631	0.025640	0.025657	0.025680	0.025705	0.025730	0.025750	0.025765	0.025771	0.025766	0.025748	0.025718	0.025675	0.025618	0.025549	0.025468	0.025378	0.025279	0.025175	0.025067	0.024956	0.024844	0.024733	0.024625	0.024521	0.024422	0.024327	0.024239	0.024155	0.024077	0.024003	0.023932	0.023865	0.023800	0.023735	0.023671	0.023607	0.023541	0.023473	0.023404	0.023333	0.023261	0.023185	0.023111	0.023037	0.022964	0.022892	0.022824	0.022759	0.022698	0.022642	0.022593	0.022550	0.022514	0.022485	0.022465	0.022452	0.022448
0.1800	0.026528	0.026533	0.026550	0.026577	0.026612	0.026653	0.026698	0.026743	0.026785	0.026822	0.026851	0.026867	0.026871	0.026858	0.026830	0.026784	0.026722	0.026644	0.026552	0.026448	0.026335	0.026217	0.026095	0.025975	0.025859	0.025749	0.025650	0.025562	0.025488	0.025429	0.025385	0.025355	0.025339	0.025334	0.025340	0.025353	0.025371	0.025391	0.025411	0.025426	0.025436	0.025437	0.025429	0.025409	0.025377	0.025333	0.025277	0.025210	0.025132	0.025046	0.024952	0.024852	0.024749	0.024643	0.024538	0.024433	0.024331	0.024231	0.024137	0.024048	0.023964	0.023884	0.023810	0.023739	0.023672	0.023607	0.023544	0.023482	0.023421	0.023358	0.023295	0.023230	0.023164	0.023096	0.023027	0.022957	0.022887	0.022817	0.022748	0.022681	0.022616	0.022555	0.022498	0.022446	0.022400	0.022360	0.022326	0.022300	0.022281	0.022269	0.022265
0.1900	0.026322	0.026326	0.026339	0.026360	0.026386	0.026417	0.026451	0.026483	0.026513	0.026537	0.026553	0.026558	0.026551	0.026530	0.026494	0.026443	0.026377	0.026298	0.026206	0.026105	0.025995	0.025881	0.025765	0.025650	0.025540	0.025436	0.025342	0.025259	0.025189	0.025132	0.025089	0.025059	0.025042	0.025036	0.025039	0.025048	0.025062	0.025077	0.025092	0.025103	0.025108	0.025106	0.025094	0.025072	0.025039	0.024995	0.024940	0.024864	0.024790	0.024708	0.024619	0.024525	0.024428	0.024329	0.024230	0.024133	0.024037	0.023945	0.023856	0.023773	0.023693	0.023618	0.023548	0.023480	0.023416	0.023355	0.023295	0.023236	0.023176	0.023117	0.023056	0.022995	0.022932	0.022867	0.022802	0.022736	0.022670	0.022604	0.022539	0.022476	0.022416	0.022359	0.022306	0.022258	0.022215	0.022178	0.022147	0.022123	0.022105	0.022095	0.022091
0.2000	0.026106	0.026110	0.026119	0.026133	0.026151	0.026172	0.026194	0.026214	0.026231	0.026242	0.026245	0.026238	0.026221	0.026191	0.026147	0.026091	0.026022	0.025941	0.025850	0.025750	0.025644	0.025534	0.025424	0.025314	0.025209	0.025116	0.025027	0.024948	0.024881	0.024827	0.024783	0.024754	0.024736	0.024727	0.024727	0.024733	0.024742	0.024738	0.024747	0.024753	0.024753	0.024747	0.024732	0.024707	0.024673	0.024629	0.024575	0.024512	0.024441	0.024363	0.024279	0.024190	0.024099	0.024007	0.023914	0.023822	0.023733	0.023647	0.023564	0.023485	0.023407	0.023337	0.023270	0.023206	0.023145	0.023086	0.023028	0.022972	0.022915	0.022858	0.022800	0.022741	0.022681	0.022620	0.022558	0.022496	0.022433	0.022372	0.022311	0.022252	0.022196	0.022143	0.022095	0.022050	0.022011	0.021977	0.021949	0.021926	0.021910	0.021901	0.021897
0.2100	0.025910	0.025911	0.025917	0.025925	0.025935	0.025945	0.025955	0.025963	0.025966	0.025964	0.025954	0.025936	0.025907	0.025868	0.025817	0.025756	0.025683	0.025600	0.025509	0.025411	0.025308	0.025202	0.025078	0.024975	0.024876	0.024783	0.024699	0.024624	0.024561	0.024510	0.024470	0.024441	0.024422	0.024411	0.024408	0.024410	0.024415	0.024421	0.024425	0.024426	0.024422	0.024412	0.024394	0.024367	0.024332	0.024288	0.024235	0.024174	0.024106	0.024032	0.023953	0.023871	0.023786	0.023699	0.023613	0.023528	0.023445	0.023365	0.023287	0.023214	0.023144	0.023077	0.023014	0.022954	0.022896	0.022840	0.022785	0.022731	0.022677	0.022623	0.022568	0.022512	0.022455	0.022397	0.022339	0.022281	0.022223	0.022165	0.022109	0.022055	0.022001	0.021952	0.021908	0.021867	0.021831	0.021801	0.021775	0.021755	0.021740	0.021732	0.021729
0.2200	0.025715	0.025715	0.025717	0.025719	0.025720	0.025721	0.025719	0.025714	0.025704	0.025688	0.025666	0.025635	0.025596	0.025547	0.025489	0.025422	0.025345	0.025259	0.025168	0.025072	0.024972	0.024870	0.024769	0.024671	0.024577	0.024490	0.024410	0.024340	0.024280	0.024231	0.024192	0.024163	0.024143	0.024131	0.024125	0.024123	0.024123	0.024124	0.024123	0.024119	0.024111	0.024096	0.024075	0.024046	0.024009	0.023965	0.023913	0.023854	0.023789	0.023719	0.023645	0.023567	0.023488	0.023408	0.023328	0.023249	0.023171	0.023096	0.023024	0.022956	0.022890	0.022827	0.022767	0.022710	0.022655	0.022602	0.022549	0.022498	0.022446	0.022394	0.022340	0.022287	0.022234	0.022179	0.022125	0.022070	0.022016	0.021963	0.021911	0.021861	0.021814	0.021770	0.021729	0.021692	0.021660	0.021632	0.021609	0.021592	0.021579	0.021571	0.021568
0.2300	0.025544	0.025544	0.025541	0.025537	0.025530	0.025520	0.025507	0.025489	0.025466	0.025437	0.025401	0.025359	0.025309	0.025250	0.025184	0.025111	0.025031	0.024944	0.024853	0.024757	0.024660	0.024562	0.024466	0.024373	0.024284	0.024202	0.024128	0.024062	0.024006	0.023959	0.023922	0.023893	0.023872	0.023858	0.023849	0.023843	0.023839	0.023835	0.023829	0.023821	0.023807	0.023789	0.023764	0.023733	0.023693	0.023648	0.023597	0.023540	0.023478	0.023412	0.023342	0.023270	0.023196	0.023122	0.023048	0.022975	0.022903	0.022834	0.022767	0.022703	0.022642	0.022584	0.022527	0.022474	0.022421	0.022371	0.022321	0.022272	0.022223	0.022173	0.022124	0.022074	0.022023	0.021972	0.021921	0.021871	0.021820	0.021771	0.021724	0.021679	0.021636	0.021596	0.021560	0.021527	0.021498	0.021474	0.021454	0.021438	0.021427	0.021420	0.021418
0.2400	0.025345	0.025342	0.025336	0.025325	0.025310	0.025290	0.025265	0.025235	0.025198	0.025156	0.025108	0.025053	0.024992	0.024924	0.024851	0.024771	0.024687	0.024598	0.024506	0.024413	0.024318	0.024224	0.024133	0.024045	0.023962	0.023885	0.023816	0.023754	0.023702	0.023657	0.023621	0.023593	0.023571	0.023555	0.023543	0.023534	0.023525	0.023516	0.023506	0.023492	0.023474	0.023452	0.023423	0.023389	0.023350	0.023305	0.023253	0.023198	0.023141	0.023078	0.023013	0.022946	0.022878	0.022810	0.022742	0.022675	0.022610	0.022546	0.022484	0.022425	0.022368	0.022313	0.022260	0.022210	0.022160	0.022112	0.022065	0.022018	0.021971	0.021925	0.021878	0.021830	0.021783	0.021735	0.021688	0.021641	0.021595	0.021550	0.021507	0.021466	0.021428	0.021393	0.021361	0.021332	0.021307	0.021286	0.021268	0.021255	0.021245	0.021239	0.021238
0.2500	0.025193	0.025190	0.025179	0.025163	0.025139	0.025109	0.025073	0.025030	0.024980	0.024925	0.024864	0.024797	0.024725	0.024648	0.024566	0.024481	0.024393	0.024302	0.024210	0.024118	0.024026	0.023936	0.023849	0.023766	0.023689	0.023618	0.023550	0.023493	0.023444	0.023403	0.023368	0.023340	0.023318	0.023300	0.023285	0.023272	0.023260	0.023246	0.023231	0.023212	0.023190	0.023164	0.023133	0.023097	0.023056	0.023011	0.022962	0.022910	0.022854	0.022796	0.022735	0.022674	0.022612	0.022549	0.022487	0.022426	0.022367	0.022308	0.022252	0.022198	0.022145	0.022095	0.022046	0.021996	0.021950	0.021905	0.021860	0.021816	0.021773	0.021729	0.021685	0.021641	0.021597	0.021554	0.021511	0.021468	0.021427	0.021387	0.021348	0.021312	0.021279	0.021248	0.021220	0.021196	0.021175	0.021157	0.021143	0.021132	0.021124	0.021119	0.021117
0.2600	0.025027	0.025022	0.025009	0.024986	0.024954	0.024914	0.024866	0.024811	0.024748	0.024677	0.024603	0.024524	0.024441	0.024354	0.024265	0.024174	0.024081	0.023988	0.023895	0.023804	0.023715	0.023629	0.023546	0.023468	0.023396	0.023330	0.023270	0.023216	0.023170	0.023132	0.023099	0.023072	0.023049	0.023029	0.023012	0.022995	0.022979	0.022961	0.022935	0.022912	0.022886	0.022856	0.022822	0.022784	0.022742	0.022697	0.022649	0.022599	0.022546	0.022491	0.022436	0.022379	0.022323	0.022266	0.022210	0.022155	0.022101	0.022048	0.021996	0.021946	0.021898	0.021851	0.021806	0.021762	0.021719	0.021672	0.021631	0.021589	0.021548	0.021508	0.021467	0.021426	0.021386	0.021346	0.021307	0.021269	0.021232	0.021197	0.021163	0.021132	0.021103	0.021077	0.021054	0.021034	0.021017	0.021002	0.020991	0.020982	0.020976	0.020972	0.020971
0.2700	0.024850	0.024844	0.024826	0.024797	0.024758	0.024708	0.024649	0.024581	0.024506	0.024424	0.024338	0.024247	0.024153	0.024057	0.023960	0.023862	0.023765	0.023670	0.023577	0.023486	0.023399	0.023316	0.023238	0.023166	0.023099	0.023035	0.022980	0.022932	0.022890	0.022854	0.022823	0.022796	0.022773	0.022752	0.022733	0.022713	0.022693	0.022670	0.022646	0.022618	0.022588	0.022554	0.022517	0.022477	0.022434	0.022389	0.022342	0.022294	0.022238	0.022188	0.022136	0.022085	0.022034	0.021982	0.021932	0.021882	0.021833	0.021786	0.021739	0.021693	0.021649	0.021606	0.021564	0.021522	0.021482	0.021442	0.021403	0.021364	0.021325	0.021287	0.021249	0.021212	0.021175	0.021139	0.021104	0.021069	0.021037	0.021006	0.020977	0.020951	0.020927	0.020906	0.020887	0.020871	0.020858	0.020847	0.020839	0.020832	0.020828	0.020825	0.020825
0.2800	0.024719	0.024711	0.024690	0.024655	0.024608	0.024548	0.024478	0.024398	0.024310	0.024216	0.024116	0.024013	0.023909	0.023803	0.023698	0.023595	0.023493	0.023395	0.023301	0.023211	0.023126	0.023047	0.022973	0.022904	0.022842	0.022786	0.022736	0.022692	0.022653	0.022620	0.022590	0.022564	0.022540	0.022517	0.022495	0.022472	0.022448	0.022421	0.022392	0.022360	0.022325	0.022287	0.022247	0.022204	0.022160	0.022115	0.022066	0.022019	0.021972	0.021924	0.021877	0.021830	0.021784	0.021737	0.021692	0.021647	0.021604	0.021561	0.021519	0.021477	0.021437	0.021397	0.021358	0.021315	0.021278	0.021241	0.021204	0.021168	0.021132	0.021097	0.021063	0.021029	0.020995	0.020963	0.020932	0.020902	0.020875	0.020849	0.020825	0.020803	0.020784	0.020768	0.020754	0.020743	0.020733	0.020726	0.020721	0.020717	0.020714	0.020713	0.020713
0.2900	0.024575	0.024566	0.024542	0.024501	0.024446	0.024377	0.024295	0.024204	0.024103	0.023996	0.023885	0.023771	0.023655	0.023540	0.023427	0.023318	0.023212	0.023112	0.023016	0.022927	0.022844	0.022768	0.022696	0.022633	0.022576	0.022524	0.022478	0.022439	0.022404	0.022373	0.022345	0.022320	0.022296	0.022272	0.022248	0.022222	0.022193	0.022163	0.022129	0.022093	0.022054	0.022013	0.021970	0.021926	0.021882	0.021837	0.021791	0.021745	0.021700	0.021656	0.021613	0.021571	0.021530	0.021489	0.021449	0.021409	0.021370	0.021332	0.021294	0.021257	0.021220	0.021184	0.021148	0.021113	0.021078	0.021043	0.021005	0.020972	0.020939	0.020906	0.020875	0.020844	0.020815	0.020786	0.020759	0.020734	0.020707	0.020685	0.020667	0.020650	0.020637	0.020625	0.020616	0.020609	0.020604	0.020601	0.020599	0.020597	0.020597	0.020596	0.020596
0.3000	0.024421	0.024411	0.024383	0.024337	0.024274	0.024196	0.024104	0.024001	0.023889	0.023770	0.023644	0.023518	0.023393	0.023269	0.023149	0.023033	0.022924	0.022821	0.022725	0.022636	0.022556	0.022482	0.022416	0.022358	0.022305	0.022260	0.022219	0.022184	0.022153	0.022125	0.022099	0.022075	0.022051	0.022026	0.022000	0.021971	0.021939	0.021904	0.021867	0.021826	0.021784	0.021739	0.021694	0.021646	0.021600	0.021552	0.021507	0.021464	0.021422	0.021381	0.021342	0.021304	0.021268	0.021232	0.021196	0.021162	0.021128	0.021094	0.021060	0.021027	0.020994	0.020961	0.020928	0.020896	0.020863	0.020832	0.020800	0.020770	0.020738	0.020709	0.020680	0.020653	0.020628	0.020603	0.020581	0.020560	0.020542	0.020526	0.020512	0.020501	0.020492	0.020486	0.020482	0.020479	0.020479	0.020479	0.020480	0.020481	0.020483	0.020484	0.020484
0.3100	0.024278	0.024267	0.024236	0.024184	0.024114	0.024027	0.023925	0.023810	0.023686	0.023555	0.023420	0.023283	0.023147	0.023014	0.022886	0.022764	0.022650	0.022544	0.022447	0.022359	0.022279	0.022209	0.022146	0.022092	0.022044	0.022003	0.021967	0.021936	0.021908	0.021883	0.021860	0.021836	0.021812	0.021786	0.021758	0.021727	0.021692	0.021654	0.021612	0.021568	0.021521	0.021474	0.021426	0.021377	0.021330	0.021284	0.021241	0.021199	0.021160	0.021122	0.021087	0.021053	0.021021	0.020989	0.020959	0.020929	0.020899	0.020869	0.020839	0.020809	0.020779	0.020749	0.020719	0.020690	0.020660	0.020627	0.020598	0.020570	0.020543	0.020517	0.020492	0.020469	0.020447	0.020427	0.020409	0.020393	0.020380	0.020369	0.020360	0.020355	0.020351	0.020350	0.020351	0.020354	0.020357	0.020362	0.020366	0.020370	0.020374	0.020376	0.020376
0.3200	0.024143	0.024131	0.024096	0.024031	0.023954	0.023858	0.023746	0.023621	0.023486	0.023343	0.023197	0.023049	0.022903	0.022762	0.022626	0.022498	0.022379	0.022271	0.022172	0.022084	0.022006	0.021938	0.021880	0.021829	0.021786	0.021749	0.021718	0.021691	0.021668	0.021646	0.021625	0.021603	0.021579	0.021553	0.021523	0.021489	0.021452	0.021410	0.021365	0.021317	0.021265	0.021214	0.021162	0.021112	0.021065	0.021019	0.020976	0.020936	0.020899	0.020865	0.020833	0.020803	0.020774	0.020747	0.020721	0.020695	0.020669	0.020643	0.020617	0.020591	0.020564	0.020537	0.020509	0.020482	0.020455	0.020424	0.020398	0.020373	0.020348	0.020325	0.020304	0.020279	0.020261	0.020245	0.020232	0.020221	0.020213	0.020205	0.020203	0.020202	0.020205	0.020209	0.020215	0.020223	0.020231	0.020239	0.020248	0.020255	0.020260	0.020263	0.020265
0.3300	0.024006	0.023993	0.023956	0.023894	0.023810	0.023706	0.023585	0.023449	0.023303	0.023149	0.022991	0.022833	0.022678	0.022527	0.022384	0.022250	0.022127	0.022016	0.021916	0.021828	0.021751	0.021686	0.021630	0.021583	0.021545	0.021513	0.021486	0.021464	0.021444	0.021425	0.021406	0.021386	0.021363	0.021337	0.021306	0.021270	0.021230	0.021185	0.021137	0.021085	0.021032	0.020979	0.020926	0.020875	0.020826	0.020780	0.020738	0.020699	0.020664	0.020633	0.020604	0.020577	0.020553	0.020529	0.020506	0.020484	0.020462	0.020440	0.020417	0.020394	0.020370	0.020341	0.020317	0.020292	0.020268	0.020244	0.020220	0.020198	0.020177	0.020157	0.020139	0.020123	0.020109	0.020098	0.020090	0.020084	0.020081	0.020081	0.020084	0.020089	0.020097	0.020107	0.020118	0.020131	0.020144	0.020157	0.020169	0.020179	0.020186	0.020191	0.020193
0.3400	0.023872	0.023858	0.023817	0.023751	0.023660	0.023548	0.023418	0.023272	0.023115	0.022951	0.022782	0.022614	0.022448	0.022287	0.022136	0.021997	0.021869	0.021754	0.021647	0.021559	0.021483	0.021420	0.021367	0.021324	0.021290	0.021263	0.021241	0.021222	0.021206	0.021191	0.021175	0.021156	0.021134	0.021108	0.021076	0.021039	0.020997	0.020949	0.020898	0.020844	0.020787	0.020731	0.020676	0.020624	0.020574	0.020529	0.020487	0.020450	0.020417	0.020388	0.020362	0.020339	0.020318	0.020299	0.020280	0.020261	0.020243	0.020223	0.020204	0.020183	0.020162	0.020140	0.020118	0.020095	0.020073	0.020051	0.020030	0.020010	0.019992	0.019975	0.019960	0.019948	0.019938	0.019931	0.019924	0.019924	0.019926	0.019931	0.019939	0.019950	0.019964	0.019980	0.019997	0.020014	0.020032	0.020050	0.020065	0.020078	0.020088	0.020094	0.020096
0.3500	0.023739	0.023725	0.023681	0.023610	0.023514	0.023395	0.023256	0.023101	0.022934	0.022748	0.022570	0.022392	0.022219	0.022052	0.021895	0.021749	0.021618	0.021500	0.021397	0.021309	0.021234	0.021173	0.021123	0.021084	0.021054	0.021031	0.021013	0.020999	0.020987	0.020975	0.020962	0.020946	0.020925	0.020899	0.020867	0.020829	0.020784	0.020735	0.020681	0.020624	0.020563	0.020505	0.020448	0.020394	0.020344	0.020299	0.020258	0.020222	0.020190	0.020163	0.020136	0.020115	0.020097	0.020081	0.020065	0.020050	0.020034	0.020018	0.020001	0.019983	0.019964	0.019945	0.019925	0.019905	0.019884	0.019865	0.019847	0.019830	0.019811	0.019798	0.019787	0.019779	0.019774	0.019772	0.019773	0.019778	0.019786	0.019797	0.019812	0.019829	0.019849	0.019871	0.019894	0.019917	0.019941	0.019962	0.019982	0.019998	0.020011	0.020018	0.020021
0.3600	0.023612	0.023597	0.023551	0.023475	0.023356	0.023230	0.023083	0.022919	0.022743	0.022559	0.022371	0.022184	0.022002	0.021827	0.021663	0.021512	0.021376	0.021255	0.021150	0.021061	0.020988	0.020928	0.020881	0.020845	0.020819	0.020800	0.020787	0.020777	0.020769	0.020761	0.020751	0.020735	0.020716	0.020690	0.020658	0.020619	0.020573	0.020522	0.020466	0.020407	0.020346	0.020286	0.020227	0.020172	0.020121	0.020075	0.020035	0.020000	0.019970	0.019945	0.019924	0.019906	0.019890	0.019876	0.019863	0.019850	0.019837	0.019823	0.019808	0.019792	0.019775	0.019758	0.019740	0.019722	0.019705	0.019688	0.019668	0.019655	0.019643	0.019633	0.019626	0.019622	0.019620	0.019623	0.019630	0.019640	0.019654	0.019671	0.019692	0.019715	0.019742	0.019770	0.019799	0.019829	0.019857	0.019884	0.019908	0.019928	0.019943	0.019952	0.019956
0.3700	0.023461	0.023445	0.023396	0.023314	0.023207	0.023074	0.022919	0.022747	0.022562	0.022369	0.022172	0.021976	0.021785	0.021607	0.021436	0.021280	0.021139	0.021015	0.020909	0.020819	0.020746	0.020688	0.020643	0.020611	0.020588	0.020574	0.020565	0.020560	0.020555	0.020551	0.020544	0.020533	0.020516	0.020493	0.020461	0.020422	0.020375	0.020323	0.020265	0.020204	0.020142	0.020080	0.020020	0.019964	0.019912	0.019866	0.019826	0.019792	0.019764	0.019741	0.019722	0.019698	0.019685	0.019673	0.019663	0.019652	0.019641	0.019629	0.019616	0.019602	0.019587	0.019572	0.019556	0.019540	0.019525	0.019510	0.019498	0.019486	0.019477	0.019471	0.019468	0.019468	0.019470	0.019478	0.019490	0.019506	0.019525	0.019558	0.019585	0.019615	0.019648	0.019683	0.019719	0.019755	0.019790	0.019822	0.019850	0.019874	0.019892	0.019903	0.019906
0.3800	0.023371	0.023354	0.023304	0.023221	0.023108	0.022968	0.022806	0.022626	0.022432	0.022230	0.022024	0.021820	0.021620	0.021430	0.021253	0.021091	0.020945	0.020818	0.020709	0.020619	0.020541	0.020484	0.020442	0.020412	0.020393	0.020383	0.020378	0.020378	0.020379	0.020379	0.020375	0.020367	0.020353	0.020331	0.020300	0.020261	0.020211	0.020158	0.020098	0.020035	0.019971	0.019907	0.019846	0.019788	0.019736	0.019690	0.019650	0.019616	0.019588	0.019566	0.019548	0.019534	0.019522	0.019512	0.019502	0.019493	0.019484	0.019473	0.019462	0.019449	0.019436	0.019422	0.019408	0.019391	0.019378	0.019366	0.019355	0.019348	0.019342	0.019340	0.019341	0.019346	0.019355	0.019368	0.019386	0.019408	0.019434	0.019464	0.019499	0.019536	0.019572	0.019614	0.019657	0.019699	0.019740	0.019778	0.019811	0.019839	0.019860	0.019872	0.019877
0.3900	0.023233	0.023216	0.023163	0.023077	0.022960	0.022821	0.022652	0.022465	0.022264	0.022054	0.021840	0.021628	0.021421	0.021225	0.021041	0.020874	0.020724	0.020594	0.020480	0.020388	0.020308	0.020252	0.020212	0.020185	0.020170	0.020163	0.020163	0.020167	0.020173	0.020178	0.020179	0.020174	0.020163	0.020143	0.020113	0.020074	0.020027	0.019973	0.019913	0.019849	0.019774	0.019709	0.019646	0.019588	0.019534	0.019488	0.019447	0.019414	0.019386	0.019365	0.019348	0.019334	0.019323	0.019314	0.019306	0.019298	0.019289	0.019280	0.019269	0.019258	0.019245	0.019233	0.019220	0.019208	0.019196	0.019188	0.019180	0.019174	0.019172	0.019173	0.019179	0.019188	0.019202	0.019217	0.019241	0.019269	0.019301	0.019338	0.019379	0.019435	0.019482	0.019531	0.019581	0.019631	0.019678	0.019722	0.019761	0.019793	0.019817	0.019831	0.019836
0.4000	0.023060	0.023041	0.022987	0.022899	0.022778	0.022629	0.022456	0.022263	0.022056	0.021840	0.021620	0.021402	0.021190	0.020988	0.020800	0.020629	0.020476	0.020343	0.020231	0.020139	0.020067	0.020013	0.019975	0.019951	0.019939	0.019938	0.019943	0.019952	0.019963	0.019973	0.019980	0.019980	0.019973	0.019956	0.019930	0.019893	0.019848	0.019794	0.019734	0.019670	0.019604	0.019538	0.019474	0.019415	0.019362	0.019315	0.019274	0.019241	0.019214	0.019193	0.019176	0.019163	0.019153	0.019145	0.019137	0.019130	0.019122	0.019113	0.019104	0.019094	0.019083	0.019072	0.019061	0.019051	0.019042	0.019036	0.019031	0.019030	0.019032	0.019038	0.019048	0.019063	0.019083	0.019108	0.019138	0.019173	0.019213	0.019258	0.019307	0.019360	0.019416	0.019474	0.019532	0.019590	0.019644	0.019695	0.019739	0.019776	0.019803	0.019820	0.019826
0.4100	0.022992	0.022973	0.022917	0.022825	0.022701	0.022546	0.022367	0.022167	0.021953	0.021729	0.021501	0.021275	0.021055	0.020846	0.020651	0.020476	0.020318	0.020181	0.020065	0.019971	0.019897	0.019843	0.019806	0.019784	0.019776	0.019778	0.019787	0.019802	0.019818	0.019831	0.019842	0.019848	0.019844	0.019830	0.019806	0.019772	0.019727	0.019674	0.019614	0.019548	0.019481	0.019414	0.019350	0.019289	0.019235	0.019187	0.019146	0.019111	0.019084	0.019062	0.019045	0.019032	0.019021	0.019012	0.019004	0.018996	0.018988	0.018979	0.018969	0.018959	0.018949	0.018938	0.018928	0.018919	0.018911	0.018906	0.018904	0.018905	0.018911	0.018920	0.018935	0.018955	0.018977	0.019008	0.019045	0.019087	0.019134	0.019187	0.019244	0.019306	0.019370	0.019436	0.019503	0.019569	0.019632	0.019689	0.019741	0.019783	0.019814	0.019834	0.019840
0.4200	0.022872	0.022853	0.022795	0.022701	0.022573	0.022415	0.022232	0.022027	0.021810	0.021580	0.021346	0.021113	0.020887	0.020672	0.020472	0.020289	0.020127	0.019986	0.019868	0.019772	0.019697	0.019644	0.019608	0.019588	0.019583	0.019589	0.019603	0.019623	0.019645	0.019666	0.019684	0.019695	0.019697	0.019689	0.019669	0.019638	0.019596	0.019544	0.019483	0.019418	0.019350	0.019279	0.019213	0.019152	0.019096	0.019046	0.019004	0.018969	0.018940	0.018917	0.018898	0.018884	0.018872	0.018862	0.018853	0.018844	0.018835	0.018825	0.018807	0.018796	0.018785	0.018778	0.018769	0.018763	0.018757	0.018755	0.018753	0.018758	0.018767	0.018781	0.018801	0.018826	0.018856	0.018894	0.018937	0.018986	0.019042	0.019103	0.019168	0.019239	0.019312	0.019388	0.019464	0.019538	0.019609	0.019675	0.019732	0.019780	0.019815	0.019837	0.019845
0.4300	0.022734	0.022714	0.022656	0.022560	0.022429	0.022267	0.022079	0.021870	0.021645	0.021410	0.021170	0.020932	0.020701	0.020480	0.020274	0.020087	0.019921	0.019776	0.019655	0.019557	0.019481	0.019422	0.019387	0.019370	0.019367	0.019377	0.019397	0.019422	0.019450	0.019478	0.019503	0.019521	0.019529	0.019527	0.019512	0.019485	0.019446	0.019396	0.019338	0.019274	0.019206	0.019138	0.019072	0.019009	0.018952	0.018901	0.018857	0.018819	0.018788	0.018763	0.018743	0.018726	0.018713	0.018701	0.018689	0.018679	0.018668	0.018657	0.018645	0.018634	0.018623	0.018613	0.018604	0.018597	0.018593	0.018592	0.018595	0.018603	0.018616	0.018635	0.018659	0.018686	0.018724	0.018768	0.018819	0.018870	0.018934	0.019004	0.019080	0.019160	0.019244	0.019330	0.019416	0.019501	0.019582	0.019657	0.019722	0.019776	0.019817	0.019841	0.019850
0.4400	0.022620	0.022600	0.022540	0.022442	0.022310	0.022145	0.021954	0.021741	0.021512	0.021272	0.021028	0.020785	0.020548	0.020323	0.020112	0.019921	0.019750	0.019603	0.019479	0.019379	0.019302	0.019247	0.019214	0.019198	0.019200	0.019214	0.019239	0.019271	0.019292	0.019328	0.019360	0.019386	0.019403	0.019408	0.019399	0.019378	0.019330	0.019284	0.019228	0.019165	0.019099	0.019031	0.018964	0.018900	0.018842	0.018789	0.018743	0.018704	0.018671	0.018644	0.018621	0.018602	0.018586	0.018571	0.018557	0.018544	0.018531	0.018518	0.018505	0.018493	0.018481	0.018471	0.018462	0.018457	0.018454	0.018456	0.018462	0.018473	0.018490	0.018513	0.018543	0.018580	0.018624	0.018675	0.018733	0.018799	0.018873	0.018953	0.019039	0.019130	0.019225	0.019322	0.019420	0.019517	0.019609	0.019693	0.019768	0.019829	0.019875	0.019903	0.019913
0.4500	0.022423	0.022403	0.022343	0.022244	0.022111	0.021936	0.021743	0.021529	0.021298	0.021057	0.020811	0.020566	0.020327	0.020099	0.019886	0.019692	0.019520	0.019370	0.019244	0.019143	0.019067	0.019013	0.018981	0.018969	0.018974	0.018994	0.019026	0.019066	0.019110	0.019156	0.019199	0.019234	0.019260	0.019274	0.019274	0.019259	0.019230	0.019189	0.019136	0.019076	0.019010	0.018942	0.018874	0.018809	0.018749	0.018694	0.018645	0.018602	0.018566	0.018535	0.018508	0.018485	0.018465	0.018447	0.018430	0.018413	0.018397	0.018382	0.018367	0.018353	0.018341	0.018330	0.018322	0.018318	0.018317	0.018322	0.018331	0.018347	0.018368	0.018397	0.018433	0.018477	0.018529	0.018588	0.018657	0.018733	0.018816	0.018907	0.019005	0.019109	0.019217	0.019327	0.019439	0.019548	0.019652	0.019748	0.019833	0.019903	0.019955	0.019987	0.019998
0.4600	0.022391	0.022370	0.022309	0.022210	0.022074	0.021906	0.021711	0.021493	0.021258	0.021012	0.020760	0.020510	0.020265	0.020031	0.019812	0.019611	0.019433	0.019278	0.019148	0.019044	0.018964	0.018909	0.018877	0.018866	0.018874	0.018899	0.018938	0.018985	0.019039	0.019095	0.019148	0.019194	0.019231	0.019254	0.019262	0.019255	0.019231	0.019194	0.019144	0.019082	0.019017	0.018948	0.018878	0.018811	0.018747	0.018688	0.018635	0.018587	0.018546	0.018510	0.018478	0.018449	0.018424	0.018400	0.018378	0.018357	0.018336	0.018317	0.018299	0.018282	0.018268	0.018256	0.018248	0.018244	0.018244	0.018250	0.018263	0.018281	0.018308	0.018342	0.018381	0.018432	0.018491	0.018559	0.018637	0.018723	0.018818	0.018921	0.019032	0.019150	0.019272	0.019398	0.019524	0.019652	0.019770	0.019880	0.019977	0.020057	0.020117	0.020154	0.020166
0.4700	0.022230	0.022210	0.022149	0.022049	0.021913	0.021745	0.021548	0.021328	0.021091	0.020844	0.020591	0.020337	0.020090	0.019853	0.019631	0.019428	0.019245	0.019087	0.018954	0.018847	0.018766	0.018710	0.018679	0.018671	0.018684	0.018714	0.018760	0.018818	0.018883	0.018951	0.019017	0.019077	0.019127	0.019163	0.019182	0.019184	0.019169	0.019138	0.019093	0.019036	0.018972	0.018903	0.018832	0.018761	0.018694	0.018631	0.018572	0.018520	0.018472	0.018430	0.018392	0.018357	0.018325	0.018295	0.018267	0.018241	0.018216	0.018192	0.018170	0.018151	0.018134	0.018121	0.018112	0.018109	0.018111	0.018108	0.018124	0.018147	0.018179	0.018219	0.018268	0.018326	0.018394	0.018472	0.018560	0.018656	0.018764	0.018881	0.019006	0.019139	0.019284	0.019427	0.019571	0.019716	0.019852	0.019977	0.020088	0.020180	0.020248	0.020291	0.020305
0.4800	0.022121	0.022100	0.022039	0.021939	0.021804	0.021635	0.021439	0.021219	0.020982	0.020733	0.020478	0.020222	0.019972	0.019731	0.019506	0.019298	0.019112	0.018950	0.018813	0.018703	0.018619	0.018563	0.018528	0.018522	0.018539	0.018577	0.018632	0.018700	0.018778	0.018860	0.018941	0.019016	0.019081	0.019131	0.019163	0.019176	0.019169	0.019145	0.019104	0.019050	0.018986	0.018915	0.018841	0.018767	0.018694	0.018625	0.018560	0.018500	0.018445	0.018394	0.018348	0.018305	0.018265	0.018227	0.018192	0.018159	0.018127	0.018096	0.018070	0.018047	0.018027	0.018012	0.018003	0.017999	0.018002	0.018013	0.018031	0.018059	0.018095	0.018141	0.018196	0.018263	0.018340	0.018428	0.018527	0.018637	0.018759	0.018891	0.019033	0.019184	0.019342	0.019504	0.019668	0.019830	0.019986	0.020130	0.020257	0.020363	0.020442	0.020491	0.020508
0.4900	0.021987	0.021967	0.021906	0.021807	0.021672	0.021504	0.021308	0.021076	0.020839	0.020590	0.020334	0.020077	0.019825	0.019583	0.019354	0.019143	0.018954	0.018788	0.018648	0.018535	0.018450	0.018392	0.018363	0.018360	0.018382	0.018428	0.018493	0.018575	0.018669	0.018768	0.018868	0.018962	0.019046	0.019113	0.019161	0.019188	0.019192	0.019176	0.019140	0.019089	0.019026	0.018954	0.018875	0.018796	0.018717	0.018640	0.018567	0.018498	0.018433	0.018373	0.018317	0.018264	0.018214	0.018168	0.018124	0.018082	0.018043	0.018008	0.017976	0.017946	0.017923	0.017906	0.017895	0.017892	0.017897	0.017908	0.017930	0.017961	0.018003	0.018056	0.018120	0.018195	0.018283	0.018383	0.018495	0.018620	0.018758	0.018908	0.019069	0.019241	0.019422	0.019608	0.019797	0.019983	0.020163	0.020330	0.020478	0.020600	0.020693	0.020750	0.020769
0.5000	0.021898	0.021877	0.021817	0.021719	0.021584	0.021418	0.021223	0.021005	0.020768	0.020519	0.020263	0.020005	0.019751	0.019506	0.019274	0.019060	0.018866	0.018696	0.018552	0.018435	0.018345	0.018287	0.018258	0.018258	0.018286	0.018340	0.018418	0.018515	0.018627	0.018747	0.018868	0.018985	0.019091	0.019179	0.019245	0.019286	0.019303	0.019294	0.019264	0.019215	0.019151	0.019076	0.018993	0.018906	0.018819	0.018732	0.018648	0.018566	0.018489	0.018417	0.018349	0.018284	0.018223	0.018166	0.018106	0.018056	0.018009	0.017966	0.017929	0.017896	0.017870	0.017851	0.017840	0.017837	0.017843	0.017859	0.017885	0.017922	0.017970	0.018031	0.018104	0.018189	0.018289	0.018398	0.018526	0.018668	0.018824	0.018995	0.019179	0.019376	0.019586	0.019801	0.020018	0.020235	0.020443	0.020637	0.020810	0.020954	0.021062	0.021129	0.021152
0.5100	0.021730	0.021710	0.021651	0.021554	0.021422	0.021258	0.021066	0.020850	0.020616	0.020369	0.020113	0.019856	0.019602	0.019356	0.019122	0.018905	0.018709	0.018535	0.018388	0.018269	0.018179	0.018120	0.018093	0.018098	0.018135	0.018201	0.018295	0.018412	0.018546	0.018692	0.018841	0.018986	0.019118	0.019231	0.019320	0.019380	0.019411	0.019413	0.019388	0.019343	0.019277	0.019197	0.019107	0.019011	0.018912	0.018813	0.018715	0.018621	0.018530	0.018443	0.018360	0.018281	0.018207	0.018136	0.018070	0.018009	0.017952	0.017901	0.017856	0.017804	0.017774	0.017752	0.017735	0.017732	0.017739	0.017758	0.017788	0.017831	0.017886	0.017955	0.018037	0.018144	0.018257	0.018389	0.018534	0.018696	0.018874	0.019070	0.019282	0.019509	0.019748	0.019997	0.020252	0.020505	0.020752	0.020982	0.021186	0.021357	0.021486	0.021566	0.021593
0.5200	0.021634	0.021614	0.021556	0.021460	0.021330	0.021168	0.020978	0.020765	0.020533	0.020288	0.020034	0.019777	0.019523	0.019275	0.019039	0.018819	0.018618	0.018440	0.018288	0.018165	0.018071	0.018012	0.017987	0.017997	0.018043	0.018124	0.018236	0.018377	0.018540	0.018717	0.018900	0.019079	0.019243	0.019386	0.019500	0.019581	0.019627	0.019639	0.019619	0.019572	0.019501	0.019413	0.019312	0.019203	0.019089	0.018974	0.018859	0.018746	0.018637	0.018532	0.018432	0.018336	0.018245	0.018159	0.018079	0.018003	0.017934	0.017873	0.017819	0.017774	0.017738	0.017712	0.017697	0.017694	0.017702	0.017723	0.017758	0.017806	0.017869	0.017944	0.018038	0.018148	0.018276	0.018421	0.018586	0.018770	0.018975	0.019185	0.019429	0.019692	0.019970	0.020262	0.020560	0.020860	0.021151	0.021425	0.021670	0.021875	0.022030	0.022126	0.022159
0.5300	0.021472	0.021453	0.021396	0.021303	0.021176	0.021018	0.020832	0.020623	0.020395	0.020153	0.019903	0.019652	0.019398	0.019151	0.018914	0.018691	0.018487	0.018306	0.018150	0.018024	0.017930	0.017870	0.017849	0.017867	0.017925	0.018024	0.018161	0.018332	0.018531	0.018748	0.018973	0.019194	0.019399	0.019578	0.019723	0.019828	0.019892	0.019914	0.019897	0.019848	0.019770	0.019670	0.019554	0.019426	0.019293	0.019156	0.019020	0.018885	0.018754	0.018627	0.018506	0.018390	0.018280	0.018176	0.018079	0.017989	0.017908	0.017835	0.017772	0.017719	0.017677	0.017647	0.017630	0.017626	0.017636	0.017660	0.017700	0.017755	0.017826	0.017914	0.018020	0.018145	0.018290	0.018456	0.018644	0.018855	0.019091	0.019351	0.019635	0.019943	0.020272	0.020618	0.020974	0.021334	0.021686	0.022018	0.022317	0.022568	0.022758	0.022877	0.022918
0.5400	0.021402	0.021383	0.021328	0.021237	0.021113	0.020958	0.020776	0.020571	0.020343	0.020105	0.019857	0.019604	0.019351	0.019101	0.018862	0.018636	0.018428	0.018242	0.018081	0.017950	0.017853	0.017794	0.017775	0.017802	0.017876	0.017998	0.018166	0.018376	0.018621	0.018889	0.019167	0.019442	0.019697	0.019921	0.020103	0.020235	0.020316	0.020347	0.020330	0.020273	0.020181	0.020062	0.019924	0.019771	0.019611	0.019447	0.019282	0.019121	0.018962	0.018809	0.018662	0.018522	0.018389	0.018265	0.018149	0.018043	0.017946	0.017861	0.017787	0.017726	0.017678	0.017644	0.017625	0.017621	0.017630	0.017658	0.017704	0.017767	0.017848	0.017949	0.018070	0.018212	0.018378	0.018568	0.018785	0.019029	0.019303	0.019607	0.019942	0.020306	0.020698	0.021114	0.021545	0.021984	0.022416	0.022827	0.023198	0.023512	0.023751	0.023900	0.023951
0.5500	0.021222	0.021204	0.021151	0.021063	0.020944	0.020794	0.020617	0.020418	0.020200	0.019966	0.019723	0.019473	0.019223	0.018975	0.018733	0.018505	0.018295	0.018105	0.017940	0.017801	0.017703	0.017647	0.017636	0.017677	0.017773	0.017926	0.018135	0.018402	0.018706	0.019042	0.019390	0.019732	0.020056	0.020335	0.020560	0.020723	0.020822	0.020857	0.020835	0.020763	0.020649	0.020503	0.020333	0.020147	0.019952	0.019747	0.019547	0.019350	0.019158	0.018973	0.018796	0.018627	0.018466	0.018312	0.018174	0.018048	0.017935	0.017834	0.017748	0.017676	0.017620	0.017581	0.017558	0.017554	0.017567	0.017599	0.017650	0.017721	0.017812	0.017926	0.018063	0.018224	0.018413	0.018631	0.018880	0.019163	0.019482	0.019839	0.020221	0.020656	0.021126	0.021629	0.022162	0.022703	0.023240	0.023756	0.024225	0.024623	0.024928	0.025120	0.025185
0.5600	0.021159	0.021141	0.021090	0.021005	0.020890	0.020745	0.020574	0.020380	0.020167	0.019939	0.019700	0.019454	0.019205	0.018958	0.018717	0.018486	0.018271	0.018076	0.017907	0.017770	0.017671	0.017617	0.017616	0.017675	0.017800	0.017995	0.018261	0.018591	0.018978	0.019402	0.019844	0.020277	0.020679	0.021026	0.021302	0.021498	0.021611	0.021644	0.021605	0.021502	0.021352	0.021164	0.020949	0.020716	0.020472	0.020225	0.019956	0.019715	0.019481	0.019256	0.019041	0.018839	0.018671	0.018494	0.018330	0.018182	0.018048	0.017931	0.017831	0.017749	0.017686	0.017639	0.017614	0.017610	0.017626	0.017663	0.017722	0.017804	0.017909	0.018040	0.018197	0.018384	0.018602	0.018856	0.019149	0.019483	0.019862	0.020288	0.020766	0.021280	0.021861	0.022488	0.023152	0.023839	0.024530	0.025197	0.025810	0.026334	0.026738	0.026993	0.027080
0.5700	0.020984	0.020967	0.020918	0.020838	0.020728	0.020589	0.020425	0.020239	0.020035	0.019814	0.019582	0.019341	0.019097	0.018852	0.018612	0.018381	0.018163	0.017965	0.017793	0.017654	0.017556	0.017509	0.017521	0.017606	0.017773	0.018027	0.018371	0.018799	0.019300	0.019850	0.020420	0.020977	0.021487	0.021920	0.022257	0.022477	0.022602	0.022620	0.022547	0.022399	0.022192	0.021936	0.021655	0.021356	0.021048	0.020738	0.020433	0.020135	0.019847	0.019574	0.019314	0.019070	0.018851	0.018640	0.018447	0.018272	0.018116	0.017980	0.017864	0.017770	0.017697	0.017646	0.017618	0.017612	0.017631	0.017674	0.017741	0.017834	0.017955	0.018105	0.018286	0.018502	0.018755	0.019051	0.019395	0.019790	0.020244	0.020760	0.021345	0.022000	0.022726	0.023520	0.024371	0.025264	0.026170	0.027057	0.027883	0.028595	0.029149	0.029500	0.029620
0.5800	0.020920	0.020904	0.020857	0.020781	0.020676	0.020544	0.020387	0.020207	0.020009	0.019795	0.019568	0.019332	0.019090	0.018845	0.018604	0.018368	0.018146	0.017942	0.017765	0.017622	0.017525	0.017486	0.017520	0.017642	0.017865	0.018202	0.018660	0.019229	0.019895	0.020626	0.021380	0.022109	0.022764	0.023307	0.023711	0.023964	0.024071	0.024044	0.023901	0.023669	0.023369	0.023021	0.022644	0.022252	0.021854	0.021459	0.021075	0.020704	0.020351	0.020016	0.019702	0.019408	0.019134	0.018883	0.018655	0.018450	0.018268	0.018109	0.017975	0.017866	0.017782	0.017724	0.017692	0.017686	0.017707	0.017756	0.017833	0.017940	0.018078	0.018251	0.018460	0.018711	0.019007	0.019356	0.019766	0.020240	0.020791	0.021425	0.022139	0.022963	0.023891	0.024921	0.026043	0.027236	0.028469	0.029693	0.030846	0.031855	0.032646	0.033151	0.033325
0.5900	0.020779	0.020764	0.020720	0.020648	0.020549	0.020424	0.020275	0.020104	0.019915	0.019709	0.019489	0.019259	0.019021	0.018780	0.018538	0.018303	0.018077	0.017869	0.017688	0.017544	0.017451	0.017427	0.017492	0.017668	0.017978	0.018440	0.019063	0.019834	0.020751	0.021757	0.022787	0.023765	0.024623	0.025302	0.025773	0.026026	0.026075	0.025948	0.025679	0.025302	0.024852	0.024355	0.023834	0.023306	0.022784	0.022276	0.021788	0.021323	0.020885	0.020475	0.020093	0.019740	0.019414	0.019117	0.018848	0.018608	0.018394	0.018210	0.018056	0.017931	0.017835	0.017769	0.017732	0.017726	0.017751	0.017807	0.017895	0.018018	0.018177	0.018376	0.018619	0.018913	0.019262	0.019678	0.020168	0.020745	0.021423	0.022214	0.023134	0.024196	0.025410	0.026781	0.028304	0.029957	0.031697	0.033460	0.035150	0.036655	0.037849	0.038620	0.038887
0.6000	0.020682	0.020669	0.020628	0.020560	0.020467	0.020350	0.020209	0.020048	0.019868	0.019671	0.019459	0.019235	0.019003	0.018764	0.018524	0.018286	0.018056	0.017844	0.017659	0.017515	0.017431	0.017431	0.017543	0.017801	0.018243	0.018900	0.019797	0.020932	0.022261	0.023714	0.025191	0.026555	0.027703	0.028548	0.029056	0.029236	0.029127	0.028785	0.028270	0.027639	0.026929	0.026197	0.025458	0.024730	0.024032	0.023367	0.022740	0.022154	0.021609	0.021105	0.020640	0.020209	0.019821	0.019470	0.019151	0.018871	0.018625	0.018414	0.018237	0.018093	0.017982	0.017908	0.017869	0.017864	0.017894	0.017960	0.018063	0.018206	0.018390	0.018623	0.018908	0.019254	0.019671	0.020170	0.020766	0.021476	0.022327	0.023333	0.024521	0.025936	0.027571	0.029459	0.031620	0.034013	0.036600	0.039289	0.041933	0.044340	0.046287	0.047561	0.048005
0.6100	0.020553	0.020541	0.020503	0.020441	0.020355	0.020246	0.020116	0.019965	0.019795	0.019609	0.019407	0.019191	0.018965	0.018730	0.018491	0.018252	0.018019	0.017802	0.017615	0.017474	0.017405	0.017441	0.017628	0.018021	0.018682	0.019673	0.021041	0.022794	0.024889	0.027175	0.029438	0.031457	0.033028	0.034036	0.034459	0.034355	0.033837	0.033022	0.032019	0.030915	0.029780	0.028656	0.027575	0.026524	0.025569	0.024683	0.023868	0.023119	0.022434	0.021809	0.021241	0.020726	0.020261	0.019844	0.019472	0.019145	0.018859	0.018615	0.018413	0.018250	0.018128	0.018051	0.018008	0.018004	0.018041	0.018118	0.018239	0.018406	0.018623	0.018897	0.019236	0.019642	0.020145	0.020756	0.021495	0.022389	0.023471	0.024780	0.026362	0.028267	0.030578	0.033299	0.036489	0.040164	0.044279	0.048712	0.053233	0.057487	0.061029	0.063396	0.064231
0.6200	0.020428	0.020417	0.020383	0.020326	0.020247	0.020147	0.020027	0.019887	0.019728	0.019553	0.019361	0.019154	0.018934	0.018703	0.018465	0.018224	0.017988	0.017767	0.017577	0.017442	0.017398	0.017496	0.017809	0.018433	0.019491	0.021101	0.023433	0.026498	0.030203	0.034262	0.038195	0.041459	0.043644	0.044600	0.044431	0.043394	0.041784	0.039861	0.037823	0.035803	0.033872	0.032083	0.030446	0.028964	0.027623	0.026417	0.025329	0.024357	0.023484	0.022702	0.022000	0.021373	0.020812	0.020314	0.019874	0.019489	0.019156	0.018874	0.018640	0.018453	0.018312	0.018218	0.018169	0.018166	0.018209	0.018300	0.018441	0.018637	0.018893	0.019219	0.019624	0.020124	0.020740	0.021497	0.022428	0.023575	0.024989	0.026743	0.028919	0.031615	0.034961	0.039084	0.044129	0.050214	0.057385	0.065538	0.074320	0.083039	0.090655	0.095937	0.097837
0.6300	0.020286	0.020276	0.020245	0.020195	0.020125	0.020035	0.019926	0.019810	0.019664	0.019500	0.019320	0.019123	0.018912	0.018687	0.018451	0.018210	0.017972	0.017748	0.017560	0.017440	0.017441	0.017647	0.018186	0.019253	0.021127	0.024175	0.028770	0.035273	0.043604	0.053055	0.061799	0.067970	0.070478	0.069560	0.066255	0.061687	0.056711	0.051855	0.047396	0.043439	0.039986	0.037000	0.034425	0.032203	0.030245	0.028577	0.027123	0.025850	0.024734	0.023750	0.022884	0.022119	0.021445	0.020852	0.020334	0.019885	0.019500	0.019176	0.018909	0.018695	0.018536	0.018433	0.018381	0.018383	0.018437	0.018546	0.018715	0.018948	0.019253	0.019643	0.020157	0.020770	0.021533	0.022485	0.023681	0.025180	0.027077	0.029489	0.032574	0.036548	0.041689	0.048363	0.057028	0.068219	0.082480	0.100173	0.121139	0.144155	0.166333	0.183033	0.189337
0.6400	0.020247	0.020238	0.020211	0.020166	0.020103	0.020023	0.019925	0.019809	0.019675	0.019525	0.019356	0.019170	0.018966	0.018746	0.018511	0.018268	0.018025	0.017797	0.017611	0.017516	0.017598	0.018008	0.019021	0.021122	0.025179	0.032677	0.046040	0.068866	0.105279	0.154114	0.198634	0.213194	0.195883	0.165524	0.136161	0.111590	0.092254	0.077338	0.065895	0.057081	0.050220	0.044809	0.040480	0.036965	0.034072	0.031668	0.029645	0.027929	0.026460	0.025195	0.024101	0.023152	0.022327	0.021611	0.020991	0.020459	0.020006	0.019625	0.019316	0.019073	0.018893	0.018774	0.018717	0.018722	0.018788	0.018914	0.019116	0.019395	0.019764	0.020244	0.020848	0.021611	0.022578	0.023800	0.025371	0.027403	0.030044	0.033523	0.038162	0.044445	0.053074	0.065133	0.082311	0.107057	0.143172	0.196053	0.272484	0.380910	0.521709	0.663882	0.728755
0.6500	0.020119	0.020111	0.020088	0.020045	0.019991	0.019921	0.019836	0.019734	0.019615	0.019482	0.019328	0.019154	0.018960	0.018748	0.018519	0.018277	0.018030	0.017801	0.017627	0.017585	0.017830	0.018693	0.020918	0.026321	0.039734	0.075799	0.197644	1.273077	2.903669	4.423661	0.018803	4.154136	4.838641	4.242675	0.796919	0.365190	0.217496	0.146998	0.107843	0.083915	0.068282	0.057470	0.049654	0.043798	0.039279	0.035712	0.032827	0.030470	0.028519	0.026881	0.025494	0.024313	0.023302	0.022437	0.021698	0.021066	0.020530	0.020091	0.019734	0.019456	0.019253	0.019120	0.019059	0.019069	0.019152	0.019311	0.019554	0.019892	0.020341	0.020924	0.021680	0.022645	0.023889	0.025511	0.027631	0.030450	0.034257	0.039521	0.046918	0.057643	0.073749	0.099026	0.140959	0.215738	0.361798	0.690713	1.697056	10.062397	15.186419	17.107593	0.036131
0.6600	0.020044	0.020038	0.020018	0.019992	0.019947	0.019888	0.019815	0.019727	0.019625	0.019504	0.019363	0.019203	0.019023	0.018820	0.018596	0.018354	0.018107	0.017879	0.017729	0.017795	0.018421	0.020602	0.027875	0.058159	0.300639	17.171552	2.005963	0.036341	102.809146	14.082141	4.413074	56.590281	555.751477	0.101031	5.399813	61.161185	2.266757	0.545651	0.253523	0.153217	0.106708	0.080965	0.065089	0.054477	0.046969	0.041422	0.037189	0.033870	0.031213	0.029049	0.027263	0.025773	0.024527	0.023473	0.022585	0.021838	0.021215	0.020696	0.020284	0.019965	0.019734	0.019588	0.019522	0.019542	0.019650	0.019847	0.020146	0.020555	0.021111	0.021841	0.022794	0.024042	0.025681	0.027864	0.030819	0.034900	0.040681	0.049128	0.061993	0.082695	0.118633	0.188620	0.350240	0.857727	4.081119	142.938657	13.742542	0.209120	1133.781463	127.082348	16.619525
0.6700	0.019972	0.019967	0.019952	0.019927	0.019895	0.019848	0.019789	0.019717	0.019630	0.019527	0.019405	0.019262	0.019097	0.018906	0.018690	0.018453	0.018205	0.017986	0.017890	0.018227	0.020123	0.030163	0.185020	256.742048	0.087476	0.938843	0.112365	0.373616	0.221735	19.499615	1454.862266	6.627351	0.164389	0.298196	0.722510	1.848456	0.278051	2062.275556	3.033139	0.488475	0.219877	0.134173	0.094741	0.072825	0.059161	0.049956	0.043400	0.038535	0.034805	0.031875	0.029528	0.027618	0.026048	0.024747	0.023667	0.022769	0.022029	0.021426	0.020946	0.020578	0.020314	0.020151	0.020085	0.020115	0.020250	0.020495	0.020866	0.021384	0.022082	0.023010	0.024242	0.025886	0.028104	0.031155	0.035446	0.041668	0.051056	0.065992	0.091588	0.140708	0.254354	0.634844	4.573509	3728.830800	0.631807	5.373821	1.252360	1.300225	0.700845	48.819481	5200.592827
0.6800	0.019877	0.019873	0.019860	0.019842	0.019816	0.019781	0.019737	0.019682	0.019620	0.019537	0.019436	0.019315	0.019169	0.018997	0.018795	0.018567	0.018327	0.018133	0.018192	0.019525	0.033732	1108.287953	16316.995737	11814.145714	5.983562	0.086035	1.613579	0.437258	0.092679	0.170269	0.016985	0.879012	0.046110	0.246598	50.415629	3.543261	14.147275	1083530.647951	1698180.986251	29135.620605	1.132403	0.312263	0.164126	0.107948	0.079642	0.063024	0.052279	0.045059	0.039636	0.035558	0.032403	0.029911	0.027910	0.026282	0.024954	0.023868	0.022982	0.022269	0.021705	0.021278	0.020975	0.020792	0.020724	0.020773	0.020946	0.021216	0.021679	0.022330	0.023217	0.024413	0.026033	0.028245	0.031324	0.035725	0.042231	0.052308	0.068944	0.099100	0.162600	0.339829	1.384033	41487.168132	2047419.543837	1321614.356450	38.059070	4.609609	69.799480	1.300707	0.228630	1.641210	0.029942
0.6900	0.019850	0.019848	0.019842	0.019831	0.019815	0.019793	0.019764	0.019726	0.019679	0.019616	0.019565	0.019471	0.019353	0.019208	0.019032	0.018827	0.018612	0.018492	0.019123	0.041060	2.141193	2.046395	0.020334	3.016888	0.015878	0.200571	0.712240	0.038300	5.377014	3.924101	1.196163	2.196799	31.273985	0.083365	0.456210	0.287412	0.018358	333.348160	0.251685	20.212720	55.624897	3.930891	0.441339	0.197764	0.121732	0.086709	0.067077	0.054807	0.046533	0.040645	0.036284	0.032957	0.030358	0.028297	0.026646	0.025316	0.024247	0.023395	0.022730	0.022231	0.021882	0.021677	0.021611	0.021686	0.021913	0.022300	0.022893	0.023732	0.024890	0.026483	0.028685	0.031788	0.036280	0.043030	0.053712	0.071893	0.106452	0.185542	0.452498	4.500606	79.500608	35.033807	0.300922	378.895579	0.028444	0.883521	2.269173	0.164801	53.449668	9.956693	3.767319
0.7000	0.019800	0.019800	0.019798	0.019794	0.019788	0.019780	0.019769	0.019753	0.019730	0.019698	0.019655	0.019597	0.019521	0.019431	0.019308	0.019167	0.019045	0.019215	0.065521	0.063206	0.272484	0.026728	0.097027	0.015711	0.072530	0.015989	0.276123	0.110233	0.015794	0.083600	578.375374	0.876552	0.029339	6.259233	35.999767	0.018857	0.100021	0.018041	1.316873	821.071733	5.063787	8216.352066	39.566975	0.595602	0.229380	0.133475	0.092207	0.070082	0.056612	0.047696	0.041434	0.036869	0.033424	0.030765	0.028681	0.027033	0.025727	0.024701	0.023909	0.023322	0.022919	0.022690	0.022629	0.022741	0.023038	0.023550	0.024319	0.025417	0.026957	0.029116	0.032193	0.036694	0.043543	0.054594	0.073812	0.111733	0.204642	0.577002	42.225094	8180.300583	7.384818	815.352304	1.702130	0.027832	0.295934	0.030529	42.343479	7.859561	0.041711	1.334870	1797.946190
0.7100	0.019767	0.019768	0.019770	0.019775	0.019780	0.019795	0.019803	0.019811	0.019819	0.019825	0.019828	0.019828	0.019825	0.019824	0.019840	0.019927	0.020381	694228.280594	0.137583	0.057358	0.016041	0.317448	0.033322	0.022721	41832961.188110	243.783039	0.094220	0.072929	17.712374	35.467865	0.100418	1396.410793	17.188437	8.141097	28.164263	144.322923	39557911.085791	0.029227	1.043330	6.136642	0.283946	21.733572	68.237785	1110976778.135658	0.757000	0.256809	0.143030	0.096635	0.072495	0.058091	0.048702	0.042197	0.037489	0.033970	0.031285	0.029208	0.027591	0.026340	0.025388	0.024691	0.024223	0.023967	0.023918	0.024084	0.024485	0.025161	0.026179	0.027648	0.029745	0.032771	0.037238	0.044101	0.055276	0.075086	0.115271	0.218913	0.695494	1167214587.721938	63.741373	19.887607	0.277828	7.242367	1.066211	0.064548	162749942.725787	754.954681	30.788320	9.424711	51.742059	1876.867947	0.267133
0.7200	0.019758	0.019761	0.019769	0.019782	0.019801	0.019827	0.019858	0.019897	0.019944	0.020002	0.020074	0.020168	0.020305	0.020533	0.021010	0.022732	0.111428	0.245888	0.798588	184.164648	40.659231	0.545115	4.087291	3.037016	6.695172	1.310922	0.132283	243897.857358	0.021538	12.224448	0.015922	0.663341	0.026629	38547.879145	0.295981	146.522481	4.855989	10.426968	67.910598	123.454322	514.260236	2619.890649	150.870257	33.636134	42.899570	0.894199	0.278057	0.150320	0.100101	0.074494	0.059419	0.049689	0.043008	0.038215	0.034668	0.031991	0.029951	0.028396	0.027234	0.026395	0.025843	0.025554	0.025525	0.025767	0.026312	0.027221	0.028595	0.030610	0.033558	0.037957	0.044767	0.055941	0.075969	0.117328	0.227685	0.783188	38.980955	39.421038	129.936425	4189.521693	708.665589	107.864254	74.135923	18.932054	22.916354	145.540041	0.545831	476370.879978	0.048884	18.488156	0.027281
0.7300	0.019793	0.019798	0.019811	0.019833	0.019866	0.019910	0.019968	0.020044	0.020143	0.020274	0.020455	0.020725	0.021179	0.022143	0.025849	0.049301	0.070837	0.416550	0.021403	98.508243	0.214826	0.017116	82.650541	1.028370	0.086455	0.131965	0.264414	19.717022	128.828091	3.760894	18.820521	657.780028	80245.707111	2.241171	0.215401	0.053679	2.438662	201.050624	12306.360511	0.111871	21.835697	1025.296560	0.132906	28.653515	25.246878	11.228529	0.977083	0.290440	0.154502	0.102146	0.075744	0.060352	0.050512	0.043782	0.038990	0.035479	0.032866	0.030938	0.029500	0.028481	0.027824	0.027502	0.027507	0.027858	0.028607	0.029846	0.031741	0.034573	0.038827	0.045488	0.056471	0.076323	0.117637	0.229918	0.820650	10.217065	27.637150	35.433097	0.196451	1742.665805	17.880045	0.112535	10372.208504	173.576368	2.331588	0.310834	0.699169	35.079061	86359.338753	760.689819	45.829940
0.7400	0.019865	0.019871	0.019891	0.019926	0.019978	0.020051	0.020149	0.020283	0.020466	0.020723	0.021122	0.021810	0.023306	0.029327	4.217597	0.022188	0.016377	0.023342	37774.424935	331355.170805	1290.198672	0.018676	0.220092	0.426245	0.146755	2.954924	0.061859	0.870233	0.136370	16.786840	17.082512	12477.309799	47.520908	0.077032	2.371565	609.034585	2.655558	0.318758	19.208639	0.346714	5293.972605	2650286.014613	654364.300802	0.610099	0.021837	0.673382	509.537883	1.027460	0.301270	0.159275	0.105051	0.077908	0.062139	0.052091	0.045271	0.040456	0.036974	0.034433	0.032597	0.031321	0.030522	0.030157	0.030220	0.030742	0.031806	0.033557	0.036283	0.040471	0.047055	0.057971	0.077710	0.118999	0.231878	0.832210	421.300772	0.566922	0.029413	0.500689	1006085.183467	4855872.538974	11811.083238	0.294643	15.460891	1.443233	2.563194	527.362421	2.262910	1.398818	47.917521	13408.994585	40.289291
0.7500	0.019995	0.020004	0.020031	0.020079	0.020154	0.020261	0.020412	0.020627	0.020951	0.021460	0.022342	0.024312	0.032406	0.526582	652.835372	0.036539	0.022894	1216.319095	0.025852	0.016997	0.033380	0.247715	0.890882	107.765044	0.031687	1.227104	3.213661	3.502652	1.223524	3.101868	0.024274	0.036781	1.521488	21.500678	472.656171	132.407255	0.022761	258.524566	52.068956	12.545272	1.062860	0.083209	0.269449	38880.491457	0.901301	1.372497	44920.445438	117.410189	1.033172	0.306429	0.162649	0.107638	0.080102	0.064130	0.053988	0.047152	0.042384	0.038998	0.036606	0.034967	0.033982	0.033573	0.033734	0.034521	0.036081	0.038646	0.042705	0.049182	0.059969	0.079485	0.120143	0.231019	0.811800	102.463952	34747.474571	1.136870	0.979396	53847.708203	0.308432	0.075520	0.817000	9.513202	39.469173	495.436443	0.068891	108.310943	401.308117	23.680078	3.106910	3.643795	0.040940
0.7600	0.020116	0.020129	0.020167	0.020235	0.020342	0.020500	0.020735	0.021098	0.021671	0.022705	0.025056	0.034737	0.136492	23.439592	0.057415	0.230346	2.662119	0.016140	0.071297	75.326368	0.700752	0.021606	0.036689	0.624740	0.267851	0.022518	0.034014	0.106014	7.976750	0.057630	0.068657	0.016495	1.370071	0.031296	1.733280	0.018123	0.914228	21.829002	0.182735	0.138280	28.265131	369.198206	0.651511	0.025751	169.828997	14.914758	2004.280171	10320.136640	14.561672	1.015509	0.309723	0.166027	0.110663	0.082868	0.066752	0.056559	0.049751	0.045082	0.041876	0.039755	0.038514	0.038058	0.038385	0.039594	0.041913	0.045798	0.052150	0.062827	0.082154	0.122276	0.230367	0.779898	12.051766	9361.243942	1986.239797	12.523790	204.271371	0.034848	1.036435	777.699907	20.208359	0.115696	0.199733	16.369831	1.171264	0.042256	1.427597	0.163876	10.962567	0.072939	0.134523
0.7700	0.020246	0.020263	0.020315	0.020410	0.020563	0.020800	0.021173	0.021790	0.022925	0.025543	0.036304	0.043467	0.053229	0.047043	4.625767	0.060251	0.019194	27.247700	0.028530	57150984.815721	1.146345	10.911810	0.553775	5061291.633893	0.016285	0.025255	0.166149	0.746402	31.030894	369.114769	0.015484	0.020339	0.101897	0.208979	0.432940	0.348471	0.017112	1555880.670744	17.015035	14.215196	33.375853	1853870141.006355	0.494265	504.922705	0.133456	1.850945	208.037496	23.546842	6.878341	2.281792	0.992777	0.313791	0.170697	0.114928	0.086812	0.070525	0.060289	0.053565	0.049105	0.046241	0.044634	0.044136	0.044739	0.046648	0.050278	0.056481	0.067109	0.086403	0.126252	0.232086	0.750196	1.828964	5.936431	21.905673	152.767678	1.347386	0.137469	766.678075	0.359844	1260020225.030200	22.958615	46.702927	11.781984	12229575.412317	0.029742	0.258087	0.532774	1.079337	34.383898	371.196059	0.027260
0.7800	0.020549	0.020572	0.020645	0.020780	0.021006	0.021377	0.022010	0.023206	0.026011	0.037443	0.356081	0.320810	1.486824	8.021992	119.366836	12.212813	0.165079	0.019740	0.059652	0.035704	2.671768	2453.856394	1.580962	0.019708	4.308474	0.017905	0.285978	0.100142	0.331043	0.017323	104.919411	0.234994	20.051961	0.136490	10.354069	0.016490	1.091300	0.189092	0.675961	1995.944777	43.955755	0.109956	0.315095	0.142214	4.681049	1986.792459	4092.899779	301.425855	68.331399	15.131414	25.517561	0.986246	0.323414	0.178880	0.121835	0.093031	0.076413	0.066152	0.059601	0.055553	0.053392	0.052871	0.054021	0.057182	0.063183	0.073851	0.093434	0.133839	0.239687	0.738971	19.987948	11.159693	50.096481	211.197099	2814.425884	2288.941639	4.595229	0.116351	0.569407	0.190057	33.136996	8875.939024	4.282796	0.148818	7.896652	0.029388	7.299220	0.213016	15.350094	0.206198	175.965344
0.7900	0.020902	0.020934	0.021038	0.021239	0.021592	0.022219	0.023439	0.026360	0.038286	0.087912	0.068972	210258.594064	2689.245760	1600.323111	64.367189	0.017330	27589.319540	0.032185	5.053066	0.096321	1.446345	0.035552	0.014963	0.015163	447.876979	0.469559	3690805481.181399	527.736812	2.648572	26.029568	8.984259	1456.439895	0.078321	18131.475797	20707706.422715	3.943837	11122.144774	0.017427	0.018795	0.509326	1.748506	0.222522	117.681386	0.273683	708529.591651	0.112503	1888.645797	51486.869317	96131.866722	8524898.329738	4.532336	5.198394	1.010950	0.341869	0.192232	0.132781	0.102757	0.085647	0.075375	0.069315	0.066272	0.065794	0.067974	0.073528	0.084272	0.104607	0.146746	0.256158	0.757375	4.073811	3.631171	6057521.658111	66663.959601	34932.878128	1255.768486	0.117460	456492.400872	0.400231	74.036900	0.569839	6.336659	0.341079	0.029273	0.027271	7106.325143	3.029843	4264426087.270294	12484.104326	2.491541	1093.851744	13.933471
0.8000	0.021152	0.021199	0.021354	0.021667	0.022271	0.023591	0.026586	0.039153	1.185315	12.563952	8.655666	20313.995380	42.583423	0.243995	2.610351	0.016028	11.901474	1.773533	0.441339	6.592524	0.015979	1895.017986	14.107519	61.645343	0.037562	40.069664	0.051249	998852.441171	0.247434	1.732523	8.310347	58.711526	0.551561	25680300.396334	0.048201	855.875761	0.114045	1208.275353	274.052486	828.151321	0.041872	130.106153	2.829860	36.786046	268.235162	0.081672	66.359899	6.688863	1326.670157	711894.697810	346.503116	598.563817	78.273753	1.095858	0.376569	0.214817	0.150538	0.118467	0.100749	0.090918	0.086322	0.086071	0.090421	0.101076	0.122684	0.168360	0.287478	0.827908	60.338100	437.807029	245.734883	491697.436094	893.990917	4.464271	42.760883	0.094607	167.205497	22.472570	4.256214	78.207113	0.042684	5228.550982	163.866796	724.216473	0.107837	525.636821	0.082261	16549823.299759	0.571462	41.207722	13.033837
0.8100	0.021820	0.021897	0.022158	0.022723	0.023934	0.027053	0.040948	0.716752	1.242124	1.092797	0.032871	0.142397	0.474622	3.701928	0.041469	0.016025	0.043076	0.341103	0.298360	42.047771	1779.391425	40.030600	0.021591	0.370346	0.016977	3.015048	0.423240	0.115231	18.410088	0.025091	0.394671	0.210096	413.465528	0.204659	7.379066	52.665201	0.045355	5.256847	0.018763	22.277368	1164.899038	60.121722	1.044950	2.745333	0.630431	0.040292	1.233875	91.421793	13.028160	4.018840	0.521121	57.053678	77.814107	45.546222	1.311767	0.444798	0.255751	0.182203	0.146727	0.128697	0.121043	0.121601	0.131219	0.154820	0.207770	0.348940	1.008336	34.981304	59.536236	42.557227	0.370812	2.738179	8.613739	58.408797	1.029576	0.049060	0.924294	4.668614	2.261074	201.221059	5823.662066	98.706687	0.041293	3.041575	0.042677	30.570836	4.406818	0.220565	257.453106	0.142563	0.512900
0.8200	0.022510	0.022648	0.023140	0.024360	0.027748	0.045113	12.986433	1.528675	19.264332	329.740037	22.957546	20240.547210	0.033400	20851.261442	0.642271	97778.395219	0.017698	0.112021	10155193.525558	8.461821	21243.513316	0.527023	0.306976	17.902897	1.264124	0.017893	7.046536	4.927113	0.061472	1667.684688	0.021755	61.296355	0.018646	1.469703	0.140914	0.020234	17.860617	210.671841	0.041035	0.121562	315718.662197	130.325720	24036754.228204	1.582093	0.053689	1854878.690277	13.042569	466174.360318	0.505322	1840679.627888	1505.420532	12131.478784	848.791675	82.176504	907.689282	1.871649	0.589339	0.338022	0.245690	0.205151	0.190014	0.193562	0.219234	0.286701	0.479121	1.477297	703.692561	61.425392	612.429563	8461.207205	1156.707100	1474882.303386	0.356347	289842.334032	7.966451	1100912.884622	0.073706	0.910745	65439206.967829	72.428775	173176.096599	1.105182	0.510133	117.787136	9.714861	0.033606	5.978371	4.382540	0.059844	1102.535194	0.032287
0.8300	0.023275	0.023575	0.024790	0.028897	0.059112	0.030745	3.230605	10.708533	10.452278	7.830511	661.115702	0.019045	0.073354	0.505925	0.030451	12.601032	0.256126	0.029947	4.887194	0.073292	605.315368	0.015866	2.202162	0.589565	0.024922	0.668099	2.776581	0.040482	0.085733	0.015086	0.020680	0.015413	0.824813	0.295110	35.329115	8.414067	0.026653	0.079528	0.093244	0.018252	180.891262	0.163188	70.198589	0.243657	3.754545	232.302760	0.522582	247.092706	6.041515	0.035300	18922.102196	376.749025	496.271791	554.574516	200.360795	0.842343	3.907035	0.975095	0.543921	0.407724	0.366218	0.384502	0.485250	0.828430	3.195363	0.685648	152.860929	411.292177	362.805922	276.072313	12509.929546	0.034681	4.983335	229.650859	0.437352	149.250910	2.125300	0.151910	38.127286	0.266502	1437.986728	0.031065	3.089216	0.715198	0.045159	4.393999	18.461902	0.162754	0.449676	0.027928	0.031723
0.8400	0.024397	0.025529	0.032956	0.042118	8.772620	24.495041	214.274499	20.092401	24919.705368	6550.095082	1.118933	0.102364	0.156083	0.309254	0.024986	0.030084	2.587878	46.854773	5.069398	0.446390	0.262708	75.533425	1405493.758306	0.076180	19.342721	39.813198	0.569397	3.328680	8478465.125512	0.019938	2.536926	0.019853	627028.751691	21.300362	0.035696	0.933425	209.405048	0.131617	15641054.864579	3.633220	2.060471	0.342690	6.261009	639.394422	37.514477	0.759827	0.141087	177.643123	15.225561	4.647097	28.235611	211415.890001	897556.333468	885.814285	11293.014573	1868.443704	970.807908	3.615221	2.976291	1.458162	1.186263	1.376330	2.662258	3.121737	795.238127	1465.253008	8396.432318	639.215711	623365.168826	143656.972860	18.199835	3.491814	12.470237	163.599578	0.095453	0.976257	20.605392	340.131645	22.557654	1.278524	1.185034	112.095620	7669255.278519	0.133069	101.584378	29.483165	0.413437	11.243055	4926687.137153	0.031993	2.527105
0.8500	0.025722	21.568064	6498.367167	0.025529	0.580804	138864.635930	6.078198	96.965043	0.044726	6.710065	0.025782	1.260704	1682.790971	0.257680	0.104077	0.015982	0.026964	0.477574	0.245599	0.026330	1.630031	0.384682	0.014392	7.197498	2.886388	0.025044	0.151829	212.966443	6.903170	0.207770	412.464424	0.048431	50.696464	1706.223966	0.026925	0.020584	3.048605	0.084382	0.018214	3.751115	17.030157	0.022301	2.596348	1.160355	0.139472	0.022342	3.744830	12.145416	31467.870949	26.218369	0.170642	198.518625	0.625744	3420.461758	307.539595	9713084.071963	49.194402	0.086996	2353745.056405	26736.313121	28.363755	25240.030977	2112893.926330	0.077741	39.295420	7529188.770202	227.323529	2365.735556	0.414181	132.349485	0.120534	16.059586	18596.855538	9.664249	3.284547	0.029811	0.222263	3.066818	1.292784	0.055359	8.170218	1.803403	0.028884	5.891810	3.190557	0.031387	0.098261	786.523188	23.826105	0.135869	356.320167
0.8600	0.027410	0.136206	125.626556	26.757573	83.002705	940353.848885	0.298934	21061082.013741	1.515952	0.031242	14.994713	0.436964	135.890816	0.174062	1.223027	23.193596	6.305515	0.027576	0.015510	0.034273	0.298625	0.020314	0.017275	0.216128	0.019988	431937.174488	1.747482	0.625901	47.923229	0.623615	16.575838	0.079575	380.105123	4.095270	0.173055	28986.323983	0.042199	0.810650	0.055133	0.081706	0.024661	0.202229	0.023423	0.139650	76.528988	689.056703	19.788399	2.365963	2343.802289	14.110277	382.825099	0.251906	44.596985	787616939.360430	12.635593	42765910.489487	5600.143091	3441.018096	42506.805307	107.434255	2.000505	100.705823	38011.223093	2863.056539	4319.823792	31023193.649484	9.197396	551088803.066040	29.778274	0.170287	246.380011	9.678564	1351.041903	1.316924	11.941882	964.398094	39.140013	0.083415	0.029577	0.110901	0.399739	0.058990	0.047205	0.430934	0.035608	237135.569486	0.874003	1.794392	160.532695	0.313251	12.667561
0.8700	0.029872	0.245109	32.504957	0.066398	10.740794	0.493959	0.706753	0.338870	192.339870	0.097650	0.034074	18452.691288	0.044143	0.024775	0.036695	0.017335	0.905551	0.017538	0.018492	0.024495	0.068925	0.014156	0.024955	0.102038	0.523707	0.018680	1385.840221	0.022416	0.607747	0.466974	0.050508	0.087610	0.202247	0.031264	159.718384	0.017611	0.107712	0.634418	0.086449	0.018481	0.501599	0.106072	0.045560	0.025240	9.864755	0.046578	49.232568	0.439320	0.689456	411293.678099	0.363079	1.478533	5427.252431	9.670375	17.115529	17.120447	571.175300	5.074597	6514.082876	229.265179	3.779376	215.484805	5627.143068	4.244547	425.548453	11.943467	10.977901	6.521881	3576.295602	0.894784	0.245874	255511.263361	0.458435	0.344565	51.170028	0.044370	5.066428	0.043069	0.042054	0.067615	0.245440	0.028951	0.057153	0.267167	0.297174	0.029331	604.747840	0.034482	0.289099	0.191550	0.043191
0.8800	0.033304	10.812692	0.032773	0.031982	38.983809	0.036573	0.211325	0.212848	0.035289	1.128627	1.567827	0.954381	0.133218	0.289518	0.261204	2.275981	0.968420	0.140642	0.095036	4.539415	539140.485024	0.018793	0.980601	39.618223	2.954807	0.042993	99.944791	0.030493	112.097097	3.966896	0.015831	24.109698	18.651410	0.022648	618.347300	0.194748	19.623717	4.234456	2.372636	0.032315	4332804.265693	14.714174	0.461461	1.109263	8.236003	28.367785	4.132170	3.926232	1.680315	13.619764	18.931540	13.126813	0.226557	2.932301	5.470834	0.148579	1573.135583	0.046595	0.056420	6338.236066	22.468221	5826.242620	0.053227	0.044592	1117.041179	0.097989	3.689328	1.650923	0.148965	6.624157	9.672242	7.452533	0.929986	2.167499	2.680828	24.409274	5.007576	0.544987	0.273901	9.149505	1815155.238893	0.034334	1.286579	18.014291	7.389356	0.092388	226.403488	0.033558	39.341860	8.557789	0.030234
0.8900	0.038760	0.038526	0.589305	12.995157	75488063105334.562500	9810.444842	0.263492	0.041168	3.564486	0.024848	175.539946	0.027978	0.069035	0.033542	0.020137	1.815552	283.473952	0.032335	33.774188	0.138809	1141.906766	0.036338	0.847699	0.015350	0.114699	0.085902	5.166190	268.090305	1088.942460	0.837023	5.158919	0.656060	5794.323170	1464.636067	1.039127	0.437365	0.081581	0.022793	0.128531	0.022405	4386.925511	0.154650	1.470749	0.041182	314.495401	18.389817	0.075698	0.488851	0.683378	0.096951	3098.579700	0.041466	86.528113	0.363274	3.774010	192077.566473	5786847677628433.000000	1672.986725	152.616925	0.054326	128.625760	0.053008	134.828317	1391.468250	4540462033186530.000000	115069.549900	2.165166	0.253993	55.116135	0.043337	1799.187424	0.065822	0.378407	0.341577	0.061850	8.711125	1152.942888	0.068174	34.240787	0.171475	2010.401235	0.044515	0.366658	0.030276	0.078373	0.175661	1.613095	480.472830	1859.674697	0.385788	2.716865
0.9000	0.048643	0.136949	24.324878	0.100862	152.086253	0.040388	4.640188	0.110961	0.075412	0.029631	0.028360	0.136716	3.453027	2.159743	0.179125	0.015766	0.015108	276.755919	0.321627	0.056984	201.855237	0.578606	0.043933	614.257194	15.398793	0.033560	12124413.495403	8.767208	0.014630	0.057701	0.020483	0.090125	0.015742	2.239633	3007832.655127	0.029168	3.776548	289.251124	0.056754	0.209534	1369.161423	0.363542	0.071919	2280.596356	0.023813	0.025296	6.280580	24.757786	22.296262	0.714260	0.092070	0.086104	1.155755	0.499440	165.220737	0.075511	3219.199798	6.978338	6260.013919	63.538081	410.624595	59.033037	5504.597098	5.793059	1972.024444	0.065590	114.699461	0.201311	0.754804	0.070268	0.070007	0.274281	8.272008	12.406947	4.724449	0.032150	0.031026	970.130568	0.192517	0.171985	519.642049	0.191295	0.040775	198.896595	3.977775	0.038913	3054913.114201	2.280885	0.029202	0.047740	0.028567
0.9100	0.075750	0.326790	0.073503	0.063072	4.994102	0.167641	0.056512	0.042871	5789.237749	0.168662	0.041351	2.573824	0.040696	0.298574	3.600758	9.246286	0.104101	169.250450	0.018777	0.612173	0.159406	8.057167	0.203935	0.013542	0.565085	0.360940	1.794117	0.883811	4.145353	0.025221	0.658374	0.023923	14.274037	3.633090	0.592815	0.614092	0.344040	0.018340	1.040490	47.055113	0.154045	4.132451	0.063151	34.945235	0.178268	72.268965	34.856081	2.995405	0.065903	34.616335	0.265254	0.533258	124237.974184	0.105192	0.342681	1.309459	71.585812	0.060578	0.273935	228.094204	0.365342	213.182768	0.212573	0.055845	38.939237	0.657770	0.250332	0.088547	76389.930120	0.153645	0.168348	18.394345	0.040360	1.460824	16.103468	37.074443	0.135634	51.127658	0.049408	1.602718	0.071344	16.299563	0.363301	0.029082	0.194152	0.248954	0.416814	0.974731	3.811061	0.030832	0.266336
0.9200	152.782398	10.225851	506.238709	4998.477279	0.124021	0.654331	2.448290	7.950401	1.822875	3216843.630955	191.211382	0.086437	0.029549	0.038925	0.021150	0.018445	34.283055	0.101072	96.747913	19.740923	0.014653	0.544577	2.350671	445.941025	1.253530	11.771174	0.200977	0.389969	0.051607	37.805720	0.015119	132.614505	0.070699	1.375629	0.663791	42.617775	5.843091	202.308347	1.190668	0.317214	0.024280	121.822607	77.277127	0.653968	264.857879	0.037373	0.044381	0.205300	0.045509	0.846680	206.202264	4383027.572123	3.160632	22.347313	42.758396	23.382472	0.241824	530096.026891	37.474750	7.009180	110.339723	11.981363	818.685801	432147.029995	0.217732	16.794760	27.219703	4.421949	0.301717	90007.317167	2.168954	0.472391	0.045752	0.116596	0.043803	0.038611	108.613919	0.285750	6.391798	43.522544	0.030991	0.063485	0.232119	50.211963	1.689647	11.933583	0.182048	0.343009	0.043006	28.894545	0.029557
0.9300	1.413020	2.641084	2.030358	3654.645104	4194.089292	11521.932485	74.708794	0.142021	0.092040	0.247086	0.112229	0.198723	0.028477	0.038901	18.293206	0.017111	26482.934623	28.256785	1439.929236	0.013826	7.136815	11.648542	0.770582	0.160997	0.082261	0.101163	920365.073979	37792.181632	0.540590	0.329461	4.946917	0.122545	0.201294	15627.371134	3443086.216556	0.088422	0.255140	0.719354	0.556613	37.503650	8.833625	0.022194	8918.888906	189.227980	191318.449204	0.034201	157.025056	0.154247	0.077096	1.658602	1.086302	3.171857	0.389444	0.313485	125.213007	51474.762954	21490.674626	249.325078	1.469237	349.682728	50.774613	325.100780	0.261623	2122.457118	6716.696464	14294.814034	8.282255	0.304499	0.289414	1.821681	0.619067	0.894226	0.065056	0.096964	68.204707	0.040424	75440.275356	71.281640	3191.564014	0.032146	1.126490	10.638851	0.060918	0.234931	0.093978	0.035303	803172.545485	4815.370141	0.115799	0.085950	1.324507
0.9400	90504.997426	45.489778	65.155937	85.624196	0.019853	2.740916	0.755863	0.460558	77.675637	0.595113	955.749326	1.390264	140.147729	0.027239	0.052146	0.024425	9.308163	9.620878	31.295237	7.882680	0.019251	0.019166	148663.095017	401.009117	425.531083	0.036016	0.148263	0.025714	1.476561	0.014535	0.514108	0.016120	0.711133	0.026302	0.437075	0.036619	277.269586	295.568091	653609.930762	0.051000	0.034861	19.620237	73.417153	59.353555	63.302557	0.669221	0.485156	0.067508	1387.323263	14.983469	99.015082	0.212446	247.997974	0.295504	6.214836	32.996592	0.768040	6636.939983	34.698309	16.428373	22626.269379	7.482501	15.773625	5329.822079	0.588506	22.952428	4.209437	0.355703	575.057261	0.863059	1668.256008	7.362576	647.307565	0.075486	0.698239	0.571309	24.108354	21.237774	8.878116	3.641027	0.034963	0.041328	178838.480958	8.101072	15.884724	0.029518	0.109025	0.029037	0.173470	0.029350	0.148242
0.9500	5669.236890	503441.998890	185.167842	86.588701	1090.580131	982.111646	12.040523	1196.769799	0.070245	0.121751	7.551719	0.813955	0.031785	7.366355	0.021501	0.018184	0.227761	0.014727	0.505250	0.013128	0.040867	0.070861	2.910922	0.022280	0.053888	0.031368	2.195944	0.062029	0.653793	336.713508	0.023842	158.054147	0.651878	0.054988	1.437835	0.034546	0.108211	0.043563	11.994599	0.089296	0.062155	0.025208	2.638717	0.031483	1.363483	0.052915	0.054493	61.540493	0.068706	3.306347	81.241109	2.235610	0.221945	2649.125205	17.124395	35165.212781	834.142671	63.907448	81.924433	169762.628409	1633.914149	88542.322343	30.027613	6.771174	29.233660	24394.232862	0.707800	284.913535	0.199653	1.769100	130.044710	5.240778	0.082942	26.473153	0.060152	0.061824	0.532658	0.040632	0.873728	0.035260	0.034578	0.032444	3.126100	0.034287	0.043637	0.029604	0.117545	0.030615	0.119234	33.454622	0.034017
0.9600	0.583525	19.207729	18.447334	1150.426536	0.056494	31.545872	0.663382	0.031021	24.048706	0.169486	0.849256	0.106038	805.065953	119.312452	0.454008	0.118535	0.023231	133.409619	0.027248	0.329937	7.841175	0.047412	0.511090	0.046750	0.048767	0.061172	1.514813	0.443160	6.775294	16.527227	0.930248	37.533282	16.738956	0.330872	1.143156	0.061497	0.118196	0.061966	0.680361	0.157599	24.054739	1.398981	0.145915	728.089092	0.094913	0.735009	42.784480	945.692767	29922.117927	360.792118	9.975259	0.742653	52.926139	0.055805	0.784459	31.254792	0.182302	95774.391382	8.410423	131.434412	56.517645	56.491220	2.930950	75932.182115	0.146538	3.595905	0.068030	0.068299	5.689702	0.296361	5.177531	352.404211	40543.081385	393.470652	51.489389	0.317422	0.080814	239.237193	0.089101	0.406803	4.739847	0.069747	0.044241	0.032978	0.047394	0.030685	0.059158	0.044418	2.245943	4.300944	0.119358
0.9700	20.275895	12.545105	0.120029	1755.668415	0.643545	0.031428	101.406218	0.065957	0.332927	0.530175	0.024801	23.952199	0.116365	330477.865030	58.697303	169.614760	0.290797	0.533117	0.439455	8.877507	164.714346	4.202499	4.870011	266.813326	2278.548510	0.968634	0.030972	0.023867	1106.074932	4397860.681865	3.647057	8958004.029908	2447.579344	0.047516	0.051974	0.940388	2624.539366	370.980404	8.293179	15.699076	674.274777	39.258773	2.076780	10.020902	1.522736	1040.254802	397.179026	2470258.205821	2.282947	240.139686	0.065502	2.580510	4.817851	0.712717	92.959318	0.049952	28.431319	137861.457617	0.127253	4.133338	5.089447	2.503199	0.114740	108502.366466	20.775772	0.063428	0.352358	0.449719	2.707256	1.034471	0.082395	112.487120	1.669731	993677.030342	150.578533	369.979062	0.533373	5.999270	0.650534	10.837794	172.502924	3.689923	0.483410	8.594135	12.257671	0.031100	0.035022	0.035349	265.122303	802609.600193	0.328572
0.9800	207.560847	0.363264	0.210400	0.059802	0.056214	0.210544	12.861849	0.060634	4686.853621	0.159496	0.037457	2.079295	0.220939	1.053148	0.853868	0.020387	0.027041	0.058242	1.329151	0.165369	1.728842	0.608539	0.018102	2587353.888855	0.014883	247.406030	0.173839	3.202177	3118.968477	11.222871	594.799392	20.108534	6300.527941	2.717179	0.431197	283.073953	0.023402	4384912.196567	0.041513	2.055636	6.845773	0.751144	5.974235	0.421147	0.227693	1.002184	5.232568	7.486236	1.662209	9.435879	0.090731	0.472140	21048.512399	0.704650	16.632653	0.347977	0.066999	0.080883	2.237335	0.105103	51.911679	0.452680	1.966299	0.110579	0.079084	0.193011	4.136963	0.434796	8997.312829	0.167974	0.069564	2.721773	0.756409	3.027079	1.939613	0.953613	0.183272	0.240406	1.713541	0.255532	1.732768	0.461914	0.037363	235703.283866	0.031944	1.230151	0.088438	0.049752	553.602846	1.368836	38.931519
0.9900	268.590773	173.598005	0.369778	91.133874	1.201382	53261.763184	1.567792	0.024564	1248.783957	2.329263	0.289480	2113.278640	1.469056	9.601961	0.361765	15.067421	0.018178	231.423684	15296.407916	64544.900405	2.167560	0.136111	0.035101	0.376379	4.109720	0.899497	62.930344	0.131838	450.944931	1.631687	0.273843	1.863646	422.327531	0.181064	139.743407	1.138029	6.907635	0.844004	0.082952	0.463966	7.600276	552219.721710	232099.141244	1059.586150	0.055740	99.212523	11.083407	94.678453	7.249938	5884.981108	1.875283	24.082862	1389.265442	0.052631	1.878715	32835.463126	2.718621	5871.566794	0.127993	606.383079	15797.689750	1313.097918	0.677302	4550.208773	1.676780	2460.438754	0.506445	0.064997	3.797288	11.780784	0.816948	945.214341	2.278384	44.068498	7.580028	40.985762	0.071949	300.693554	128227.133074	239177.911326	1.688397	0.135292	0.043953	0.124277	0.391156	0.043922	15.149632	0.036112	8.211882	0.096752	0.035177


==> figures/Cu/drag_anis_CuT900P30.dat <==
### B(beta,theta) for CuT900P30 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.059367	0.059403	0.059507	0.059675	0.059899	0.060167	0.060465	0.060780	0.061094	0.061393	0.061659	0.061881	0.062045	0.062142	0.062167	0.062115	0.061988	0.061789	0.061525	0.061204	0.060838	0.060441	0.060025	0.059605	0.059194	0.058804	0.058446	0.058131	0.057863	0.057649	0.057491	0.057388	0.057339	0.057338	0.057379	0.057455	0.057555	0.057671	0.057791	0.057906	0.058006	0.058081	0.058126	0.058134	0.058103	0.058029	0.057915	0.057763	0.057575	0.057359	0.057120	0.056866	0.056604	0.056340	0.056083	0.055837	0.055608	0.055399	0.055214	0.055051	0.054912	0.054794	0.054695	0.054610	0.054535	0.054465	0.054394	0.054317	0.054230	0.054129	0.054010	0.053871	0.053711	0.053529	0.053327	0.053107	0.052871	0.052624	0.052369	0.052110	0.051853	0.051602	0.051363	0.051140	0.050937	0.050759	0.050605	0.050485	0.050397	0.050344	0.050326
0.0200	0.058568	0.058602	0.058705	0.058870	0.059089	0.059351	0.059644	0.059953	0.060255	0.060548	0.060810	0.061028	0.061189	0.061286	0.061311	0.061262	0.061139	0.060945	0.060687	0.060373	0.060016	0.059627	0.059220	0.058808	0.058405	0.058029	0.057678	0.057368	0.057105	0.056895	0.056739	0.056638	0.056589	0.056587	0.056628	0.056702	0.056800	0.056914	0.057032	0.057144	0.057242	0.057316	0.057360	0.057368	0.057338	0.057266	0.057155	0.057006	0.056823	0.056612	0.056379	0.056128	0.055873	0.055616	0.055365	0.055125	0.054901	0.054698	0.054516	0.054358	0.054222	0.054108	0.054011	0.053928	0.053855	0.053786	0.053717	0.053643	0.053558	0.053460	0.053344	0.053209	0.053053	0.052876	0.052679	0.052465	0.052235	0.051993	0.051744	0.051492	0.051241	0.050997	0.050763	0.050546	0.050348	0.050174	0.050026	0.049909	0.049823	0.049771	0.049754
0.0300	0.057789	0.057822	0.057922	0.058082	0.058296	0.058551	0.058836	0.059137	0.059437	0.059722	0.059977	0.060189	0.060347	0.060440	0.060465	0.060416	0.060296	0.060106	0.059854	0.059548	0.059199	0.058819	0.058421	0.058020	0.057626	0.057252	0.056909	0.056605	0.056348	0.056142	0.055990	0.055890	0.055842	0.055840	0.055879	0.055951	0.056048	0.056158	0.056274	0.056384	0.056479	0.056552	0.056596	0.056605	0.056575	0.056507	0.056398	0.056254	0.056077	0.055872	0.055645	0.055404	0.055155	0.054905	0.054661	0.054427	0.054210	0.054012	0.053835	0.053681	0.053550	0.053438	0.053344	0.053263	0.053192	0.053126	0.053059	0.052987	0.052904	0.052809	0.052696	0.052565	0.052413	0.052241	0.052050	0.051841	0.051617	0.051382	0.051139	0.050893	0.050649	0.050411	0.050184	0.049972	0.049779	0.049609	0.049466	0.049351	0.049268	0.049217	0.049200
0.0400	0.057044	0.057076	0.057173	0.057328	0.057535	0.057782	0.058059	0.058349	0.058640	0.058916	0.059163	0.059368	0.059520	0.059610	0.059633	0.059585	0.059467	0.059281	0.059035	0.058736	0.058394	0.058023	0.057634	0.057241	0.056856	0.056490	0.056155	0.055858	0.055606	0.055405	0.055255	0.055157	0.055109	0.055106	0.055143	0.055213	0.055306	0.055413	0.055525	0.055632	0.055725	0.055796	0.055838	0.055846	0.055817	0.055750	0.055645	0.055505	0.055333	0.055133	0.054920	0.054685	0.054443	0.054200	0.053962	0.053735	0.053524	0.053331	0.053160	0.053010	0.052882	0.052773	0.052678	0.052600	0.052531	0.052467	0.052402	0.052332	0.052252	0.052159	0.052049	0.051922	0.051774	0.051607	0.051421	0.051218	0.051000	0.050772	0.050536	0.050297	0.050060	0.049828	0.049607	0.049401	0.049214	0.049049	0.048910	0.048798	0.048717	0.048668	0.048652
0.0500	0.056322	0.056354	0.056446	0.056596	0.056795	0.057034	0.057299	0.057579	0.057859	0.058124	0.058361	0.058557	0.058702	0.058787	0.058807	0.058758	0.058641	0.058459	0.058217	0.057924	0.057592	0.057229	0.056850	0.056467	0.056091	0.055734	0.055407	0.055117	0.054871	0.054674	0.054527	0.054430	0.054383	0.054379	0.054415	0.054481	0.054571	0.054675	0.054783	0.054886	0.054976	0.055044	0.055085	0.055093	0.055065	0.055000	0.054899	0.054763	0.054596	0.054403	0.054190	0.053963	0.053727	0.053492	0.053263	0.053044	0.052840	0.052654	0.052487	0.052343	0.052219	0.052114	0.052026	0.051951	0.051884	0.051822	0.051759	0.051691	0.051614	0.051524	0.051418	0.051294	0.051151	0.050989	0.050808	0.050611	0.050400	0.050179	0.049950	0.049718	0.049488	0.049263	0.049049	0.048849	0.048668	0.048508	0.048372	0.048265	0.048186	0.048138	0.048122
0.0600	0.055642	0.055672	0.055761	0.055905	0.056095	0.056324	0.056578	0.056846	0.057114	0.057367	0.057593	0.057780	0.057917	0.057996	0.058011	0.057961	0.057845	0.057666	0.057430	0.057144	0.056819	0.056466	0.056096	0.055722	0.055355	0.055008	0.054688	0.054405	0.054165	0.053972	0.053828	0.053733	0.053685	0.053680	0.053713	0.053777	0.053863	0.053962	0.054066	0.054165	0.054251	0.054317	0.054354	0.054361	0.054335	0.054271	0.054172	0.054040	0.053878	0.053692	0.053485	0.053266	0.053039	0.052812	0.052584	0.052372	0.052175	0.051995	0.051824	0.051684	0.051565	0.051464	0.051378	0.051306	0.051241	0.051180	0.051119	0.051053	0.050978	0.050891	0.050788	0.050668	0.050529	0.050372	0.050197	0.050006	0.049802	0.049587	0.049366	0.049141	0.048918	0.048701	0.048494	0.048300	0.048124	0.047970	0.047839	0.047734	0.047658	0.047612	0.047597
0.0700	0.054979	0.055007	0.055092	0.055229	0.055411	0.055628	0.055870	0.056125	0.056379	0.056619	0.056833	0.057008	0.057136	0.057208	0.057219	0.057163	0.057047	0.056870	0.056639	0.056359	0.056042	0.055698	0.055337	0.054973	0.054616	0.054277	0.053966	0.053690	0.053455	0.053266	0.053125	0.053032	0.052984	0.052978	0.053008	0.053068	0.053150	0.053244	0.053343	0.053438	0.053520	0.053582	0.053618	0.053624	0.053596	0.053534	0.053438	0.053310	0.053153	0.052973	0.052779	0.052567	0.052348	0.052129	0.051915	0.051711	0.051521	0.051347	0.051193	0.051059	0.050944	0.050846	0.050764	0.050694	0.050631	0.050573	0.050514	0.050450	0.050378	0.050293	0.050194	0.050077	0.049943	0.049791	0.049622	0.049437	0.049239	0.049032	0.048817	0.048600	0.048385	0.048175	0.047974	0.047787	0.047618	0.047468	0.047341	0.047241	0.047167	0.047123	0.047108
0.0800	0.054367	0.054394	0.054475	0.054604	0.054776	0.054981	0.055210	0.055450	0.055689	0.055915	0.056115	0.056278	0.056395	0.056459	0.056464	0.056408	0.056291	0.056116	0.055889	0.055616	0.055306	0.054971	0.054620	0.054266	0.053919	0.053590	0.053287	0.053018	0.052790	0.052600	0.052462	0.052369	0.052321	0.052314	0.052342	0.052398	0.052475	0.052565	0.052660	0.052750	0.052828	0.052886	0.052920	0.052925	0.052897	0.052837	0.052744	0.052620	0.052469	0.052295	0.052103	0.051899	0.051689	0.051478	0.051273	0.051076	0.050893	0.050727	0.050579	0.050450	0.050339	0.050245	0.050166	0.050099	0.050039	0.049983	0.049926	0.049864	0.049794	0.049712	0.049616	0.049503	0.049373	0.049226	0.049063	0.048884	0.048693	0.048492	0.048285	0.048076	0.047868	0.047666	0.047472	0.047292	0.047128	0.046984	0.046862	0.046765	0.046694	0.046651	0.046637
0.0900	0.053770	0.053796	0.053872	0.053993	0.054154	0.054347	0.054561	0.054786	0.055009	0.055219	0.055405	0.055555	0.055660	0.055715	0.055714	0.055654	0.055536	0.055363	0.055140	0.054873	0.054571	0.054245	0.053904	0.053560	0.053223	0.052904	0.052610	0.052349	0.052127	0.051947	0.051812	0.051721	0.051673	0.051663	0.051688	0.051740	0.051812	0.051897	0.051985	0.052070	0.052143	0.052197	0.052228	0.052231	0.052204	0.052144	0.052054	0.051934	0.051789	0.051621	0.051437	0.051241	0.051037	0.050835	0.050634	0.050446	0.050271	0.050112	0.049970	0.049846	0.049740	0.049650	0.049574	0.049509	0.049452	0.049398	0.049343	0.049283	0.049215	0.049136	0.049043	0.048934	0.048809	0.048667	0.048509	0.048337	0.048153	0.047960	0.047760	0.047559	0.047358	0.047163	0.046977	0.046804	0.046646	0.046507	0.046390	0.046297	0.046229	0.046187	0.046174
0.1000	0.053200	0.053223	0.053294	0.053407	0.053557	0.053736	0.053935	0.054143	0.054350	0.054543	0.054712	0.054848	0.054941	0.054986	0.054977	0.054913	0.054793	0.054621	0.054401	0.054140	0.053847	0.053529	0.053199	0.052865	0.052539	0.052229	0.051944	0.051691	0.051475	0.051300	0.051168	0.051078	0.051030	0.051019	0.051037	0.051085	0.051152	0.051231	0.051314	0.051393	0.051460	0.051511	0.051539	0.051540	0.051512	0.051454	0.051367	0.051251	0.051111	0.050951	0.050774	0.050586	0.050393	0.050200	0.050011	0.049831	0.049664	0.049511	0.049376	0.049254	0.049153	0.049067	0.048994	0.048932	0.048877	0.048825	0.048772	0.048714	0.048649	0.048572	0.048482	0.048377	0.048257	0.048120	0.047968	0.047802	0.047625	0.047439	0.047247	0.047054	0.046862	0.046674	0.046496	0.046329	0.046178	0.046045	0.045933	0.045843	0.045777	0.045738	0.045724
0.1100	0.052651	0.052673	0.052738	0.052842	0.052980	0.053145	0.053323	0.053514	0.053702	0.053878	0.054036	0.054156	0.054236	0.054269	0.054253	0.054183	0.054062	0.053890	0.053674	0.053419	0.053132	0.052824	0.052502	0.052179	0.051863	0.051563	0.051287	0.051042	0.050832	0.050662	0.050533	0.050442	0.050393	0.050380	0.050398	0.050440	0.050502	0.050574	0.050651	0.050724	0.050787	0.050833	0.050857	0.050857	0.050828	0.050771	0.050687	0.050576	0.050441	0.050287	0.050118	0.049939	0.049754	0.049570	0.049389	0.049210	0.049051	0.048906	0.048777	0.048665	0.048569	0.048487	0.048418	0.048359	0.048306	0.048256	0.048205	0.048150	0.048087	0.048013	0.047927	0.047826	0.047710	0.047578	0.047432	0.047273	0.047104	0.046916	0.046732	0.046547	0.046362	0.046183	0.046012	0.045853	0.045709	0.045582	0.045474	0.045389	0.045326	0.045288	0.045276
0.1200	0.052129	0.052150	0.052209	0.052304	0.052430	0.052580	0.052746	0.052919	0.053088	0.053245	0.053379	0.053483	0.053549	0.053571	0.053546	0.053471	0.053346	0.053175	0.052962	0.052712	0.052433	0.052134	0.051823	0.051510	0.051205	0.050915	0.050648	0.050411	0.050208	0.050043	0.049917	0.049829	0.049780	0.049764	0.049778	0.049817	0.049873	0.049939	0.050009	0.050076	0.050133	0.050174	0.050195	0.050192	0.050160	0.050104	0.050022	0.049913	0.049785	0.049637	0.049476	0.049305	0.049129	0.048954	0.048779	0.048617	0.048465	0.048328	0.048205	0.048098	0.048006	0.047929	0.047863	0.047806	0.047755	0.047707	0.047658	0.047605	0.047544	0.047473	0.047389	0.047292	0.047181	0.047055	0.046915	0.046762	0.046600	0.046429	0.046253	0.046076	0.045900	0.045729	0.045566	0.045414	0.045276	0.045155	0.045051	0.044969	0.044910	0.044874	0.044862
0.1300	0.051637	0.051655	0.051709	0.051795	0.051908	0.052043	0.052191	0.052345	0.052495	0.052633	0.052749	0.052836	0.052887	0.052896	0.052861	0.052780	0.052652	0.052481	0.052270	0.052025	0.051754	0.051463	0.051163	0.050858	0.050563	0.050283	0.050026	0.049797	0.049600	0.049440	0.049317	0.049231	0.049180	0.049162	0.049173	0.049206	0.049256	0.049316	0.049379	0.049439	0.049490	0.049526	0.049543	0.049538	0.049508	0.049445	0.049365	0.049262	0.049139	0.048998	0.048845	0.048683	0.048516	0.048350	0.048188	0.048034	0.047891	0.047761	0.047645	0.047544	0.047457	0.047383	0.047321	0.047267	0.047218	0.047172	0.047125	0.047074	0.047015	0.046947	0.046867	0.046774	0.046667	0.046546	0.046412	0.046266	0.046111	0.045948	0.045780	0.045611	0.045444	0.045281	0.045126	0.044981	0.044850	0.044734	0.044608	0.044530	0.044474	0.044439	0.044428
0.1400	0.051161	0.051177	0.051224	0.051300	0.051401	0.051519	0.051650	0.051784	0.051914	0.052031	0.052128	0.052197	0.052230	0.052229	0.052184	0.052095	0.051964	0.051793	0.051584	0.051344	0.051080	0.050798	0.050508	0.050216	0.049932	0.049663	0.049414	0.049193	0.049003	0.048847	0.048727	0.048642	0.048591	0.048570	0.048577	0.048605	0.048648	0.048702	0.048758	0.048811	0.048856	0.048886	0.048899	0.048891	0.048856	0.048801	0.048724	0.048625	0.048507	0.048373	0.048227	0.048073	0.047915	0.047758	0.047605	0.047459	0.047324	0.047202	0.047092	0.046997	0.046914	0.046845	0.046784	0.046733	0.046686	0.046640	0.046594	0.046545	0.046489	0.046423	0.046346	0.046257	0.046155	0.046039	0.045911	0.045773	0.045625	0.045470	0.045309	0.045148	0.044989	0.044834	0.044687	0.044550	0.044426	0.044316	0.044224	0.044151	0.044097	0.044065	0.044054
0.1500	0.050696	0.050710	0.050751	0.050817	0.050903	0.051007	0.051119	0.051233	0.051342	0.051438	0.051509	0.051560	0.051584	0.051567	0.051511	0.051416	0.051280	0.051106	0.050900	0.050665	0.050408	0.050135	0.049855	0.049570	0.049297	0.049038	0.048800	0.048587	0.048404	0.048253	0.048136	0.048052	0.048001	0.047978	0.047980	0.048002	0.048040	0.048086	0.048135	0.048181	0.048220	0.048245	0.048254	0.048243	0.048211	0.048158	0.048083	0.047988	0.047875	0.047749	0.047611	0.047466	0.047317	0.047169	0.047026	0.046889	0.046763	0.046647	0.046545	0.046455	0.046377	0.046312	0.046256	0.046207	0.046163	0.046121	0.046075	0.046028	0.045974	0.045911	0.045838	0.045753	0.045655	0.045545	0.045424	0.045292	0.045152	0.045005	0.044854	0.044702	0.044552	0.044406	0.044265	0.044135	0.044018	0.043915	0.043828	0.043759	0.043709	0.043678	0.043668
0.1600	0.050255	0.050267	0.050301	0.050357	0.050430	0.050515	0.050607	0.050701	0.050786	0.050861	0.050917	0.050948	0.050950	0.050919	0.050852	0.050749	0.050609	0.050438	0.050232	0.050002	0.049752	0.049488	0.049217	0.048947	0.048684	0.048435	0.048206	0.048002	0.047826	0.047680	0.047566	0.047484	0.047429	0.047404	0.047402	0.047419	0.047450	0.047489	0.047531	0.047571	0.047602	0.047613	0.047618	0.047605	0.047572	0.047519	0.047446	0.047356	0.047250	0.047130	0.047000	0.046864	0.046725	0.046587	0.046453	0.046325	0.046207	0.046095	0.045999	0.045915	0.045844	0.045782	0.045729	0.045684	0.045642	0.045603	0.045562	0.045517	0.045466	0.045406	0.045337	0.045254	0.045160	0.045056	0.044938	0.044813	0.044681	0.044543	0.044400	0.044257	0.044116	0.043978	0.043848	0.043726	0.043616	0.043520	0.043438	0.043373	0.043326	0.043298	0.043288
0.1700	0.049843	0.049853	0.049881	0.049926	0.049984	0.050053	0.050126	0.050198	0.050263	0.050316	0.050352	0.050364	0.050348	0.050302	0.050224	0.050112	0.049967	0.049792	0.049590	0.049364	0.049077	0.048822	0.048561	0.048302	0.048050	0.047812	0.047593	0.047397	0.047227	0.047087	0.046976	0.046895	0.046841	0.046813	0.046807	0.046819	0.046843	0.046875	0.046909	0.046941	0.046966	0.046981	0.046981	0.046964	0.046930	0.046877	0.046807	0.046720	0.046619	0.046505	0.046383	0.046255	0.046125	0.045996	0.045871	0.045752	0.045641	0.045541	0.045452	0.045373	0.045306	0.045249	0.045199	0.045156	0.045117	0.045079	0.045040	0.044997	0.044947	0.044890	0.044823	0.044742	0.044654	0.044555	0.044447	0.044329	0.044204	0.044074	0.043940	0.043805	0.043672	0.043544	0.043421	0.043307	0.043205	0.043114	0.043038	0.042978	0.042934	0.042907	0.042898
0.1800	0.049441	0.049448	0.049470	0.049504	0.049548	0.049599	0.049652	0.049702	0.049745	0.049776	0.049789	0.049781	0.049748	0.049687	0.049596	0.049476	0.049326	0.049149	0.048947	0.048725	0.048488	0.048241	0.047987	0.047738	0.047496	0.047271	0.047061	0.046874	0.046711	0.046575	0.046467	0.046386	0.046332	0.046301	0.046290	0.046295	0.046312	0.046337	0.046363	0.046388	0.046405	0.046412	0.046407	0.046388	0.046352	0.046299	0.046230	0.046147	0.046047	0.045940	0.045825	0.045706	0.045584	0.045461	0.045345	0.045238	0.045136	0.045061	0.044979	0.044906	0.044844	0.044791	0.044745	0.044705	0.044668	0.044628	0.044591	0.044551	0.044504	0.044450	0.044388	0.044315	0.044232	0.044140	0.044038	0.043927	0.043810	0.043688	0.043563	0.043437	0.043313	0.043193	0.043079	0.042973	0.042877	0.042794	0.042723	0.042667	0.042626	0.042601	0.042593
0.1900	0.049074	0.049079	0.049094	0.049118	0.049147	0.049180	0.049213	0.049242	0.049262	0.049270	0.049262	0.049233	0.049181	0.049105	0.049002	0.048872	0.048717	0.048538	0.048337	0.048119	0.047889	0.047650	0.047409	0.047170	0.046940	0.046722	0.046521	0.046338	0.046182	0.046052	0.045947	0.045868	0.045813	0.045779	0.045764	0.045764	0.045775	0.045792	0.045811	0.045828	0.045838	0.045840	0.045827	0.045804	0.045752	0.045700	0.045634	0.045555	0.045468	0.045368	0.045262	0.045152	0.045040	0.044929	0.044824	0.044722	0.044629	0.044544	0.044468	0.044402	0.044344	0.044295	0.044253	0.044216	0.044182	0.044148	0.044113	0.044075	0.044032	0.043981	0.043922	0.043854	0.043776	0.043689	0.043594	0.043491	0.043382	0.043268	0.043152	0.043036	0.042921	0.042809	0.042704	0.042606	0.042518	0.042441	0.042376	0.042324	0.042286	0.042264	0.042256
0.2000	0.048697	0.048700	0.048708	0.048721	0.048736	0.048751	0.048764	0.048770	0.048768	0.048753	0.048722	0.048673	0.048603	0.048510	0.048395	0.048256	0.048095	0.047913	0.047713	0.047499	0.047275	0.047044	0.046813	0.046584	0.046365	0.046157	0.045967	0.045796	0.045647	0.045517	0.045416	0.045338	0.045281	0.045245	0.045200	0.045194	0.045198	0.045207	0.045229	0.045238	0.045242	0.045238	0.045223	0.045197	0.045159	0.045107	0.045043	0.044967	0.044882	0.044789	0.044690	0.044587	0.044484	0.044382	0.044284	0.044191	0.044100	0.044022	0.043953	0.043892	0.043839	0.043794	0.043755	0.043721	0.043689	0.043657	0.043625	0.043588	0.043547	0.043500	0.043444	0.043380	0.043308	0.043226	0.043137	0.043042	0.042941	0.042836	0.042728	0.042621	0.042515	0.042413	0.042297	0.042207	0.042126	0.042056	0.041996	0.041949	0.041915	0.041894	0.041887
0.2100	0.048349	0.048350	0.048352	0.048353	0.048354	0.048351	0.048343	0.048322	0.048296	0.048258	0.048204	0.048139	0.048050	0.047942	0.047813	0.047664	0.047497	0.047312	0.047113	0.046902	0.046683	0.046430	0.046208	0.045991	0.045782	0.045584	0.045403	0.045241	0.045099	0.044980	0.044882	0.044805	0.044748	0.044710	0.044686	0.044675	0.044672	0.044674	0.044678	0.044679	0.044677	0.044667	0.044648	0.044619	0.044579	0.044528	0.044466	0.044395	0.044315	0.044228	0.044137	0.044044	0.043949	0.043857	0.043768	0.043683	0.043606	0.043535	0.043472	0.043417	0.043370	0.043329	0.043293	0.043262	0.043232	0.043203	0.043169	0.043135	0.043097	0.043053	0.043002	0.042943	0.042876	0.042801	0.042719	0.042631	0.042539	0.042442	0.042344	0.042246	0.042149	0.042056	0.041968	0.041886	0.041813	0.041749	0.041695	0.041652	0.041621	0.041603	0.041596
0.2200	0.048009	0.048007	0.048002	0.047993	0.047978	0.047958	0.047929	0.047892	0.047843	0.047781	0.047703	0.047612	0.047504	0.047380	0.047236	0.047077	0.046903	0.046716	0.046517	0.046310	0.046097	0.045882	0.045669	0.045461	0.045262	0.045075	0.044904	0.044750	0.044615	0.044500	0.044405	0.044329	0.044272	0.044230	0.044203	0.044185	0.044175	0.044170	0.044166	0.044161	0.044151	0.044135	0.044112	0.044079	0.044038	0.043985	0.043925	0.043857	0.043782	0.043702	0.043618	0.043533	0.043447	0.043363	0.043282	0.043205	0.043135	0.043071	0.043014	0.042965	0.042922	0.042884	0.042852	0.042823	0.042796	0.042769	0.042741	0.042707	0.042671	0.042630	0.042583	0.042528	0.042467	0.042398	0.042323	0.042243	0.042158	0.042071	0.041981	0.041892	0.041805	0.041721	0.041641	0.041568	0.041495	0.041437	0.041389	0.041351	0.041324	0.041307	0.041301
0.2300	0.047709	0.047705	0.047693	0.047673	0.047644	0.047605	0.047557	0.047496	0.047424	0.047339	0.047241	0.047128	0.047001	0.046860	0.046704	0.046535	0.046354	0.046162	0.045964	0.045760	0.045552	0.045345	0.045140	0.044942	0.044753	0.044577	0.044414	0.044268	0.044140	0.044030	0.043938	0.043864	0.043806	0.043762	0.043730	0.043707	0.043691	0.043678	0.043666	0.043653	0.043636	0.043615	0.043583	0.043547	0.043504	0.043453	0.043395	0.043331	0.043261	0.043187	0.043111	0.043033	0.042954	0.042878	0.042806	0.042738	0.042676	0.042619	0.042568	0.042524	0.042485	0.042451	0.042422	0.042396	0.042370	0.042345	0.042319	0.042290	0.042258	0.042220	0.042176	0.042126	0.042070	0.042008	0.041940	0.041867	0.041791	0.041712	0.041631	0.041551	0.041473	0.041398	0.041327	0.041263	0.041204	0.041154	0.041111	0.041078	0.041054	0.041039	0.041034
0.2400	0.047364	0.047358	0.047339	0.047308	0.047265	0.047208	0.047139	0.047057	0.046964	0.046855	0.046734	0.046600	0.046454	0.046296	0.046127	0.045949	0.045761	0.045567	0.045368	0.045166	0.044963	0.044763	0.044566	0.044378	0.044199	0.044032	0.043879	0.043742	0.043620	0.043516	0.043428	0.043355	0.043296	0.043250	0.043214	0.043185	0.043162	0.043142	0.043123	0.043102	0.043079	0.043051	0.043017	0.042975	0.042930	0.042879	0.042823	0.042762	0.042697	0.042628	0.042558	0.042489	0.042420	0.042353	0.042289	0.042229	0.042173	0.042123	0.042078	0.042039	0.042004	0.041974	0.041948	0.041924	0.041901	0.041878	0.041854	0.041828	0.041797	0.041763	0.041723	0.041678	0.041627	0.041571	0.041509	0.041444	0.041376	0.041306	0.041235	0.041164	0.041095	0.041029	0.040968	0.040911	0.040861	0.040817	0.040780	0.040751	0.040731	0.040718	0.040714
0.2500	0.047100	0.047092	0.047066	0.047024	0.046966	0.046892	0.046803	0.046699	0.046581	0.046449	0.046306	0.046150	0.045985	0.045810	0.045628	0.045439	0.045245	0.045047	0.044847	0.044648	0.044450	0.044257	0.044070	0.043891	0.043722	0.043560	0.043416	0.043287	0.043173	0.043074	0.042989	0.042918	0.042859	0.042810	0.042770	0.042737	0.042707	0.042680	0.042653	0.042625	0.042595	0.042561	0.042523	0.042481	0.042435	0.042384	0.042329	0.042272	0.042212	0.042150	0.042088	0.042025	0.041964	0.041906	0.041850	0.041797	0.041749	0.041706	0.041667	0.041628	0.041598	0.041572	0.041549	0.041528	0.041508	0.041488	0.041467	0.041444	0.041417	0.041386	0.041351	0.041311	0.041267	0.041217	0.041164	0.041107	0.041047	0.040986	0.040925	0.040864	0.040805	0.040748	0.040695	0.040647	0.040605	0.040568	0.040537	0.040513	0.040496	0.040485	0.040482
0.2600	0.046816	0.046805	0.046773	0.046721	0.046648	0.046557	0.046447	0.046316	0.046176	0.046021	0.045855	0.045679	0.045494	0.045303	0.045106	0.044907	0.044705	0.044503	0.044302	0.044105	0.043912	0.043725	0.043546	0.043376	0.043217	0.043066	0.042931	0.042810	0.042702	0.042608	0.042526	0.042457	0.042398	0.042347	0.042303	0.042255	0.042220	0.042186	0.042152	0.042113	0.042076	0.042037	0.041994	0.041949	0.041901	0.041850	0.041797	0.041742	0.041687	0.041631	0.041575	0.041520	0.041467	0.041416	0.041367	0.041322	0.041281	0.041244	0.041210	0.041181	0.041155	0.041133	0.041105	0.041087	0.041070	0.041053	0.041035	0.041015	0.040991	0.040965	0.040935	0.040900	0.040861	0.040819	0.040773	0.040724	0.040674	0.040622	0.040570	0.040519	0.040469	0.040423	0.040379	0.040340	0.040305	0.040275	0.040251	0.040231	0.040218	0.040209	0.040207
0.2700	0.046514	0.046502	0.046463	0.046400	0.046314	0.046205	0.046076	0.045929	0.045766	0.045589	0.045400	0.045203	0.045000	0.044792	0.044582	0.044371	0.044162	0.043956	0.043755	0.043559	0.043370	0.043190	0.043018	0.042858	0.042703	0.042565	0.042439	0.042327	0.042226	0.042138	0.042060	0.041993	0.041933	0.041881	0.041834	0.041790	0.041749	0.041709	0.041668	0.041626	0.041583	0.041538	0.041491	0.041443	0.041393	0.041333	0.041282	0.041231	0.041180	0.041130	0.041081	0.041033	0.040988	0.040944	0.040903	0.040865	0.040831	0.040799	0.040771	0.040746	0.040724	0.040705	0.040688	0.040672	0.040657	0.040641	0.040625	0.040607	0.040587	0.040562	0.040536	0.040507	0.040474	0.040438	0.040399	0.040358	0.040316	0.040273	0.040230	0.040189	0.040149	0.040111	0.040077	0.040046	0.040019	0.039996	0.039978	0.039963	0.039953	0.039947	0.039945
0.2800	0.046288	0.046273	0.046229	0.046155	0.046055	0.045929	0.045781	0.045612	0.045426	0.045227	0.045017	0.044799	0.044576	0.044352	0.044125	0.043903	0.043690	0.043479	0.043276	0.043082	0.042897	0.042722	0.042557	0.042404	0.042263	0.042135	0.042018	0.041913	0.041819	0.041735	0.041661	0.041596	0.041536	0.041482	0.041431	0.041383	0.041335	0.041288	0.041240	0.041190	0.041140	0.041089	0.041038	0.040987	0.040935	0.040880	0.040830	0.040781	0.040734	0.040687	0.040644	0.040602	0.040563	0.040527	0.040492	0.040461	0.040432	0.040406	0.040382	0.040361	0.040334	0.040318	0.040303	0.040290	0.040277	0.040264	0.040250	0.040235	0.040218	0.040199	0.040177	0.040153	0.040126	0.040097	0.040066	0.040033	0.040000	0.039966	0.039933	0.039901	0.039871	0.039843	0.039818	0.039796	0.039777	0.039761	0.039749	0.039739	0.039732	0.039728	0.039727
0.2900	0.046046	0.046029	0.045978	0.045895	0.045781	0.045639	0.045471	0.045282	0.045074	0.044853	0.044621	0.044383	0.044141	0.043900	0.043662	0.043430	0.043205	0.042990	0.042785	0.042589	0.042407	0.042238	0.042081	0.041937	0.041805	0.041685	0.041577	0.041479	0.041392	0.041314	0.041244	0.041180	0.041121	0.041066	0.041012	0.040960	0.040907	0.040853	0.040799	0.040743	0.040687	0.040631	0.040575	0.040520	0.040467	0.040414	0.040365	0.040319	0.040276	0.040235	0.040197	0.040162	0.040130	0.040100	0.040072	0.040046	0.040023	0.040002	0.039983	0.039966	0.039951	0.039937	0.039925	0.039906	0.039896	0.039885	0.039874	0.039862	0.039848	0.039833	0.039816	0.039798	0.039777	0.039746	0.039723	0.039699	0.039675	0.039651	0.039628	0.039606	0.039586	0.039568	0.039552	0.039539	0.039528	0.039519	0.039513	0.039509	0.039506	0.039504	0.039503
0.3000	0.045787	0.045768	0.045712	0.045619	0.045492	0.045334	0.045148	0.044937	0.044703	0.044460	0.044207	0.043949	0.043690	0.043433	0.043182	0.042939	0.042707	0.042486	0.042279	0.042087	0.041908	0.041744	0.041594	0.041459	0.041336	0.041225	0.041125	0.041036	0.040956	0.040884	0.040818	0.040760	0.040702	0.040645	0.040589	0.040533	0.040475	0.040415	0.040354	0.040290	0.040228	0.040167	0.040102	0.040044	0.039990	0.039938	0.039890	0.039847	0.039807	0.039771	0.039739	0.039710	0.039684	0.039659	0.039637	0.039618	0.039600	0.039583	0.039569	0.039556	0.039544	0.039533	0.039524	0.039515	0.039507	0.039496	0.039487	0.039478	0.039468	0.039457	0.039445	0.039432	0.039418	0.039403	0.039387	0.039372	0.039356	0.039342	0.039328	0.039316	0.039306	0.039297	0.039291	0.039287	0.039284	0.039283	0.039283	0.039284	0.039284	0.039285	0.039285
0.3100	0.045548	0.045527	0.045465	0.045362	0.045222	0.045049	0.044845	0.044616	0.044368	0.044104	0.043831	0.043553	0.043275	0.043001	0.042736	0.042482	0.042241	0.042016	0.041807	0.041615	0.041439	0.041279	0.041136	0.041006	0.040891	0.040788	0.040697	0.040615	0.040542	0.040475	0.040414	0.040354	0.040296	0.040239	0.040180	0.040120	0.040058	0.039993	0.039926	0.039858	0.039791	0.039724	0.039659	0.039598	0.039542	0.039490	0.039443	0.039402	0.039366	0.039322	0.039295	0.039271	0.039250	0.039232	0.039216	0.039201	0.039188	0.039175	0.039164	0.039154	0.039145	0.039129	0.039121	0.039115	0.039109	0.039103	0.039098	0.039094	0.039088	0.039091	0.039084	0.039077	0.039069	0.039062	0.039054	0.039047	0.039041	0.039036	0.039033	0.039031	0.039031	0.039033	0.039036	0.039041	0.039047	0.039053	0.039060	0.039065	0.039070	0.039073	0.039074
0.3200	0.045326	0.045303	0.045235	0.045123	0.044957	0.044768	0.044548	0.044300	0.044031	0.043747	0.043454	0.043157	0.042861	0.042572	0.042294	0.042029	0.041781	0.041550	0.041338	0.041145	0.040972	0.040816	0.040679	0.040557	0.040450	0.040355	0.040272	0.040198	0.040131	0.040070	0.040013	0.039957	0.039902	0.039844	0.039784	0.039721	0.039654	0.039584	0.039512	0.039438	0.039359	0.039288	0.039220	0.039156	0.039098	0.039046	0.039000	0.038961	0.038927	0.038899	0.038876	0.038857	0.038841	0.038827	0.038815	0.038805	0.038796	0.038787	0.038780	0.038772	0.038766	0.038760	0.038746	0.038742	0.038737	0.038734	0.038731	0.038718	0.038717	0.038715	0.038714	0.038713	0.038712	0.038712	0.038713	0.038715	0.038719	0.038724	0.038730	0.038739	0.038749	0.038761	0.038775	0.038788	0.038802	0.038816	0.038829	0.038840	0.038849	0.038854	0.038856
0.3300	0.045107	0.045082	0.045009	0.044889	0.044725	0.044522	0.044285	0.044019	0.043731	0.043425	0.043113	0.042797	0.042487	0.042183	0.041892	0.041616	0.041352	0.041116	0.040902	0.040716	0.040545	0.040394	0.040260	0.040145	0.040046	0.039959	0.039884	0.039818	0.039759	0.039704	0.039652	0.039600	0.039546	0.039490	0.039429	0.039363	0.039293	0.039219	0.039141	0.039063	0.038985	0.038910	0.038838	0.038772	0.038713	0.038660	0.038615	0.038578	0.038547	0.038523	0.038495	0.038480	0.038468	0.038459	0.038451	0.038444	0.038439	0.038434	0.038430	0.038417	0.038414	0.038411	0.038408	0.038406	0.038405	0.038405	0.038405	0.038407	0.038409	0.038412	0.038416	0.038422	0.038428	0.038436	0.038446	0.038457	0.038470	0.038484	0.038501	0.038520	0.038541	0.038564	0.038587	0.038611	0.038635	0.038651	0.038670	0.038687	0.038700	0.038708	0.038710
0.3400	0.044871	0.044845	0.044766	0.044638	0.044463	0.044246	0.043993	0.043709	0.043403	0.043092	0.042760	0.042426	0.042092	0.041772	0.041468	0.041182	0.040917	0.040675	0.040447	0.040253	0.040078	0.039930	0.039803	0.039694	0.039601	0.039522	0.039455	0.039396	0.039344	0.039296	0.039249	0.039200	0.039149	0.039094	0.039032	0.038964	0.038891	0.038810	0.038729	0.038647	0.038565	0.038485	0.038411	0.038342	0.038285	0.038230	0.038185	0.038149	0.038120	0.038098	0.038082	0.038070	0.038062	0.038052	0.038048	0.038045	0.038043	0.038040	0.038038	0.038035	0.038033	0.038031	0.038030	0.038029	0.038030	0.038031	0.038034	0.038038	0.038044	0.038051	0.038060	0.038071	0.038080	0.038095	0.038112	0.038132	0.038155	0.038180	0.038207	0.038236	0.038268	0.038301	0.038334	0.038369	0.038402	0.038432	0.038459	0.038481	0.038498	0.038508	0.038512
0.3500	0.044670	0.044642	0.044558	0.044422	0.044235	0.044005	0.043738	0.043438	0.043115	0.042756	0.042407	0.042057	0.041713	0.041379	0.041063	0.040763	0.040490	0.040242	0.040021	0.039827	0.039658	0.039513	0.039391	0.039288	0.039202	0.039131	0.039074	0.039024	0.038979	0.038937	0.038896	0.038852	0.038804	0.038750	0.038689	0.038620	0.038545	0.038463	0.038378	0.038292	0.038201	0.038118	0.038040	0.037968	0.037906	0.037852	0.037807	0.037763	0.037736	0.037715	0.037702	0.037695	0.037690	0.037687	0.037687	0.037686	0.037687	0.037687	0.037686	0.037686	0.037685	0.037684	0.037684	0.037686	0.037689	0.037693	0.037693	0.037701	0.037712	0.037725	0.037740	0.037758	0.037779	0.037803	0.037830	0.037859	0.037892	0.037928	0.037966	0.038007	0.038049	0.038093	0.038137	0.038181	0.038223	0.038262	0.038296	0.038324	0.038346	0.038359	0.038363
0.3600	0.044443	0.044414	0.044326	0.044183	0.043987	0.043746	0.043464	0.043148	0.042808	0.042452	0.042086	0.041720	0.041360	0.041013	0.040681	0.040374	0.040092	0.039837	0.039612	0.039416	0.039248	0.039105	0.038986	0.038889	0.038810	0.038746	0.038697	0.038654	0.038616	0.038582	0.038546	0.038503	0.038459	0.038408	0.038347	0.038279	0.038202	0.038118	0.038030	0.037940	0.037850	0.037764	0.037682	0.037606	0.037542	0.037487	0.037442	0.037407	0.037380	0.037363	0.037352	0.037346	0.037343	0.037342	0.037343	0.037345	0.037347	0.037348	0.037349	0.037350	0.037351	0.037352	0.037354	0.037349	0.037352	0.037360	0.037369	0.037381	0.037396	0.037414	0.037436	0.037461	0.037489	0.037520	0.037556	0.037595	0.037638	0.037686	0.037735	0.037788	0.037842	0.037897	0.037953	0.038007	0.038059	0.038107	0.038149	0.038184	0.038209	0.038225	0.038231
0.3700	0.044223	0.044192	0.044100	0.043950	0.043745	0.043492	0.043197	0.042868	0.042511	0.042139	0.041757	0.041375	0.041002	0.040640	0.040299	0.039989	0.039700	0.039441	0.039211	0.039013	0.038844	0.038698	0.038583	0.038491	0.038418	0.038358	0.038314	0.038279	0.038250	0.038223	0.038194	0.038161	0.038122	0.038074	0.038016	0.037948	0.037870	0.037785	0.037684	0.037591	0.037498	0.037408	0.037323	0.037247	0.037180	0.037124	0.037078	0.037043	0.037017	0.037001	0.036990	0.036984	0.036983	0.036983	0.036987	0.036989	0.036992	0.036992	0.036993	0.036995	0.036996	0.036997	0.037000	0.037003	0.037010	0.037020	0.037032	0.037048	0.037067	0.037086	0.037114	0.037146	0.037182	0.037222	0.037267	0.037316	0.037370	0.037427	0.037488	0.037552	0.037617	0.037684	0.037751	0.037817	0.037879	0.037936	0.037986	0.038028	0.038058	0.038079	0.038085
0.3800	0.044088	0.044056	0.043960	0.043804	0.043590	0.043322	0.043015	0.042671	0.042301	0.041913	0.041519	0.041122	0.040732	0.040357	0.040003	0.039675	0.039377	0.039110	0.038876	0.038675	0.038498	0.038358	0.038246	0.038158	0.038090	0.038040	0.038003	0.037976	0.037955	0.037935	0.037914	0.037887	0.037853	0.037808	0.037749	0.037682	0.037605	0.037519	0.037426	0.037331	0.037235	0.037142	0.037056	0.036977	0.036908	0.036850	0.036803	0.036767	0.036739	0.036721	0.036710	0.036706	0.036704	0.036705	0.036707	0.036710	0.036712	0.036714	0.036716	0.036716	0.036721	0.036717	0.036721	0.036727	0.036736	0.036749	0.036765	0.036785	0.036809	0.036838	0.036872	0.036911	0.036955	0.037005	0.037060	0.037112	0.037177	0.037246	0.037319	0.037395	0.037473	0.037553	0.037632	0.037710	0.037783	0.037850	0.037909	0.037957	0.037993	0.038016	0.038024
0.3900	0.043877	0.043844	0.043744	0.043582	0.043361	0.043087	0.042768	0.042422	0.042040	0.041638	0.041228	0.040816	0.040413	0.040025	0.039660	0.039322	0.039015	0.038742	0.038487	0.038283	0.038113	0.037974	0.037864	0.037780	0.037718	0.037674	0.037645	0.037626	0.037613	0.037603	0.037589	0.037571	0.037543	0.037504	0.037452	0.037387	0.037297	0.037210	0.037116	0.037019	0.036921	0.036826	0.036736	0.036655	0.036583	0.036523	0.036475	0.036437	0.036409	0.036390	0.036379	0.036372	0.036370	0.036369	0.036370	0.036371	0.036373	0.036373	0.036374	0.036375	0.036376	0.036378	0.036383	0.036390	0.036401	0.036415	0.036434	0.036458	0.036486	0.036521	0.036561	0.036603	0.036655	0.036713	0.036777	0.036847	0.036923	0.037003	0.037088	0.037177	0.037268	0.037361	0.037452	0.037542	0.037627	0.037705	0.037773	0.037829	0.037871	0.037897	0.037905
0.4000	0.043605	0.043571	0.043469	0.043302	0.043075	0.042794	0.042467	0.042102	0.041708	0.041295	0.040872	0.040451	0.040038	0.039641	0.039267	0.038922	0.038609	0.038331	0.038089	0.037884	0.037713	0.037576	0.037469	0.037390	0.037333	0.037297	0.037277	0.037267	0.037264	0.037264	0.037261	0.037251	0.037232	0.037200	0.037155	0.037095	0.037022	0.036938	0.036845	0.036747	0.036648	0.036551	0.036460	0.036376	0.036303	0.036241	0.036191	0.036151	0.036122	0.036101	0.036088	0.036080	0.036076	0.036075	0.036074	0.036074	0.036074	0.036074	0.036075	0.036075	0.036077	0.036081	0.036087	0.036097	0.036111	0.036129	0.036153	0.036183	0.036218	0.036260	0.036309	0.036364	0.036427	0.036496	0.036572	0.036654	0.036742	0.036836	0.036935	0.037038	0.037143	0.037250	0.037357	0.037460	0.037558	0.037648	0.037726	0.037791	0.037839	0.037869	0.037879
0.4100	0.043514	0.043479	0.043373	0.043201	0.042967	0.042677	0.042339	0.041962	0.041555	0.041129	0.040693	0.040257	0.039830	0.039420	0.039022	0.038665	0.038356	0.038069	0.037820	0.037609	0.037435	0.037297	0.037190	0.037113	0.037062	0.037032	0.037019	0.037018	0.037021	0.037030	0.037038	0.037038	0.037028	0.037004	0.036965	0.036910	0.036840	0.036758	0.036665	0.036567	0.036466	0.036365	0.036270	0.036184	0.036107	0.036041	0.035988	0.035945	0.035912	0.035887	0.035870	0.035859	0.035851	0.035845	0.035828	0.035824	0.035821	0.035818	0.035815	0.035814	0.035814	0.035817	0.035823	0.035833	0.035849	0.035881	0.035907	0.035941	0.035981	0.036029	0.036080	0.036143	0.036214	0.036290	0.036368	0.036462	0.036563	0.036670	0.036783	0.036901	0.037021	0.037144	0.037265	0.037383	0.037496	0.037598	0.037688	0.037754	0.037809	0.037844	0.037855
0.4200	0.043346	0.043310	0.043202	0.043026	0.042786	0.042489	0.042143	0.041757	0.041340	0.040903	0.040456	0.040009	0.039570	0.039148	0.038752	0.038385	0.038054	0.037759	0.037504	0.037289	0.037112	0.036972	0.036867	0.036792	0.036746	0.036722	0.036717	0.036726	0.036744	0.036765	0.036773	0.036785	0.036786	0.036773	0.036742	0.036694	0.036630	0.036541	0.036450	0.036352	0.036249	0.036148	0.036051	0.035961	0.035881	0.035811	0.035753	0.035707	0.035670	0.035641	0.035619	0.035602	0.035590	0.035581	0.035572	0.035564	0.035556	0.035549	0.035543	0.035539	0.035537	0.035537	0.035542	0.035553	0.035566	0.035589	0.035620	0.035658	0.035705	0.035759	0.035823	0.035895	0.035967	0.036057	0.036155	0.036261	0.036376	0.036497	0.036625	0.036758	0.036894	0.037033	0.037170	0.037305	0.037432	0.037557	0.037660	0.037745	0.037808	0.037847	0.037860
0.4300	0.043140	0.043103	0.042994	0.042814	0.042570	0.042267	0.041914	0.041520	0.041094	0.040648	0.040191	0.039733	0.039285	0.038854	0.038447	0.038071	0.037731	0.037429	0.037167	0.036946	0.036766	0.036616	0.036511	0.036440	0.036396	0.036380	0.036384	0.036403	0.036433	0.036467	0.036498	0.036523	0.036537	0.036536	0.036516	0.036477	0.036419	0.036344	0.036256	0.036159	0.036056	0.035952	0.035852	0.035758	0.035673	0.035598	0.035534	0.035480	0.035436	0.035400	0.035371	0.035348	0.035328	0.035312	0.035296	0.035282	0.035269	0.035257	0.035246	0.035238	0.035233	0.035233	0.035238	0.035249	0.035267	0.035293	0.035327	0.035370	0.035416	0.035478	0.035549	0.035630	0.035712	0.035812	0.035923	0.036042	0.036171	0.036308	0.036452	0.036601	0.036756	0.036913	0.037069	0.037221	0.037366	0.037499	0.037616	0.037713	0.037785	0.037830	0.037845
0.4400	0.042970	0.042933	0.042822	0.042639	0.042391	0.042084	0.041726	0.041325	0.040892	0.040438	0.039973	0.039507	0.039049	0.038608	0.038190	0.037805	0.037457	0.037147	0.036880	0.036655	0.036470	0.036327	0.036222	0.036152	0.036114	0.036078	0.036092	0.036123	0.036167	0.036217	0.036266	0.036309	0.036339	0.036352	0.036345	0.036317	0.036244	0.036177	0.036093	0.035998	0.035896	0.035791	0.035688	0.035590	0.035501	0.035419	0.035348	0.035288	0.035236	0.035193	0.035157	0.035125	0.035098	0.035073	0.035049	0.035028	0.035008	0.034990	0.034975	0.034963	0.034954	0.034952	0.034957	0.034968	0.034988	0.035017	0.035055	0.035104	0.035162	0.035232	0.035312	0.035403	0.035505	0.035617	0.035740	0.035874	0.036018	0.036171	0.036333	0.036501	0.036676	0.036853	0.037030	0.037203	0.037368	0.037519	0.037653	0.037763	0.037846	0.037897	0.037914
0.4500	0.042670	0.042632	0.042521	0.042338	0.042088	0.041779	0.041419	0.040999	0.040563	0.040105	0.039635	0.039164	0.038702	0.038247	0.037826	0.037435	0.037081	0.036766	0.036493	0.036263	0.036077	0.035932	0.035828	0.035762	0.035730	0.035729	0.035755	0.035802	0.035859	0.035927	0.035996	0.036058	0.036107	0.036138	0.036148	0.036133	0.036095	0.036035	0.035957	0.035864	0.035762	0.035657	0.035551	0.035448	0.035351	0.035263	0.035186	0.035116	0.035055	0.035002	0.034955	0.034912	0.034875	0.034840	0.034808	0.034778	0.034751	0.034727	0.034706	0.034688	0.034678	0.034674	0.034678	0.034691	0.034712	0.034745	0.034789	0.034844	0.034909	0.034988	0.035075	0.035176	0.035290	0.035417	0.035555	0.035705	0.035867	0.036039	0.036221	0.036411	0.036608	0.036809	0.037010	0.037206	0.037394	0.037568	0.037721	0.037847	0.037942	0.038001	0.038021
0.4600	0.042654	0.042616	0.042503	0.042317	0.042065	0.041751	0.041385	0.040975	0.040532	0.040066	0.039587	0.039105	0.038632	0.038175	0.037742	0.037340	0.036974	0.036648	0.036364	0.036126	0.035932	0.035783	0.035677	0.035612	0.035584	0.035593	0.035630	0.035690	0.035768	0.035856	0.035939	0.036023	0.036094	0.036146	0.036173	0.036174	0.036147	0.036096	0.036022	0.035926	0.035823	0.035713	0.035601	0.035490	0.035385	0.035286	0.035196	0.035113	0.035039	0.034973	0.034913	0.034859	0.034808	0.034761	0.034717	0.034674	0.034635	0.034601	0.034572	0.034549	0.034532	0.034525	0.034527	0.034539	0.034563	0.034598	0.034645	0.034701	0.034775	0.034861	0.034961	0.035075	0.035202	0.035342	0.035497	0.035664	0.035845	0.036038	0.036243	0.036458	0.036681	0.036909	0.037138	0.037363	0.037578	0.037778	0.037954	0.038100	0.038210	0.038278	0.038301
0.4700	0.042423	0.042385	0.042272	0.042086	0.041832	0.041518	0.041151	0.040736	0.040291	0.039821	0.039339	0.038853	0.038375	0.037911	0.037471	0.037062	0.036688	0.036353	0.036063	0.035818	0.035619	0.035467	0.035361	0.035298	0.035278	0.035295	0.035346	0.035425	0.035526	0.035639	0.035756	0.035868	0.035966	0.036043	0.036093	0.036113	0.036102	0.036061	0.035995	0.035907	0.035803	0.035690	0.035568	0.035449	0.035331	0.035221	0.035117	0.035021	0.034933	0.034851	0.034776	0.034706	0.034640	0.034579	0.034524	0.034471	0.034421	0.034378	0.034340	0.034311	0.034290	0.034279	0.034258	0.034271	0.034297	0.034336	0.034389	0.034457	0.034535	0.034631	0.034742	0.034868	0.035009	0.035165	0.035336	0.035523	0.035725	0.035939	0.036169	0.036411	0.036664	0.036922	0.037195	0.037453	0.037702	0.037932	0.038141	0.038311	0.038439	0.038518	0.038545
0.4800	0.042283	0.042245	0.042131	0.041945	0.041691	0.041374	0.041005	0.040592	0.040148	0.039675	0.039188	0.038697	0.038214	0.037744	0.037296	0.036877	0.036494	0.036151	0.035852	0.035599	0.035394	0.035231	0.035123	0.035063	0.035049	0.035078	0.035144	0.035245	0.035371	0.035513	0.035662	0.035806	0.035934	0.036041	0.036117	0.036158	0.036164	0.036135	0.036075	0.035989	0.035882	0.035763	0.035635	0.035504	0.035375	0.035247	0.035126	0.035012	0.034905	0.034805	0.034711	0.034622	0.034539	0.034460	0.034382	0.034313	0.034250	0.034194	0.034146	0.034106	0.034079	0.034063	0.034060	0.034071	0.034097	0.034138	0.034195	0.034270	0.034358	0.034463	0.034585	0.034723	0.034879	0.035052	0.035242	0.035451	0.035677	0.035920	0.036180	0.036455	0.036742	0.037039	0.037339	0.037637	0.037924	0.038192	0.038430	0.038629	0.038780	0.038873	0.038904
0.4900	0.042100	0.042062	0.041949	0.041763	0.041511	0.041197	0.040829	0.040417	0.039969	0.039475	0.038987	0.038493	0.038005	0.037529	0.037074	0.036648	0.036257	0.035906	0.035598	0.035337	0.035126	0.034965	0.034855	0.034799	0.034793	0.034837	0.034925	0.035052	0.035210	0.035389	0.035577	0.035761	0.035931	0.036073	0.036180	0.036246	0.036272	0.036257	0.036205	0.036121	0.036012	0.035884	0.035744	0.035599	0.035451	0.035305	0.035164	0.035029	0.034899	0.034776	0.034659	0.034549	0.034444	0.034345	0.034252	0.034165	0.034087	0.034017	0.033953	0.033905	0.033870	0.033849	0.033843	0.033854	0.033881	0.033926	0.033988	0.034068	0.034166	0.034282	0.034417	0.034570	0.034743	0.034936	0.035148	0.035382	0.035636	0.035911	0.036207	0.036520	0.036850	0.037193	0.037541	0.037888	0.038225	0.038539	0.038821	0.039056	0.039233	0.039344	0.039381
0.5000	0.042003	0.041965	0.041853	0.041669	0.041417	0.041109	0.040742	0.040331	0.039883	0.039409	0.038919	0.038423	0.037929	0.037447	0.036986	0.036551	0.036150	0.035788	0.035470	0.035200	0.034982	0.034817	0.034703	0.034649	0.034654	0.034713	0.034826	0.034984	0.035181	0.035403	0.035641	0.035874	0.036090	0.036275	0.036420	0.036518	0.036566	0.036565	0.036519	0.036436	0.036320	0.036180	0.036025	0.035859	0.035689	0.035519	0.035352	0.035187	0.035030	0.034881	0.034738	0.034602	0.034473	0.034342	0.034228	0.034123	0.034028	0.033943	0.033872	0.033814	0.033772	0.033747	0.033739	0.033749	0.033779	0.033828	0.033894	0.033983	0.034086	0.034215	0.034365	0.034529	0.034721	0.034937	0.035175	0.035438	0.035726	0.036038	0.036376	0.036736	0.037117	0.037514	0.037921	0.038329	0.038727	0.039100	0.039435	0.039716	0.039929	0.040062	0.040107
0.5100	0.041725	0.041688	0.041578	0.041397	0.041199	0.040891	0.040529	0.040121	0.039677	0.039206	0.038718	0.038219	0.037724	0.037239	0.036773	0.036331	0.035923	0.035553	0.035226	0.034948	0.034722	0.034553	0.034444	0.034398	0.034417	0.034500	0.034645	0.034845	0.035091	0.035369	0.035664	0.035958	0.036233	0.036472	0.036663	0.036797	0.036871	0.036885	0.036845	0.036756	0.036629	0.036472	0.036293	0.036101	0.035902	0.035701	0.035501	0.035306	0.035116	0.034934	0.034759	0.034592	0.034434	0.034284	0.034145	0.034016	0.033901	0.033798	0.033711	0.033641	0.033590	0.033553	0.033541	0.033551	0.033583	0.033636	0.033711	0.033806	0.033926	0.034069	0.034231	0.034421	0.034636	0.034878	0.035146	0.035443	0.035775	0.036133	0.036522	0.036941	0.037387	0.037855	0.038337	0.038826	0.039304	0.039755	0.040162	0.040505	0.040765	0.040928	0.040984
0.5200	0.041671	0.041634	0.041524	0.041345	0.041100	0.040794	0.040436	0.040032	0.039591	0.039122	0.038634	0.038137	0.037639	0.037149	0.036661	0.036213	0.035794	0.035413	0.035075	0.034799	0.034562	0.034388	0.034280	0.034242	0.034278	0.034389	0.034573	0.034825	0.035133	0.035481	0.035852	0.036221	0.036568	0.036871	0.037115	0.037289	0.037390	0.037417	0.037378	0.037280	0.037134	0.036951	0.036741	0.036513	0.036276	0.036035	0.035795	0.035559	0.035329	0.035106	0.034892	0.034689	0.034496	0.034314	0.034145	0.033990	0.033850	0.033727	0.033623	0.033539	0.033476	0.033436	0.033419	0.033427	0.033459	0.033516	0.033597	0.033704	0.033827	0.033984	0.034168	0.034379	0.034617	0.034887	0.035190	0.035527	0.035906	0.036319	0.036771	0.037261	0.037788	0.038345	0.038923	0.039510	0.040091	0.040644	0.041145	0.041569	0.041893	0.042096	0.042165
0.5300	0.041474	0.041438	0.041331	0.041156	0.040916	0.040617	0.040264	0.039867	0.039432	0.038968	0.038484	0.037989	0.037492	0.037001	0.036524	0.036068	0.035641	0.035250	0.034901	0.034603	0.034361	0.034166	0.034061	0.034035	0.034095	0.034244	0.034480	0.034799	0.035188	0.035629	0.036096	0.036564	0.037002	0.037385	0.037694	0.037916	0.038045	0.038084	0.038040	0.037924	0.037749	0.037530	0.037278	0.037003	0.036731	0.036439	0.036148	0.035861	0.035581	0.035312	0.035053	0.034807	0.034574	0.034356	0.034141	0.033956	0.033789	0.033644	0.033519	0.033419	0.033345	0.033296	0.033275	0.033282	0.033316	0.033378	0.033467	0.033585	0.033731	0.033907	0.034110	0.034347	0.034612	0.034919	0.035265	0.035652	0.036085	0.036566	0.037097	0.037678	0.038307	0.038979	0.039684	0.040407	0.041128	0.041818	0.042448	0.042985	0.043396	0.043655	0.043743
0.5400	0.041420	0.041385	0.041280	0.041108	0.040873	0.040580	0.040234	0.039842	0.039413	0.038954	0.038474	0.037980	0.037482	0.036987	0.036504	0.036040	0.035602	0.035198	0.034837	0.034527	0.034277	0.034097	0.033994	0.033985	0.034078	0.034276	0.034583	0.034992	0.035489	0.036051	0.036647	0.037240	0.037793	0.038275	0.038659	0.038930	0.039084	0.039124	0.039061	0.038910	0.038687	0.038411	0.038096	0.037756	0.037402	0.037041	0.036685	0.036335	0.035997	0.035670	0.035357	0.035060	0.034780	0.034519	0.034277	0.034057	0.033861	0.033689	0.033545	0.033428	0.033341	0.033284	0.033258	0.033263	0.033299	0.033367	0.033466	0.033597	0.033759	0.033955	0.034185	0.034451	0.034757	0.035106	0.035502	0.035951	0.036455	0.037021	0.037653	0.038351	0.039116	0.039941	0.040815	0.041721	0.042632	0.043514	0.044325	0.045021	0.045558	0.045897	0.046013
0.5500	0.041190	0.041156	0.041054	0.040888	0.040659	0.040373	0.040036	0.039654	0.039234	0.038783	0.038309	0.037820	0.037325	0.036822	0.036335	0.035864	0.035425	0.035006	0.034634	0.034313	0.034056	0.033876	0.033777	0.033794	0.033931	0.034209	0.034611	0.035142	0.035790	0.036516	0.037292	0.038052	0.038756	0.039360	0.039831	0.040156	0.040327	0.040354	0.040252	0.040042	0.039747	0.039389	0.038987	0.038559	0.038118	0.037664	0.037225	0.036797	0.036383	0.035987	0.035609	0.035248	0.034904	0.034594	0.034309	0.034050	0.033819	0.033618	0.033449	0.033313	0.033210	0.033142	0.033109	0.033112	0.033149	0.033222	0.033330	0.033474	0.033654	0.033871	0.034128	0.034429	0.034776	0.035175	0.035632	0.036153	0.036727	0.037400	0.038146	0.038994	0.039933	0.040959	0.042070	0.043226	0.044402	0.045554	0.046625	0.047551	0.048270	0.048726	0.048883
0.5600	0.041151	0.041118	0.041020	0.040858	0.040636	0.040359	0.040030	0.039657	0.039245	0.038802	0.038334	0.037850	0.037356	0.036859	0.036367	0.035888	0.035429	0.035002	0.034616	0.034283	0.034019	0.033840	0.033767	0.033820	0.034021	0.034386	0.034924	0.035630	0.036484	0.037443	0.038452	0.039442	0.040346	0.041106	0.041682	0.042055	0.042224	0.042206	0.042026	0.041714	0.041301	0.040820	0.040293	0.039742	0.039181	0.038623	0.038077	0.037541	0.037034	0.036551	0.036095	0.035667	0.035268	0.034899	0.034561	0.034257	0.033987	0.033753	0.033562	0.033401	0.033282	0.033204	0.033166	0.033167	0.033209	0.033291	0.033413	0.033574	0.033778	0.034024	0.034317	0.034661	0.035062	0.035526	0.036063	0.036687	0.037401	0.038219	0.039152	0.040211	0.041398	0.042715	0.044121	0.045645	0.047219	0.048781	0.050252	0.051558	0.052566	0.053211	0.053432
0.5700	0.040953	0.040922	0.040827	0.040672	0.040459	0.040191	0.039874	0.039513	0.039113	0.038682	0.038224	0.037747	0.037258	0.036763	0.036270	0.035786	0.035320	0.034882	0.034485	0.034142	0.033875	0.033700	0.033651	0.033760	0.034056	0.034566	0.035305	0.036271	0.037435	0.038740	0.040101	0.041419	0.042594	0.043548	0.044237	0.044638	0.044762	0.044640	0.044315	0.043833	0.043239	0.042572	0.041863	0.041130	0.040406	0.039696	0.039011	0.038353	0.037729	0.037140	0.036588	0.036074	0.035597	0.035160	0.034762	0.034404	0.034105	0.033832	0.033604	0.033421	0.033283	0.033192	0.033146	0.033146	0.033189	0.033280	0.033415	0.033597	0.033826	0.034106	0.034441	0.034837	0.035303	0.035848	0.036485	0.037228	0.038095	0.039102	0.040249	0.041592	0.043123	0.044849	0.046760	0.048830	0.051005	0.053212	0.055314	0.057180	0.058658	0.059611	0.059940
0.5800	0.040949	0.040919	0.040828	0.040679	0.040473	0.040215	0.039908	0.039557	0.039168	0.038746	0.038296	0.037826	0.037338	0.036842	0.036343	0.035849	0.035370	0.034916	0.034502	0.034146	0.033874	0.033715	0.033709	0.033900	0.034335	0.035059	0.036106	0.037474	0.039125	0.040968	0.042871	0.044680	0.046244	0.047451	0.048240	0.048605	0.048582	0.048235	0.047637	0.046861	0.045969	0.045013	0.044033	0.043056	0.042102	0.041185	0.040312	0.039489	0.038716	0.037994	0.037325	0.036706	0.036135	0.035617	0.035148	0.034729	0.034362	0.034046	0.033781	0.033568	0.033409	0.033303	0.033249	0.033246	0.033295	0.033395	0.033546	0.033750	0.034008	0.034327	0.034712	0.035171	0.035717	0.036362	0.037125	0.038029	0.039099	0.040362	0.041823	0.043566	0.045593	0.047929	0.050567	0.053487	0.056626	0.059866	0.063033	0.065898	0.068203	0.069706	0.070229
0.5900	0.040814	0.040785	0.040699	0.040557	0.040360	0.040113	0.039819	0.039482	0.039106	0.038696	0.038257	0.037795	0.037313	0.036819	0.036317	0.035816	0.035325	0.034858	0.034429	0.034066	0.033795	0.033662	0.033722	0.034043	0.034705	0.035781	0.037312	0.039356	0.041831	0.044586	0.047392	0.049979	0.052103	0.053597	0.054402	0.054555	0.054155	0.053333	0.052219	0.050923	0.049537	0.048125	0.046731	0.045388	0.044112	0.042913	0.041785	0.040745	0.039783	0.038897	0.038083	0.037338	0.036659	0.036045	0.035490	0.035000	0.034572	0.034206	0.033901	0.033658	0.033474	0.033350	0.033288	0.033283	0.033337	0.033448	0.033619	0.033850	0.034146	0.034513	0.034959	0.035498	0.036144	0.036920	0.037851	0.038969	0.040313	0.041929	0.043869	0.046191	0.048952	0.052211	0.055995	0.060308	0.065078	0.070153	0.075258	0.079995	0.083900	0.086488	0.087396
0.6000	0.040768	0.040740	0.040658	0.040523	0.040335	0.040100	0.039819	0.039495	0.039133	0.038739	0.038312	0.037859	0.037384	0.036891	0.036387	0.035879	0.035377	0.034895	0.034453	0.034079	0.033818	0.033729	0.033898	0.034436	0.035477	0.037175	0.039656	0.042959	0.047014	0.051517	0.056021	0.059973	0.062924	0.064637	0.065117	0.064546	0.063192	0.061326	0.059179	0.056924	0.054679	0.052503	0.050468	0.048576	0.046828	0.045233	0.043777	0.042451	0.041245	0.040149	0.039156	0.038248	0.037438	0.036706	0.036058	0.035488	0.034992	0.034569	0.034219	0.033933	0.033724	0.033585	0.033513	0.033509	0.033570	0.033698	0.033892	0.034158	0.034500	0.034927	0.035452	0.036091	0.036868	0.037812	0.038962	0.040366	0.042099	0.044211	0.046807	0.050025	0.053931	0.058698	0.064424	0.071191	0.078986	0.087632	0.096705	0.105512	0.113000	0.118096	0.119910
0.6100	0.040677	0.040652	0.040575	0.040447	0.040272	0.040050	0.039784	0.039477	0.039132	0.038751	0.038339	0.037899	0.037433	0.036945	0.036441	0.035927	0.035414	0.034917	0.034460	0.034082	0.033842	0.033832	0.034190	0.035114	0.036868	0.039782	0.044185	0.050332	0.058035	0.066688	0.075090	0.081825	0.085806	0.086961	0.085750	0.082749	0.078773	0.074403	0.069959	0.065807	0.061985	0.058531	0.055441	0.052692	0.050203	0.048040	0.046117	0.044405	0.042929	0.041565	0.040345	0.039255	0.038284	0.037421	0.036658	0.035990	0.035425	0.034937	0.034535	0.034215	0.033977	0.033818	0.033737	0.033732	0.033801	0.033948	0.034174	0.034483	0.034883	0.035387	0.036012	0.036783	0.037718	0.038891	0.040345	0.042156	0.044422	0.047271	0.050850	0.055452	0.061267	0.068607	0.077857	0.089387	0.103472	0.120096	0.138761	0.158066	0.175588	0.188122	0.192712
0.6200	0.040594	0.040570	0.040498	0.040380	0.040216	0.040008	0.039759	0.039469	0.039142	0.038780	0.038385	0.037958	0.037503	0.037022	0.036518	0.035999	0.035473	0.034960	0.034489	0.034113	0.033919	0.034056	0.034770	0.036468	0.039785	0.045651	0.055279	0.069871	0.089915	0.113648	0.135821	0.149807	0.152589	0.146310	0.135087	0.122227	0.109671	0.098254	0.088466	0.080182	0.073234	0.067413	0.062520	0.058386	0.054869	0.051857	0.049250	0.046998	0.045034	0.043314	0.041802	0.040471	0.039300	0.038270	0.037370	0.036589	0.035918	0.035386	0.034920	0.034553	0.034279	0.034096	0.034003	0.033997	0.034072	0.034242	0.034504	0.034864	0.035336	0.035935	0.036689	0.037631	0.038809	0.040291	0.042153	0.044539	0.047603	0.051569	0.056758	0.063592	0.072716	0.084902	0.101314	0.123441	0.153063	0.191968	0.241177	0.299353	0.360064	0.409232	0.428644
0.6300	0.040502	0.040480	0.040414	0.040304	0.040153	0.039960	0.039728	0.039458	0.039152	0.038811	0.038435	0.038027	0.037586	0.037116	0.036616	0.036094	0.035559	0.035033	0.034553	0.034194	0.034095	0.034522	0.035999	0.039564	0.047311	0.063434	0.096422	0.164658	0.308633	0.575590	0.849694	0.845224	0.636001	0.445062	0.319926	0.239871	0.186584	0.149926	0.124071	0.105385	0.091537	0.081022	0.072853	0.066377	0.061148	0.056859	0.053293	0.050292	0.047742	0.045556	0.043671	0.042037	0.040619	0.039387	0.038321	0.037404	0.036623	0.035970	0.035437	0.035017	0.034702	0.034496	0.034393	0.034392	0.034491	0.034693	0.035004	0.035433	0.035997	0.036717	0.037637	0.038805	0.040291	0.042194	0.044661	0.047884	0.052145	0.057865	0.065667	0.076513	0.091896	0.114246	0.147589	0.198754	0.279510	0.410468	0.629952	1.013666	1.693487	2.679692	3.263244
0.6400	0.040548	0.040528	0.040468	0.040368	0.040230	0.040053	0.039840	0.039591	0.039307	0.038962	0.038615	0.038228	0.037805	0.037345	0.036873	0.036344	0.035797	0.035249	0.034761	0.034440	0.034536	0.035637	0.039223	0.049556	0.080753	0.193843	1.080513	233.428460	0.275982	31861.097953	21.899286	22914.613586	0.969744	457.425264	5.600723	1.107686	0.516240	0.309251	0.211837	0.158301	0.125713	0.104292	0.089371	0.078437	0.070233	0.063849	0.058774	0.054656	0.051288	0.048449	0.046053	0.044016	0.042273	0.040782	0.039505	0.038418	0.037495	0.036733	0.036114	0.035631	0.035275	0.035041	0.034917	0.034915	0.035036	0.035277	0.035648	0.036165	0.036849	0.037739	0.038884	0.040362	0.042293	0.044809	0.048159	0.052654	0.058854	0.067574	0.080187	0.099122	0.128624	0.177443	0.264647	0.437632	0.835414	2.045573	11.348713	1344.001874	2.189661	108815.789209	83.568786
0.6500	0.040472	0.040454	0.040400	0.040309	0.040184	0.040025	0.039833	0.039607	0.039349	0.039057	0.038729	0.038366	0.037966	0.037523	0.037040	0.036517	0.035964	0.035411	0.034929	0.034709	0.035295	0.038484	0.052251	0.138969	0.059876	0.299507	0.064093	29.666565	0.506033	9.640469	21498.144953	33.679951	3.355157	31.362907	0.424036	4.329890	0.229833	1.594898	0.557302	0.301589	0.199397	0.147390	0.116833	0.097093	0.083458	0.073564	0.066086	0.060289	0.055688	0.051959	0.048890	0.046334	0.044188	0.042377	0.040848	0.039554	0.038447	0.037560	0.036844	0.036288	0.035879	0.035614	0.035489	0.035489	0.035637	0.035930	0.036379	0.037007	0.037847	0.038953	0.040412	0.042316	0.044846	0.048256	0.052926	0.059473	0.068917	0.083086	0.105247	0.142282	0.210172	0.353725	0.740623	2.449647	0.427159	6.764362	0.701470	121.621901	6.346204	77.025024	80229.312811
0.6600	0.040495	0.040480	0.040432	0.040353	0.040243	0.040103	0.039933	0.039737	0.039507	0.039245	0.038950	0.038619	0.038248	0.037833	0.037374	0.036864	0.036313	0.035756	0.035307	0.035362	0.037650	0.055951	1.884423	250.697723	0.033164	0.054803	749421.751408	10.683462	919.930670	1.301585	0.135397	5.429507	11034.307323	8.886070	851164.177920	0.794379	0.063128	4496.451709	38.962716	1.140621	0.429168	0.246574	0.169641	0.128855	0.104157	0.087843	0.076387	0.067967	0.061558	0.056541	0.052535	0.049282	0.046606	0.044387	0.042540	0.041003	0.039731	0.038691	0.037860	0.037222	0.036758	0.036461	0.036325	0.036349	0.036537	0.036899	0.037452	0.038229	0.039281	0.040683	0.042547	0.045055	0.048473	0.053222	0.059992	0.069973	0.085328	0.110373	0.154789	0.244464	0.471857	1.424700	57.647065	6698.929512	0.096903	1.104950	3197934.201344	38.174703	18325.981240	11.052183	0.412912
0.6700	0.040524	0.040510	0.040470	0.040402	0.040316	0.040196	0.040051	0.039880	0.039683	0.039457	0.039202	0.038912	0.038583	0.038210	0.037785	0.037306	0.036777	0.036242	0.035911	0.036965	0.060521	1863479.158493	0.031272	6.549825	0.450295	3.263940	81.984072	0.176514	1971.671227	1458.076837	14.466090	293.579288	625.527674	0.109902	4290.100836	184.636781	1.039291	26.697293	0.036608	44227827.059755	2.912517	0.600007	0.296870	0.191084	0.139804	0.110363	0.091600	0.078761	0.069519	0.062588	0.057240	0.053018	0.049617	0.046859	0.044601	0.042747	0.041229	0.040002	0.039028	0.038283	0.037748	0.037412	0.037266	0.037309	0.037549	0.037997	0.038688	0.039665	0.041001	0.042813	0.045279	0.048672	0.053439	0.060325	0.070644	0.086886	0.114249	0.165241	0.277327	0.618741	3.405972	64248138.612860	0.056158	59.549371	2.766080	230.149128	5556.565524	0.486464	4818.195683	3060.081785	45.926140
0.6800	0.040520	0.040509	0.040475	0.040420	0.040344	0.040247	0.040130	0.040004	0.039846	0.039666	0.039455	0.039223	0.038958	0.038654	0.038304	0.037903	0.037459	0.037042	0.037165	0.062186	3.478518	0.063174	18.311019	104.952643	0.031045	33.261198	6.552706	0.203377	255700.340783	2.756872	587.890290	0.404248	8728657.375423	0.141873	3.913865	34.374596	0.035359	330.806808	101.044215	144.788349	110.208101	10.729616	0.797677	0.342840	0.208718	0.148188	0.114836	0.094153	0.080588	0.070680	0.063351	0.057748	0.053378	0.049899	0.047107	0.044851	0.043028	0.041569	0.040422	0.039552	0.038935	0.038554	0.038335	0.038409	0.038719	0.039288	0.040159	0.041401	0.043124	0.045502	0.048811	0.053506	0.060358	0.070758	0.087404	0.116147	0.171801	0.302813	0.772983	11.683864	152.556833	147.767449	205.158982	791.289050	0.055186	134.395680	20.517458	0.557002	11972280.537747	5.159829	1825.281855
0.6900	0.040656	0.040647	0.040621	0.040578	0.040519	0.040446	0.040357	0.040257	0.040145	0.040065	0.039927	0.039775	0.039607	0.039423	0.039228	0.039038	0.038912	0.039170	0.045478	284241697254.971985	0.278505	0.040311	0.258527	0.031780	0.178733	0.036345	23420.796761	0.033599	1.692275	1.888670	0.031832	4.893080	35.738854	0.152306	8846950.813579	0.040480	0.221578	1.057261	424.008218	0.437471	26.482323	15603411324091.384766	86.944603	1.007709	0.385598	0.224805	0.156130	0.119281	0.096894	0.082091	0.071708	0.064101	0.058350	0.053897	0.050394	0.047612	0.045398	0.043647	0.042285	0.041261	0.040546	0.040115	0.039944	0.040063	0.040474	0.041213	0.042341	0.043965	0.046252	0.049478	0.054099	0.060901	0.071324	0.088213	0.117894	0.177003	0.323386	0.920452	87.939830	20099607438602.941406	27.905190	0.513626	404.603104	1.032799	0.722057	0.076968	9780761.105891	0.206226	47.655372	9.675655	0.054024
0.7000	0.040765	0.040759	0.040741	0.040712	0.040673	0.040627	0.040576	0.040523	0.040468	0.040418	0.040374	0.040343	0.040355	0.040410	0.040589	0.041089	0.042998	0.458026	590.957655	0.632111	0.111319	28.579246	15.593610	3731.155128	0.244188	2.285053	1.053255	0.035068	8.086381	0.032492	317.617731	0.121952	0.946918	0.079784	15.277354	21.743170	83.496298	6074.828898	45.613086	7212.129443	2.378339	135.240675	156477.430323	941.114423	1.171272	0.415907	0.235670	0.161078	0.121977	0.098522	0.083122	0.072449	0.064689	0.058869	0.054404	0.050930	0.048210	0.046087	0.044458	0.043250	0.042416	0.041927	0.041772	0.041955	0.042503	0.043469	0.044950	0.047106	0.050201	0.054685	0.061333	0.071590	0.088335	0.118175	0.178537	0.332743	1.013202	902.129757	137838.646197	118.386291	2.774188	6335.745607	114.389165	19327.697908	79.053563	26.448413	17.761814	0.108096	14.450489	0.164422	863.293587
0.7100	0.040903	0.040900	0.040890	0.040876	0.040873	0.040859	0.040852	0.040857	0.040881	0.040936	0.041037	0.041217	0.041536	0.042139	0.043489	0.048205	0.152510	0.043511	5.475497	0.031442	1.021099	5.151945	18.068806	0.909060	6.005718	1.337446	19.221297	0.035565	0.815621	0.720018	0.282859	0.062282	0.099854	0.035514	4.709617	31.319821	1815.371788	1.420778	40.066690	589.535909	114.817173	0.045241	617.467879	2.082212	123.396947	1.263075	0.433696	0.242117	0.164169	0.123738	0.099673	0.084020	0.073197	0.065382	0.059563	0.055142	0.051749	0.049145	0.047174	0.045732	0.044754	0.044202	0.044062	0.044344	0.045091	0.046384	0.048372	0.051308	0.055621	0.062071	0.072066	0.088472	0.117795	0.177707	0.333225	1.040261	115.859877	1.802602	507.013360	0.063490	94.545468	489.293972	111.782459	4.224704	1613.068263	32.955133	42.868230	0.065924	1.352938	1.063855	0.682717
0.7200	0.041110	0.041110	0.041111	0.041115	0.041127	0.041153	0.041201	0.041284	0.041417	0.041629	0.041969	0.042532	0.043554	0.045773	0.053561	8.832328	1.098557	186.154467	61.285521	59.158678	0.056558	0.112941	0.030447	80.951795	1.430425	1.095775	1.179552	17.940104	530075.631799	1.438946	14.257335	0.070183	25220.874607	1.743421	107.016409	0.365120	0.956041	8534.983639	0.052200	3.338924	0.271187	790.768573	3622.819648	14027.521430	114.593595	2126.162040	1.279912	0.440217	0.245180	0.166008	0.125029	0.100734	0.084976	0.074125	0.066330	0.060576	0.056245	0.052991	0.050569	0.048823	0.047663	0.047036	0.046925	0.047352	0.048382	0.050147	0.052879	0.056988	0.063200	0.072892	0.088820	0.117300	0.175534	0.326818	1.009863	1863.576843	96.700040	10982.358008	2961.965629	1278.510198	0.386503	2.963650	0.069508	6955.354968	4.476271	2.627137	99.389548	30.601330	786544.896198	1.951196	32.858613
0.7300	0.041394	0.041397	0.041409	0.041433	0.041477	0.041550	0.041668	0.041854	0.042150	0.042609	0.043366	0.044736	0.047715	0.058061	4.666420	0.035238	0.232435	0.182730	250.506118	26.413522	0.036253	8854.558895	15627.601879	1.323645	0.033783	7.303380	113.250702	0.036588	0.086081	278.606459	0.177461	44.617811	2.791452	0.032559	18623.066702	1.859526	0.215856	81.372861	42122.884036	22039.180428	0.294459	1329.133388	12786.652395	10.479235	10.897469	1.651514	456.956708	1.233670	0.435502	0.244292	0.166104	0.125595	0.101485	0.085865	0.075144	0.067541	0.061951	0.057827	0.054810	0.052674	0.051285	0.050571	0.050517	0.051156	0.052595	0.055044	0.058876	0.064783	0.074069	0.089360	0.116613	0.172073	0.314700	0.938436	369.585183	1.561266	8.166380	12.942857	9482.941312	981.019326	0.244362	58831.782137	85567.903370	63.040681	0.187898	16.097568	15836.659186	0.061914	2.793940	378.096612	0.397988
0.7400	0.041794	0.041803	0.041830	0.041883	0.041972	0.042115	0.042340	0.042691	0.043248	0.044149	0.045817	0.049421	0.061668	0.136486	1992.670619	0.077411	0.078274	0.031824	28.380246	0.033982	0.744278	0.030769	0.518100	141.205417	0.030264	0.374668	0.036668	112801981.088167	10.896633	27.238279	0.030728	0.474758	2.044244	4058830.183856	0.036776	0.096712	0.033960	6768.109597	2.920930	0.079202	28.760663	0.130170	1115.039033	0.039657	3.192087	3.915857	761513.669479	11.577759	1.174835	0.431320	0.245210	0.167966	0.127616	0.103581	0.088028	0.077388	0.069855	0.064446	0.060571	0.057885	0.056185	0.055370	0.055419	0.056398	0.058481	0.062013	0.067652	0.076630	0.091471	0.117845	0.171022	0.305456	0.866983	9.523717	685598.196228	3.409292	2.681137	0.056473	787.826903	0.118757	20.451842	0.092912	3.677514	4955.942272	0.054375	0.736585	0.068517	159655399.819815	14.785556	30.720159	0.052184
0.7500	0.042286	0.042300	0.042345	0.042432	0.042578	0.042814	0.043071	0.043689	0.044841	0.046694	0.050710	0.063983	0.403010	0.034392	1.029208	0.098864	0.033761	0.036869	0.031629	0.030983	9753.002675	3.943253	3.289633	203.360100	2052.735227	1.652015	0.030866	69.494532	0.190986	30.370132	0.094818	7395.742154	13.299127	1.809639	0.098625	0.213963	808.764240	85.556488	2.744932	99.468839	28780.581258	0.041045	0.039753	0.254064	0.501528	459.050181	407.399981	0.053276	22.159959	1.099762	0.423597	0.245327	0.169961	0.130157	0.106272	0.090896	0.080514	0.073205	0.068118	0.064586	0.062565	0.061638	0.061872	0.063378	0.066421	0.071681	0.080286	0.094741	0.120155	0.170941	0.296502	0.793219	16.867211	0.066563	373.193475	470.073297	0.572175	0.310216	0.056861	0.059511	71980.945182	71.694583	11.891947	552.588059	4601.652050	2.940891	0.112764	90.552803	11.007604	6490.958960	0.165657
0.7600	0.042811	0.042833	0.042905	0.043041	0.043273	0.043654	0.044293	0.045357	0.047311	0.051538	0.065061	0.289557	10.897200	23.136194	0.034244	0.530154	0.042542	229227074.752932	0.059078	0.322116	0.060586	0.247026	11.164892	0.276707	6.314996	295.332600	141865257.628167	0.728179	0.128414	0.066187	0.037927	0.030958	0.031367	33.069452	5663089479.976190	21.842569	47.341579	7.023325	9.099554	0.456605	0.497281	1.611862	0.815791	6376395414.171747	0.945987	16.398486	0.151240	4827.303889	880.524221	13.247235	1.028003	0.417020	0.246799	0.173149	0.133918	0.110354	0.095186	0.085030	0.078151	0.073622	0.070944	0.069893	0.070455	0.072837	0.077570	0.085750	0.099648	0.124391	0.173177	0.290919	0.730420	9.864917	698.762783	4182.923186	0.147322	11.267686	1.063974	4187654322.729013	0.574239	3.034953	0.459167	1.074597	35.800921	4.689286	39.913014	469.312449	4012308196.632471	24.183326	0.161113	0.088898	0.065568
0.7700	0.043418	0.043451	0.043558	0.043764	0.044125	0.044737	0.045799	0.047771	0.052039	0.065304	0.232495	0.042738	8.484712	0.122689	0.041433	3.653879	100.684001	46065.481505	153.773936	0.065504	4.541102	1636.943611	0.339078	0.031066	42959.727364	0.821224	0.154142	13.209781	0.031836	0.031125	0.248932	0.030784	0.070233	0.074856	0.079639	3.889675	4121.997884	0.099558	0.617353	1586.664970	10.053301	0.661060	1467.601066	1040104.548722	2522.261292	98.435058	13.076673	18.708795	312.506664	0.429592	9.184621	0.971838	0.414774	0.251137	0.178817	0.139952	0.116648	0.101794	0.092108	0.085940	0.082433	0.081265	0.082427	0.086296	0.093878	0.107316	0.131497	0.178947	0.290931	0.686160	6.722262	0.349256	218.682902	16.241371	12.458209	64.672189	1615.242604	1523950.385165	2229.568721	0.423263	26.161292	6312.709394	1.178735	0.100090	73695.878766	3.371837	0.217900	14.266542	0.080006	0.054677	0.408422
0.7800	0.044284	0.044333	0.044495	0.044815	0.045387	0.046410	0.048343	0.052556	0.065338	0.195815	51.655470	0.110147	0.036066	0.038949	0.055911	0.234298	0.051344	0.031375	0.738093	0.059636	0.030049	45.370406	2.070412	2.712348	1.043556	4577.123067	0.605461	203.075278	0.245980	0.252161	0.038881	0.032526	0.032512	0.178082	0.047989	84.841673	19.576158	52.445313	38.885644	855.207017	0.036196	0.355420	14.609348	0.039976	1.469932	14.503148	0.546688	0.287745	0.054761	4.094137	2993.503318	6.985674	0.943814	0.422040	0.261481	0.189222	0.150205	0.126983	0.112575	0.103771	0.099052	0.097803	0.100075	0.106663	0.119595	0.143609	0.190848	0.300352	0.668339	5.062170	2259.025202	3.087581	0.063449	0.244172	0.385223	14.137570	1.790751	0.057206	9.015945	0.315232	0.055097	506.744484	23.285210	31.559872	11.703226	5869.017537	0.673653	197.506579	0.259563	0.247736	0.069338
0.7900	0.045323	0.045398	0.045647	0.046152	0.047103	0.048951	0.053018	0.065269	0.176123	2.862806	94.084670	0.047111	0.113674	24.043556	0.039933	0.032482	0.033363	0.033848	1548.827888	0.030585	36.531143	0.030344	7342.250805	0.053549	0.145085	29.437492	0.654002	6.794964	4.212357	1058617.297734	2.131576	21428.418629	0.191163	136.593853	11.288281	0.238239	1.280279	0.185235	1537.128524	0.055956	38.098751	0.037224	22005.703032	0.142154	0.210734	0.110715	14.903136	591.258379	2.676758	0.299664	3314.422705	143.906923	6.004759	0.951566	0.442802	0.280577	0.206731	0.167022	0.143982	0.130624	0.123912	0.122717	0.127230	0.139192	0.163243	0.211552	0.322654	0.682304	4.348003	106.434424	2291.864619	0.219748	1.884379	377.089617	14.590372	0.123911	0.262309	0.132567	17697.350780	0.056158	149.164115	0.068993	15594.834750	0.176559	0.792430	33.727950	6.704947	83.032518	3.415354	781231.990991	2.961307
0.8000	0.046269	0.046385	0.046778	0.047612	0.049537	0.053444	0.065268	0.166365	0.044238	0.782883	0.142514	17148.697643	0.715236	0.555876	3.280061	0.033147	0.163596	0.039740	2.393396	3300445.779892	364.205331	115.737604	0.064041	14530.771545	0.105265	13.965813	0.029634	0.030368	0.059647	0.029542	2.224255	0.034057	0.335769	0.032097	0.040144	0.039011	0.033389	630.549098	0.640753	1674.250716	5001.572763	5747942.063947	10.815381	0.152565	2.552089	0.062718	171.685124	11.695709	36.130385	467921.003573	4.827452	33.530027	0.171659	5.823209	1.013474	0.485816	0.314437	0.236702	0.195783	0.173675	0.163429	0.162704	0.172132	0.196047	0.246987	0.365722	0.743012	4.255775	0.142574	24.314704	3.536812	305914.482813	27.548006	7.353910	141.392154	0.072332	1.556606	0.140927	22.249563	17759477.705051	2784.043810	897.619773	0.404354	21211.767702	0.144721	14.233377	0.058762	0.054443	0.252770	0.057376	2.653924
0.8100	0.048005	0.048204	0.048898	0.050490	0.054265	0.066068	0.172065	0.059959	187.109209	3.288272	0.054222	0.133185	0.313854	0.037047	9.116063	0.033517	0.206866	0.049509	9.549131	9.703966	1.429231	1795.226021	0.184015	337.683912	1.499458	0.059297	161796.131572	0.221356	8034.045595	0.309804	5970.372739	0.648475	115334.523565	0.736151	495054.932848	0.418691	18.038522	17.019713	1.528706	22740.180827	1.904032	129.907790	133.758515	0.214973	5.581287	0.081896	293.576544	0.074146	7.209626	5.850738	0.760728	104.712285	8230.463985	0.745134	6.771461	1.178998	0.574401	0.379707	0.293509	0.251557	0.234051	0.235203	0.257225	0.313577	0.451032	0.892783	5.048449	0.551829	5935.891640	71.092903	0.577006	4.465830	4.733999	0.074440	221.082850	0.086937	7.668956	0.360653	71.942568	69.070159	4.541157	11756.873780	0.832806	435.810415	9.246237	0.257421	348694.222110	0.537337	62612.787322	0.515610	6936.195864
0.8200	0.049911	0.050283	0.051668	0.055409	0.068122	0.216769	0.329941	1.064132	10.545204	0.393981	0.111601	2.106443	0.277445	0.054603	0.033932	0.151896	0.100925	0.031390	2.689679	1.611232	1.872952	203.022236	1.041950	5.834529	0.049891	79.615167	0.810384	14.839514	4.114154	47.700065	1.928692	4.778658	46.998719	75.427020	8.963069	844.600347	0.033526	0.056768	0.720575	24.169279	22.222242	6.985499	6.418685	0.041858	1.069285	2.069362	0.057725	1.925118	4.690514	47.104998	2.792264	12.879087	393.729868	45.948087	14.953361	11.121689	1.588720	0.767303	0.518463	0.417739	0.381489	0.390246	0.454003	0.634394	1.255199	8.549487	11.132176	33.289343	275.640025	8.990427	1.989068	29.483849	2.829910	1.593397	0.069932	1.221268	0.900573	0.061250	17.332806	7.176314	11.293453	364.671715	1.695541	6.513220	0.078824	409.934188	4.487935	43.051871	23.491759	27.889335	1.973624
0.8300	0.052072	0.052949	0.056800	0.073345	0.762363	0.068601	26.776033	0.214068	723.445264	15.488626	0.066493	2.394938	0.103767	1.705133	2.916911	0.229692	0.144104	1260.485632	61.911161	508.287937	242994.814709	0.042451	1.580426	0.140513	3.736975	6.418158	0.094077	0.588383	39.005701	63.397088	5.558867	5.445457	382.268178	3.739826	0.714147	61.359986	0.071672	0.039051	0.433518	0.061893	59492.014090	468.822602	108.916045	15449.620806	2.168507	27.223819	44.828238	28.328642	3.322132	48.156754	0.554438	469.122035	23495.906145	6.474577	1356.876846	1.244242	64.557404	2.901001	1.307117	0.908415	0.796944	0.849224	1.147536	2.414653	51.709030	0.960237	1002.739258	4.569658	15973.846976	314.333327	0.362518	29.227910	2.465802	16.264399	25.000948	31.400384	3.266133	7886.104378	331.438553	1629.951191	511648.747708	0.083258	1.974052	0.148416	3.069660	28.180335	0.385463	1.795228	177.178242	32.416415	5.084086
0.8400	0.055076	0.059533	0.110849	0.083092	8137.006357	6.905694	0.076992	23.867075	13296619.557909	5.086622	0.580195	0.567388	0.567560	2526897.726890	0.037616	0.034882	0.523772	0.091369	13.007355	11.163741	0.029684	0.037386	0.028521	0.512506	0.124427	86.796002	10.942388	0.455718	0.321297	0.479744	37.999117	0.074450	1.297618	0.071848	89.231107	697.491987	0.049362	0.183171	0.035289	0.057578	0.036569	110.784989	18.942639	0.779218	8.168788	0.060671	0.133708	38868942.995911	9.291044	10.083299	11.356978	126.294283	346058409.997731	718.867790	1.491507	346.094363	627562.181479	4.122602	15.666385	4.556125	3.393018	4.271242	13.844198	3.460743	492783.529987	255.544261	1.126261	480.990602	223687693.425279	80.889788	6.968674	6.020173	5.409101	21574859.584264	0.119418	0.068834	10.659895	0.433419	56.036962	51.705144	0.056057	0.068456	0.055467	0.472657	0.113493	299.685038	37.806730	0.288684	0.638334	0.267113	30.319814
0.8500	0.058815	0.231270	0.144165	0.080082	67.692572	53.542807	0.055577	0.533888	0.331917	1.521332	0.198441	0.059797	0.465638	0.045369	0.034355	0.069965	0.037994	0.615267	5.521179	0.218946	0.254768	0.480003	0.041781	0.042448	0.036049	13.812388	1.658527	3.710074	222.591692	0.032309	0.038582	0.051602	26.904389	0.415162	0.711727	4.264770	0.125413	0.149856	0.035564	3.637810	1.934099	0.072742	3.927927	5.403334	0.177299	0.491064	0.051737	0.235079	8.698814	0.460715	3.118075	33.835351	6.314937	16.650322	0.190347	2281.309720	4224.970314	2.851932	22.198584	183.891930	184.510150	172.806317	19.526713	2.368273	3223.478753	1636.700967	0.154785	11.477279	3.953813	21.195762	1.901147	0.312579	5.339792	0.172369	0.062353	0.284789	0.261490	3.282875	18.666273	0.436745	0.870690	1.628816	0.063033	0.109766	0.099856	8.206467	0.956122	1.742274	94.814224	0.064634	0.063838
0.8600	0.063636	0.063342	5.140273	0.529895	0.300637	0.144505	337675809203.044495	0.200652	6.664720	21861.058666	1.000591	1.612424	0.765075	0.045941	1801108091.602374	0.032349	0.031390	195.848125	172.115298	0.044538	10270.244396	6.929899	0.241322	8.435899	0.500968	75.065691	0.043653	553.671722	9.617025	6.601717	0.306022	7.686271	5.146728	420.316111	0.036287	9.104494	2.878499	0.716481	0.062481	11.270884	82607.064593	0.145769	1543.678538	1875.120012	0.047661	0.214247	343356737388.386292	0.258765	11.679393	23.917329	17.792628	318823.554166	170.104229	2.524075	8156024320434.903320	3.932368	12.832591	39.106612	976.601100	0.058788	58.673593	0.060098	840.922402	31.022054	9.578541	2.867737	5174608790498.698242	1.469289	109.647449	173713.859571	10.521975	13.251101	6.612565	0.189366	295421632714.041260	0.241284	0.064222	860.139017	684.994890	0.098790	34622.960269	8.874321	0.191801	4.446567	1.110616	32.242374	0.056388	332.504892	4.854349	4.481754	0.250016
0.8700	0.070912	0.298400	75.585229	0.129337	0.273041	1.148271	0.731889	155.216708	0.059099	0.051509	385879.991615	0.430465	41550581.986074	0.667506	0.034602	8.352633	3.510401	0.031029	0.030204	2081267.960278	3146.900334	0.328065	9.235537	2.144843	1.020539	203.112015	2.628683	0.033220	0.028556	4.204508	2.483941	0.888123	0.031433	0.034323	14.940430	1191.259775	0.416431	13.223533	62.604941	0.481618	23307.463560	3916.095776	0.042488	0.043923	33.720275	1513.311882	0.056412	8.909023	560678529.917118	6.277373	6791096.813935	0.075161	0.205955	4615.935908	12.199637	45.203153	9.181350	7.466706	20219.916486	236.448173	14805.545867	221.999616	17824.015481	6.181158	6.656780	32.492046	7.186625	3078.528948	0.158488	0.075462	3939355.969979	3.576401	296965158.496599	4.856670	0.069846	1746.064553	15.658114	0.065509	0.059922	2265561.731233	9325.979197	0.378260	23.828158	4.793324	0.496247	417.915634	5.110290	0.054791	0.055549	1.351692	1.302192
0.8800	0.081875	0.082119	0.113539	0.084775	1.593790	0.069336	1.061420	0.060466	0.142789	0.204552	36279735947.859116	4.897772	1.983348	0.036826	0.035147	0.107486	0.692126	0.303377	0.031706	1.196563	1.516279	0.028504	1.204757	0.037828	19.099597	0.117381	0.050216	0.181492	1943.554977	0.858896	2.910160	3.556769	3498.028136	0.822796	0.061205	0.053884	3.981884	0.072506	3.273428	0.036075	9.987702	8.570069	0.041122	2.192802	5.282287	0.869120	0.061978	0.052883	17.639356	34.743710	258238054027.005554	1.019661	0.657489	0.075513	34.533812	0.072201	45.600621	0.599918	4.278832	0.649245	7910.502042	0.608663	3.561928	0.480852	30.505498	0.079909	23.819301	0.083963	0.300392	0.418027	100932579152.523743	13.648533	7.941286	0.069382	0.074112	0.473755	2.975696	0.951639	0.065052	3.448043	3.927535	0.057413	1.400084	0.065192	5.848365	0.079357	0.067506	0.309929	1297.159583	1.037476	1.333313
0.8900	0.101959	0.648135	0.106738	0.154419	0.108771	7.153856	757.352137	2155515.588752	362301.041202	0.118352	13.912553	3.814724	0.041463	0.048681	0.038624	1756.777652	0.887972	21100.782250	0.404853	0.314097	0.392023	14.335389	0.057459	1.325666	63.895236	0.073050	35.792234	24.225382	0.507323	88.580842	0.029610	366.555362	2.247065	103.886181	9.805482	0.256032	17.377557	3.650066	0.101269	84.282497	0.095358	0.308998	0.051300	162689.377407	6.830873	15816.055506	0.068518	0.182736	0.063413	17.253864	212.589364	1.280521	2192246.511784	16340501.733067	7644.719001	316.392038	0.809964	2.073622	1.085357	499.287446	8.076965	466.776694	0.905079	1.440910	0.608155	228.933280	3589.916672	6626357.554119	772130.094059	0.813226	117.917133	4.923110	0.077824	0.133958	0.072002	7030.593430	2.965237	66610.705140	0.321913	0.235504	0.191492	29.283880	0.078994	1.310322	14.703557	0.125057	8.204725	29.295349	0.689241	94.819560	0.055562
0.9000	0.154483	0.150400	2.254713	153.728477	64.651956	2.928210	1.906380	2.084655	0.082782	0.117936	0.090804	1000.068781	0.222434	0.040002	1.294562	0.035131	0.034367	341.788925	0.757681	0.035107	38.572379	63.506687	0.966437	2094.304317	41.631417	2819.715858	0.977664	0.341738	0.619355	76316.469028	0.329845	22569.353237	0.219919	1.408929	4.235413	12576.024582	23.324421	763.732619	0.451551	24.101721	14.762739	0.050009	0.283259	2462.469427	0.060629	0.057106	11.353331	0.057761	1.035058	2471.362000	0.542566	0.906721	0.126315	9.679573	42.335916	29.625056	1024.733380	4537.981633	130.574624	0.112762	44.148020	0.113892	99.505485	3036.697843	574.974459	14.206925	27.427173	2.927558	0.111303	0.547414	0.331237	327.640278	0.474176	0.075579	5.071568	0.069883	0.068721	969.517980	0.194690	0.060212	6.103904	9.433191	0.179049	328.686668	9.157975	3486.015173	1.212494	0.432429	0.166218	15881.980660	0.138511
0.9100	996.981573	43.204231	2.645670	2.486171	0.234369	31.524886	0.126803	101.029128	3.866687	0.111184	0.174614	42.293453	0.341195	3.266176	0.050298	0.034035	0.034458	19.878205	2.753700	9.093968	10.605272	21910.565715	1389639.536542	0.305431	14.655249	6.456486	83.196384	1.162574	0.180922	0.057142	1500990.260902	0.040643	0.081978	0.440863	316.818863	8.054537	33.422105	0.218803	6725915.313918	112673.187765	6.720388	52.312265	17.344113	31.764135	0.064229	0.052979	0.060468	31.488575	0.522569	507.661738	0.350484	0.128740	70.698015	314.863208	0.216850	1251.174826	1.759194	208.994177	263.375688	34133.778927	292.948233	31777.127474	224.510620	168.728461	1.398834	887.190937	0.221127	59.405097	41.827866	0.114825	0.190722	257.083653	0.216308	14.602607	0.078775	0.071064	0.071147	5.790219	6.365984	17.979123	0.527405	35211.455052	2001113.778279	0.078086	8.991904	2.255681	76.052126	0.235667	0.082169	0.060472	444087.521477
0.9200	1.702267	0.039781	2245548.739990	1.221884	43128.869911	3.747107	6.170250	0.964861	50383.665046	4.211404	10.658345	492.281626	0.061961	2.971727	1.167848	0.036259	0.082223	0.694274	0.303015	0.027950	54.770085	0.037497	0.088246	0.386218	1.278014	242.323942	2047555.485563	0.203277	0.031029	0.029012	0.893026	0.030002	0.033418	0.094917	7215479.424947	130.888837	2.799740	1.602232	0.310897	0.082876	278.683134	0.042332	1.541278	1.950712	0.597964	0.067119	0.827671	1.160212	0.204151	5524.495831	5.421721	61.378434	54558.716091	11.250613	168.440115	18.348088	118366.698594	84.762450	177705.691364	0.084794	1.430985	0.088547	1159965.646749	68.511204	58571.981065	6.382251	111.676701	6.656512	84.108830	33.781314	1.040420	2733.382132	0.167553	2.407706	2.186783	0.080196	0.337441	0.387491	0.553912	0.063018	86.384310	0.070240	0.133791	0.483219	0.690955	20.116433	1575617.913811	0.083623	0.055829	0.056703	0.255156
0.9300	0.035096	270.275634	105.422533	121.544064	11.699493	48499.871804	5395548098.372445	6.903555	5.250472	0.173485	0.690723	0.685342	1546.359627	58923334.604660	1.340466	0.082377	414.490203	1.298243	17.936053	4.418140	0.031064	0.026710	0.048692	7.232564	3.576499	0.400049	1506.858438	0.588940	1.080919	0.031709	0.128759	0.030604	0.492221	0.357117	4856.048816	1.203758	13.223857	28.582101	0.082268	0.039446	0.055296	22.178047	54.123915	7.821611	2675.762031	1.104919	9.154726	501684736.031448	14637.851159	6.967752	0.223923	0.293223	2.451792	47.583940	5524508210.337827	97918.775804	12.915447	938.871397	66.370703	98.929954	0.291134	43.224042	20.065040	385.082393	0.369265	8713.312779	761552.936127	45.912692	1.721257	0.324589	0.454300	3.514260	6678.914454	216742905.538489	4.325789	1.619447	984.088772	2.830678	9.944068	6.877693	0.065333	0.061172	0.065797	7.124221	3.132376	0.277240	952.874712	0.087373	0.176310	0.057636	0.078570
0.9400	0.012933	88.034193	202.862197	2181.110766	8603.565867	5.007104	1.050545	1014555.842621	0.536337	853.125973	4067.643994	4.860327	0.083586	0.777453	61030389.211944	0.040772	0.054510	1.862658	725.321322	0.223265	0.056252	0.026607	0.163338	7.259389	3.870335	0.726012	2.538437	1688.735742	4293.694673	0.839118	0.118125	0.395905	2313.279790	1001.881632	6.013470	2.122998	12.744863	24.030661	0.232069	0.039971	0.094008	0.931838	3595.791250	10.789063	0.276261	0.169487	278158193.683137	5.134063	0.218912	3.634933	1221.411033	3482.552706	0.871056	2825494.808474	1.127215	46.343363	432172.869845	586.235923	2910.833756	21.866832	179.431569	22.623784	2440.998422	528.415164	318823.889720	29.627873	0.301535	453830.606408	0.813011	7779.795411	9746.159959	12.357939	0.205018	2.550460	599773377.951173	0.225959	0.184897	3.820763	1091.264368	0.316343	0.067340	0.062023	0.071458	5.324070	2.633676	0.427849	1.015073	89.204257	303.853621	0.143373	0.077644
0.9500	1.350402	5.596343	6107.336158	10825.180021	1.039044	6.712740	1246.750284	0.146871	1.981880	37.191829	18961.951599	1.758181	418.952732	0.924076	0.044855	10474.724087	1.251239	1.202061	0.857764	2.674346	28834.523185	0.128965	0.322552	3.935445	440.169937	4420.829259	0.052099	0.052161	0.253110	59.989539	1.107275	33.581543	0.196306	0.095089	0.092810	12949.264921	1382.705382	12.878682	1.200429	0.218503	77682.965556	10.723403	3.958385	6.926560	7.252525	66126.245328	0.100499	6.443886	1247.147314	7.547471	212440.536514	248.640081	7.104535	0.227548	29862.100640	72.064905	1.587220	5789.717059	2568.090568	2.327389	27.328988	1.371616	755.347492	781.846220	0.781189	46.599060	18905.971749	0.175388	2.271363	93.916669	105345.631244	15.288654	3111.545530	2.839209	0.122682	24357.772963	2.577614	2.610509	1.206684	2.757673	11861.306313	0.073528	0.344902	2.648570	262.653316	2238.002953	0.064336	0.065366	0.060233	3.861174	0.208617
0.9600	1431.623369	26377622.918206	14.961523	4.091090	114.015869	254.070500	33.524457	0.117824	0.062380	426998.175676	1.158473	41.652115	1.356865	819.205667	0.175223	0.072753	0.035113	0.030637	30.112794	3.280629	26.770086	1.841333	0.051973	0.038831	0.755154	9.240660	4.330066	19.345012	0.033181	653.786554	0.239865	406.116509	0.051606	44.961347	3.916535	9.741343	1.716209	0.057920	0.106971	4.379587	99.051004	20.357729	137.706619	0.062777	0.193901	0.246659	2.191175	5903.227946	33.110583	376.980982	7.945309	1256891.493744	0.216154	0.842849	32.632122	195.047976	5133.330545	2.885664	73.514518	12688800.516156	430.477353	2476790.358201	59.252785	1.007348	3717.940339	4.170264	0.126847	0.542005	0.202668	219651.698364	3.268400	168.427160	47.434965	2339.588990	3.287848	0.178122	0.240120	0.089466	39.110842	7.373066	22.900615	0.603968	0.072041	0.061272	0.287762	0.109487	0.068228	5.388936	0.061016	29.417053	0.085310
0.9700	0.001635	1.986233	0.749271	0.395874	13525491827.150517	133.278901	3.664527	0.047577	1.014514	0.043450	0.046619	170753.577361	0.161799	0.081225	77.168867	5939664.774984	6.496427	0.036412	0.373787	0.027442	0.026686	5.868972	1467.316482	0.749955	268522.751289	0.069344	0.033451	1.587404	8.747797	1982.746730	0.268146	1372.081922	17.380013	2.280722	0.053271	0.084204	387843.871449	1.245986	4649.627998	19.545972	0.047874	0.053206	1.547480	0.727643	38.412771	33282749.750660	477.612906	0.306895	7.715394	1473382.181905	0.103144	0.089924	2.883129	0.125126	3.238906	3882.269979	7654943601.216567	0.307288	0.552166	2.251083	10.371245	1.946493	0.387479	0.220199	829821046.942297	2577.227172	0.126211	0.139017	1.033253	0.119376	0.142303	640970.576075	6.131019	0.308641	171.075197	11102123.256816	15.792571	0.644627	0.488511	0.077830	0.071622	4.060699	893.037213	0.122187	10936.892901	0.059403	0.061550	0.209200	1.524002	56.119861	0.057809
0.9800	142.945575	1.082611	2.276165	0.686376	2.249520	1766.179109	0.051143	0.134995	28970.349868	21.786900	449819458.631770	6.927108	2.742565	0.136048	0.893749	0.050172	1.221958	0.050795	0.348688	0.030925	0.169556	1.048009	0.185789	83.178903	0.890466	0.054339	4670.505711	0.027846	970.941980	11.319664	0.666610	10.051365	1732.560399	0.031820	10015.806566	0.098909	1.411550	182.151956	0.528600	3.693027	0.604157	0.131041	1.501037	0.161266	5.738520	0.159082	4006.654903	0.804617	21.973055	56.207828	1011190947.197727	34.254973	34918.086389	1.674686	0.155598	1163.431211	3.277212	0.868286	2.179364	0.363046	61.560727	0.830262	1.649318	0.638143	1.794333	95.183678	0.163944	1.024639	313.616024	1.532266	112154054.289419	23.849296	9.363425	0.512047	3893.092605	0.200816	1.819233	0.133755	0.518450	0.126563	0.207473	0.887141	0.153278	19.214218	0.118228	0.067294	1007.546080	0.056382	109.612664	0.283043	0.065190
0.9900	77798.420598	144.665303	5.605688	1.323176	7.948641	365.311938	177726.260445	4.551408	2.241520	0.168238	458.099779	0.040025	0.193805	3.706463	0.347488	3.773386	0.095921	0.083724	6.221537	2.169814	13.669702	66.400740	0.028188	0.579616	661.716311	21.404404	0.327360	53.647228	14.047920	2914.015150	4.026103	4302.113423	13.710236	60.902601	0.457127	46.770324	1564.395206	1.588531	0.072842	199.613499	108.115018	8.716094	24.215475	0.295422	23.405245	1001.990845	11.905551	22.256861	1.166805	0.169635	811.472305	1.145841	27.106850	67.719919	3453623.718918	940.444047	7.155893	72.243206	2.093908	1.209935	19450.022417	121.212426	1.672996	55.636445	3.008995	497.060773	2064443.788870	37.391555	13.899777	0.586747	50.282430	0.154199	0.544877	7.953620	8.720808	883.509441	21.638052	0.177044	5.993770	2.409583	45.520516	35.833839	0.079324	0.313119	191.289819	4.952370	0.073862	0.325502	0.057232	134.872433	0.116262


==> figures/Cu/drag_anis_CuT900P30NT.dat <==
### B(beta,theta) for CuT900P30NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.018318	0.018330	0.018367	0.018425	0.018503	0.018598	0.018704	0.018817	0.018931	0.019043	0.019147	0.019238	0.019312	0.019368	0.019401	0.019412	0.019401	0.019368	0.019315	0.019246	0.019163	0.019071	0.018974	0.018876	0.018782	0.018695	0.018619	0.018557	0.018510	0.018482	0.018472	0.018480	0.018506	0.018548	0.018604	0.018671	0.018746	0.018825	0.018906	0.018983	0.019054	0.019115	0.019163	0.019197	0.019213	0.019212	0.019192	0.019155	0.019101	0.019031	0.018948	0.018853	0.018749	0.018638	0.018523	0.018406	0.018289	0.018174	0.018061	0.017954	0.017851	0.017753	0.017661	0.017573	0.017490	0.017411	0.017334	0.017259	0.017186	0.017112	0.017038	0.016963	0.016887	0.016809	0.016730	0.016650	0.016569	0.016489	0.016409	0.016331	0.016256	0.016184	0.016117	0.016056	0.016000	0.015952	0.015912	0.015880	0.015857	0.015842	0.015838
0.0200	0.018070	0.018082	0.018118	0.018173	0.018249	0.018342	0.018446	0.018557	0.018670	0.018779	0.018881	0.018971	0.019044	0.019098	0.019131	0.019143	0.019131	0.019099	0.019048	0.018980	0.018899	0.018808	0.018713	0.018617	0.018524	0.018438	0.018364	0.018302	0.018259	0.018231	0.018220	0.018228	0.018253	0.018294	0.018349	0.018414	0.018488	0.018566	0.018645	0.018721	0.018790	0.018850	0.018897	0.018930	0.018946	0.018944	0.018925	0.018889	0.018835	0.018767	0.018685	0.018592	0.018489	0.018381	0.018267	0.018152	0.018037	0.017923	0.017813	0.017707	0.017606	0.017510	0.017419	0.017333	0.017251	0.017173	0.017098	0.017025	0.016952	0.016880	0.016807	0.016734	0.016659	0.016583	0.016506	0.016427	0.016348	0.016270	0.016192	0.016116	0.016042	0.015972	0.015907	0.015846	0.015792	0.015745	0.015706	0.015675	0.015652	0.015638	0.015633
0.0300	0.017826	0.017838	0.017873	0.017928	0.018003	0.018093	0.018195	0.018303	0.018413	0.018520	0.018619	0.018706	0.018778	0.018831	0.018863	0.018874	0.018863	0.018832	0.018781	0.018715	0.018635	0.018547	0.018453	0.018359	0.018268	0.018184	0.018111	0.018051	0.018006	0.017978	0.017968	0.017976	0.018000	0.018040	0.018093	0.018158	0.018230	0.018306	0.018383	0.018457	0.018525	0.018583	0.018629	0.018661	0.018677	0.018675	0.018656	0.018621	0.018569	0.018502	0.018422	0.018331	0.018231	0.018124	0.018014	0.017901	0.017789	0.017678	0.017570	0.017466	0.017367	0.017273	0.017184	0.017099	0.017019	0.016943	0.016869	0.016797	0.016726	0.016655	0.016584	0.016512	0.016439	0.016365	0.016289	0.016212	0.016135	0.016058	0.015982	0.015908	0.015836	0.015768	0.015704	0.015646	0.015593	0.015547	0.015509	0.015478	0.015456	0.015442	0.015438
0.0400	0.017593	0.017605	0.017638	0.017693	0.017765	0.017853	0.017951	0.018056	0.018163	0.018267	0.018363	0.018448	0.018517	0.018569	0.018600	0.018610	0.018599	0.018568	0.018518	0.018453	0.018375	0.018289	0.018197	0.018105	0.018016	0.017934	0.017862	0.017803	0.017759	0.017732	0.017721	0.017729	0.017752	0.017791	0.017843	0.017905	0.017975	0.018050	0.018125	0.018197	0.018263	0.018319	0.018364	0.018395	0.018410	0.018408	0.018389	0.018354	0.018303	0.018238	0.018159	0.018070	0.017973	0.017869	0.017761	0.017651	0.017543	0.017434	0.017329	0.017227	0.017130	0.017038	0.016951	0.016868	0.016790	0.016715	0.016643	0.016572	0.016503	0.016432	0.016363	0.016292	0.016221	0.016148	0.016074	0.016000	0.015925	0.015850	0.015776	0.015703	0.015633	0.015567	0.015505	0.015448	0.015396	0.015352	0.015314	0.015284	0.015263	0.015250	0.015245
0.0500	0.017367	0.017378	0.017410	0.017463	0.017533	0.017617	0.017712	0.017814	0.017917	0.018017	0.018110	0.018191	0.018258	0.018307	0.018337	0.018346	0.018335	0.018304	0.018256	0.018192	0.018116	0.018031	0.017942	0.017852	0.017765	0.017685	0.017614	0.017557	0.017514	0.017487	0.017477	0.017483	0.017506	0.017544	0.017594	0.017655	0.017723	0.017795	0.017868	0.017938	0.018002	0.018057	0.018100	0.018129	0.018144	0.018142	0.018123	0.018089	0.018039	0.017975	0.017899	0.017812	0.017717	0.017616	0.017510	0.017403	0.017296	0.017191	0.017088	0.016989	0.016895	0.016805	0.016719	0.016639	0.016562	0.016489	0.016419	0.016350	0.016282	0.016215	0.016147	0.016078	0.016009	0.015938	0.015866	0.015793	0.015720	0.015647	0.015575	0.015505	0.015437	0.015372	0.015312	0.015256	0.015206	0.015163	0.015127	0.015098	0.015077	0.015064	0.015060
0.0600	0.017155	0.017166	0.017197	0.017248	0.017315	0.017396	0.017488	0.017585	0.017684	0.017780	0.017869	0.017947	0.018011	0.018058	0.018086	0.018094	0.018082	0.018052	0.018004	0.017941	0.017867	0.017784	0.017697	0.017609	0.017524	0.017446	0.017377	0.017321	0.017279	0.017253	0.017243	0.017249	0.017271	0.017308	0.017357	0.017415	0.017481	0.017551	0.017621	0.017689	0.017751	0.017804	0.017845	0.017873	0.017887	0.017884	0.017866	0.017832	0.017783	0.017721	0.017646	0.017562	0.017469	0.017370	0.017268	0.017164	0.017059	0.016957	0.016857	0.016760	0.016668	0.016581	0.016496	0.016418	0.016343	0.016272	0.016203	0.016136	0.016070	0.016004	0.015938	0.015872	0.015804	0.015735	0.015665	0.015594	0.015523	0.015452	0.015382	0.015314	0.015248	0.015185	0.015126	0.015072	0.015024	0.014982	0.014947	0.014919	0.014899	0.014886	0.014882
0.0700	0.016947	0.016957	0.016987	0.017036	0.017100	0.017178	0.017265	0.017358	0.017452	0.017544	0.017629	0.017703	0.017764	0.017808	0.017834	0.017840	0.017828	0.017797	0.017750	0.017689	0.017616	0.017535	0.017450	0.017365	0.017282	0.017206	0.017139	0.017084	0.017043	0.017017	0.017007	0.017013	0.017034	0.017070	0.017117	0.017174	0.017237	0.017305	0.017372	0.017437	0.017497	0.017548	0.017587	0.017614	0.017626	0.017624	0.017605	0.017572	0.017524	0.017463	0.017391	0.017308	0.017218	0.017123	0.017023	0.016922	0.016821	0.016721	0.016624	0.016531	0.016441	0.016356	0.016276	0.016200	0.016127	0.016058	0.015991	0.015926	0.015861	0.015797	0.015733	0.015668	0.015602	0.015535	0.015467	0.015398	0.015329	0.015260	0.015192	0.015126	0.015062	0.015001	0.014944	0.014892	0.014846	0.014805	0.014771	0.014744	0.014724	0.014712	0.014708
0.0800	0.016757	0.016766	0.016795	0.016841	0.016902	0.016976	0.017059	0.017147	0.017237	0.017323	0.017404	0.017474	0.017530	0.017571	0.017595	0.017600	0.017587	0.017556	0.017510	0.017450	0.017378	0.017300	0.017217	0.017133	0.017053	0.016979	0.016914	0.016860	0.016821	0.016796	0.016786	0.016792	0.016812	0.016844	0.016890	0.016944	0.017006	0.017070	0.017136	0.017198	0.017255	0.017303	0.017341	0.017366	0.017378	0.017375	0.017356	0.017324	0.017277	0.017217	0.017147	0.017067	0.016980	0.016887	0.016791	0.016693	0.016595	0.016498	0.016404	0.016313	0.016227	0.016144	0.016066	0.015992	0.015922	0.015855	0.015789	0.015726	0.015663	0.015601	0.015539	0.015475	0.015411	0.015346	0.015280	0.015213	0.015146	0.015080	0.015014	0.014950	0.014888	0.014829	0.014774	0.014724	0.014679	0.014639	0.014606	0.014580	0.014561	0.014550	0.014546
0.0900	0.016570	0.016579	0.016606	0.016649	0.016707	0.016776	0.016855	0.016938	0.017022	0.017104	0.017179	0.017245	0.017297	0.017335	0.017356	0.017359	0.017345	0.017314	0.017268	0.017209	0.017139	0.017063	0.016982	0.016901	0.016823	0.016751	0.016688	0.016636	0.016597	0.016573	0.016564	0.016569	0.016589	0.016621	0.016665	0.016718	0.016776	0.016838	0.016901	0.016961	0.017015	0.017061	0.017097	0.017120	0.017131	0.017127	0.017108	0.017076	0.017030	0.016973	0.016904	0.016827	0.016742	0.016653	0.016559	0.016465	0.016370	0.016277	0.016186	0.016098	0.016014	0.015934	0.015859	0.015787	0.015719	0.015653	0.015590	0.015529	0.015468	0.015407	0.015347	0.015285	0.015223	0.015160	0.015096	0.015031	0.014966	0.014902	0.014838	0.014776	0.014717	0.014660	0.014607	0.014558	0.014515	0.014477	0.014445	0.014420	0.014402	0.014391	0.014387
0.1000	0.016390	0.016399	0.016424	0.016464	0.016519	0.016584	0.016657	0.016735	0.016814	0.016890	0.016960	0.017020	0.017068	0.017102	0.017120	0.017122	0.017107	0.017075	0.017030	0.016972	0.016904	0.016829	0.016751	0.016672	0.016597	0.016527	0.016466	0.016416	0.016379	0.016356	0.016346	0.016352	0.016370	0.016402	0.016443	0.016494	0.016550	0.016609	0.016669	0.016725	0.016776	0.016820	0.016853	0.016875	0.016884	0.016880	0.016861	0.016830	0.016785	0.016729	0.016663	0.016588	0.016506	0.016420	0.016330	0.016239	0.016148	0.016058	0.015970	0.015886	0.015805	0.015728	0.015655	0.015586	0.015520	0.015457	0.015396	0.015336	0.015278	0.015218	0.015159	0.015100	0.015039	0.014978	0.014916	0.014854	0.014791	0.014729	0.014668	0.014608	0.014551	0.014496	0.014445	0.014398	0.014357	0.014320	0.014290	0.014266	0.014248	0.014238	0.014234
0.1100	0.016218	0.016225	0.016249	0.016287	0.016337	0.016398	0.016466	0.016538	0.016611	0.016681	0.016745	0.016801	0.016844	0.016874	0.016889	0.016888	0.016872	0.016840	0.016795	0.016738	0.016672	0.016599	0.016523	0.016447	0.016374	0.016307	0.016248	0.016199	0.016163	0.016141	0.016132	0.016137	0.016155	0.016184	0.016224	0.016271	0.016325	0.016381	0.016438	0.016492	0.016540	0.016581	0.016612	0.016633	0.016640	0.016635	0.016617	0.016585	0.016542	0.016488	0.016423	0.016351	0.016273	0.016189	0.016103	0.016015	0.015928	0.015841	0.015757	0.015676	0.015598	0.015524	0.015452	0.015385	0.015322	0.015261	0.015202	0.015144	0.015088	0.015031	0.014974	0.014917	0.014859	0.014800	0.014740	0.014680	0.014619	0.014559	0.014500	0.014443	0.014388	0.014335	0.014287	0.014242	0.014202	0.014167	0.014138	0.014115	0.014098	0.014088	0.014085
0.1200	0.016056	0.016063	0.016085	0.016120	0.016166	0.016222	0.016285	0.016351	0.016418	0.016482	0.016540	0.016590	0.016628	0.016654	0.016666	0.016663	0.016645	0.016612	0.016567	0.016511	0.016446	0.016376	0.016302	0.016229	0.016159	0.016094	0.016037	0.015991	0.015956	0.015934	0.015926	0.015931	0.015948	0.015976	0.016014	0.016060	0.016110	0.016164	0.016217	0.016268	0.016314	0.016352	0.016381	0.016399	0.016405	0.016399	0.016381	0.016350	0.016308	0.016254	0.016192	0.016123	0.016047	0.015967	0.015884	0.015800	0.015716	0.015633	0.015553	0.015475	0.015400	0.015329	0.015262	0.015198	0.015136	0.015077	0.015020	0.014965	0.014910	0.014855	0.014800	0.014745	0.014688	0.014632	0.014574	0.014516	0.014458	0.014400	0.014344	0.014288	0.014236	0.014185	0.014139	0.014096	0.014058	0.014024	0.013997	0.013975	0.013959	0.013949	0.013946
0.1300	0.015902	0.015909	0.015929	0.015961	0.016003	0.016054	0.016111	0.016171	0.016231	0.016289	0.016341	0.016385	0.016418	0.016440	0.016448	0.016442	0.016422	0.016389	0.016344	0.016289	0.016226	0.016158	0.016087	0.016016	0.015948	0.015886	0.015831	0.015786	0.015753	0.015732	0.015724	0.015728	0.015745	0.015772	0.015808	0.015851	0.015899	0.015949	0.015999	0.016047	0.016089	0.016125	0.016151	0.016168	0.016173	0.016166	0.016147	0.016117	0.016076	0.016025	0.015965	0.015899	0.015826	0.015747	0.015668	0.015587	0.015507	0.015428	0.015351	0.015276	0.015205	0.015137	0.015073	0.015011	0.014953	0.014896	0.014842	0.014788	0.014735	0.014683	0.014630	0.014577	0.014522	0.014468	0.014412	0.014357	0.014301	0.014246	0.014191	0.014139	0.014088	0.014040	0.013996	0.013955	0.013918	0.013887	0.013861	0.013840	0.013825	0.013815	0.013812
0.1400	0.015754	0.015760	0.015778	0.015807	0.015845	0.015891	0.015941	0.015995	0.016049	0.016100	0.016145	0.016183	0.016212	0.016229	0.016233	0.016224	0.016203	0.016169	0.016124	0.016070	0.016008	0.015942	0.015873	0.015805	0.015740	0.015680	0.015628	0.015586	0.015554	0.015534	0.015527	0.015531	0.015546	0.015571	0.015605	0.015646	0.015691	0.015738	0.015785	0.015830	0.015869	0.015901	0.015925	0.015940	0.015943	0.015936	0.015917	0.015887	0.015847	0.015796	0.015739	0.015675	0.015606	0.015532	0.015457	0.015380	0.015303	0.015228	0.015154	0.015084	0.015016	0.014951	0.014889	0.014830	0.014774	0.014720	0.014668	0.014616	0.014566	0.014515	0.014464	0.014413	0.014361	0.014308	0.014255	0.014202	0.014148	0.014096	0.014044	0.013993	0.013945	0.013900	0.013857	0.013819	0.013784	0.013754	0.013729	0.013709	0.013695	0.013687	0.013684
0.1500	0.015609	0.015614	0.015630	0.015655	0.015689	0.015729	0.015774	0.015821	0.015867	0.015911	0.015950	0.015982	0.016005	0.016017	0.016018	0.016006	0.015983	0.015948	0.015903	0.015850	0.015790	0.015726	0.015660	0.015594	0.015532	0.015475	0.015424	0.015384	0.015354	0.015335	0.015328	0.015332	0.015346	0.015370	0.015402	0.015440	0.015483	0.015527	0.015570	0.015611	0.015647	0.015677	0.015698	0.015711	0.015712	0.015703	0.015684	0.015655	0.015616	0.015569	0.015514	0.015453	0.015387	0.015317	0.015245	0.015172	0.015100	0.015028	0.014958	0.014891	0.014827	0.014765	0.014707	0.014651	0.014597	0.014545	0.014495	0.014446	0.014398	0.014349	0.014300	0.014251	0.014201	0.014151	0.014100	0.014049	0.013997	0.013947	0.013898	0.013850	0.013804	0.013761	0.013721	0.013684	0.013652	0.013624	0.013600	0.013582	0.013568	0.013560	0.013557
0.1600	0.015470	0.015474	0.015488	0.015510	0.015539	0.015574	0.015612	0.015652	0.015692	0.015729	0.015761	0.015787	0.015803	0.015811	0.015807	0.015792	0.015767	0.015731	0.015686	0.015634	0.015575	0.015513	0.015450	0.015387	0.015327	0.015273	0.015226	0.015188	0.015159	0.015141	0.015135	0.015138	0.015152	0.015175	0.015205	0.015240	0.015279	0.015320	0.015360	0.015397	0.015430	0.015457	0.015476	0.015486	0.015486	0.015477	0.015458	0.015429	0.015391	0.015346	0.015290	0.015232	0.015169	0.015103	0.015035	0.014966	0.014897	0.014830	0.014764	0.014700	0.014639	0.014581	0.014525	0.014472	0.014421	0.014372	0.014325	0.014278	0.014231	0.014185	0.014139	0.014092	0.014044	0.013996	0.013948	0.013899	0.013851	0.013803	0.013756	0.013711	0.013666	0.013626	0.013587	0.013552	0.013522	0.013495	0.013473	0.013456	0.013444	0.013436	0.013433
0.1700	0.015341	0.015345	0.015356	0.015375	0.015399	0.015429	0.015461	0.015494	0.015527	0.015556	0.015581	0.015600	0.015611	0.015613	0.015605	0.015588	0.015560	0.015523	0.015478	0.015426	0.015369	0.015309	0.015232	0.015172	0.015116	0.015064	0.015020	0.014983	0.014957	0.014940	0.014934	0.014937	0.014950	0.014971	0.014999	0.015033	0.015069	0.015106	0.015143	0.015177	0.015207	0.015231	0.015247	0.015255	0.015254	0.015244	0.015225	0.015197	0.015160	0.015116	0.015066	0.015011	0.014951	0.014889	0.014824	0.014759	0.014694	0.014631	0.014568	0.014508	0.014451	0.014395	0.014343	0.014292	0.014244	0.014197	0.014152	0.014107	0.014063	0.014019	0.013974	0.013930	0.013884	0.013838	0.013792	0.013746	0.013700	0.013655	0.013611	0.013568	0.013528	0.013489	0.013452	0.013420	0.013392	0.013367	0.013347	0.013330	0.013319	0.013312	0.013309
0.1800	0.015214	0.015218	0.015227	0.015242	0.015262	0.015285	0.015311	0.015337	0.015362	0.015385	0.015403	0.015415	0.015419	0.015416	0.015404	0.015383	0.015353	0.015315	0.015270	0.015218	0.015163	0.015104	0.015046	0.014988	0.014934	0.014885	0.014843	0.014809	0.014784	0.014768	0.014762	0.014765	0.014777	0.014797	0.014823	0.014853	0.014886	0.014920	0.014953	0.014984	0.015010	0.015030	0.015043	0.015049	0.015046	0.015035	0.015015	0.014988	0.014952	0.014910	0.014862	0.014809	0.014753	0.014694	0.014633	0.014572	0.014511	0.014451	0.014392	0.014336	0.014281	0.014229	0.014179	0.014132	0.014086	0.014042	0.013999	0.013956	0.013914	0.013872	0.013830	0.013788	0.013745	0.013701	0.013657	0.013614	0.013571	0.013528	0.013486	0.013446	0.013408	0.013372	0.013339	0.013309	0.013283	0.013260	0.013241	0.013226	0.013215	0.013209	0.013207
0.1900	0.015100	0.015102	0.015110	0.015121	0.015136	0.015154	0.015173	0.015192	0.015210	0.015225	0.015235	0.015240	0.015239	0.015230	0.015213	0.015189	0.015157	0.015117	0.015072	0.015021	0.014967	0.014911	0.014854	0.014800	0.014749	0.014702	0.014663	0.014631	0.014608	0.014593	0.014588	0.014591	0.014602	0.014621	0.014644	0.014672	0.014703	0.014733	0.014763	0.014790	0.014813	0.014830	0.014841	0.014844	0.014840	0.014828	0.014808	0.014781	0.014747	0.014705	0.014659	0.014610	0.014551	0.014496	0.014439	0.014382	0.014325	0.014269	0.014215	0.014162	0.014111	0.014063	0.014016	0.013972	0.013929	0.013888	0.013847	0.013807	0.013767	0.013728	0.013688	0.013648	0.013607	0.013566	0.013525	0.013484	0.013444	0.013404	0.013365	0.013328	0.013292	0.013259	0.013228	0.013201	0.013177	0.013156	0.013138	0.013125	0.013115	0.013109	0.013107
0.2000	0.014980	0.014981	0.014986	0.014994	0.015005	0.015017	0.015029	0.015041	0.015051	0.015058	0.015061	0.015059	0.015052	0.015037	0.015016	0.014988	0.014954	0.014913	0.014867	0.014817	0.014764	0.014710	0.014656	0.014604	0.014556	0.014515	0.014478	0.014449	0.014427	0.014414	0.014409	0.014413	0.014422	0.014438	0.014460	0.014486	0.014513	0.014540	0.014567	0.014581	0.014600	0.014614	0.014622	0.014623	0.014618	0.014604	0.014584	0.014558	0.014525	0.014486	0.014443	0.014396	0.014346	0.014294	0.014241	0.014188	0.014135	0.014083	0.014032	0.013983	0.013936	0.013891	0.013847	0.013805	0.013764	0.013725	0.013687	0.013649	0.013611	0.013574	0.013536	0.013498	0.013460	0.013422	0.013383	0.013345	0.013307	0.013269	0.013233	0.013199	0.013166	0.013136	0.013108	0.013082	0.013060	0.013041	0.013025	0.013013	0.013004	0.012999	0.012997
0.2100	0.014871	0.014872	0.014875	0.014879	0.014885	0.014891	0.014897	0.014901	0.014903	0.014903	0.014898	0.014889	0.014875	0.014855	0.014829	0.014798	0.014761	0.014718	0.014672	0.014622	0.014571	0.014518	0.014467	0.014418	0.014362	0.014321	0.014287	0.014260	0.014240	0.014228	0.014224	0.014227	0.014237	0.014253	0.014273	0.014295	0.014320	0.014344	0.014367	0.014387	0.014403	0.014414	0.014419	0.014418	0.014411	0.014397	0.014377	0.014351	0.014319	0.014283	0.014242	0.014198	0.014151	0.014103	0.014054	0.014005	0.013956	0.013908	0.013861	0.013815	0.013772	0.013730	0.013690	0.013651	0.013614	0.013577	0.013542	0.013507	0.013472	0.013437	0.013401	0.013366	0.013330	0.013294	0.013258	0.013223	0.013187	0.013153	0.013120	0.013088	0.013058	0.013030	0.013005	0.012982	0.012962	0.012945	0.012931	0.012920	0.012912	0.012908	0.012906
0.2200	0.014763	0.014764	0.014764	0.014765	0.014766	0.014766	0.014765	0.014762	0.014757	0.014748	0.014736	0.014720	0.014699	0.014673	0.014643	0.014608	0.014568	0.014524	0.014477	0.014427	0.014377	0.014326	0.014277	0.014231	0.014188	0.014150	0.014119	0.014094	0.014076	0.014065	0.014062	0.014065	0.014074	0.014088	0.014106	0.014126	0.014148	0.014169	0.014188	0.014204	0.014217	0.014225	0.014227	0.014224	0.014215	0.014200	0.014180	0.014154	0.014124	0.014089	0.014050	0.014009	0.013966	0.013921	0.013875	0.013830	0.013784	0.013740	0.013697	0.013655	0.013615	0.013576	0.013539	0.013503	0.013468	0.013434	0.013401	0.013368	0.013335	0.013302	0.013269	0.013236	0.013203	0.013169	0.013136	0.013102	0.013069	0.013038	0.013007	0.012978	0.012951	0.012926	0.012903	0.012883	0.012865	0.012850	0.012838	0.012829	0.012822	0.012818	0.012816
0.2300	0.014670	0.014669	0.014668	0.014665	0.014661	0.014655	0.014647	0.014637	0.014624	0.014607	0.014587	0.014563	0.014536	0.014505	0.014469	0.014430	0.014388	0.014342	0.014295	0.014246	0.014196	0.014148	0.014101	0.014057	0.014017	0.013982	0.013953	0.013930	0.013914	0.013905	0.013902	0.013906	0.013914	0.013927	0.013943	0.013961	0.013979	0.013996	0.014012	0.014025	0.014034	0.014039	0.014039	0.014034	0.014023	0.014007	0.013987	0.013960	0.013931	0.013898	0.013862	0.013823	0.013783	0.013742	0.013700	0.013658	0.013616	0.013576	0.013536	0.013498	0.013461	0.013425	0.013391	0.013358	0.013326	0.013295	0.013264	0.013233	0.013203	0.013172	0.013142	0.013111	0.013080	0.013049	0.013019	0.012988	0.012959	0.012930	0.012902	0.012876	0.012852	0.012830	0.012810	0.012792	0.012777	0.012764	0.012753	0.012745	0.012739	0.012736	0.012735
0.2400	0.014558	0.014557	0.014553	0.014547	0.014538	0.014526	0.014512	0.014494	0.014473	0.014449	0.014422	0.014391	0.014357	0.014320	0.014280	0.014237	0.014192	0.014145	0.014096	0.014048	0.014000	0.013953	0.013908	0.013867	0.013830	0.013798	0.013771	0.013751	0.013737	0.013729	0.013727	0.013731	0.013739	0.013750	0.013764	0.013780	0.013795	0.013809	0.013822	0.013831	0.013837	0.013839	0.013836	0.013829	0.013817	0.013800	0.013780	0.013755	0.013726	0.013695	0.013660	0.013625	0.013588	0.013550	0.013512	0.013474	0.013436	0.013399	0.013363	0.013329	0.013295	0.013263	0.013231	0.013201	0.013172	0.013143	0.013114	0.013086	0.013058	0.013030	0.013002	0.012973	0.012945	0.012917	0.012889	0.012861	0.012834	0.012809	0.012784	0.012761	0.012740	0.012721	0.012703	0.012688	0.012675	0.012664	0.012656	0.012649	0.012644	0.012642	0.012641
0.2500	0.014477	0.014475	0.014469	0.014459	0.014445	0.014427	0.014406	0.014381	0.014353	0.014321	0.014286	0.014248	0.014208	0.014165	0.014120	0.014073	0.014025	0.013976	0.013927	0.013879	0.013831	0.013786	0.013744	0.013706	0.013671	0.013642	0.013618	0.013599	0.013586	0.013580	0.013579	0.013583	0.013590	0.013601	0.013613	0.013626	0.013639	0.013650	0.013659	0.013666	0.013668	0.013667	0.013662	0.013652	0.013639	0.013621	0.013600	0.013576	0.013549	0.013520	0.013488	0.013455	0.013422	0.013387	0.013353	0.013318	0.013285	0.013251	0.013219	0.013188	0.013158	0.013129	0.013100	0.013073	0.013047	0.013020	0.012995	0.012969	0.012942	0.012917	0.012891	0.012866	0.012840	0.012815	0.012789	0.012765	0.012741	0.012719	0.012697	0.012677	0.012659	0.012643	0.012629	0.012616	0.012606	0.012597	0.012591	0.012585	0.012582	0.012580	0.012579
0.2600	0.014385	0.014383	0.014375	0.014361	0.014343	0.014319	0.014291	0.014259	0.014223	0.014183	0.014139	0.014094	0.014047	0.013998	0.013948	0.013897	0.013846	0.013796	0.013746	0.013697	0.013651	0.013608	0.013568	0.013531	0.013500	0.013473	0.013452	0.013437	0.013425	0.013420	0.013420	0.013424	0.013431	0.013440	0.013451	0.013461	0.013471	0.013479	0.013485	0.013488	0.013488	0.013483	0.013476	0.013464	0.013446	0.013427	0.013406	0.013382	0.013357	0.013329	0.013299	0.013269	0.013239	0.013208	0.013176	0.013146	0.013115	0.013086	0.013057	0.013029	0.013002	0.012976	0.012951	0.012927	0.012903	0.012879	0.012856	0.012833	0.012807	0.012784	0.012761	0.012739	0.012716	0.012693	0.012671	0.012649	0.012629	0.012609	0.012591	0.012574	0.012559	0.012546	0.012535	0.012525	0.012517	0.012511	0.012506	0.012502	0.012500	0.012499	0.012498
0.2700	0.014288	0.014284	0.014274	0.014257	0.014234	0.014205	0.014170	0.014131	0.014087	0.014040	0.013990	0.013938	0.013884	0.013829	0.013774	0.013720	0.013666	0.013613	0.013563	0.013514	0.013469	0.013427	0.013389	0.013356	0.013327	0.013303	0.013283	0.013270	0.013262	0.013259	0.013260	0.013264	0.013271	0.013280	0.013289	0.013298	0.013305	0.013311	0.013314	0.013314	0.013310	0.013303	0.013293	0.013280	0.013264	0.013245	0.013223	0.013200	0.013175	0.013149	0.013122	0.013095	0.013067	0.013036	0.013009	0.012982	0.012955	0.012929	0.012904	0.012879	0.012855	0.012832	0.012810	0.012788	0.012767	0.012746	0.012725	0.012705	0.012684	0.012664	0.012643	0.012623	0.012603	0.012583	0.012563	0.012545	0.012527	0.012511	0.012496	0.012483	0.012471	0.012461	0.012453	0.012446	0.012441	0.012437	0.012434	0.012432	0.012431	0.012430	0.012430
0.2800	0.014219	0.014214	0.014202	0.014182	0.014154	0.014119	0.014078	0.014031	0.013980	0.013925	0.013868	0.013808	0.013748	0.013688	0.013628	0.013569	0.013512	0.013458	0.013406	0.013358	0.013313	0.013273	0.013237	0.013206	0.013179	0.013158	0.013142	0.013131	0.013125	0.013123	0.013125	0.013130	0.013137	0.013144	0.013152	0.013158	0.013163	0.013166	0.013165	0.013162	0.013155	0.013146	0.013133	0.013117	0.013099	0.013079	0.013058	0.013035	0.013010	0.012985	0.012960	0.012935	0.012911	0.012886	0.012861	0.012837	0.012814	0.012791	0.012769	0.012748	0.012727	0.012707	0.012687	0.012668	0.012649	0.012631	0.012612	0.012591	0.012573	0.012555	0.012537	0.012519	0.012502	0.012485	0.012468	0.012453	0.012439	0.012425	0.012414	0.012404	0.012395	0.012388	0.012383	0.012379	0.012377	0.012375	0.012375	0.012375	0.012375	0.012375	0.012375
0.2900	0.014140	0.014135	0.014121	0.014097	0.014065	0.014024	0.013977	0.013923	0.013865	0.013802	0.013738	0.013671	0.013604	0.013538	0.013473	0.013410	0.013350	0.013293	0.013241	0.013192	0.013148	0.013109	0.013075	0.013045	0.013022	0.013003	0.012990	0.012982	0.012978	0.012978	0.012981	0.012986	0.012993	0.013000	0.013006	0.013011	0.013013	0.013013	0.013010	0.013004	0.012994	0.012982	0.012966	0.012949	0.012930	0.012909	0.012888	0.012865	0.012842	0.012820	0.012797	0.012773	0.012751	0.012729	0.012708	0.012687	0.012667	0.012648	0.012629	0.012610	0.012592	0.012575	0.012558	0.012542	0.012525	0.012509	0.012493	0.012478	0.012462	0.012446	0.012428	0.012413	0.012399	0.012385	0.012371	0.012359	0.012348	0.012338	0.012330	0.012323	0.012318	0.012315	0.012310	0.012310	0.012310	0.012311	0.012312	0.012314	0.012315	0.012316	0.012317
0.3000	0.014056	0.014050	0.014034	0.014007	0.013970	0.013925	0.013871	0.013811	0.013745	0.013676	0.013602	0.013528	0.013455	0.013383	0.013314	0.013247	0.013184	0.013126	0.013072	0.013024	0.012980	0.012943	0.012911	0.012884	0.012863	0.012848	0.012837	0.012831	0.012830	0.012831	0.012836	0.012842	0.012848	0.012855	0.012860	0.012863	0.012863	0.012860	0.012854	0.012845	0.012833	0.012818	0.012800	0.012781	0.012761	0.012739	0.012717	0.012695	0.012672	0.012650	0.012629	0.012609	0.012590	0.012571	0.012553	0.012535	0.012518	0.012501	0.012486	0.012470	0.012455	0.012441	0.012427	0.012413	0.012399	0.012387	0.012374	0.012361	0.012348	0.012335	0.012322	0.012310	0.012298	0.012287	0.012277	0.012268	0.012260	0.012254	0.012249	0.012246	0.012245	0.012245	0.012246	0.012249	0.012252	0.012256	0.012259	0.012263	0.012265	0.012267	0.012268
0.3100	0.013975	0.013969	0.013951	0.013921	0.013880	0.013828	0.013769	0.013702	0.013629	0.013553	0.013473	0.013393	0.013314	0.013236	0.013161	0.013091	0.013024	0.012964	0.012909	0.012860	0.012817	0.012780	0.012750	0.012726	0.012707	0.012694	0.012686	0.012683	0.012683	0.012687	0.012692	0.012699	0.012706	0.012712	0.012716	0.012717	0.012715	0.012710	0.012701	0.012689	0.012674	0.012657	0.012637	0.012616	0.012594	0.012572	0.012550	0.012528	0.012508	0.012488	0.012469	0.012451	0.012434	0.012417	0.012402	0.012387	0.012373	0.012360	0.012347	0.012334	0.012322	0.012310	0.012298	0.012287	0.012276	0.012265	0.012254	0.012243	0.012232	0.012219	0.012209	0.012200	0.012191	0.012183	0.012176	0.012171	0.012167	0.012164	0.012163	0.012163	0.012165	0.012169	0.012174	0.012180	0.012186	0.012193	0.012199	0.012204	0.012208	0.012211	0.012212
0.3200	0.013905	0.013898	0.013878	0.013844	0.013799	0.013743	0.013677	0.013599	0.013519	0.013436	0.013350	0.013263	0.013177	0.013094	0.013014	0.012939	0.012870	0.012807	0.012751	0.012702	0.012659	0.012624	0.012596	0.012573	0.012557	0.012547	0.012541	0.012541	0.012543	0.012549	0.012556	0.012564	0.012571	0.012577	0.012580	0.012580	0.012577	0.012570	0.012559	0.012544	0.012527	0.012507	0.012486	0.012461	0.012438	0.012416	0.012394	0.012373	0.012353	0.012335	0.012317	0.012301	0.012287	0.012273	0.012260	0.012248	0.012237	0.012226	0.012215	0.012205	0.012196	0.012186	0.012177	0.012168	0.012159	0.012150	0.012142	0.012133	0.012125	0.012115	0.012107	0.012101	0.012095	0.012090	0.012087	0.012084	0.012084	0.012082	0.012084	0.012089	0.012095	0.012102	0.012111	0.012120	0.012129	0.012139	0.012147	0.012155	0.012161	0.012164	0.012165
0.3300	0.013833	0.013826	0.013804	0.013767	0.013718	0.013657	0.013586	0.013506	0.013420	0.013330	0.013237	0.013144	0.013052	0.012963	0.012879	0.012800	0.012728	0.012663	0.012605	0.012556	0.012514	0.012479	0.012452	0.012432	0.012418	0.012409	0.012406	0.012408	0.012413	0.012422	0.012431	0.012440	0.012448	0.012454	0.012456	0.012455	0.012450	0.012441	0.012428	0.012411	0.012391	0.012369	0.012346	0.012322	0.012298	0.012275	0.012253	0.012232	0.012213	0.012196	0.012180	0.012166	0.012153	0.012142	0.012132	0.012122	0.012113	0.012105	0.012097	0.012090	0.012083	0.012076	0.012069	0.012062	0.012056	0.012047	0.012041	0.012035	0.012029	0.012024	0.012020	0.012017	0.012014	0.012013	0.012012	0.012014	0.012017	0.012022	0.012028	0.012036	0.012046	0.012058	0.012070	0.012083	0.012096	0.012108	0.012120	0.012129	0.012136	0.012141	0.012143
0.3400	0.013758	0.013750	0.013726	0.013687	0.013634	0.013568	0.013491	0.013406	0.013313	0.013216	0.013117	0.013017	0.012920	0.012824	0.012735	0.012652	0.012577	0.012509	0.012450	0.012396	0.012354	0.012320	0.012295	0.012276	0.012265	0.012260	0.012259	0.012264	0.012271	0.012281	0.012291	0.012302	0.012310	0.012316	0.012318	0.012316	0.012310	0.012299	0.012283	0.012265	0.012243	0.012218	0.012193	0.012167	0.012142	0.012118	0.012096	0.012076	0.012057	0.012041	0.012027	0.012015	0.012004	0.011995	0.011987	0.011979	0.011973	0.011967	0.011961	0.011956	0.011951	0.011946	0.011941	0.011937	0.011932	0.011928	0.011925	0.011921	0.011918	0.011916	0.011914	0.011913	0.011914	0.011915	0.011918	0.011923	0.011930	0.011938	0.011949	0.011960	0.011973	0.011989	0.012005	0.012022	0.012038	0.012054	0.012068	0.012079	0.012088	0.012094	0.012096
0.3500	0.013689	0.013681	0.013655	0.013614	0.013557	0.013487	0.013405	0.013314	0.013215	0.013112	0.013000	0.012894	0.012791	0.012692	0.012598	0.012512	0.012434	0.012364	0.012304	0.012253	0.012211	0.012178	0.012154	0.012138	0.012129	0.012126	0.012128	0.012136	0.012146	0.012158	0.012171	0.012182	0.012192	0.012199	0.012201	0.012198	0.012191	0.012178	0.012161	0.012141	0.012117	0.012091	0.012063	0.012036	0.012010	0.011986	0.011963	0.011943	0.011926	0.011910	0.011898	0.011887	0.011878	0.011870	0.011864	0.011859	0.011855	0.011851	0.011845	0.011841	0.011839	0.011836	0.011834	0.011832	0.011830	0.011828	0.011827	0.011826	0.011825	0.011826	0.011827	0.011830	0.011831	0.011837	0.011844	0.011852	0.011863	0.011876	0.011891	0.011907	0.011926	0.011945	0.011966	0.011987	0.012007	0.012026	0.012043	0.012057	0.012068	0.012075	0.012077
0.3600	0.013623	0.013614	0.013587	0.013542	0.013472	0.013397	0.013311	0.013214	0.013110	0.013001	0.012889	0.012778	0.012670	0.012565	0.012467	0.012377	0.012296	0.012225	0.012163	0.012111	0.012069	0.012037	0.012014	0.011999	0.011992	0.011992	0.011998	0.012007	0.012020	0.012035	0.012050	0.012063	0.012074	0.012082	0.012083	0.012080	0.012072	0.012059	0.012040	0.012018	0.011993	0.011965	0.011937	0.011909	0.011882	0.011857	0.011834	0.011814	0.011797	0.011783	0.011771	0.011761	0.011754	0.011748	0.011743	0.011740	0.011737	0.011735	0.011733	0.011732	0.011731	0.011730	0.011730	0.011729	0.011730	0.011730	0.011731	0.011733	0.011735	0.011739	0.011743	0.011746	0.011754	0.011762	0.011773	0.011786	0.011801	0.011818	0.011837	0.011859	0.011881	0.011906	0.011930	0.011955	0.011979	0.012002	0.012022	0.012039	0.012051	0.012059	0.012062
0.3700	0.013540	0.013530	0.013502	0.013453	0.013390	0.013311	0.013220	0.013118	0.013009	0.012894	0.012777	0.012660	0.012546	0.012439	0.012337	0.012243	0.012158	0.012084	0.012021	0.011968	0.011926	0.011895	0.011873	0.011860	0.011855	0.011857	0.011866	0.011879	0.011895	0.011912	0.011929	0.011944	0.011957	0.011966	0.011969	0.011967	0.011958	0.011944	0.011924	0.011901	0.011874	0.011845	0.011816	0.011787	0.011759	0.011733	0.011710	0.011691	0.011674	0.011660	0.011649	0.011641	0.011634	0.011630	0.011627	0.011625	0.011624	0.011623	0.011623	0.011619	0.011620	0.011621	0.011622	0.011624	0.011626	0.011629	0.011636	0.011641	0.011646	0.011652	0.011659	0.011668	0.011679	0.011692	0.011706	0.011723	0.011743	0.011764	0.011788	0.011814	0.011842	0.011871	0.011901	0.011930	0.011959	0.011986	0.012009	0.012029	0.012044	0.012053	0.012056
0.3800	0.013494	0.013484	0.013454	0.013405	0.013339	0.013256	0.013160	0.013054	0.012939	0.012818	0.012695	0.012573	0.012454	0.012340	0.012233	0.012135	0.012047	0.011970	0.011905	0.011851	0.011806	0.011775	0.011754	0.011743	0.011740	0.011745	0.011755	0.011771	0.011790	0.011810	0.011831	0.011849	0.011864	0.011874	0.011878	0.011875	0.011867	0.011850	0.011830	0.011805	0.011776	0.011746	0.011715	0.011685	0.011656	0.011630	0.011606	0.011586	0.011569	0.011556	0.011545	0.011537	0.011532	0.011528	0.011526	0.011525	0.011525	0.011526	0.011527	0.011529	0.011531	0.011533	0.011536	0.011540	0.011544	0.011549	0.011554	0.011559	0.011567	0.011576	0.011587	0.011599	0.011613	0.011630	0.011648	0.011670	0.011693	0.011720	0.011749	0.011780	0.011812	0.011847	0.011881	0.011916	0.011949	0.011980	0.012008	0.012030	0.012047	0.012058	0.012061
0.3900	0.013420	0.013409	0.013378	0.013331	0.013261	0.013176	0.013076	0.012964	0.012845	0.012720	0.012592	0.012465	0.012340	0.012222	0.012111	0.012009	0.011919	0.011840	0.011771	0.011716	0.011674	0.011643	0.011618	0.011608	0.011608	0.011615	0.011629	0.011648	0.011670	0.011693	0.011717	0.011738	0.011755	0.011767	0.011773	0.011771	0.011763	0.011748	0.011726	0.011700	0.011671	0.011640	0.011602	0.011570	0.011541	0.011513	0.011489	0.011469	0.011452	0.011438	0.011428	0.011420	0.011415	0.011412	0.011410	0.011410	0.011411	0.011412	0.011414	0.011417	0.011420	0.011424	0.011428	0.011434	0.011440	0.011446	0.011454	0.011464	0.011474	0.011486	0.011500	0.011516	0.011534	0.011554	0.011583	0.011609	0.011638	0.011669	0.011701	0.011738	0.011776	0.011816	0.011856	0.011896	0.011934	0.011970	0.012001	0.012027	0.012047	0.012059	0.012063
0.4000	0.013324	0.013313	0.013281	0.013228	0.013157	0.013069	0.012966	0.012851	0.012728	0.012599	0.012467	0.012336	0.012208	0.012086	0.011972	0.011868	0.011775	0.011694	0.011626	0.011570	0.011528	0.011497	0.011478	0.011470	0.011472	0.011482	0.011499	0.011522	0.011548	0.011576	0.011603	0.011628	0.011648	0.011663	0.011671	0.011671	0.011664	0.011649	0.011628	0.011602	0.011572	0.011539	0.011506	0.011474	0.011444	0.011416	0.011391	0.011371	0.011353	0.011339	0.011329	0.011321	0.011316	0.011314	0.011312	0.011313	0.011314	0.011316	0.011319	0.011323	0.011327	0.011333	0.011339	0.011346	0.011354	0.011363	0.011374	0.011386	0.011400	0.011415	0.011433	0.011453	0.011475	0.011501	0.011528	0.011559	0.011593	0.011630	0.011670	0.011712	0.011756	0.011802	0.011848	0.011894	0.011938	0.011979	0.012015	0.012044	0.012067	0.012080	0.012085
0.4100	0.013293	0.013282	0.013249	0.013194	0.013120	0.013028	0.012921	0.012802	0.012674	0.012540	0.012404	0.012267	0.012134	0.012008	0.011889	0.011781	0.011684	0.011600	0.011529	0.011472	0.011428	0.011397	0.011379	0.011372	0.011375	0.011388	0.011406	0.011431	0.011461	0.011492	0.011525	0.011554	0.011578	0.011595	0.011606	0.011608	0.011601	0.011587	0.011566	0.011539	0.011508	0.011475	0.011440	0.011407	0.011375	0.011346	0.011320	0.011298	0.011280	0.011266	0.011255	0.011246	0.011241	0.011238	0.011236	0.011236	0.011237	0.011240	0.011243	0.011247	0.011252	0.011258	0.011265	0.011274	0.011283	0.011294	0.011307	0.011321	0.011338	0.011356	0.011377	0.011400	0.011426	0.011456	0.011488	0.011524	0.011563	0.011604	0.011650	0.011698	0.011749	0.011802	0.011854	0.011907	0.011957	0.012003	0.012044	0.012078	0.012103	0.012119	0.012124
0.4200	0.013231	0.013219	0.013185	0.013129	0.013053	0.012958	0.012848	0.012726	0.012594	0.012456	0.012315	0.012175	0.012038	0.011907	0.011785	0.011673	0.011573	0.011486	0.011413	0.011355	0.011310	0.011279	0.011261	0.011256	0.011261	0.011276	0.011300	0.011330	0.011364	0.011400	0.011436	0.011469	0.011498	0.011519	0.011532	0.011537	0.011532	0.011519	0.011498	0.011471	0.011439	0.011405	0.011367	0.011333	0.011300	0.011269	0.011243	0.011219	0.011200	0.011185	0.011173	0.011164	0.011157	0.011153	0.011151	0.011150	0.011151	0.011153	0.011159	0.011163	0.011169	0.011175	0.011184	0.011193	0.011204	0.011218	0.011232	0.011250	0.011269	0.011291	0.011315	0.011342	0.011372	0.011406	0.011444	0.011485	0.011530	0.011579	0.011631	0.011686	0.011744	0.011804	0.011864	0.011923	0.011980	0.012034	0.012080	0.012119	0.012148	0.012165	0.012171
0.4300	0.013157	0.013145	0.013110	0.013053	0.012975	0.012879	0.012766	0.012641	0.012506	0.012364	0.012220	0.012075	0.011935	0.011800	0.011674	0.011559	0.011456	0.011367	0.011292	0.011231	0.011186	0.011151	0.011134	0.011130	0.011137	0.011156	0.011183	0.011217	0.011256	0.011297	0.011338	0.011378	0.011411	0.011437	0.011455	0.011463	0.011460	0.011449	0.011429	0.011402	0.011371	0.011336	0.011299	0.011263	0.011229	0.011197	0.011169	0.011144	0.011123	0.011106	0.011092	0.011082	0.011074	0.011069	0.011065	0.011064	0.011064	0.011065	0.011068	0.011072	0.011077	0.011085	0.011093	0.011104	0.011117	0.011132	0.011149	0.011169	0.011191	0.011216	0.011245	0.011276	0.011311	0.011350	0.011393	0.011440	0.011491	0.011547	0.011606	0.011669	0.011734	0.011802	0.011870	0.011938	0.012002	0.012062	0.012115	0.012158	0.012191	0.012211	0.012218
0.4400	0.013095	0.013083	0.013048	0.012989	0.012910	0.012811	0.012697	0.012569	0.012431	0.012286	0.012139	0.011991	0.011847	0.011709	0.011580	0.011461	0.011355	0.011263	0.011186	0.011124	0.011078	0.011046	0.011029	0.011026	0.011036	0.011057	0.011088	0.011127	0.011172	0.011210	0.011258	0.011303	0.011342	0.011374	0.011396	0.011408	0.011408	0.011391	0.011373	0.011347	0.011315	0.011280	0.011242	0.011205	0.011169	0.011136	0.011105	0.011079	0.011056	0.011037	0.011021	0.011009	0.010999	0.010992	0.010987	0.010983	0.010982	0.010982	0.010984	0.010988	0.010993	0.011001	0.011010	0.011022	0.011036	0.011053	0.011073	0.011095	0.011121	0.011149	0.011182	0.011218	0.011258	0.011302	0.011351	0.011404	0.011462	0.011524	0.011591	0.011662	0.011737	0.011813	0.011890	0.011967	0.012040	0.012107	0.012167	0.012217	0.012254	0.012277	0.012285
0.4500	0.012983	0.012971	0.012935	0.012876	0.012796	0.012697	0.012581	0.012446	0.012307	0.012161	0.012012	0.011863	0.011717	0.011577	0.011446	0.011325	0.011218	0.011124	0.011046	0.010983	0.010935	0.010904	0.010888	0.010887	0.010900	0.010925	0.010961	0.011006	0.011057	0.011112	0.011168	0.011220	0.011267	0.011305	0.011334	0.011351	0.011356	0.011349	0.011333	0.011308	0.011276	0.011240	0.011202	0.011163	0.011125	0.011089	0.011056	0.011027	0.011001	0.010979	0.010960	0.010945	0.010933	0.010923	0.010915	0.010910	0.010906	0.010905	0.010905	0.010908	0.010913	0.010921	0.010931	0.010944	0.010960	0.010979	0.011001	0.011027	0.011056	0.011089	0.011125	0.011166	0.011212	0.011262	0.011317	0.011378	0.011443	0.011514	0.011590	0.011670	0.011754	0.011841	0.011929	0.012015	0.012098	0.012175	0.012244	0.012300	0.012343	0.012369	0.012378
0.4600	0.012973	0.012961	0.012924	0.012864	0.012783	0.012682	0.012564	0.012433	0.012291	0.012141	0.011988	0.011835	0.011685	0.011541	0.011406	0.011282	0.011170	0.011073	0.010991	0.010925	0.010876	0.010844	0.010828	0.010828	0.010843	0.010872	0.010913	0.010964	0.011023	0.011086	0.011149	0.011211	0.011266	0.011312	0.011347	0.011369	0.011378	0.011375	0.011360	0.011334	0.011302	0.011264	0.011224	0.011182	0.011141	0.011101	0.011065	0.011032	0.011002	0.010976	0.010954	0.010934	0.010918	0.010905	0.010894	0.010885	0.010879	0.010875	0.010874	0.010876	0.010880	0.010887	0.010898	0.010911	0.010929	0.010949	0.010974	0.011002	0.011035	0.011072	0.011113	0.011159	0.011211	0.011267	0.011330	0.011398	0.011472	0.011552	0.011638	0.011729	0.011825	0.011924	0.012024	0.012122	0.012218	0.012306	0.012385	0.012450	0.012499	0.012529	0.012540
0.4700	0.012886	0.012873	0.012837	0.012777	0.012695	0.012593	0.012475	0.012341	0.012198	0.012047	0.011893	0.011738	0.011586	0.011440	0.011302	0.011175	0.011061	0.010961	0.010877	0.010810	0.010760	0.010727	0.010711	0.010713	0.010731	0.010764	0.010812	0.010871	0.010938	0.011011	0.011085	0.011157	0.011223	0.011278	0.011322	0.011351	0.011366	0.011367	0.011354	0.011331	0.011298	0.011260	0.011217	0.011173	0.011128	0.011085	0.011045	0.011008	0.010974	0.010943	0.010916	0.010893	0.010872	0.010855	0.010840	0.010828	0.010819	0.010812	0.010809	0.010808	0.010811	0.010818	0.010828	0.010843	0.010861	0.010884	0.010911	0.010942	0.010978	0.011012	0.011059	0.011111	0.011168	0.011232	0.011302	0.011378	0.011468	0.011559	0.011656	0.011759	0.011866	0.011978	0.012092	0.012205	0.012315	0.012416	0.012507	0.012582	0.012639	0.012674	0.012686
0.4800	0.012828	0.012816	0.012779	0.012719	0.012637	0.012535	0.012416	0.012282	0.012138	0.011986	0.011830	0.011673	0.011519	0.011371	0.011230	0.011101	0.010984	0.010881	0.010794	0.010725	0.010673	0.010639	0.010624	0.010624	0.010645	0.010684	0.010740	0.010808	0.010885	0.010970	0.011056	0.011141	0.011218	0.011285	0.011338	0.011376	0.011397	0.011401	0.011391	0.011368	0.011335	0.011295	0.011249	0.011201	0.011152	0.011103	0.011057	0.011014	0.010975	0.010938	0.010905	0.010876	0.010850	0.010827	0.010807	0.010791	0.010778	0.010768	0.010761	0.010759	0.010759	0.010765	0.010775	0.010790	0.010809	0.010834	0.010863	0.010898	0.010938	0.010984	0.011035	0.011093	0.011157	0.011229	0.011307	0.011393	0.011487	0.011590	0.011700	0.011817	0.011940	0.012069	0.012199	0.012329	0.012455	0.012574	0.012678	0.012766	0.012832	0.012872	0.012886
0.4900	0.012755	0.012743	0.012706	0.012646	0.012564	0.012462	0.012343	0.012202	0.012058	0.011905	0.011748	0.011591	0.011435	0.011284	0.011142	0.011009	0.010890	0.010785	0.010695	0.010624	0.010570	0.010536	0.010522	0.010528	0.010554	0.010599	0.010662	0.010740	0.010831	0.010930	0.011032	0.011131	0.011224	0.011304	0.011370	0.011417	0.011445	0.011455	0.011448	0.011425	0.011391	0.011348	0.011298	0.011244	0.011190	0.011135	0.011083	0.011033	0.010986	0.010942	0.010902	0.010866	0.010833	0.010804	0.010779	0.010757	0.010739	0.010725	0.010715	0.010709	0.010709	0.010711	0.010721	0.010736	0.010757	0.010783	0.010815	0.010853	0.010898	0.010948	0.011005	0.011070	0.011141	0.011221	0.011310	0.011407	0.011513	0.011629	0.011754	0.011889	0.012030	0.012178	0.012330	0.012480	0.012627	0.012764	0.012887	0.012989	0.013067	0.013115	0.013131
0.5000	0.012710	0.012697	0.012661	0.012601	0.012519	0.012418	0.012299	0.012166	0.012021	0.011868	0.011711	0.011552	0.011395	0.011242	0.011097	0.010963	0.010840	0.010732	0.010640	0.010565	0.010510	0.010475	0.010462	0.010471	0.010501	0.010554	0.010626	0.010718	0.010823	0.010933	0.011053	0.011178	0.011288	0.011385	0.011463	0.011522	0.011558	0.011572	0.011567	0.011544	0.011507	0.011460	0.011404	0.011344	0.011269	0.011207	0.011145	0.011086	0.011042	0.010990	0.010941	0.010897	0.010855	0.010818	0.010786	0.010757	0.010734	0.010715	0.010698	0.010690	0.010688	0.010691	0.010700	0.010716	0.010728	0.010757	0.010792	0.010834	0.010883	0.010939	0.011003	0.011074	0.011155	0.011256	0.011356	0.011466	0.011586	0.011718	0.011861	0.012015	0.012178	0.012348	0.012523	0.012699	0.012871	0.013032	0.013177	0.013298	0.013390	0.013447	0.013467
0.5100	0.012616	0.012604	0.012568	0.012509	0.012428	0.012328	0.012211	0.012079	0.011935	0.011784	0.011626	0.011467	0.011309	0.011156	0.011009	0.010873	0.010748	0.010638	0.010543	0.010467	0.010411	0.010376	0.010365	0.010377	0.010415	0.010477	0.010564	0.010671	0.010797	0.010934	0.011078	0.011219	0.011352	0.011468	0.011564	0.011636	0.011681	0.011701	0.011698	0.011657	0.011616	0.011562	0.011516	0.011446	0.011374	0.011301	0.011229	0.011159	0.011092	0.011029	0.010970	0.010915	0.010865	0.010820	0.010779	0.010743	0.010713	0.010688	0.010670	0.010658	0.010652	0.010654	0.010661	0.010677	0.010700	0.010731	0.010769	0.010801	0.010855	0.010917	0.010988	0.011068	0.011158	0.011259	0.011371	0.011496	0.011633	0.011783	0.011947	0.012124	0.012313	0.012512	0.012717	0.012924	0.013154	0.013353	0.013527	0.013674	0.013785	0.013854	0.013878
0.5200	0.012567	0.012555	0.012519	0.012461	0.012381	0.012282	0.012166	0.012035	0.011892	0.011741	0.011584	0.011425	0.011266	0.011111	0.010963	0.010824	0.010696	0.010582	0.010485	0.010406	0.010347	0.010312	0.010302	0.010319	0.010365	0.010439	0.010542	0.010670	0.010820	0.010985	0.011156	0.011327	0.011486	0.011627	0.011742	0.011828	0.011879	0.011904	0.011900	0.011872	0.011824	0.011760	0.011686	0.011604	0.011518	0.011431	0.011345	0.011261	0.011181	0.011110	0.011038	0.010971	0.010910	0.010854	0.010803	0.010759	0.010721	0.010690	0.010666	0.010649	0.010640	0.010639	0.010647	0.010663	0.010688	0.010721	0.010762	0.010813	0.010872	0.010942	0.011021	0.011111	0.011212	0.011325	0.011448	0.011590	0.011748	0.011922	0.012113	0.012320	0.012543	0.012778	0.013024	0.013273	0.013519	0.013752	0.013964	0.014143	0.014280	0.014365	0.014394
0.5300	0.012478	0.012466	0.012432	0.012374	0.012296	0.012199	0.012085	0.011956	0.011815	0.011665	0.011510	0.011351	0.011193	0.011038	0.010888	0.010747	0.010617	0.010501	0.010401	0.010320	0.010260	0.010226	0.010219	0.010242	0.010298	0.010388	0.010512	0.010667	0.010848	0.011048	0.011256	0.011463	0.011656	0.011826	0.011965	0.012068	0.012133	0.012161	0.012155	0.012120	0.012061	0.011984	0.011894	0.011795	0.011692	0.011587	0.011483	0.011382	0.011285	0.011193	0.011106	0.011024	0.010949	0.010881	0.010819	0.010765	0.010718	0.010679	0.010648	0.010627	0.010614	0.010611	0.010617	0.010633	0.010659	0.010694	0.010739	0.010795	0.010861	0.010938	0.011026	0.011127	0.011241	0.011370	0.011516	0.011679	0.011861	0.012063	0.012286	0.012530	0.012795	0.013077	0.013372	0.013675	0.013976	0.014264	0.014527	0.014751	0.014921	0.015029	0.015066
0.5400	0.012443	0.012431	0.012397	0.012341	0.012265	0.012169	0.012057	0.011930	0.011792	0.011644	0.011489	0.011332	0.011173	0.011017	0.010866	0.010723	0.010590	0.010470	0.010367	0.010283	0.010222	0.010189	0.010184	0.010216	0.010286	0.010397	0.010548	0.010738	0.010961	0.011206	0.011463	0.011717	0.011954	0.012160	0.012326	0.012447	0.012521	0.012549	0.012536	0.012488	0.012411	0.012314	0.012201	0.012080	0.011953	0.011825	0.011699	0.011576	0.011458	0.011346	0.011240	0.011142	0.011051	0.010968	0.010893	0.010827	0.010770	0.010722	0.010685	0.010657	0.010641	0.010635	0.010640	0.010656	0.010683	0.010722	0.010772	0.010833	0.010906	0.010992	0.011092	0.011205	0.011335	0.011483	0.011650	0.011838	0.012050	0.012287	0.012551	0.012843	0.013161	0.013504	0.013867	0.014241	0.014618	0.014981	0.015314	0.015600	0.015820	0.015959	0.016006
0.5500	0.012342	0.012331	0.012298	0.012244	0.012169	0.012077	0.011967	0.011843	0.011708	0.011563	0.011411	0.011255	0.011098	0.010942	0.010789	0.010644	0.010509	0.010387	0.010281	0.010192	0.010130	0.010099	0.010102	0.010145	0.010234	0.010372	0.010564	0.010801	0.011081	0.011389	0.011710	0.012030	0.012322	0.012574	0.012773	0.012913	0.012992	0.013014	0.012986	0.012913	0.012810	0.012683	0.012539	0.012386	0.012228	0.012069	0.011914	0.011761	0.011617	0.011481	0.011354	0.011235	0.011126	0.011026	0.010935	0.010855	0.010783	0.010726	0.010680	0.010646	0.010624	0.010615	0.010618	0.010634	0.010663	0.010704	0.010758	0.010826	0.010907	0.011002	0.011114	0.011242	0.011389	0.011557	0.011749	0.011968	0.012216	0.012496	0.012811	0.013162	0.013553	0.013976	0.014428	0.014900	0.015388	0.015860	0.016295	0.016671	0.016962	0.017146	0.017210
0.5600	0.012309	0.012298	0.012266	0.012214	0.012142	0.012052	0.011945	0.011825	0.011691	0.011549	0.011400	0.011246	0.011090	0.010934	0.010781	0.010635	0.010497	0.010371	0.010262	0.010174	0.010112	0.010083	0.010094	0.010153	0.010268	0.010445	0.010686	0.010989	0.011348	0.011744	0.012155	0.012557	0.012922	0.013231	0.013467	0.013623	0.013700	0.013705	0.013647	0.013537	0.013391	0.013218	0.013029	0.012831	0.012613	0.012414	0.012221	0.012036	0.011859	0.011693	0.011538	0.011395	0.011263	0.011143	0.011035	0.010940	0.010858	0.010789	0.010734	0.010705	0.010678	0.010665	0.010667	0.010682	0.010713	0.010759	0.010819	0.010894	0.010985	0.011093	0.011220	0.011366	0.011537	0.011732	0.011957	0.012215	0.012510	0.012848	0.013231	0.013664	0.014148	0.014681	0.015256	0.015870	0.016501	0.017133	0.017721	0.018234	0.018635	0.018890	0.018982
0.5700	0.012212	0.012202	0.012172	0.012121	0.012052	0.011966	0.011864	0.011748	0.011619	0.011482	0.011336	0.011185	0.011031	0.010877	0.010725	0.010577	0.010437	0.010309	0.010198	0.010108	0.010047	0.010023	0.010046	0.010129	0.010282	0.010514	0.010832	0.011234	0.011708	0.012232	0.012773	0.013297	0.013766	0.014147	0.014423	0.014588	0.014647	0.014607	0.014495	0.014324	0.014111	0.013871	0.013614	0.013353	0.013094	0.012841	0.012595	0.012365	0.012147	0.011944	0.011756	0.011587	0.011428	0.011284	0.011155	0.011041	0.010943	0.010861	0.010795	0.010745	0.010711	0.010694	0.010694	0.010710	0.010743	0.010793	0.010859	0.010943	0.011045	0.011167	0.011311	0.011479	0.011675	0.011903	0.012167	0.012475	0.012831	0.013242	0.013716	0.014259	0.014874	0.015565	0.016328	0.017153	0.018012	0.018877	0.019703	0.020433	0.021011	0.021383	0.021512
0.5800	0.012181	0.012171	0.012142	0.012093	0.012027	0.011944	0.011846	0.011733	0.011609	0.011475	0.011332	0.011184	0.011032	0.010878	0.010724	0.010575	0.010432	0.010300	0.010185	0.010093	0.010033	0.010017	0.010059	0.010175	0.010383	0.010699	0.011133	0.011686	0.012341	0.013064	0.013806	0.014507	0.015114	0.015584	0.015895	0.016044	0.016047	0.015928	0.015715	0.015435	0.015112	0.014766	0.014412	0.014060	0.013719	0.013392	0.013082	0.012792	0.012523	0.012273	0.012043	0.011833	0.011642	0.011470	0.011316	0.011181	0.011065	0.010968	0.010889	0.010830	0.010789	0.010767	0.010765	0.010781	0.010816	0.010871	0.010944	0.011038	0.011154	0.011292	0.011457	0.011650	0.011879	0.012148	0.012464	0.012834	0.013270	0.013781	0.014379	0.015074	0.015878	0.016798	0.017834	0.018975	0.020197	0.021454	0.022670	0.023773	0.024660	0.025238	0.025439
0.5900	0.012101	0.012091	0.012064	0.012018	0.011955	0.011876	0.011783	0.011675	0.011556	0.011427	0.011289	0.011144	0.010995	0.010843	0.010690	0.010539	0.010394	0.010260	0.010141	0.010048	0.009993	0.009989	0.010059	0.010227	0.010521	0.010970	0.011591	0.012392	0.013341	0.014397	0.015467	0.016451	0.017259	0.017829	0.018142	0.018211	0.018074	0.017780	0.017378	0.016909	0.016407	0.015896	0.015394	0.014911	0.014462	0.014034	0.013635	0.013269	0.012933	0.012625	0.012344	0.012090	0.011860	0.011655	0.011472	0.011313	0.011176	0.011061	0.010967	0.010893	0.010844	0.010817	0.010812	0.010828	0.010866	0.010926	0.011008	0.011114	0.011245	0.011403	0.011594	0.011820	0.012089	0.012410	0.012790	0.013243	0.013783	0.014428	0.015196	0.016109	0.017188	0.018455	0.019917	0.021573	0.023398	0.025332	0.027280	0.029079	0.030556	0.031535	0.031877
0.6000	0.012049	0.012040	0.012014	0.011971	0.011912	0.011837	0.011748	0.011646	0.011533	0.011409	0.011276	0.011135	0.010989	0.010839	0.010686	0.010535	0.010387	0.010250	0.010129	0.010036	0.009987	0.010005	0.010119	0.010370	0.010808	0.011487	0.012453	0.013717	0.015254	0.016951	0.018636	0.020115	0.021221	0.021867	0.022057	0.021859	0.021372	0.020696	0.019916	0.019097	0.018282	0.017499	0.016759	0.016078	0.015453	0.014884	0.014365	0.013897	0.013474	0.013093	0.012749	0.012440	0.012161	0.011917	0.011701	0.011513	0.011351	0.011217	0.011108	0.011026	0.010969	0.010937	0.010930	0.010945	0.010987	0.011055	0.011148	0.011268	0.011419	0.011603	0.011825	0.012092	0.012412	0.012798	0.013264	0.013831	0.014523	0.015357	0.016373	0.017611	0.019118	0.020944	0.023121	0.025683	0.028622	0.031869	0.035266	0.038560	0.041350	0.043247	0.043921
0.6100	0.011981	0.011973	0.011949	0.011909	0.011853	0.011784	0.011701	0.011605	0.011498	0.011380	0.011253	0.011118	0.010976	0.010829	0.010677	0.010525	0.010376	0.010235	0.010112	0.010021	0.009985	0.010035	0.010223	0.010621	0.011323	0.012449	0.014116	0.016413	0.019269	0.022461	0.025551	0.028027	0.029526	0.029966	0.029511	0.028430	0.026991	0.025410	0.023826	0.022322	0.020939	0.019692	0.018579	0.017591	0.016716	0.015926	0.015243	0.014638	0.014102	0.013625	0.013202	0.012826	0.012494	0.012202	0.011946	0.011724	0.011536	0.011379	0.011252	0.011156	0.011089	0.011051	0.011045	0.011063	0.011110	0.011186	0.011293	0.011431	0.011605	0.011820	0.012082	0.012400	0.012788	0.013262	0.013843	0.014555	0.015442	0.016548	0.017934	0.019694	0.021890	0.024655	0.028120	0.032416	0.037641	0.043792	0.050667	0.057760	0.064184	0.068773	0.070451
0.6200	0.011913	0.011905	0.011883	0.011846	0.011796	0.011731	0.011654	0.011565	0.011465	0.011354	0.011234	0.011105	0.010967	0.010823	0.010673	0.010520	0.010368	0.010225	0.010100	0.010014	0.009998	0.010108	0.010426	0.011115	0.012389	0.014585	0.018135	0.023466	0.030742	0.039322	0.047323	0.052376	0.053405	0.051174	0.047158	0.042546	0.038036	0.033964	0.030442	0.027461	0.024961	0.022869	0.021113	0.019632	0.018376	0.017303	0.016381	0.015582	0.014891	0.014290	0.013764	0.013303	0.012900	0.012548	0.012243	0.011981	0.011759	0.011575	0.011427	0.011315	0.011234	0.011188	0.011176	0.011195	0.011248	0.011334	0.011455	0.011615	0.011818	0.012070	0.012382	0.012767	0.013242	0.013835	0.014574	0.015504	0.016687	0.018207	0.020172	0.022743	0.026136	0.030652	0.036700	0.044810	0.055621	0.069766	0.087599	0.108622	0.130504	0.148191	0.155165
0.6300	0.011843	0.011836	0.011816	0.011783	0.011737	0.011678	0.011607	0.011526	0.011433	0.011331	0.011218	0.011095	0.010964	0.010824	0.010677	0.010525	0.010373	0.010227	0.010103	0.010028	0.010052	0.010274	0.010880	0.012244	0.015110	0.020972	0.032841	0.057227	0.108407	0.202988	0.299932	0.298438	0.224571	0.157006	0.112655	0.084227	0.065277	0.052231	0.043019	0.036356	0.031417	0.027666	0.024754	0.022447	0.020588	0.019067	0.017805	0.016747	0.015851	0.015087	0.014431	0.013866	0.013377	0.012956	0.012594	0.012286	0.012026	0.011811	0.011640	0.011510	0.011419	0.011366	0.011352	0.011374	0.011435	0.011534	0.011675	0.011862	0.012101	0.012402	0.012779	0.013249	0.013840	0.014588	0.015543	0.016778	0.018397	0.020548	0.023456	0.027465	0.033110	0.041258	0.053343	0.071793	0.100785	0.147648	0.225928	0.362422	0.603399	0.952264	1.158489
0.6400	0.011821	0.011815	0.011797	0.011767	0.011726	0.011673	0.011610	0.011535	0.011451	0.011357	0.011253	0.011139	0.011014	0.010879	0.010734	0.010583	0.010428	0.010280	0.010157	0.010101	0.010204	0.010675	0.012049	0.015833	0.027039	0.067054	0.378846	80.900527	0.094269	11109.912759	7.653795	7990.224644	0.336420	158.601110	1.964685	0.388556	0.180838	0.108356	0.073907	0.054987	0.043455	0.035860	0.030574	0.026722	0.023814	0.021561	0.019765	0.018314	0.017121	0.016128	0.015301	0.014595	0.013994	0.013482	0.013047	0.012679	0.012372	0.012120	0.011919	0.011765	0.011659	0.011598	0.011580	0.011605	0.011675	0.011791	0.011957	0.012178	0.012464	0.012829	0.013291	0.013872	0.014624	0.015600	0.016878	0.018580	0.020899	0.024129	0.028760	0.035636	0.046295	0.063819	0.094942	0.156367	0.296401	0.722208	3.988187	465.920216	0.761092	37943.754421	29.221365
0.6500	0.011748	0.011743	0.011730	0.011704	0.011667	0.011621	0.011566	0.011500	0.011426	0.011342	0.011247	0.011142	0.011027	0.010896	0.010757	0.010609	0.010454	0.010306	0.010191	0.010180	0.010470	0.011700	0.016684	0.047239	0.018531	0.103789	0.020480	10.306079	0.174775	3.404036	7571.198140	11.886675	1.175398	10.899751	0.146168	1.517520	0.075958	0.556094	0.194375	0.104995	0.069185	0.050928	0.040185	0.033238	0.028439	0.024957	0.022336	0.020296	0.018682	0.017379	0.016310	0.015423	0.014682	0.014060	0.013537	0.013099	0.012737	0.012436	0.012203	0.012027	0.011904	0.011833	0.011813	0.011844	0.011926	0.012062	0.012258	0.012523	0.012868	0.013313	0.013891	0.014635	0.015611	0.016906	0.018660	0.021092	0.024577	0.029726	0.037727	0.050994	0.075138	0.125852	0.261708	0.858867	0.141475	2.374144	0.242166	42.263299	2.220937	27.199450	28270.456971
0.6600	0.011718	0.011713	0.011700	0.011678	0.011647	0.011608	0.011560	0.011504	0.011442	0.011369	0.011286	0.011193	0.011089	0.010972	0.010842	0.010699	0.010548	0.010402	0.010306	0.010404	0.011315	0.017878	0.648876	86.576999	0.009653	0.017003	258016.422688	3.691388	323.062426	0.455470	0.045476	1.902883	3874.494433	3.086085	293046.164191	0.274895	0.019917	1563.142000	13.410265	0.395014	0.148842	0.085366	0.058548	0.044299	0.035662	0.029953	0.025945	0.023000	0.020762	0.019014	0.017621	0.016493	0.015568	0.014802	0.014170	0.013647	0.013217	0.012870	0.012597	0.012392	0.012251	0.012170	0.012149	0.012186	0.012286	0.012450	0.012687	0.013008	0.013435	0.013991	0.014720	0.015684	0.016978	0.018756	0.021260	0.024910	0.030468	0.039451	0.055244	0.086881	0.166515	0.497666	19.853815	2325.996360	0.030832	0.380924	1101010.421113	13.222308	6435.045696	3.881424	0.141944
0.6700	0.011676	0.011672	0.011662	0.011644	0.011619	0.011590	0.011552	0.011506	0.011454	0.011394	0.011326	0.011248	0.011159	0.011057	0.010942	0.010811	0.010670	0.010537	0.010491	0.010969	0.019348	634199.328322	0.008995	2.227475	0.154294	1.147496	28.860709	0.058578	687.195088	509.957148	5.055820	102.651436	217.985491	0.035493	1511.009884	65.218846	0.357195	9.092857	0.010373	15052071.266051	1.001323	0.207074	0.102433	0.065798	0.047998	0.037762	0.031233	0.026763	0.023544	0.021134	0.019278	0.017815	0.016643	0.015694	0.014920	0.014288	0.013775	0.013364	0.013042	0.012803	0.012639	0.012546	0.012524	0.012571	0.012691	0.012890	0.013179	0.013575	0.014106	0.014812	0.015756	0.017038	0.018816	0.021352	0.025108	0.030955	0.040710	0.058723	0.097990	0.216602	1.176119	21865595.808004	0.016326	20.276898	0.954338	81.301200	1955.660019	0.163067	1679.222300	1070.172428	16.059151
0.6800	0.011627	0.011625	0.011617	0.011603	0.011585	0.011562	0.011534	0.011501	0.011466	0.011423	0.011373	0.011315	0.011248	0.011170	0.011080	0.010977	0.010867	0.010779	0.010909	0.019776	1.165801	0.020326	6.243273	35.875161	0.008956	11.439760	2.264854	0.069569	89872.231879	0.967990	206.707157	0.140708	3067928.371588	0.047694	1.351189	11.855512	0.010221	113.296362	34.441784	50.147804	36.999946	3.657192	0.273602	0.117734	0.071615	0.050746	0.039225	0.032071	0.027392	0.023960	0.021423	0.019490	0.017982	0.016787	0.015828	0.015058	0.014441	0.013951	0.013571	0.013287	0.013096	0.012990	0.012967	0.013027	0.013175	0.013424	0.013782	0.014249	0.014920	0.015830	0.017078	0.018823	0.021336	0.025103	0.031065	0.041251	0.060782	0.106346	0.268324	3.990586	51.215519	51.198435	69.940745	270.656872	0.016521	46.287340	7.092848	0.192922	4207984.596160	1.812601	642.022894
0.6900	0.011620	0.011618	0.011613	0.011604	0.011592	0.011575	0.011558	0.011539	0.011517	0.011508	0.011480	0.011450	0.011416	0.011379	0.011340	0.011307	0.011303	0.011446	0.013825	95274339230.882156	0.093164	0.012220	0.089852	0.009165	0.059311	0.010738	8255.117673	0.009724	0.592814	0.662446	0.009077	1.729098	12.648135	0.050713	3118383.939028	0.011824	0.073030	0.372366	148.923951	0.149486	9.131357	5230072932419.829102	29.500047	0.344069	0.131963	0.076948	0.053391	0.040721	0.033006	0.027903	0.024324	0.021703	0.019724	0.018195	0.016995	0.016046	0.015295	0.014707	0.014256	0.013925	0.013702	0.013583	0.013561	0.013645	0.013833	0.014141	0.014593	0.015228	0.016104	0.017320	0.019035	0.021525	0.025292	0.031298	0.041774	0.062417	0.113059	0.317769	29.856827	6737142486655.052734	9.616298	0.175073	142.065396	0.364713	0.242621	0.023570	3447528.855915	0.067931	16.877082	3.427350	0.015920
0.7000	0.011598	0.011597	0.011595	0.011591	0.011587	0.011583	0.011578	0.011575	0.011573	0.011574	0.011579	0.011589	0.011615	0.011655	0.011738	0.011930	0.012591	0.151978	203.486356	0.214826	0.035984	10.041313	5.239154	1260.609846	0.081833	0.777121	0.358459	0.010262	2.794458	0.009378	111.071353	0.041209	0.323881	0.026513	5.385265	7.646325	29.326322	2052.342584	15.329890	2532.111334	0.814616	46.603489	53871.130691	317.680090	0.397873	0.141735	0.080403	0.054945	0.041568	0.033530	0.028246	0.024584	0.021925	0.019932	0.018407	0.017224	0.016303	0.015590	0.015050	0.014657	0.014398	0.014261	0.014245	0.014351	0.014591	0.014984	0.015564	0.016389	0.017552	0.019211	0.021634	0.025324	0.031282	0.041759	0.062739	0.115796	0.347824	304.556843	47453.681684	40.810387	0.943835	2224.234722	38.443972	6529.887779	27.758831	9.245146	6.226027	0.035869	4.988665	0.055475	303.581034
0.7100	0.011586	0.011586	0.011587	0.011589	0.011592	0.011599	0.011614	0.011631	0.011655	0.011691	0.011744	0.011822	0.011947	0.012164	0.012625	0.014187	0.049014	0.013348	1.875707	0.009018	0.357096	1.792636	6.072674	0.303955	2.119132	0.449927	6.599012	0.010353	0.279243	0.247132	0.096342	0.019302	0.032145	0.010317	1.611752	11.085285	639.584495	0.480387	13.467019	206.691821	40.097450	0.013218	212.097191	0.706655	40.908797	0.426959	0.147194	0.082340	0.055869	0.042105	0.033898	0.028553	0.024858	0.022191	0.020209	0.018707	0.017560	0.016685	0.016031	0.015562	0.015257	0.015103	0.015097	0.015243	0.015557	0.016069	0.016832	0.017934	0.019525	0.021871	0.025457	0.031267	0.041527	0.062260	0.115526	0.355406	38.411323	0.608908	174.187706	0.018819	32.996302	171.582795	37.573695	1.421266	568.224595	11.639946	14.707690	0.019870	0.461636	0.363418	0.234008
0.7200	0.011581	0.011583	0.011587	0.011601	0.011615	0.011635	0.011665	0.011707	0.011768	0.011855	0.011984	0.012186	0.012535	0.013271	0.015819	2.933650	0.375179	63.765157	20.923344	19.596536	0.017219	0.037195	0.008732	28.543842	0.488943	0.376437	0.406831	6.225601	184272.109118	0.497689	4.969487	0.022005	8767.892288	0.606231	37.649006	0.124824	0.329745	3007.829070	0.015921	1.163706	0.090601	262.038507	1249.903251	4807.479770	38.813944	704.837146	0.430646	0.148851	0.083130	0.056376	0.042504	0.034248	0.028893	0.025204	0.022559	0.020609	0.019145	0.018054	0.017249	0.016682	0.016320	0.016145	0.016154	0.016356	0.016774	0.017462	0.018488	0.020004	0.022259	0.025724	0.031347	0.041277	0.061358	0.112950	0.343576	617.666226	32.690798	3764.084417	1019.787686	423.564464	0.127634	1.031262	0.021254	2450.972374	1.539770	0.906192	34.991627	10.631766	273430.975557	0.671886	11.440134
0.7300	0.011617	0.011619	0.011628	0.011643	0.011667	0.011703	0.011755	0.011831	0.011941	0.012107	0.012368	0.012824	0.013795	0.017145	1.558360	0.010219	0.076968	0.058122	87.131155	9.184856	0.010686	2961.871571	5261.448179	0.461471	0.009835	2.497979	39.557475	0.010986	0.028591	97.238191	0.059368	15.611173	0.973225	0.009298	6509.306778	0.639567	0.074805	28.743501	14516.772245	7372.421054	0.100730	462.831480	4445.416374	3.417256	3.731220	0.538239	152.305911	0.412584	0.146528	0.082526	0.056260	0.042593	0.034479	0.029204	0.025583	0.023004	0.021125	0.019747	0.018763	0.018069	0.017634	0.017437	0.017473	0.017744	0.018310	0.019233	0.020645	0.022783	0.026091	0.031464	0.040929	0.059954	0.108328	0.317632	123.142926	0.509007	2.800440	4.213956	3296.142648	341.677397	0.082696	19679.798766	29030.795143	22.287089	0.064668	5.518456	5535.683239	0.019145	0.971435	132.020119	0.133285
0.7400	0.011674	0.011678	0.011691	0.011716	0.011748	0.011807	0.011894	0.012023	0.012217	0.012525	0.013073	0.014241	0.018191	0.043273	642.764488	0.024241	0.025087	0.009093	9.859255	0.009866	0.258209	0.008879	0.172389	49.621611	0.008657	0.126401	0.010934	38796980.920685	3.778566	9.483666	0.008768	0.166077	0.712177	1395989.693787	0.010696	0.031065	0.009696	2380.815457	1.022913	0.024906	10.018660	0.043345	387.905926	0.011126	1.075364	1.302527	245656.343422	3.716108	0.391618	0.144781	0.082712	0.056856	0.043312	0.035230	0.029994	0.026417	0.023893	0.022087	0.020805	0.019932	0.019399	0.019175	0.019254	0.019660	0.020456	0.021761	0.023799	0.026994	0.032199	0.041336	0.059535	0.104993	0.292789	3.050776	221167.717692	1.128490	0.899990	0.016420	274.135222	0.038836	7.118858	0.028803	1.268337	1743.611732	0.016218	0.248777	0.021096	54911693.715645	5.122416	10.708821	0.015665
0.7500	0.011758	0.011764	0.011783	0.011818	0.011876	0.011964	0.012098	0.012305	0.012647	0.013249	0.014542	0.018788	0.129282	0.009782	0.336740	0.030965	0.009754	0.010773	0.009037	0.008856	3219.511967	1.358616	1.097510	68.359712	693.465947	0.559900	0.008932	23.826759	0.064093	10.595573	0.031476	2588.334512	4.672970	0.623458	0.032047	0.070061	278.933243	28.745991	0.914472	34.940308	9500.678367	0.011763	0.011384	0.082294	0.161427	147.672076	130.153092	0.015337	7.297753	0.365255	0.141803	0.082617	0.057499	0.044194	0.036217	0.031065	0.027578	0.025141	0.023460	0.022341	0.021679	0.021426	0.021579	0.022177	0.023322	0.025227	0.028300	0.033335	0.042115	0.059442	0.101775	0.267274	5.566874	0.019265	119.099463	151.244004	0.185209	0.100733	0.016756	0.017560	23726.822622	25.141704	3.967601	185.720512	1561.867011	0.994070	0.035953	31.053606	3.876141	2272.117386	0.056446
0.7600	0.011826	0.011834	0.011870	0.011921	0.012005	0.012138	0.012349	0.012703	0.013331	0.014673	0.018963	0.091233	3.526094	7.297096	0.009725	0.181850	0.012815	79240264.233793	0.018649	0.104556	0.019088	0.080488	3.736180	0.094821	2.152318	100.516320	49785287.610341	0.251957	0.042504	0.021132	0.011375	0.008858	0.008971	11.599089	1987370267.005098	7.431979	16.517740	2.443305	3.080986	0.152976	0.168168	0.528542	0.279787	2204223002.642680	0.302273	5.634004	0.047384	1521.522344	282.506404	4.332435	0.340358	0.139323	0.083026	0.058573	0.045514	0.037673	0.032624	0.029248	0.026978	0.025505	0.024665	0.024384	0.024660	0.025567	0.027287	0.030197	0.035056	0.043573	0.060181	0.099766	0.245699	3.237213	223.965605	1318.356697	0.046451	3.862052	0.339161	1447608647.763433	0.195165	0.991137	0.151851	0.355524	11.998634	1.628309	13.830825	159.671336	1408055419.244261	8.490432	0.052808	0.028257	0.020496
0.7700	0.011947	0.011959	0.011997	0.012070	0.012192	0.012395	0.012739	0.013367	0.014712	0.018896	0.072322	0.012201	2.892087	0.037093	0.011880	1.265199	34.730837	14858.361245	50.436497	0.020555	1.508232	547.610436	0.113391	0.009068	14633.367243	0.280513	0.051515	4.542341	0.009205	0.008945	0.084445	0.008789	0.022743	0.023955	0.026363	1.364227	1404.206456	0.032311	0.212250	533.085052	3.379121	0.230247	485.892516	335482.201753	870.548971	33.976894	4.108467	5.884910	106.059092	0.134256	2.988442	0.320965	0.138389	0.084473	0.060556	0.047670	0.039938	0.035020	0.031829	0.029824	0.028728	0.028423	0.028913	0.030338	0.033033	0.037727	0.046046	0.062158	0.099708	0.230554	2.196844	0.108990	74.127489	5.114543	3.918582	22.287062	557.567498	491545.589235	730.957064	0.147805	8.727921	2114.302681	0.401761	0.031837	25103.579530	1.180993	0.074836	4.897098	0.025576	0.016575	0.138956
0.7800	0.012125	0.012142	0.012202	0.012307	0.012493	0.012820	0.013429	0.014744	0.018752	0.060060	16.045935	0.033668	0.010166	0.011286	0.016903	0.077211	0.015287	0.008930	0.255896	0.018492	0.008582	15.685918	0.717593	0.945991	0.360978	1566.400035	0.207281	70.045400	0.082818	0.085053	0.011649	0.009509	0.009461	0.059587	0.014979	29.172438	6.843134	18.250274	13.477471	295.665315	0.010245	0.122241	5.054748	0.011299	0.472647	4.683102	0.185606	0.092126	0.016158	1.287927	930.040786	2.262252	0.311399	0.140826	0.088049	0.064209	0.051317	0.043647	0.038906	0.036040	0.034551	0.034240	0.035129	0.037490	0.042004	0.050250	0.066269	0.102940	0.224563	1.648526	701.859289	0.970439	0.018677	0.077255	0.130289	4.523378	0.575313	0.016760	3.109206	0.107741	0.016375	175.185851	8.063428	10.968252	4.098016	2009.181083	0.232542	68.166199	0.086057	0.082143	0.021446
0.7900	0.012370	0.012394	0.012474	0.012635	0.012933	0.013509	0.014768	0.018581	0.053549	0.879413	32.074225	0.013681	0.036630	8.305834	0.011526	0.009201	0.009584	0.009937	522.380441	0.008730	12.087938	0.008761	2463.567975	0.017001	0.048034	10.065349	0.224469	2.347619	1.458699	366861.669455	0.736277	7422.708902	0.063701	47.219243	3.908992	0.081296	0.445752	0.061725	515.742578	0.017075	12.602822	0.010539	7568.791794	0.046029	0.066736	0.034371	4.616548	203.945600	0.892342	0.101302	1129.036491	44.357672	1.947161	0.313850	0.147878	0.094658	0.070351	0.057273	0.049699	0.045345	0.043219	0.042953	0.044621	0.048808	0.057060	0.073415	0.110567	0.229242	1.418982	32.818105	780.573701	0.073829	0.624413	130.009362	4.518588	0.038633	0.083767	0.042077	6012.028299	0.016649	49.354189	0.021101	5232.506907	0.057997	0.277143	11.545779	2.322605	28.703648	1.186368	270752.785530	1.016637
0.8000	0.012552	0.012588	0.012710	0.012967	0.013490	0.014761	0.018424	0.050209	0.012242	0.233058	0.041225	5861.016066	0.234760	0.187986	1.121280	0.009399	0.055196	0.011678	0.775904	1080156.942450	124.386592	39.835712	0.020772	4897.486307	0.034487	4.763748	0.008539	0.008821	0.019297	0.008465	0.770577	0.009916	0.113950	0.009210	0.011996	0.011592	0.009539	212.626047	0.217853	570.140105	1716.584671	1881159.176668	3.544726	0.050501	0.872766	0.018851	55.713689	4.021258	11.288249	159931.365022	1.441402	10.092398	0.051867	1.885036	0.334818	0.162673	0.106543	0.080890	0.067437	0.060219	0.056951	0.056880	0.060225	0.068447	0.085741	0.125374	0.249890	1.387139	0.043061	7.324717	1.059320	104559.982914	8.542544	2.529359	45.420699	0.021585	0.527946	0.046257	7.255243	5812244.020263	955.731348	308.748672	0.135096	7149.845817	0.047419	4.856087	0.018057	0.016661	0.084467	0.017566	0.926616
0.8100	0.012994	0.013054	0.013266	0.013750	0.014905	0.018551	0.051823	0.017257	54.841034	1.126577	0.015072	0.038434	0.103242	0.010493	3.110370	0.009608	0.065479	0.014900	3.252813	3.307623	0.474540	616.879921	0.060881	114.001757	0.512960	0.018886	55259.471071	0.075308	2775.165149	0.105429	2065.309634	0.223613	39879.268919	0.251627	170311.572722	0.142147	6.196881	5.857303	0.526809	7815.541057	0.640062	44.299955	45.609844	0.067311	1.767235	0.025111	96.535002	0.023181	2.407035	1.709259	0.218508	36.148854	2412.025631	0.250890	2.194935	0.390188	0.192853	0.128960	0.100625	0.086879	0.081253	0.081865	0.089469	0.108531	0.154467	0.300205	1.646819	0.186354	1739.534443	24.569272	0.166617	1.304761	1.576511	0.022775	71.812303	0.026305	2.431928	0.114636	24.534857	23.548464	1.506582	4041.001588	0.287607	147.458226	3.176061	0.086085	120205.376007	0.182015	21657.062909	0.179824	2417.165305
0.8200	0.013474	0.013586	0.014005	0.015148	0.019085	0.065896	0.097246	0.334314	3.031854	0.110466	0.033766	0.720151	0.092464	0.015842	0.009617	0.051014	0.031971	0.008939	0.876076	0.536040	0.640257	68.017028	0.350020	1.980249	0.015525	27.257026	0.278733	5.082676	1.416523	16.419452	0.663010	1.636826	16.259023	26.026010	3.077442	289.141509	0.009618	0.017301	0.245634	8.093778	7.573153	2.360007	2.082868	0.011903	0.357541	0.703995	0.016994	0.588765	1.621362	16.207385	0.851146	3.648290	113.464369	14.380636	4.491015	3.597257	0.527526	0.258610	0.176710	0.143561	0.131785	0.135023	0.156621	0.216930	0.422001	2.778269	3.345168	10.401379	79.466813	2.550112	0.602084	10.150274	0.979644	0.487959	0.020494	0.410806	0.296590	0.018137	5.636799	2.386208	3.839174	122.145261	0.572682	2.205510	0.024699	140.327392	1.535297	14.889154	8.138585	9.637014	0.688517
0.8300	0.014018	0.014285	0.015468	0.020638	0.238584	0.018959	9.299496	0.069886	250.902157	4.304738	0.019850	0.821883	0.029715	0.582195	0.999696	0.072018	0.045165	425.135300	20.351869	169.115146	81536.391020	0.012906	0.535446	0.046387	1.279637	2.196561	0.031178	0.199466	13.430218	21.766880	1.902634	1.863922	131.743002	1.287766	0.242739	20.961350	0.023121	0.011444	0.145986	0.019297	20030.584493	156.950944	35.864231	5211.296198	0.688377	8.559601	15.310650	9.648082	0.984478	16.671703	0.191617	130.359680	8150.330836	2.246717	470.872122	0.363802	20.657346	0.963572	0.440773	0.309268	0.272685	0.290563	0.390121	0.808139	16.571003	0.280862	347.906748	1.589814	5541.269337	87.343169	0.125384	10.133994	0.733265	5.531455	8.521875	9.871935	1.039799	2660.121236	109.030043	542.501156	171765.060322	0.026501	0.673391	0.049405	1.046691	9.614442	0.128934	0.620355	61.084005	11.141858	1.763411
0.8400	0.014826	0.016235	0.032604	0.024350	2360.051197	1.933633	0.023192	6.408707	3584691.700518	1.682310	0.197218	0.191623	0.192317	862935.611899	0.010674	0.009905	0.168883	0.029388	4.300127	3.759079	0.008543	0.011155	0.008177	0.174528	0.041328	29.571424	3.736789	0.155753	0.108437	0.163468	12.991063	0.024152	0.444509	0.023449	30.556063	237.812017	0.014851	0.059825	0.010136	0.017776	0.010478	37.404430	6.289186	0.258859	2.663828	0.018364	0.042251	13273675.226303	3.169484	3.467323	3.966628	41.882506	93295322.679024	193.170756	0.509891	97.206079	182097.007042	1.429146	5.150612	1.526273	1.143116	1.434024	4.561352	1.202851	142997.055438	71.806761	0.381958	129.271626	60304889.460085	26.831946	2.441349	2.071886	1.840693	7367762.367999	0.037263	0.020745	3.452640	0.142045	18.538004	17.475161	0.017071	0.021679	0.016897	0.161132	0.037479	102.252794	12.962776	0.097122	0.218391	0.089761	10.459536
0.8500	0.015828	0.074726	0.043033	0.021994	18.775020	14.888898	0.015108	0.182884	0.095684	0.527083	0.064919	0.017969	0.153909	0.013612	0.009659	0.021651	0.011083	0.204714	1.827466	0.072075	0.083451	0.158850	0.012794	0.013136	0.010955	4.774109	0.572220	1.283540	76.919795	0.009545	0.011678	0.016104	9.305407	0.143175	0.241226	1.450116	0.040385	0.048356	0.010225	1.213054	0.646319	0.022966	1.302453	1.798927	0.056497	0.163205	0.015222	0.076959	2.826292	0.153734	1.077181	11.903131	1.890492	5.819941	0.057111	640.203772	1172.922541	0.796605	7.176377	63.465111	58.887833	59.658011	6.318892	0.659566	895.010228	460.103296	0.046279	4.009326	1.192006	7.472811	0.657746	0.102189	1.719039	0.054245	0.018480	0.093746	0.084061	1.086704	6.187704	0.145985	0.290888	0.543364	0.019754	0.034802	0.031526	2.848620	0.331565	0.599297	32.745037	0.020332	0.020031
0.8600	0.017162	0.017085	1.434127	0.143727	0.084281	0.042408	85601615593.637878	0.051880	2.347548	5904.603732	0.331794	0.468975	0.251271	0.013047	559762081.667428	0.009150	0.008909	65.025420	57.211801	0.013304	3398.834228	2.336803	0.081416	2.905088	0.166287	25.980860	0.013504	191.325302	3.320418	2.273160	0.103773	2.632671	1.753629	142.593491	0.010654	3.150098	0.969365	0.243379	0.019130	3.726522	27338.104678	0.047059	513.460930	623.153803	0.013822	0.067374	106711017006.427368	0.079219	3.811848	6.965637	5.976123	86118.185008	60.280366	0.654296	2067571307797.539062	1.272026	3.786541	10.713634	273.916989	0.015792	21.099841	0.016037	235.955422	8.508481	2.845624	0.934270	1311775538044.077881	0.383333	38.896337	46923.214155	3.537431	3.859124	2.148228	0.058050	91813382271.431717	0.076495	0.018966	285.968171	227.915794	0.031534	11458.199691	2.993241	0.064086	1.529683	0.376186	11.167471	0.017725	115.001237	1.678561	1.529537	0.083146
0.8700	0.019203	0.103449	27.892429	0.040478	0.071722	0.359579	0.183727	55.440799	0.016436	0.014196	132555.887878	0.146335	12354236.411347	0.216861	0.009713	2.680500	1.160133	0.008886	0.008606	703007.402511	1030.625199	0.110760	3.062638	0.711300	0.350829	68.081825	0.884212	0.009918	0.008272	1.454817	0.852653	0.304082	0.009146	0.010055	5.032791	399.910285	0.138871	4.410547	20.722607	0.156593	7633.048225	1323.319589	0.012349	0.012732	11.102647	484.905290	0.016566	2.920967	166706770.588736	2.143875	2332829.955033	0.022135	0.067707	1650.391653	3.104721	15.041742	2.474321	2.735836	7467.854867	86.994689	5475.888926	81.664549	6583.230291	2.267627	1.805778	10.900621	1.842061	1100.929149	0.051082	0.021623	1353216.437554	1.212309	88296809.268322	1.592017	0.020702	559.562671	5.143377	0.019776	0.018072	765272.589748	3054.137512	0.124915	7.875975	1.602609	0.171139	140.553267	1.720542	0.017124	0.017326	0.468371	0.450607
0.8800	0.022386	0.022478	0.030468	0.022896	0.395852	0.018895	0.373007	0.016485	0.037872	0.054893	10081738738.232868	1.412912	0.604260	0.010301	0.009942	0.034496	0.224385	0.097048	0.009212	0.387538	0.494278	0.008215	0.404762	0.011246	6.613658	0.039325	0.015876	0.060294	668.074979	0.290782	0.998187	1.215271	1189.217097	0.275834	0.019043	0.016764	1.373434	0.022712	1.080110	0.010452	3.240943	2.776858	0.011920	0.717303	1.737023	0.282428	0.018395	0.015351	5.472460	10.077063	71761511962.343811	0.278120	0.173542	0.021383	12.456897	0.020882	11.321799	0.144845	1.138793	0.234554	2925.020038	0.219910	0.951234	0.115936	7.582749	0.022184	8.609822	0.023257	0.079900	0.115785	28048051845.116493	3.969769	2.483655	0.020146	0.021807	0.151200	0.983308	0.312286	0.019782	1.115336	1.271635	0.017633	0.468006	0.020621	2.027046	0.025719	0.021409	0.102563	443.042711	0.355772	0.461265
0.8900	0.028320	0.229556	0.029220	0.039995	0.029871	2.585190	181.360644	535080.752999	93084.807711	0.037441	4.770933	1.120415	0.011582	0.013909	0.011070	574.029505	0.286177	6828.737421	0.137833	0.105946	0.135073	4.648720	0.017964	0.446445	22.319163	0.023205	12.450800	8.189427	0.172372	30.356233	0.008610	125.695801	0.763104	35.041223	3.407692	0.083617	6.068233	1.200637	0.031765	27.375786	0.031223	0.098235	0.015644	52652.364156	2.229017	5169.122046	0.020893	0.056130	0.018796	5.111306	73.189510	0.437688	563253.313172	4056358.983274	1831.320235	115.279879	0.258462	0.496051	0.257790	183.779410	1.936199	171.808885	0.214592	0.346787	0.196381	83.476675	860.131575	1644930.212842	198384.789503	0.272402	40.638266	1.466301	0.022660	0.040565	0.021324	2298.055244	0.970751	21558.210582	0.107641	0.076712	0.064270	9.523671	0.025284	0.435329	5.134623	0.040291	2.854153	9.875353	0.231759	32.532243	0.017435
0.9000	0.044412	0.043144	0.531992	36.101679	15.010969	0.682014	0.597325	0.514571	0.022481	0.035764	0.026908	299.598131	0.069228	0.011285	0.415740	0.009912	0.009785	109.099011	0.259639	0.010459	13.522279	22.356637	0.338281	739.173446	14.612296	931.511326	0.326062	0.114682	0.211956	26323.838083	0.111130	7784.594335	0.074292	0.472723	1.409908	4154.308545	7.982334	269.580611	0.155136	8.474346	5.152783	0.014916	0.094152	786.056145	0.018206	0.017081	3.669413	0.017101	0.335658	740.568380	0.182775	0.311529	0.036938	2.402446	14.545031	6.918995	237.987253	1093.695686	30.553259	0.030498	15.065537	0.030236	23.306319	737.934202	133.562723	3.336231	9.553941	0.734263	0.032009	0.187304	0.110436	98.239324	0.152745	0.022089	1.637930	0.021007	0.020907	309.490528	0.065580	0.018335	2.139840	3.324197	0.061183	115.988512	3.160729	1151.487995	0.401293	0.143269	0.056099	5478.380472	0.046914
0.9100	306.068097	16.073220	0.909348	0.886276	0.069983	11.183809	0.035856	25.648336	1.333887	0.031320	0.050597	14.008316	0.104648	1.069895	0.014669	0.009627	0.010062	6.751036	0.868844	2.880574	3.736833	7029.517420	447692.242516	0.106293	4.992628	2.250954	27.707980	0.405399	0.061429	0.018255	511517.124985	0.012413	0.026813	0.152626	105.553113	2.705677	10.982490	0.073930	2166858.039368	36150.670364	2.359387	16.602710	5.454394	10.439257	0.019311	0.015705	0.018253	10.274160	0.167526	168.159669	0.112614	0.038869	24.651651	80.137708	0.069875	446.503726	0.630007	77.067936	97.567018	12750.779922	92.717114	11870.322817	83.379623	62.271448	0.496122	316.795425	0.067088	15.177417	14.608579	0.032967	0.060312	85.154934	0.066572	4.750333	0.023175	0.021164	0.021314	1.824660	1.996959	5.718123	0.184892	11297.931118	644691.922133	0.025210	2.955929	0.755495	25.359082	0.080481	0.026753	0.019209	153501.427892
0.9200	0.473681	0.011056	632899.229050	0.421208	12184.077077	0.924661	2.167674	0.295782	13626.984153	1.425815	3.156915	161.903236	0.018258	0.959796	0.381963	0.010302	0.026277	0.239345	0.092936	0.008002	17.330331	0.011023	0.027370	0.123679	0.436537	86.176343	680946.317883	0.070058	0.009143	0.008494	0.303123	0.008793	0.009937	0.031833	2399629.581945	46.400427	0.920469	0.513954	0.098056	0.025379	88.248176	0.012530	0.482390	0.667819	0.196639	0.020203	0.265501	0.377607	0.064594	1817.735180	1.627909	20.957665	14758.145805	3.886534	59.455010	4.838154	29125.055352	30.917329	50082.211597	0.024964	0.357075	0.025983	326936.094543	24.962355	15102.283110	1.813415	39.369064	2.331329	22.896466	11.546945	0.298558	899.192124	0.050132	0.775811	0.714661	0.024052	0.108633	0.128549	0.174967	0.019343	27.385995	0.021904	0.042105	0.154238	0.224142	7.123101	524000.859461	0.027241	0.017615	0.017885	0.086727
0.9300	0.009146	91.941142	35.663056	27.025686	3.870546	11603.781105	1348592389.704992	2.120541	1.492866	0.049374	0.209994	0.224523	505.466221	19090757.577408	0.426203	0.025820	128.571150	0.404958	6.301174	1.379895	0.008983	0.007697	0.015521	2.317883	1.163755	0.129640	500.604456	0.206022	0.377380	0.009474	0.042797	0.009033	0.171336	0.123493	1613.476532	0.394593	4.289583	9.149511	0.025927	0.011717	0.016585	6.955842	18.933359	2.427269	829.793305	0.376262	2.919710	162542308.374029	4786.266607	2.285089	0.069775	0.092509	0.741830	15.356630	1380827235.976128	23447.496107	4.188945	208.738961	22.814982	33.569631	0.103097	14.638633	7.065358	85.626073	0.087172	2104.414430	190370.601691	14.687832	0.489227	0.094556	0.135176	1.142184	2184.173518	70223149.002025	1.390166	0.549223	305.130118	0.874243	3.451613	2.161950	0.020270	0.019008	0.020483	2.277152	1.012703	0.091069	316.655563	0.028913	0.059608	0.018220	0.025472
0.9400	0.003473	21.159072	69.182522	539.628396	3089.677801	1.622109	0.318669	339485.926257	0.164620	274.377559	1288.872304	1.544094	0.024413	0.246728	20872481.713406	0.011962	0.016488	0.580268	259.475090	0.068231	0.018531	0.007688	0.056951	2.359190	1.250309	0.235780	0.850422	598.878772	1508.181544	0.291085	0.039391	0.136881	812.471524	355.253354	1.996434	0.694981	4.128763	7.712925	0.078979	0.011887	0.030995	0.289253	1286.179907	3.416362	0.088194	0.055170	95130518.165108	1.647495	0.069535	1.162114	386.734124	1119.454417	0.272249	945454.579449	0.351284	16.326671	155197.653901	146.567906	1051.792766	5.277286	40.231058	5.458388	883.373179	131.815488	114492.456860	10.510593	0.086667	151858.945624	0.253004	2501.810743	3087.376136	3.896895	0.062331	0.821888	205123388.971488	0.073680	0.058243	1.222993	390.287669	0.098840	0.020865	0.019282	0.022240	1.697840	0.855474	0.140430	0.337364	31.645815	106.756812	0.047944	0.025053
0.9500	0.457757	1.891654	2054.038249	3652.328654	0.318214	2.304523	435.647693	0.044065	0.658911	12.370227	6274.270226	0.562014	139.913549	0.290925	0.013012	3240.853328	0.389034	0.370616	0.264129	0.971231	10491.590041	0.045202	0.101520	1.253465	142.153540	1443.839321	0.016024	0.016179	0.087530	20.966520	0.382307	11.729252	0.066869	0.030415	0.029433	4229.646096	446.657663	4.108065	0.376623	0.076565	28264.944617	3.895738	1.227023	2.195401	2.243591	20472.486033	0.031041	2.043169	416.534327	2.428366	70249.843016	82.675254	2.367183	0.067936	10435.764564	25.607253	0.509991	1952.716382	863.829778	0.734516	6.194289	0.427153	253.942865	264.007022	0.258114	16.580661	6607.131041	0.051443	0.751948	31.213906	34824.798091	4.908175	1039.195615	0.899479	0.036753	7559.158419	0.793395	0.845648	0.375882	0.999060	4315.636945	0.023221	0.107513	0.847008	84.872177	731.110985	0.020429	0.020778	0.019264	1.350009	0.070001
0.9600	318.165225	5899418.921797	5.062955	1.374032	40.651576	86.066876	11.378875	0.036805	0.018693	143258.930992	0.387596	13.613170	0.448982	257.669953	0.057627	0.021326	0.010106	0.008795	9.276960	1.198612	9.812558	0.674782	0.015462	0.011659	0.249691	3.301405	1.541971	6.439590	0.010033	228.893271	0.081974	142.152621	0.016144	14.970152	1.390205	3.464382	0.559990	0.017778	0.032887	1.607634	36.296012	7.435925	42.448694	0.019327	0.064365	0.073831	0.752112	1856.761595	11.030847	123.430324	2.652612	421615.300231	0.066409	0.279653	11.053013	66.017969	1831.418273	0.974147	26.550953	2837868.844489	95.952183	553945.741613	21.491082	0.347422	1326.528946	1.415397	0.035825	0.176756	0.061034	73663.959734	1.085252	55.188054	15.792373	736.221619	1.128029	0.055235	0.078505	0.027569	12.072302	2.687699	8.383245	0.218400	0.022652	0.019293	0.092670	0.035082	0.022159	1.794135	0.019314	10.304964	0.027702
0.9700	0.000474	0.651619	0.239661	0.125689	4672828670.072532	46.250387	1.246845	0.013547	0.344795	0.013064	0.014274	55395.368791	0.053445	0.025273	24.209648	1861179.376563	2.023402	0.011041	0.113744	0.007901	0.007704	2.159619	462.752465	0.273669	97701.936213	0.023339	0.010018	0.547345	2.963923	693.843083	0.090806	480.091134	5.884994	0.774501	0.016478	0.027936	141116.108711	0.455077	1466.552812	7.185311	0.014671	0.016396	0.473583	0.256241	12.257651	10429110.679263	149.687477	0.094121	2.586743	477996.708774	0.030290	0.025675	0.966097	0.036530	1.090744	1347.393360	2644653539.055798	0.093836	0.173754	0.774569	2.836657	0.668687	0.118148	0.063713	286689187.044348	894.462372	0.036195	0.040143	0.337799	0.034672	0.042588	207946.012958	2.049487	0.090744	53.577650	3478849.374068	5.191137	0.223475	0.149934	0.024244	0.022350	1.487083	281.720604	0.041495	3979.249776	0.018671	0.019424	0.068732	0.513853	19.647288	0.018507
0.9800	42.373513	0.310816	0.770296	0.228250	0.776794	607.695875	0.014307	0.044344	9859.959584	7.457466	153768978.343205	2.231114	0.906024	0.043526	0.306441	0.014857	0.377837	0.014988	0.106310	0.009273	0.052437	0.344909	0.059670	30.662752	0.324605	0.017000	1539.137055	0.008173	329.472910	3.936921	0.228313	3.484328	587.988579	0.009516	3300.549306	0.031155	0.515266	67.127871	0.174581	1.230376	0.186704	0.043527	0.464610	0.050590	1.788935	0.050247	1379.946307	0.249814	7.238777	18.111621	345671458.697143	11.709714	11886.096971	0.563508	0.046912	400.293525	1.134931	0.294302	0.753614	0.106882	16.738775	0.214912	0.559007	0.209316	0.615634	32.839199	0.047869	0.338942	106.903673	0.517097	38339381.261226	7.685121	3.076911	0.155466	1340.765150	0.062049	0.570416	0.041771	0.162240	0.040825	0.063810	0.301220	0.050324	7.072976	0.040138	0.021164	332.004643	0.017720	37.213463	0.097740	0.021123
0.9900	19527.720874	35.910093	1.884453	0.450648	2.739677	126.525880	61730.748129	1.563463	0.758539	0.055149	157.034151	0.012490	0.063107	1.188027	0.115967	1.318275	0.031278	0.025304	1.912653	0.676986	4.964539	20.903245	0.008433	0.201034	212.605228	6.964229	0.115571	19.188782	4.962749	1000.871140	1.386680	1477.773529	4.837540	21.765387	0.159446	15.216024	502.638714	0.555030	0.023954	62.872412	39.567167	2.757617	7.435724	0.091239	8.275871	349.712519	4.052810	7.171629	0.371656	0.052372	278.081306	0.383806	9.247574	23.395604	1199547.580847	327.011885	2.464646	25.324717	0.697684	0.315447	4882.070796	30.089374	0.496539	19.479301	1.034859	173.229236	717039.938457	12.933553	4.750177	0.195298	17.210922	0.046647	0.170048	2.569643	2.962510	308.344942	7.635830	0.054583	1.838538	0.776533	16.691921	11.294472	0.025294	0.107709	61.462426	1.609394	0.023354	0.111812	0.018163	46.347276	0.039165


==> figures/Cu/drag_anis_CuT900P4.dat <==
### B(beta,theta) for CuT900P4 in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.071038	0.071083	0.071213	0.071422	0.071700	0.072031	0.072398	0.072781	0.073160	0.073513	0.073822	0.074069	0.074237	0.074318	0.074301	0.074186	0.073972	0.073665	0.073275	0.072813	0.072296	0.071739	0.071160	0.070578	0.070009	0.069469	0.068971	0.068527	0.068144	0.067828	0.067581	0.067403	0.067288	0.067232	0.067226	0.067258	0.067318	0.067392	0.067468	0.067533	0.067576	0.067585	0.067553	0.067473	0.067340	0.067153	0.066912	0.066619	0.066280	0.065901	0.065489	0.065051	0.064598	0.064137	0.063676	0.063223	0.062784	0.062365	0.061970	0.061601	0.061260	0.060947	0.060661	0.060400	0.060162	0.059943	0.059740	0.059549	0.059368	0.059192	0.059018	0.058844	0.058670	0.058494	0.058315	0.058134	0.057952	0.057770	0.057584	0.057407	0.057236	0.057073	0.056920	0.056780	0.056655	0.056546	0.056454	0.056382	0.056329	0.056298	0.056287
0.0200	0.070086	0.070130	0.070257	0.070463	0.070735	0.071052	0.071411	0.071787	0.072158	0.072505	0.072808	0.073050	0.073217	0.073296	0.073280	0.073166	0.072957	0.072656	0.072273	0.071820	0.071312	0.070765	0.070197	0.069625	0.069066	0.068535	0.068045	0.067615	0.067238	0.066927	0.066684	0.066507	0.066394	0.066338	0.066331	0.066363	0.066421	0.066494	0.066568	0.066632	0.066674	0.066683	0.066651	0.066572	0.066442	0.066258	0.066022	0.065735	0.065403	0.065031	0.064626	0.064197	0.063750	0.063298	0.062846	0.062403	0.061973	0.061563	0.061176	0.060815	0.060481	0.060174	0.059894	0.059639	0.059406	0.059193	0.058995	0.058809	0.058632	0.058460	0.058292	0.058124	0.057955	0.057784	0.057610	0.057434	0.057257	0.057080	0.056898	0.056726	0.056560	0.056402	0.056254	0.056118	0.055996	0.055890	0.055801	0.055731	0.055680	0.055649	0.055639
0.0300	0.069154	0.069196	0.069320	0.069520	0.069785	0.070101	0.070451	0.070817	0.071178	0.071516	0.071811	0.072046	0.072207	0.072283	0.072267	0.072155	0.071949	0.071654	0.071278	0.070834	0.070336	0.069800	0.069243	0.068682	0.068133	0.067611	0.067131	0.066701	0.066331	0.066025	0.065786	0.065612	0.065501	0.065446	0.065438	0.065468	0.065525	0.065595	0.065668	0.065730	0.065771	0.065780	0.065749	0.065672	0.065544	0.065365	0.065134	0.064853	0.064529	0.064165	0.063770	0.063351	0.062917	0.062475	0.062034	0.061600	0.061179	0.060778	0.060399	0.060046	0.059719	0.059419	0.059146	0.058896	0.058669	0.058460	0.058267	0.058084	0.057912	0.057745	0.057581	0.057417	0.057253	0.057087	0.056918	0.056748	0.056576	0.056404	0.056234	0.056067	0.055906	0.055753	0.055610	0.055478	0.055360	0.055257	0.055171	0.055105	0.055056	0.055026	0.055016
0.0400	0.068261	0.068301	0.068422	0.068616	0.068873	0.069179	0.069518	0.069873	0.070223	0.070550	0.070835	0.071062	0.071217	0.071288	0.071270	0.071159	0.070955	0.070665	0.070296	0.069860	0.069372	0.068846	0.068299	0.067749	0.067210	0.066698	0.066226	0.065805	0.065440	0.065140	0.064904	0.064733	0.064623	0.064567	0.064558	0.064587	0.064641	0.064708	0.064778	0.064837	0.064876	0.064884	0.064852	0.064776	0.064651	0.064475	0.064248	0.063974	0.063657	0.063301	0.062915	0.062506	0.062089	0.061657	0.061227	0.060803	0.060393	0.060001	0.059631	0.059286	0.058967	0.058673	0.058406	0.058158	0.057936	0.057733	0.057544	0.057367	0.057199	0.057037	0.056877	0.056718	0.056559	0.056397	0.056234	0.056068	0.055902	0.055735	0.055571	0.055409	0.055253	0.055105	0.054966	0.054839	0.054724	0.054625	0.054542	0.054476	0.054428	0.054399	0.054389
0.0500	0.067396	0.067435	0.067552	0.067739	0.067986	0.068282	0.068609	0.068949	0.069286	0.069600	0.069873	0.070089	0.070235	0.070301	0.070280	0.070167	0.069966	0.069680	0.069317	0.068889	0.068410	0.067895	0.067360	0.066820	0.066293	0.065791	0.065329	0.064915	0.064558	0.064263	0.064031	0.063862	0.063753	0.063697	0.063687	0.063713	0.063765	0.063830	0.063896	0.063953	0.063990	0.063996	0.063965	0.063889	0.063766	0.063594	0.063372	0.063105	0.062795	0.062448	0.062072	0.061674	0.061261	0.060840	0.060421	0.060009	0.059609	0.059226	0.058866	0.058530	0.058219	0.057934	0.057674	0.057437	0.057221	0.057022	0.056839	0.056667	0.056503	0.056345	0.056190	0.056036	0.055881	0.055725	0.055566	0.055406	0.055245	0.055084	0.054924	0.054768	0.054618	0.054475	0.054340	0.054217	0.054107	0.054011	0.053931	0.053867	0.053821	0.053793	0.053784
0.0600	0.066581	0.066619	0.066731	0.066910	0.067148	0.067431	0.067745	0.068071	0.068394	0.068694	0.068955	0.069160	0.069296	0.069355	0.069329	0.069215	0.069014	0.068731	0.068374	0.067954	0.067484	0.066979	0.066454	0.065926	0.065409	0.064918	0.064464	0.064058	0.063708	0.063418	0.063189	0.063023	0.062914	0.062858	0.062846	0.062869	0.062917	0.062979	0.063042	0.063096	0.063129	0.063134	0.063101	0.063025	0.062903	0.062733	0.062517	0.062255	0.061953	0.061615	0.061249	0.060861	0.060459	0.060050	0.059641	0.059240	0.058845	0.058474	0.058111	0.057785	0.057482	0.057204	0.056951	0.056720	0.056509	0.056327	0.056148	0.055981	0.055822	0.055668	0.055517	0.055367	0.055217	0.055065	0.054911	0.054756	0.054600	0.054444	0.054290	0.054139	0.053994	0.053856	0.053726	0.053608	0.053501	0.053409	0.053332	0.053270	0.053226	0.053199	0.053190
0.0700	0.065785	0.065821	0.065928	0.066099	0.066326	0.066596	0.066895	0.067206	0.067512	0.067796	0.068041	0.068233	0.068359	0.068409	0.068377	0.068260	0.068060	0.067780	0.067428	0.067016	0.066555	0.066059	0.065545	0.065028	0.064522	0.064041	0.063597	0.063199	0.062856	0.062571	0.062346	0.062181	0.062073	0.062016	0.062003	0.062023	0.062068	0.062125	0.062184	0.062234	0.062264	0.062267	0.062233	0.062158	0.062038	0.061872	0.061660	0.061405	0.061110	0.060781	0.060425	0.060047	0.059656	0.059258	0.058861	0.058472	0.058094	0.057733	0.057392	0.057074	0.056781	0.056510	0.056263	0.056038	0.055833	0.055644	0.055470	0.055306	0.055151	0.055001	0.054854	0.054709	0.054563	0.054415	0.054267	0.054116	0.053966	0.053815	0.053666	0.053521	0.053381	0.053247	0.053123	0.053009	0.052906	0.052817	0.052743	0.052684	0.052642	0.052616	0.052607
0.0800	0.065052	0.065086	0.065188	0.065350	0.065565	0.065821	0.066103	0.066397	0.066686	0.066953	0.067182	0.067359	0.067473	0.067513	0.067474	0.067354	0.067153	0.066875	0.066528	0.066122	0.065670	0.065185	0.064683	0.064177	0.063682	0.063212	0.062777	0.062388	0.062052	0.061772	0.061551	0.061382	0.061274	0.061216	0.061200	0.061218	0.061259	0.061312	0.061367	0.061412	0.061440	0.061439	0.061404	0.061329	0.061211	0.061049	0.060842	0.060593	0.060307	0.059987	0.059641	0.059275	0.058895	0.058510	0.058126	0.057748	0.057382	0.057032	0.056702	0.056393	0.056108	0.055845	0.055605	0.055386	0.055186	0.055003	0.054833	0.054674	0.054523	0.054377	0.054234	0.054093	0.053951	0.053808	0.053664	0.053519	0.053374	0.053229	0.053085	0.052945	0.052810	0.052682	0.052562	0.052453	0.052355	0.052269	0.052198	0.052141	0.052101	0.052076	0.052068
0.0900	0.064333	0.064365	0.064461	0.064614	0.064816	0.065057	0.065322	0.065598	0.065867	0.066116	0.066327	0.066489	0.066589	0.066619	0.066572	0.066447	0.066244	0.065968	0.065626	0.065227	0.064783	0.064308	0.063817	0.063322	0.062839	0.062379	0.061954	0.061574	0.061244	0.060970	0.060753	0.060592	0.060485	0.060426	0.060407	0.060421	0.060457	0.060506	0.060556	0.060598	0.060621	0.060618	0.060581	0.060506	0.060390	0.060230	0.060028	0.059786	0.059507	0.059197	0.058861	0.058506	0.058138	0.057765	0.057392	0.057024	0.056669	0.056330	0.056010	0.055711	0.055434	0.055179	0.054946	0.054733	0.054538	0.054358	0.054192	0.054037	0.053890	0.053748	0.053609	0.053471	0.053334	0.053196	0.053056	0.052916	0.052775	0.052635	0.052497	0.052363	0.052233	0.052110	0.051995	0.051890	0.051796	0.051714	0.051646	0.051592	0.051553	0.051529	0.051521
0.1000	0.063645	0.063676	0.063765	0.063908	0.064097	0.064321	0.064568	0.064824	0.065074	0.065302	0.065496	0.065640	0.065726	0.065743	0.065688	0.065557	0.065352	0.065077	0.064739	0.064346	0.063911	0.063447	0.062966	0.062483	0.062011	0.061562	0.061148	0.060776	0.060453	0.060184	0.059971	0.059812	0.059705	0.059644	0.059623	0.059633	0.059662	0.059706	0.059751	0.059788	0.059807	0.059801	0.059763	0.059687	0.059572	0.059416	0.059219	0.058983	0.058710	0.058410	0.058084	0.057740	0.057385	0.057027	0.056667	0.056313	0.055970	0.055643	0.055333	0.055044	0.054775	0.054529	0.054302	0.054091	0.053902	0.053728	0.053567	0.053416	0.053273	0.053134	0.053000	0.052866	0.052733	0.052599	0.052464	0.052329	0.052193	0.052058	0.051926	0.051796	0.051672	0.051554	0.051445	0.051344	0.051255	0.051177	0.051112	0.051060	0.051023	0.051000	0.050993
0.1100	0.062984	0.063012	0.063094	0.063227	0.063402	0.063609	0.063838	0.064074	0.064302	0.064509	0.064682	0.064809	0.064878	0.064883	0.064818	0.064681	0.064473	0.064200	0.063865	0.063478	0.063052	0.062597	0.062127	0.061656	0.061195	0.060755	0.060350	0.059987	0.059672	0.059409	0.059199	0.059042	0.058932	0.058870	0.058846	0.058852	0.058879	0.058918	0.058956	0.058988	0.059003	0.058994	0.058953	0.058878	0.058764	0.058610	0.058418	0.058189	0.057926	0.057635	0.057321	0.056989	0.056646	0.056298	0.055951	0.055610	0.055279	0.054954	0.054655	0.054376	0.054117	0.053878	0.053659	0.053459	0.053275	0.053106	0.052950	0.052803	0.052663	0.052529	0.052398	0.052269	0.052140	0.052010	0.051880	0.051750	0.051620	0.051490	0.051363	0.051240	0.051121	0.051008	0.050902	0.050806	0.050721	0.050647	0.050585	0.050536	0.050501	0.050480	0.050473
0.1200	0.062356	0.062382	0.062458	0.062579	0.062740	0.062930	0.063138	0.063351	0.063557	0.063743	0.063895	0.064002	0.064055	0.064046	0.063970	0.063827	0.063616	0.063341	0.063009	0.062629	0.062210	0.061765	0.061306	0.060846	0.060397	0.059970	0.059576	0.059222	0.058914	0.058656	0.058450	0.058295	0.058188	0.058124	0.058097	0.058099	0.058120	0.058153	0.058187	0.058214	0.058224	0.058211	0.058168	0.058091	0.057978	0.057827	0.057637	0.057414	0.057160	0.056878	0.056574	0.056254	0.055923	0.055588	0.055254	0.054925	0.054606	0.054301	0.054013	0.053738	0.053488	0.053257	0.053044	0.052850	0.052671	0.052507	0.052354	0.052211	0.052075	0.051944	0.051816	0.051690	0.051565	0.051440	0.051314	0.051188	0.051063	0.050939	0.050817	0.050699	0.050586	0.050479	0.050379	0.050288	0.050207	0.050137	0.050078	0.050032	0.049999	0.049979	0.049972
0.1300	0.061756	0.061779	0.061848	0.061959	0.062104	0.062275	0.062462	0.062654	0.062837	0.062999	0.063130	0.063217	0.063252	0.063229	0.063142	0.062991	0.062776	0.062501	0.062171	0.061796	0.061385	0.060950	0.060502	0.060050	0.059613	0.059194	0.058810	0.058465	0.058164	0.057912	0.057712	0.057558	0.057451	0.057386	0.057355	0.057353	0.057369	0.057396	0.057424	0.057445	0.057451	0.057434	0.057388	0.057311	0.057199	0.057051	0.056867	0.056642	0.056396	0.056124	0.055832	0.055523	0.055203	0.054881	0.054559	0.054243	0.053937	0.053643	0.053365	0.053105	0.052863	0.052640	0.052434	0.052246	0.052072	0.051912	0.051764	0.051624	0.051492	0.051365	0.051240	0.051118	0.050997	0.050876	0.050755	0.050640	0.050520	0.050400	0.050284	0.050171	0.050063	0.049962	0.049867	0.049781	0.049705	0.049639	0.049583	0.049540	0.049508	0.049489	0.049483
0.1400	0.061182	0.061203	0.061265	0.061364	0.061493	0.061646	0.061811	0.061979	0.062138	0.062277	0.062384	0.062450	0.062467	0.062428	0.062329	0.062170	0.061950	0.061674	0.061348	0.060978	0.060575	0.060149	0.059712	0.059275	0.058849	0.058445	0.058070	0.057734	0.057441	0.057194	0.056995	0.056844	0.056736	0.056669	0.056635	0.056628	0.056639	0.056660	0.056682	0.056697	0.056697	0.056676	0.056628	0.056548	0.056437	0.056286	0.056108	0.055898	0.055660	0.055398	0.055116	0.054820	0.054514	0.054205	0.053896	0.053593	0.053299	0.053017	0.052750	0.052500	0.052266	0.052051	0.051852	0.051669	0.051501	0.051346	0.051201	0.051066	0.050937	0.050813	0.050692	0.050574	0.050456	0.050339	0.050223	0.050107	0.049992	0.049879	0.049768	0.049661	0.049558	0.049462	0.049374	0.049293	0.049221	0.049159	0.049107	0.049066	0.049037	0.049019	0.049013
0.1500	0.060618	0.060636	0.060691	0.060777	0.060891	0.061023	0.061168	0.061312	0.061446	0.061562	0.061646	0.061690	0.061688	0.061633	0.061522	0.061353	0.061129	0.060851	0.060527	0.060162	0.059767	0.059351	0.058924	0.058499	0.058085	0.057687	0.057324	0.056997	0.056711	0.056470	0.056275	0.056123	0.056016	0.055947	0.055909	0.055898	0.055904	0.055919	0.055935	0.055943	0.055938	0.055912	0.055862	0.055782	0.055671	0.055529	0.055355	0.055152	0.054922	0.054670	0.054400	0.054116	0.053823	0.053527	0.053232	0.052942	0.052660	0.052390	0.052135	0.051894	0.051670	0.051461	0.051266	0.051090	0.050927	0.050776	0.050636	0.050504	0.050379	0.050255	0.050138	0.050023	0.049910	0.049798	0.049686	0.049575	0.049465	0.049357	0.049252	0.049151	0.049054	0.048964	0.048880	0.048804	0.048737	0.048679	0.048630	0.048592	0.048565	0.048548	0.048543
0.1600	0.060081	0.060097	0.060144	0.060218	0.060315	0.060428	0.060548	0.060668	0.060776	0.060865	0.060924	0.060946	0.060923	0.060851	0.060727	0.060550	0.060319	0.060040	0.059717	0.059358	0.058970	0.058563	0.058147	0.057733	0.057331	0.056949	0.056596	0.056277	0.055999	0.055763	0.055572	0.055424	0.055317	0.055246	0.055203	0.055186	0.055186	0.055194	0.055204	0.055206	0.055195	0.055165	0.055112	0.055031	0.054911	0.054771	0.054602	0.054405	0.054184	0.053942	0.053683	0.053411	0.053132	0.052849	0.052567	0.052291	0.052022	0.051764	0.051519	0.051289	0.051074	0.050874	0.050690	0.050519	0.050362	0.050216	0.050079	0.049951	0.049829	0.049712	0.049599	0.049488	0.049378	0.049270	0.049154	0.049048	0.048944	0.048842	0.048742	0.048647	0.048557	0.048472	0.048394	0.048323	0.048260	0.048207	0.048162	0.048127	0.048102	0.048087	0.048081
0.1700	0.059578	0.059592	0.059631	0.059693	0.059773	0.059865	0.059963	0.060057	0.060140	0.060199	0.060234	0.060233	0.060190	0.060101	0.059965	0.059778	0.059542	0.059261	0.058939	0.058584	0.058203	0.057753	0.057348	0.056946	0.056555	0.056184	0.055842	0.055533	0.055262	0.055033	0.054846	0.054700	0.054592	0.054520	0.054476	0.054455	0.054449	0.054452	0.054455	0.054452	0.054436	0.054402	0.054345	0.054264	0.054154	0.054017	0.053853	0.053662	0.053450	0.053217	0.052969	0.052709	0.052442	0.052172	0.051903	0.051638	0.051381	0.051135	0.050899	0.050678	0.050471	0.050279	0.050100	0.049935	0.049782	0.049639	0.049506	0.049381	0.049262	0.049148	0.049038	0.048930	0.048824	0.048714	0.048611	0.048510	0.048410	0.048313	0.048219	0.048129	0.048044	0.047965	0.047892	0.047826	0.047768	0.047718	0.047677	0.047645	0.047622	0.047608	0.047603
0.1800	0.059074	0.059084	0.059116	0.059165	0.059228	0.059301	0.059375	0.059444	0.059501	0.059537	0.059549	0.059524	0.059461	0.059353	0.059201	0.059003	0.058766	0.058482	0.058161	0.057810	0.057436	0.057047	0.056653	0.056261	0.055881	0.055521	0.055189	0.054889	0.054626	0.054402	0.054218	0.054074	0.053966	0.053891	0.053844	0.053817	0.053805	0.053801	0.053797	0.053787	0.053766	0.053727	0.053667	0.053583	0.053473	0.053338	0.053177	0.052993	0.052788	0.052565	0.052326	0.052078	0.051823	0.051566	0.051310	0.051055	0.050810	0.050574	0.050350	0.050138	0.049940	0.049755	0.049583	0.049423	0.049275	0.049137	0.049008	0.048886	0.048771	0.048661	0.048554	0.048450	0.048348	0.048248	0.048150	0.048053	0.047959	0.047868	0.047780	0.047696	0.047617	0.047543	0.047476	0.047415	0.047362	0.047317	0.047280	0.047250	0.047229	0.047217	0.047212
0.1900	0.058635	0.058643	0.058667	0.058703	0.058749	0.058800	0.058850	0.058893	0.058922	0.058932	0.058915	0.058866	0.058780	0.058655	0.058488	0.058279	0.058030	0.057743	0.057423	0.057076	0.056708	0.056328	0.055943	0.055563	0.055195	0.054846	0.054524	0.054233	0.053978	0.053760	0.053581	0.053439	0.053332	0.053255	0.053204	0.053173	0.053156	0.053146	0.053136	0.053120	0.053093	0.053049	0.052986	0.052901	0.052792	0.052655	0.052482	0.052304	0.052108	0.051895	0.051669	0.051433	0.051192	0.050948	0.050704	0.050465	0.050233	0.050009	0.049795	0.049594	0.049404	0.049226	0.049061	0.048907	0.048764	0.048631	0.048506	0.048388	0.048276	0.048169	0.048065	0.047965	0.047868	0.047772	0.047678	0.047587	0.047498	0.047413	0.047331	0.047253	0.047180	0.047113	0.047051	0.046996	0.046948	0.046909	0.046876	0.046850	0.046831	0.046820	0.046816
0.2000	0.058169	0.058175	0.058190	0.058214	0.058242	0.058272	0.058298	0.058315	0.058318	0.058300	0.058257	0.058185	0.058078	0.057934	0.057752	0.057533	0.057276	0.056986	0.056666	0.056323	0.055962	0.055591	0.055216	0.054847	0.054491	0.054154	0.053842	0.053570	0.053323	0.053111	0.052931	0.052791	0.052684	0.052606	0.052552	0.052516	0.052493	0.052445	0.052428	0.052405	0.052372	0.052323	0.052257	0.052170	0.052062	0.051931	0.051780	0.051609	0.051420	0.051216	0.051001	0.050777	0.050548	0.050317	0.050086	0.049860	0.049639	0.049427	0.049218	0.049026	0.048845	0.048675	0.048516	0.048368	0.048229	0.048100	0.047978	0.047864	0.047755	0.047651	0.047551	0.047454	0.047360	0.047269	0.047180	0.047093	0.047010	0.046930	0.046854	0.046782	0.046715	0.046654	0.046598	0.046549	0.046506	0.046470	0.046440	0.046417	0.046401	0.046391	0.046387
0.2100	0.057742	0.057744	0.057752	0.057762	0.057773	0.057782	0.057784	0.057775	0.057750	0.057705	0.057635	0.057537	0.057408	0.057245	0.057048	0.056815	0.056551	0.056257	0.055938	0.055597	0.055242	0.054881	0.054481	0.054123	0.053778	0.053453	0.053152	0.052878	0.052639	0.052431	0.052261	0.052123	0.052016	0.051939	0.051882	0.051841	0.051813	0.051789	0.051766	0.051737	0.051699	0.051646	0.051577	0.051489	0.051381	0.051253	0.051107	0.050942	0.050762	0.050568	0.050364	0.050153	0.049936	0.049718	0.049501	0.049287	0.049073	0.048872	0.048680	0.048497	0.048325	0.048162	0.048010	0.047868	0.047735	0.047611	0.047493	0.047382	0.047277	0.047177	0.047081	0.046989	0.046899	0.046813	0.046729	0.046648	0.046570	0.046496	0.046427	0.046361	0.046301	0.046246	0.046196	0.046152	0.046114	0.046083	0.046057	0.046037	0.046023	0.046015	0.046012
0.2200	0.057320	0.057320	0.057319	0.057317	0.057311	0.057298	0.057276	0.057240	0.057188	0.057116	0.057020	0.056897	0.056745	0.056564	0.056351	0.056108	0.055834	0.055537	0.055217	0.054879	0.054530	0.054175	0.053820	0.053473	0.053139	0.052824	0.052533	0.052270	0.052038	0.051838	0.051672	0.051536	0.051430	0.051348	0.051288	0.051243	0.051209	0.051179	0.051149	0.051114	0.051067	0.051010	0.050937	0.050847	0.050739	0.050613	0.050470	0.050311	0.050139	0.049953	0.049760	0.049559	0.049355	0.049149	0.048946	0.048743	0.048546	0.048356	0.048173	0.047999	0.047834	0.047678	0.047531	0.047394	0.047265	0.047143	0.047029	0.046921	0.046816	0.046719	0.046626	0.046537	0.046451	0.046369	0.046289	0.046214	0.046142	0.046074	0.046010	0.045951	0.045888	0.045839	0.045796	0.045758	0.045726	0.045699	0.045678	0.045662	0.045650	0.045643	0.045641
0.2300	0.056944	0.056941	0.056932	0.056917	0.056893	0.056859	0.056812	0.056751	0.056672	0.056572	0.056449	0.056302	0.056128	0.055926	0.055698	0.055444	0.055164	0.054862	0.054542	0.054207	0.053863	0.053516	0.053171	0.052833	0.052510	0.052206	0.051925	0.051672	0.051448	0.051254	0.051092	0.050958	0.050852	0.050770	0.050707	0.050658	0.050618	0.050582	0.050545	0.050504	0.050454	0.050392	0.050311	0.050220	0.050112	0.049988	0.049849	0.049696	0.049531	0.049356	0.049172	0.048983	0.048790	0.048596	0.048403	0.048213	0.048027	0.047847	0.047674	0.047508	0.047350	0.047200	0.047058	0.046925	0.046800	0.046682	0.046571	0.046467	0.046368	0.046273	0.046184	0.046097	0.046015	0.045937	0.045863	0.045793	0.045727	0.045665	0.045607	0.045555	0.045507	0.045465	0.045428	0.045396	0.045369	0.045347	0.045330	0.045317	0.045307	0.045302	0.045300
0.2400	0.056518	0.056512	0.056496	0.056468	0.056427	0.056372	0.056301	0.056214	0.056107	0.055980	0.055831	0.055659	0.055462	0.055242	0.054997	0.054730	0.054442	0.054136	0.053815	0.053483	0.053144	0.052804	0.052467	0.052141	0.051828	0.051534	0.051264	0.051020	0.050804	0.050617	0.050459	0.050328	0.050223	0.050139	0.050072	0.050019	0.049973	0.049932	0.049889	0.049842	0.049786	0.049720	0.049640	0.049547	0.049437	0.049315	0.049180	0.049033	0.048876	0.048709	0.048538	0.048359	0.048178	0.047996	0.047815	0.047636	0.047461	0.047291	0.047127	0.046970	0.046820	0.046677	0.046541	0.046413	0.046291	0.046177	0.046069	0.045967	0.045871	0.045780	0.045693	0.045611	0.045534	0.045460	0.045391	0.045326	0.045265	0.045210	0.045159	0.045113	0.045072	0.045036	0.045006	0.044980	0.044959	0.044942	0.044929	0.044919	0.044913	0.044909	0.044907
0.2500	0.056176	0.056168	0.056144	0.056103	0.056045	0.055969	0.055875	0.055762	0.055628	0.055474	0.055299	0.055101	0.054883	0.054643	0.054383	0.054104	0.053807	0.053496	0.053174	0.052844	0.052511	0.052179	0.051852	0.051535	0.051234	0.050952	0.050685	0.050450	0.050242	0.050062	0.049909	0.049782	0.049677	0.049593	0.049524	0.049467	0.049417	0.049368	0.049320	0.049266	0.049205	0.049134	0.049052	0.048958	0.048851	0.048731	0.048601	0.048460	0.048310	0.048152	0.047990	0.047823	0.047653	0.047483	0.047314	0.047146	0.046982	0.046823	0.046669	0.046520	0.046378	0.046237	0.046107	0.045985	0.045869	0.045759	0.045655	0.045557	0.045465	0.045378	0.045295	0.045218	0.045145	0.045077	0.045014	0.044955	0.044901	0.044852	0.044808	0.044769	0.044736	0.044707	0.044684	0.044664	0.044650	0.044639	0.044630	0.044625	0.044621	0.044619	0.044618
0.2600	0.055810	0.055799	0.055767	0.055714	0.055639	0.055543	0.055425	0.055286	0.055126	0.054939	0.054745	0.054523	0.054282	0.054023	0.053747	0.053455	0.053152	0.052836	0.052512	0.052185	0.051856	0.051530	0.051212	0.050906	0.050614	0.050342	0.050092	0.049862	0.049663	0.049489	0.049341	0.049217	0.049115	0.049030	0.048948	0.048888	0.048833	0.048780	0.048725	0.048667	0.048601	0.048526	0.048441	0.048345	0.048238	0.048121	0.047994	0.047859	0.047716	0.047567	0.047414	0.047257	0.047099	0.046940	0.046781	0.046625	0.046471	0.046321	0.046175	0.046034	0.045898	0.045767	0.045635	0.045517	0.045405	0.045299	0.045199	0.045105	0.045016	0.044933	0.044854	0.044781	0.044714	0.044651	0.044593	0.044540	0.044493	0.044451	0.044414	0.044383	0.044357	0.044336	0.044319	0.044307	0.044298	0.044292	0.044289	0.044287	0.044286	0.044286	0.044286
0.2700	0.055432	0.055418	0.055379	0.055313	0.055222	0.055106	0.054965	0.054801	0.054615	0.054408	0.054181	0.053935	0.053672	0.053394	0.053102	0.052798	0.052484	0.052164	0.051839	0.051511	0.051187	0.050868	0.050558	0.050262	0.049975	0.049713	0.049473	0.049257	0.049066	0.048900	0.048755	0.048634	0.048533	0.048447	0.048375	0.048311	0.048257	0.048200	0.048141	0.048077	0.047999	0.047920	0.047832	0.047732	0.047626	0.047500	0.047377	0.047255	0.047119	0.046979	0.046835	0.046687	0.046539	0.046391	0.046243	0.046096	0.045952	0.045811	0.045673	0.045539	0.045409	0.045284	0.045160	0.045046	0.044938	0.044835	0.044738	0.044646	0.044560	0.044480	0.044405	0.044336	0.044272	0.044214	0.044161	0.044114	0.044073	0.044038	0.044008	0.043983	0.043964	0.043950	0.043941	0.043935	0.043926	0.043926	0.043927	0.043929	0.043931	0.043932	0.043933
0.2800	0.055148	0.055132	0.055085	0.055008	0.054900	0.054764	0.054601	0.054412	0.054200	0.053964	0.053711	0.053441	0.053156	0.052859	0.052550	0.052235	0.051912	0.051585	0.051258	0.050933	0.050612	0.050299	0.049997	0.049708	0.049437	0.049185	0.048955	0.048748	0.048565	0.048405	0.048267	0.048150	0.048050	0.047965	0.047891	0.047825	0.047762	0.047699	0.047634	0.047564	0.047488	0.047405	0.047314	0.047215	0.047103	0.046990	0.046870	0.046745	0.046615	0.046482	0.046346	0.046209	0.046071	0.045932	0.045793	0.045656	0.045520	0.045387	0.045257	0.045130	0.044997	0.044878	0.044763	0.044653	0.044549	0.044449	0.044356	0.044268	0.044185	0.044109	0.044038	0.043974	0.043916	0.043863	0.043817	0.043777	0.043743	0.043715	0.043693	0.043677	0.043666	0.043660	0.043659	0.043661	0.043665	0.043671	0.043677	0.043684	0.043689	0.043692	0.043693
0.2900	0.054831	0.054812	0.054758	0.054669	0.054545	0.054389	0.054204	0.053991	0.053754	0.053496	0.053218	0.052925	0.052618	0.052301	0.051977	0.051648	0.051316	0.050984	0.050654	0.050330	0.050012	0.049702	0.049407	0.049128	0.048867	0.048625	0.048405	0.048207	0.048032	0.047880	0.047748	0.047635	0.047538	0.047454	0.047380	0.047311	0.047244	0.047174	0.047104	0.047030	0.046949	0.046862	0.046769	0.046668	0.046561	0.046447	0.046331	0.046214	0.046091	0.045965	0.045838	0.045710	0.045581	0.045452	0.045324	0.045196	0.045070	0.044945	0.044819	0.044699	0.044582	0.044468	0.044358	0.044252	0.044142	0.044046	0.043956	0.043871	0.043792	0.043719	0.043653	0.043592	0.043539	0.043482	0.043442	0.043409	0.043383	0.043363	0.043349	0.043341	0.043338	0.043341	0.043347	0.043356	0.043368	0.043380	0.043392	0.043403	0.043412	0.043417	0.043419
0.3000	0.054486	0.054466	0.054404	0.054303	0.054165	0.053990	0.053784	0.053548	0.053286	0.053002	0.052693	0.052377	0.052049	0.051714	0.051373	0.051032	0.050691	0.050354	0.050022	0.049698	0.049384	0.049083	0.048796	0.048525	0.048274	0.048042	0.047832	0.047644	0.047475	0.047330	0.047205	0.047097	0.047003	0.046920	0.046845	0.046776	0.046707	0.046637	0.046563	0.046484	0.046400	0.046312	0.046213	0.046112	0.046006	0.045891	0.045778	0.045662	0.045545	0.045427	0.045308	0.045189	0.045069	0.044948	0.044828	0.044710	0.044602	0.044482	0.044366	0.044252	0.044140	0.044031	0.043928	0.043818	0.043721	0.043625	0.043538	0.043457	0.043388	0.043320	0.043258	0.043203	0.043155	0.043114	0.043081	0.043055	0.043036	0.043023	0.043018	0.043020	0.043026	0.043037	0.043052	0.043069	0.043088	0.043097	0.043115	0.043130	0.043142	0.043150	0.043152
0.3100	0.054181	0.054158	0.054090	0.053978	0.053824	0.053632	0.053405	0.053147	0.052862	0.052554	0.052228	0.051889	0.051541	0.051188	0.050832	0.050478	0.050128	0.049785	0.049450	0.049126	0.048815	0.048519	0.048238	0.047977	0.047734	0.047512	0.047311	0.047133	0.046975	0.046837	0.046718	0.046613	0.046523	0.046443	0.046368	0.046296	0.046225	0.046151	0.046074	0.045990	0.045902	0.045808	0.045708	0.045605	0.045499	0.045390	0.045279	0.045167	0.045055	0.044943	0.044831	0.044719	0.044607	0.044496	0.044384	0.044273	0.044162	0.044051	0.043941	0.043835	0.043729	0.043624	0.043513	0.043414	0.043320	0.043231	0.043147	0.043069	0.042998	0.042932	0.042875	0.042825	0.042782	0.042748	0.042721	0.042702	0.042690	0.042687	0.042690	0.042699	0.042714	0.042734	0.042757	0.042783	0.042810	0.042836	0.042860	0.042880	0.042896	0.042905	0.042909
0.3200	0.053864	0.053839	0.053765	0.053642	0.053475	0.053272	0.053025	0.052744	0.052436	0.052105	0.051756	0.051395	0.051027	0.050655	0.050285	0.049918	0.049559	0.049209	0.048872	0.048548	0.048239	0.047947	0.047673	0.047416	0.047182	0.046970	0.046780	0.046611	0.046462	0.046333	0.046221	0.046123	0.046040	0.045961	0.045887	0.045815	0.045743	0.045667	0.045581	0.045493	0.045402	0.045302	0.045202	0.045098	0.044991	0.044884	0.044775	0.044665	0.044558	0.044454	0.044349	0.044246	0.044142	0.044038	0.043933	0.043829	0.043724	0.043619	0.043515	0.043411	0.043308	0.043197	0.043099	0.043004	0.042913	0.042822	0.042741	0.042654	0.042587	0.042526	0.042469	0.042425	0.042388	0.042360	0.042341	0.042330	0.042327	0.042332	0.042344	0.042362	0.042387	0.042416	0.042449	0.042483	0.042518	0.042552	0.042582	0.042607	0.042627	0.042639	0.042643
0.3300	0.053597	0.053570	0.053489	0.053357	0.053175	0.052949	0.052683	0.052381	0.052051	0.051697	0.051326	0.050944	0.050557	0.050168	0.049783	0.049404	0.049036	0.048680	0.048339	0.048015	0.047708	0.047420	0.047153	0.046906	0.046681	0.046478	0.046297	0.046138	0.045999	0.045878	0.045774	0.045684	0.045603	0.045528	0.045457	0.045385	0.045311	0.045232	0.045148	0.045059	0.044964	0.044865	0.044763	0.044658	0.044551	0.044445	0.044340	0.044236	0.044133	0.044032	0.043933	0.043835	0.043739	0.043641	0.043544	0.043446	0.043347	0.043238	0.043139	0.043040	0.042941	0.042844	0.042749	0.042657	0.042568	0.042484	0.042406	0.042334	0.042270	0.042214	0.042165	0.042126	0.042095	0.042074	0.042061	0.042058	0.042063	0.042077	0.042099	0.042128	0.042162	0.042202	0.042237	0.042282	0.042326	0.042367	0.042405	0.042436	0.042460	0.042474	0.042479
0.3400	0.053298	0.053269	0.053183	0.053040	0.052846	0.052604	0.052319	0.051998	0.051646	0.051271	0.050879	0.050476	0.050070	0.049658	0.049255	0.048865	0.048487	0.048127	0.047770	0.047445	0.047139	0.046856	0.046594	0.046355	0.046138	0.045945	0.045774	0.045623	0.045493	0.045382	0.045286	0.045206	0.045131	0.045061	0.044993	0.044923	0.044850	0.044771	0.044685	0.044591	0.044494	0.044393	0.044288	0.044182	0.044076	0.043971	0.043867	0.043766	0.043667	0.043571	0.043465	0.043373	0.043281	0.043190	0.043098	0.043006	0.042912	0.042818	0.042723	0.042627	0.042532	0.042436	0.042344	0.042254	0.042169	0.042087	0.042012	0.041945	0.041884	0.041832	0.041788	0.041748	0.041723	0.041708	0.041703	0.041708	0.041722	0.041745	0.041776	0.041815	0.041859	0.041909	0.041971	0.042025	0.042078	0.042129	0.042173	0.042210	0.042238	0.042256	0.042262
0.3500	0.053008	0.052977	0.052885	0.052734	0.052528	0.052271	0.051970	0.051630	0.051259	0.050865	0.050430	0.050010	0.049586	0.049164	0.048750	0.048348	0.047961	0.047593	0.047245	0.046919	0.046615	0.046334	0.046078	0.045846	0.045638	0.045453	0.045292	0.045153	0.045035	0.044933	0.044847	0.044771	0.044703	0.044639	0.044574	0.044507	0.044434	0.044355	0.044264	0.044171	0.044073	0.043969	0.043863	0.043756	0.043640	0.043535	0.043432	0.043333	0.043237	0.043144	0.043054	0.042965	0.042878	0.042791	0.042704	0.042616	0.042526	0.042436	0.042344	0.042251	0.042159	0.042067	0.041978	0.041891	0.041808	0.041722	0.041651	0.041588	0.041532	0.041481	0.041444	0.041417	0.041400	0.041394	0.041398	0.041411	0.041436	0.041470	0.041513	0.041563	0.041620	0.041681	0.041746	0.041811	0.041874	0.041935	0.041988	0.042032	0.042065	0.042086	0.042092
0.3600	0.052738	0.052706	0.052609	0.052449	0.052232	0.051927	0.051610	0.051253	0.050863	0.050450	0.050020	0.049579	0.049137	0.048700	0.048272	0.047860	0.047464	0.047089	0.046737	0.046409	0.046106	0.045828	0.045576	0.045350	0.045150	0.044975	0.044824	0.044696	0.044583	0.044492	0.044415	0.044350	0.044290	0.044232	0.044173	0.044109	0.044037	0.043959	0.043872	0.043778	0.043678	0.043572	0.043465	0.043356	0.043248	0.043143	0.043042	0.042944	0.042850	0.042760	0.042669	0.042584	0.042501	0.042423	0.042339	0.042254	0.042167	0.042079	0.041990	0.041899	0.041809	0.041719	0.041631	0.041538	0.041458	0.041383	0.041315	0.041255	0.041203	0.041161	0.041129	0.041108	0.041099	0.041100	0.041113	0.041138	0.041173	0.041214	0.041270	0.041333	0.041402	0.041476	0.041553	0.041630	0.041706	0.041776	0.041838	0.041889	0.041927	0.041951	0.041959
0.3700	0.052390	0.052356	0.052254	0.052081	0.051853	0.051570	0.051237	0.050864	0.050458	0.050026	0.049583	0.049127	0.048678	0.048226	0.047786	0.047364	0.046959	0.046578	0.046222	0.045893	0.045592	0.045317	0.045071	0.044852	0.044660	0.044494	0.044354	0.044233	0.044136	0.044057	0.043993	0.043938	0.043888	0.043838	0.043786	0.043728	0.043661	0.043585	0.043500	0.043405	0.043304	0.043198	0.043089	0.042980	0.042872	0.042766	0.042665	0.042554	0.042462	0.042374	0.042289	0.042206	0.042125	0.042044	0.041962	0.041879	0.041794	0.041708	0.041621	0.041532	0.041443	0.041355	0.041269	0.041186	0.041108	0.041033	0.040968	0.040911	0.040859	0.040822	0.040799	0.040784	0.040782	0.040792	0.040815	0.040850	0.040896	0.040953	0.041020	0.041095	0.041178	0.041264	0.041355	0.041445	0.041532	0.041631	0.041703	0.041762	0.041806	0.041834	0.041843
0.3800	0.052202	0.052167	0.052060	0.051886	0.051648	0.051353	0.051006	0.050617	0.050193	0.049744	0.049279	0.048805	0.048332	0.047864	0.047410	0.046973	0.046559	0.046170	0.045808	0.045465	0.045161	0.044888	0.044645	0.044430	0.044246	0.044088	0.043957	0.043851	0.043766	0.043700	0.043647	0.043602	0.043562	0.043522	0.043477	0.043421	0.043358	0.043285	0.043201	0.043107	0.043005	0.042898	0.042787	0.042676	0.042567	0.042461	0.042359	0.042262	0.042170	0.042083	0.041999	0.041917	0.041837	0.041757	0.041675	0.041593	0.041508	0.041423	0.041336	0.041240	0.041152	0.041065	0.040980	0.040899	0.040823	0.040753	0.040690	0.040637	0.040594	0.040563	0.040543	0.040537	0.040543	0.040562	0.040587	0.040633	0.040691	0.040761	0.040842	0.040932	0.041029	0.041132	0.041237	0.041341	0.041442	0.041535	0.041617	0.041685	0.041736	0.041768	0.041778
0.3900	0.051908	0.051871	0.051761	0.051585	0.051339	0.051033	0.050686	0.050283	0.049845	0.049380	0.048901	0.048412	0.047924	0.047443	0.046976	0.046529	0.046106	0.045710	0.045338	0.045002	0.044683	0.044410	0.044170	0.043960	0.043779	0.043632	0.043511	0.043417	0.043344	0.043290	0.043251	0.043222	0.043194	0.043165	0.043129	0.043085	0.043027	0.042958	0.042876	0.042766	0.042664	0.042556	0.042444	0.042331	0.042220	0.042112	0.042009	0.041912	0.041819	0.041731	0.041646	0.041564	0.041483	0.041403	0.041321	0.041234	0.041150	0.041063	0.040975	0.040887	0.040797	0.040709	0.040625	0.040544	0.040469	0.040400	0.040341	0.040291	0.040253	0.040226	0.040205	0.040204	0.040219	0.040247	0.040290	0.040347	0.040417	0.040503	0.040598	0.040725	0.040837	0.040955	0.041075	0.041195	0.041310	0.041419	0.041516	0.041594	0.041652	0.041688	0.041700
0.4000	0.051529	0.051491	0.051378	0.051193	0.050941	0.050627	0.050260	0.049848	0.049400	0.048925	0.048433	0.047934	0.047435	0.046945	0.046470	0.046016	0.045587	0.045187	0.044817	0.044480	0.044177	0.043907	0.043672	0.043470	0.043301	0.043164	0.043056	0.042976	0.042917	0.042879	0.042855	0.042840	0.042827	0.042812	0.042789	0.042754	0.042705	0.042643	0.042566	0.042476	0.042375	0.042267	0.042155	0.042042	0.041929	0.041820	0.041715	0.041615	0.041520	0.041430	0.041344	0.041260	0.041178	0.041096	0.041013	0.040929	0.040844	0.040757	0.040669	0.040580	0.040492	0.040406	0.040323	0.040244	0.040173	0.040109	0.040055	0.040011	0.039980	0.039961	0.039957	0.039968	0.039993	0.040034	0.040090	0.040162	0.040248	0.040347	0.040459	0.040581	0.040712	0.040849	0.040988	0.041125	0.041257	0.041379	0.041487	0.041576	0.041642	0.041683	0.041697
0.4100	0.051384	0.051345	0.051228	0.051038	0.050777	0.050454	0.050075	0.049649	0.049187	0.048697	0.048190	0.047675	0.047161	0.046657	0.046168	0.045701	0.045261	0.044851	0.044474	0.044131	0.043824	0.043553	0.043319	0.043121	0.042958	0.042830	0.042733	0.042666	0.042619	0.042597	0.042590	0.042591	0.042594	0.042593	0.042582	0.042559	0.042520	0.042464	0.042391	0.042303	0.042203	0.042094	0.041980	0.041864	0.041748	0.041635	0.041526	0.041422	0.041324	0.041229	0.041139	0.041052	0.040965	0.040879	0.040793	0.040705	0.040616	0.040526	0.040434	0.040343	0.040253	0.040165	0.040081	0.040003	0.039930	0.039868	0.039816	0.039777	0.039744	0.039731	0.039735	0.039754	0.039786	0.039839	0.039908	0.039993	0.040095	0.040211	0.040340	0.040481	0.040626	0.040783	0.040941	0.041098	0.041249	0.041388	0.041511	0.041612	0.041688	0.041726	0.041741
0.4200	0.051134	0.051094	0.050975	0.050780	0.050514	0.050183	0.049795	0.049360	0.048887	0.048386	0.047867	0.047340	0.046815	0.046298	0.045800	0.045323	0.044873	0.044455	0.044071	0.043724	0.043414	0.043143	0.042911	0.042717	0.042562	0.042443	0.042359	0.042305	0.042279	0.042268	0.042277	0.042308	0.042330	0.042346	0.042352	0.042341	0.042313	0.042263	0.042196	0.042112	0.042014	0.041896	0.041780	0.041660	0.041540	0.041423	0.041281	0.041173	0.041070	0.040970	0.040898	0.040807	0.040715	0.040624	0.040532	0.040439	0.040346	0.040251	0.040163	0.040052	0.039964	0.039875	0.039791	0.039709	0.039640	0.039581	0.039533	0.039499	0.039479	0.039474	0.039486	0.039519	0.039567	0.039633	0.039714	0.039816	0.039934	0.040068	0.040218	0.040379	0.040551	0.040728	0.040909	0.041088	0.041259	0.041418	0.041557	0.041673	0.041759	0.041813	0.041831
0.4300	0.050839	0.050798	0.050677	0.050479	0.050208	0.049871	0.049477	0.049034	0.048552	0.048041	0.047512	0.046975	0.046439	0.045912	0.045401	0.044914	0.044455	0.044029	0.043637	0.043284	0.042971	0.042689	0.042457	0.042268	0.042119	0.042011	0.041940	0.041904	0.041896	0.041913	0.041946	0.041975	0.042016	0.042050	0.042072	0.042074	0.042056	0.042017	0.041956	0.041875	0.041778	0.041668	0.041548	0.041459	0.041334	0.041211	0.041090	0.040974	0.040863	0.040758	0.040654	0.040555	0.040456	0.040357	0.040258	0.040159	0.040058	0.039958	0.039858	0.039759	0.039662	0.039570	0.039484	0.039391	0.039322	0.039264	0.039220	0.039183	0.039167	0.039170	0.039191	0.039218	0.039277	0.039356	0.039454	0.039571	0.039706	0.039860	0.040028	0.040210	0.040404	0.040605	0.040807	0.041009	0.041202	0.041381	0.041539	0.041669	0.041767	0.041827	0.041847
0.4400	0.050588	0.050547	0.050425	0.050224	0.049949	0.049608	0.049208	0.048759	0.048270	0.047752	0.047215	0.046668	0.046123	0.045586	0.045066	0.044571	0.044103	0.043669	0.043271	0.042913	0.042596	0.042322	0.042093	0.041904	0.041762	0.041665	0.041608	0.041558	0.041570	0.041611	0.041669	0.041741	0.041809	0.041869	0.041914	0.041911	0.041914	0.041897	0.041846	0.041768	0.041680	0.041570	0.041450	0.041323	0.041193	0.041065	0.040930	0.040804	0.040684	0.040568	0.040455	0.040347	0.040235	0.040127	0.040018	0.039910	0.039802	0.039695	0.039588	0.039484	0.039384	0.039288	0.039197	0.039118	0.039049	0.038994	0.038953	0.038928	0.038920	0.038931	0.038961	0.039012	0.039084	0.039178	0.039293	0.039429	0.039585	0.039762	0.039956	0.040165	0.040387	0.040618	0.040852	0.041083	0.041304	0.041510	0.041691	0.041842	0.041954	0.042024	0.042047
0.4500	0.050174	0.050133	0.050010	0.049809	0.049535	0.049174	0.048773	0.048323	0.047832	0.047312	0.046772	0.046223	0.045661	0.045121	0.044597	0.044097	0.043625	0.043187	0.042786	0.042426	0.042109	0.041838	0.041612	0.041435	0.041305	0.041222	0.041184	0.041188	0.041227	0.041296	0.041384	0.041481	0.041580	0.041671	0.041743	0.041792	0.041812	0.041803	0.041762	0.041695	0.041604	0.041494	0.041370	0.041239	0.041101	0.040961	0.040822	0.040685	0.040549	0.040420	0.040294	0.040170	0.040049	0.039929	0.039811	0.039693	0.039577	0.039461	0.039348	0.039239	0.039141	0.039044	0.038955	0.038878	0.038812	0.038761	0.038726	0.038709	0.038711	0.038733	0.038777	0.038842	0.038931	0.039044	0.039179	0.039338	0.039520	0.039724	0.039947	0.040188	0.040443	0.040707	0.040975	0.041241	0.041495	0.041732	0.041940	0.042113	0.042243	0.042323	0.042350
0.4600	0.050096	0.050054	0.049930	0.049727	0.049449	0.049104	0.048698	0.048242	0.047744	0.047215	0.046666	0.046105	0.045545	0.044994	0.044456	0.043942	0.043459	0.043008	0.042596	0.042226	0.041902	0.041625	0.041399	0.041225	0.041101	0.041031	0.041010	0.041039	0.041106	0.041204	0.041324	0.041457	0.041589	0.041711	0.041813	0.041887	0.041928	0.041928	0.041899	0.041838	0.041747	0.041635	0.041505	0.041362	0.041213	0.041063	0.040910	0.040758	0.040609	0.040462	0.040320	0.040180	0.040043	0.039908	0.039775	0.039643	0.039510	0.039383	0.039260	0.039142	0.039030	0.038927	0.038837	0.038757	0.038692	0.038643	0.038610	0.038593	0.038603	0.038637	0.038693	0.038773	0.038879	0.039010	0.039167	0.039351	0.039559	0.039792	0.040048	0.040323	0.040615	0.040918	0.041225	0.041530	0.041823	0.042095	0.042335	0.042535	0.042684	0.042777	0.042808
0.4700	0.049758	0.049717	0.049593	0.049392	0.049115	0.048768	0.048363	0.047903	0.047404	0.046875	0.046323	0.045761	0.045197	0.044640	0.044097	0.043576	0.043084	0.042626	0.042207	0.041831	0.041502	0.041223	0.040998	0.040828	0.040716	0.040659	0.040660	0.040713	0.040812	0.040946	0.041105	0.041277	0.041449	0.041618	0.041755	0.041859	0.041925	0.041950	0.041934	0.041880	0.041793	0.041678	0.041540	0.041388	0.041226	0.041058	0.040887	0.040718	0.040550	0.040385	0.040223	0.040065	0.039909	0.039756	0.039606	0.039459	0.039320	0.039180	0.039046	0.038919	0.038801	0.038687	0.038592	0.038488	0.038424	0.038375	0.038350	0.038346	0.038366	0.038410	0.038480	0.038576	0.038696	0.038848	0.039029	0.039239	0.039477	0.039743	0.040034	0.040347	0.040680	0.041025	0.041377	0.041726	0.042076	0.042389	0.042666	0.042896	0.043068	0.043175	0.043212
0.4800	0.049531	0.049490	0.049367	0.049165	0.048889	0.048545	0.048137	0.047680	0.047182	0.046651	0.046097	0.045532	0.044963	0.044399	0.043849	0.043320	0.042818	0.042351	0.041923	0.041539	0.041204	0.040922	0.040691	0.040528	0.040427	0.040391	0.040418	0.040502	0.040637	0.040814	0.041019	0.041239	0.041458	0.041662	0.041838	0.041975	0.042068	0.042113	0.042109	0.042061	0.041974	0.041854	0.041707	0.041541	0.041361	0.041172	0.040980	0.040787	0.040595	0.040406	0.040220	0.040043	0.039865	0.039691	0.039516	0.039350	0.039190	0.039035	0.038888	0.038751	0.038623	0.038510	0.038411	0.038328	0.038263	0.038219	0.038198	0.038201	0.038230	0.038286	0.038370	0.038484	0.038629	0.038805	0.039014	0.039255	0.039529	0.039833	0.040168	0.040529	0.040912	0.041311	0.041718	0.042123	0.042515	0.042879	0.043202	0.043471	0.043673	0.043798	0.043840
0.4900	0.049244	0.049203	0.049081	0.048882	0.048609	0.048267	0.047866	0.047412	0.046914	0.046359	0.045806	0.045238	0.044667	0.044099	0.043542	0.043006	0.042497	0.042021	0.041584	0.041193	0.040853	0.040569	0.040347	0.040191	0.040106	0.040091	0.040147	0.040269	0.040449	0.040676	0.040936	0.041213	0.041490	0.041746	0.041969	0.042148	0.042273	0.042343	0.042355	0.042315	0.042227	0.042099	0.041939	0.041755	0.041554	0.041342	0.041124	0.040904	0.040684	0.040466	0.040252	0.040043	0.039838	0.039637	0.039441	0.039254	0.039068	0.038896	0.038734	0.038584	0.038447	0.038326	0.038221	0.038137	0.038073	0.038033	0.038018	0.038029	0.038069	0.038140	0.038241	0.038375	0.038544	0.038748	0.038988	0.039265	0.039579	0.039930	0.040314	0.040730	0.041172	0.041634	0.042109	0.042580	0.043036	0.043461	0.043840	0.044159	0.044396	0.044544	0.044594
0.5000	0.049059	0.049019	0.048899	0.048702	0.048431	0.048094	0.047696	0.047246	0.046753	0.046231	0.045678	0.045110	0.044532	0.043960	0.043398	0.042853	0.042333	0.041847	0.041400	0.041000	0.040651	0.040364	0.040144	0.039995	0.039926	0.039937	0.040027	0.040193	0.040424	0.040710	0.041033	0.041374	0.041712	0.042028	0.042303	0.042530	0.042686	0.042778	0.042804	0.042759	0.042667	0.042528	0.042350	0.042138	0.041910	0.041668	0.041419	0.041166	0.040917	0.040667	0.040421	0.040169	0.039935	0.039708	0.039488	0.039277	0.039076	0.038886	0.038709	0.038546	0.038399	0.038271	0.038163	0.038077	0.038016	0.037981	0.037974	0.037996	0.038043	0.038129	0.038251	0.038410	0.038607	0.038843	0.039120	0.039439	0.039800	0.040202	0.040645	0.041126	0.041638	0.042174	0.042723	0.043273	0.043806	0.044306	0.044752	0.045124	0.045404	0.045586	0.045645
0.5100	0.048711	0.048672	0.048554	0.048362	0.048097	0.047767	0.047376	0.046934	0.046447	0.045927	0.045379	0.044810	0.044237	0.043663	0.043098	0.042548	0.042023	0.041531	0.041076	0.040668	0.040316	0.040029	0.039814	0.039680	0.039632	0.039676	0.039810	0.040032	0.040331	0.040692	0.041096	0.041519	0.041939	0.042329	0.042670	0.042947	0.043148	0.043269	0.043309	0.043275	0.043175	0.043017	0.042814	0.042574	0.042310	0.042029	0.041738	0.041443	0.041147	0.040849	0.040562	0.040282	0.040011	0.039749	0.039497	0.039257	0.039030	0.038817	0.038620	0.038441	0.038282	0.038143	0.038029	0.037941	0.037881	0.037850	0.037850	0.037883	0.037952	0.038052	0.038191	0.038377	0.038605	0.038879	0.039199	0.039570	0.039988	0.040461	0.040977	0.041538	0.042138	0.042770	0.043420	0.044072	0.044708	0.045305	0.045839	0.046286	0.046624	0.046834	0.046906
0.5200	0.048516	0.048477	0.048362	0.048173	0.047914	0.047589	0.047206	0.046770	0.046289	0.045773	0.045228	0.044665	0.044090	0.043513	0.042942	0.042384	0.041848	0.041342	0.040876	0.040457	0.040095	0.039800	0.039590	0.039469	0.039447	0.039519	0.039715	0.040003	0.040381	0.040830	0.041330	0.041850	0.042362	0.042839	0.043254	0.043591	0.043835	0.043983	0.044035	0.043998	0.043881	0.043697	0.043459	0.043179	0.042870	0.042541	0.042198	0.041852	0.041505	0.041163	0.040827	0.040501	0.040186	0.039883	0.039594	0.039321	0.039064	0.038825	0.038605	0.038407	0.038232	0.038083	0.037962	0.037864	0.037802	0.037775	0.037783	0.037828	0.037908	0.038033	0.038203	0.038426	0.038690	0.039005	0.039374	0.039801	0.040291	0.040835	0.041437	0.042094	0.042799	0.043539	0.044311	0.045090	0.045852	0.046569	0.047214	0.047755	0.048164	0.048419	0.048506
0.5300	0.048193	0.048156	0.048045	0.047861	0.047610	0.047294	0.046921	0.046495	0.046025	0.045518	0.044981	0.044423	0.043851	0.043276	0.042702	0.042139	0.041595	0.041080	0.040602	0.040176	0.039812	0.039523	0.039321	0.039220	0.039233	0.039364	0.039619	0.039990	0.040467	0.041028	0.041645	0.042238	0.042856	0.043428	0.043994	0.044398	0.044690	0.044864	0.044924	0.044876	0.044733	0.044512	0.044145	0.043815	0.043451	0.043136	0.042733	0.042325	0.041918	0.041518	0.041127	0.040748	0.040384	0.040036	0.039705	0.039394	0.039103	0.038835	0.038592	0.038374	0.038185	0.038025	0.037898	0.037804	0.037745	0.037724	0.037744	0.037804	0.037885	0.038034	0.038233	0.038483	0.038787	0.039152	0.039579	0.040072	0.040633	0.041265	0.041967	0.042736	0.043568	0.044450	0.045367	0.046296	0.047210	0.048076	0.048856	0.049513	0.050012	0.050323	0.050430
0.5400	0.048044	0.048008	0.047900	0.047723	0.047479	0.047172	0.046809	0.046394	0.045933	0.045435	0.044905	0.044351	0.043781	0.043202	0.042623	0.042052	0.041498	0.040970	0.040482	0.040045	0.039674	0.039380	0.039189	0.039113	0.039167	0.039360	0.039696	0.040172	0.040772	0.041470	0.042232	0.043016	0.043780	0.044481	0.045077	0.045555	0.045895	0.046090	0.046158	0.046087	0.045905	0.045630	0.045281	0.044877	0.044434	0.043967	0.043487	0.043003	0.042523	0.042038	0.041581	0.041141	0.040719	0.040332	0.039955	0.039601	0.039273	0.038973	0.038703	0.038464	0.038258	0.038087	0.037953	0.037857	0.037801	0.037787	0.037818	0.037896	0.038022	0.038201	0.038435	0.038730	0.039088	0.039515	0.040016	0.040596	0.041259	0.042008	0.042846	0.043770	0.044773	0.045845	0.046966	0.048109	0.049241	0.050319	0.051295	0.052120	0.052751	0.053145	0.053279
0.5500	0.047693	0.047658	0.047555	0.047385	0.047151	0.046857	0.046506	0.046104	0.045657	0.045170	0.044651	0.044107	0.043542	0.042967	0.042386	0.041803	0.041241	0.040703	0.040204	0.039759	0.039370	0.039086	0.038912	0.038871	0.038981	0.039255	0.039701	0.040313	0.041072	0.041961	0.042916	0.043887	0.044823	0.045685	0.046408	0.046973	0.047362	0.047567	0.047607	0.047492	0.047246	0.046891	0.046452	0.045941	0.045400	0.044833	0.044256	0.043678	0.043107	0.042553	0.042011	0.041498	0.041010	0.040548	0.040116	0.039713	0.039344	0.039007	0.038706	0.038442	0.038217	0.038032	0.037888	0.037787	0.037733	0.037726	0.037770	0.037866	0.038017	0.038229	0.038503	0.038845	0.039262	0.039739	0.040324	0.041004	0.041785	0.042673	0.043671	0.044780	0.045993	0.047297	0.048677	0.050101	0.051513	0.052865	0.054098	0.055140	0.055941	0.056445	0.056617
0.5600	0.047560	0.047527	0.047429	0.047266	0.047043	0.046760	0.046423	0.046035	0.045602	0.045128	0.044621	0.044083	0.043523	0.042947	0.042361	0.041776	0.041203	0.040654	0.040143	0.039687	0.039308	0.039031	0.038881	0.038885	0.039070	0.039452	0.040040	0.040831	0.041801	0.042910	0.044101	0.045308	0.046461	0.047493	0.048354	0.049007	0.049438	0.049645	0.049643	0.049457	0.049115	0.048650	0.048081	0.047456	0.046787	0.046096	0.045398	0.044704	0.043976	0.043320	0.042690	0.042138	0.041570	0.041038	0.040543	0.040086	0.039672	0.039296	0.038962	0.038667	0.038422	0.038223	0.038073	0.037972	0.037923	0.037928	0.037989	0.038109	0.038292	0.038542	0.038865	0.039268	0.039758	0.040343	0.041034	0.041813	0.042746	0.043814	0.045023	0.046376	0.047868	0.049487	0.051208	0.052993	0.054786	0.056520	0.058111	0.059472	0.060518	0.061178	0.061404
0.5700	0.047219	0.047188	0.047095	0.046943	0.046731	0.046465	0.046145	0.045775	0.045359	0.044902	0.044410	0.043885	0.043333	0.042762	0.042178	0.041591	0.041010	0.040451	0.039930	0.039467	0.039091	0.038825	0.038711	0.038781	0.039067	0.039595	0.040378	0.041411	0.042664	0.044093	0.045608	0.047125	0.048553	0.049793	0.050814	0.051559	0.052014	0.052188	0.052103	0.051798	0.051311	0.050682	0.049936	0.049140	0.048305	0.047453	0.046602	0.045765	0.044953	0.044174	0.043431	0.042736	0.042078	0.041464	0.040896	0.040394	0.039922	0.039499	0.039127	0.038806	0.038538	0.038323	0.038163	0.038060	0.038016	0.038033	0.038112	0.038259	0.038478	0.038773	0.039153	0.039626	0.040201	0.040893	0.041712	0.042674	0.043794	0.045064	0.046536	0.048200	0.050055	0.052088	0.054294	0.056585	0.058912	0.061183	0.063287	0.065100	0.066503	0.067392	0.067696
0.5800	0.047098	0.047069	0.046982	0.046837	0.046638	0.046384	0.046079	0.045725	0.045325	0.044882	0.044400	0.043886	0.043337	0.042760	0.042172	0.041576	0.040984	0.040415	0.039880	0.039408	0.039033	0.038791	0.038726	0.038883	0.039309	0.040037	0.041089	0.042458	0.044106	0.045960	0.047915	0.049848	0.051636	0.053185	0.054386	0.055211	0.055651	0.055731	0.055491	0.054986	0.054273	0.053402	0.052431	0.051399	0.050338	0.049273	0.048224	0.047205	0.046227	0.045296	0.044422	0.043598	0.042829	0.042119	0.041468	0.040875	0.040337	0.039862	0.039446	0.039087	0.038793	0.038561	0.038392	0.038288	0.038249	0.038279	0.038382	0.038559	0.038819	0.039172	0.039620	0.040179	0.040861	0.041657	0.042636	0.043794	0.045154	0.046736	0.048561	0.050645	0.053002	0.055610	0.058447	0.061459	0.064557	0.067601	0.070466	0.072961	0.074906	0.076146	0.076572
0.5900	0.046797	0.046770	0.046689	0.046556	0.046370	0.046133	0.045847	0.045513	0.045133	0.044710	0.044245	0.043743	0.043210	0.042644	0.042056	0.041455	0.040853	0.040269	0.039724	0.039250	0.038885	0.038678	0.038685	0.038969	0.039597	0.040613	0.042032	0.043895	0.046123	0.048609	0.051201	0.053722	0.055996	0.057877	0.059269	0.060130	0.060473	0.060347	0.059828	0.058996	0.057934	0.056715	0.055400	0.054041	0.052674	0.051329	0.050026	0.048777	0.047592	0.046477	0.045434	0.044465	0.043569	0.042747	0.041988	0.041312	0.040706	0.040171	0.039707	0.039314	0.038991	0.038739	0.038560	0.038453	0.038422	0.038469	0.038597	0.038813	0.039123	0.039537	0.040067	0.040733	0.041545	0.042528	0.043709	0.045119	0.046788	0.048753	0.051046	0.053700	0.056733	0.060150	0.063927	0.068001	0.072261	0.076534	0.080595	0.084003	0.086817	0.088622	0.089245
0.6000	0.046646	0.046621	0.046547	0.046424	0.046252	0.046031	0.045765	0.045451	0.045090	0.044685	0.044236	0.043747	0.043218	0.042656	0.042066	0.041457	0.040844	0.040245	0.039688	0.039211	0.038865	0.038711	0.038827	0.039301	0.040224	0.041679	0.043722	0.046350	0.049467	0.052919	0.056470	0.059847	0.062805	0.065107	0.066660	0.067447	0.067510	0.066962	0.065914	0.064532	0.062914	0.061150	0.059333	0.057511	0.055727	0.054008	0.052372	0.050833	0.049390	0.048048	0.046796	0.045654	0.044603	0.043650	0.042790	0.042019	0.041334	0.040734	0.040209	0.039775	0.039423	0.039152	0.038964	0.038859	0.038839	0.038907	0.039070	0.039332	0.039704	0.040198	0.040830	0.041621	0.042594	0.043781	0.045218	0.046941	0.049029	0.051504	0.054435	0.057878	0.061884	0.066521	0.071706	0.077432	0.083533	0.089774	0.095841	0.101272	0.105613	0.108428	0.109404
0.6100	0.046404	0.046382	0.046315	0.046204	0.046047	0.045846	0.045599	0.045308	0.044971	0.044588	0.044159	0.043686	0.043170	0.042614	0.042025	0.041411	0.040788	0.040178	0.039615	0.039142	0.038829	0.038759	0.039042	0.039809	0.041206	0.043366	0.046380	0.050257	0.054875	0.059981	0.065141	0.069878	0.073783	0.076567	0.078129	0.078511	0.077878	0.076452	0.074459	0.072108	0.069566	0.066961	0.064319	0.061821	0.059446	0.057212	0.055130	0.053201	0.051426	0.049797	0.048310	0.046957	0.045730	0.044614	0.043622	0.042739	0.041962	0.041283	0.040706	0.040225	0.039839	0.039547	0.039349	0.039246	0.039241	0.039337	0.039538	0.039858	0.040307	0.040911	0.041671	0.042625	0.043807	0.045261	0.047039	0.049210	0.051843	0.055029	0.058869	0.063469	0.068932	0.075411	0.082836	0.091230	0.100440	0.110140	0.119800	0.128686	0.135936	0.140707	0.142375
0.6200	0.046174	0.046154	0.046095	0.045995	0.045855	0.045673	0.045449	0.045180	0.044867	0.044507	0.044099	0.043643	0.043139	0.042590	0.042000	0.041380	0.040745	0.040123	0.039553	0.039095	0.038837	0.038902	0.039452	0.040700	0.042890	0.046275	0.051052	0.057275	0.064715	0.072874	0.080939	0.088006	0.093316	0.096463	0.097431	0.096514	0.094160	0.090840	0.086964	0.082855	0.078733	0.074743	0.070972	0.067462	0.064239	0.061270	0.058578	0.056137	0.053929	0.051935	0.050142	0.048526	0.047078	0.045784	0.044634	0.043618	0.042731	0.041966	0.041317	0.040781	0.040355	0.040037	0.039828	0.039727	0.039739	0.039867	0.040114	0.040503	0.041044	0.041759	0.042677	0.043836	0.045284	0.047082	0.049310	0.052063	0.055461	0.059651	0.064808	0.071143	0.078863	0.088205	0.099364	0.112443	0.127355	0.143696	0.160623	0.176787	0.190407	0.199588	0.202839
0.6300	0.045939	0.045922	0.045867	0.045780	0.045657	0.045495	0.045294	0.045051	0.044765	0.044430	0.044046	0.043610	0.043121	0.042580	0.041993	0.041369	0.040725	0.040092	0.039523	0.039097	0.038938	0.039229	0.040242	0.042348	0.046035	0.051860	0.060349	0.071754	0.085745	0.101112	0.115819	0.127582	0.134753	0.136922	0.134796	0.129577	0.122527	0.114674	0.106732	0.099148	0.092116	0.085740	0.080028	0.074944	0.070437	0.066446	0.062912	0.059782	0.057007	0.054545	0.052362	0.050425	0.048709	0.047194	0.045860	0.044692	0.043680	0.042814	0.042087	0.041492	0.041024	0.040682	0.040464	0.040371	0.040406	0.040576	0.040892	0.041368	0.042026	0.042895	0.044015	0.045440	0.047235	0.049491	0.052325	0.055888	0.060373	0.066032	0.073180	0.082223	0.093652	0.108051	0.126057	0.148277	0.175090	0.206332	0.240819	0.275882	0.307194	0.329253	0.337261
0.6400	0.045874	0.045860	0.045816	0.045741	0.045635	0.045496	0.045320	0.045102	0.044841	0.044531	0.044170	0.043754	0.043279	0.042746	0.042157	0.041521	0.040863	0.040218	0.039653	0.039273	0.039267	0.039956	0.041868	0.045746	0.052789	0.064689	0.083470	0.110937	0.147313	0.188893	0.226822	0.250750	0.255960	0.245521	0.225994	0.203063	0.180331	0.159594	0.141523	0.126147	0.113207	0.102351	0.093229	0.085527	0.079002	0.073439	0.068668	0.064555	0.060994	0.057898	0.055199	0.052840	0.050779	0.048979	0.047416	0.046053	0.044887	0.043898	0.043074	0.042401	0.041882	0.041508	0.041267	0.041183	0.041247	0.041470	0.041864	0.042450	0.043257	0.044333	0.045718	0.047494	0.049761	0.052665	0.056359	0.061101	0.067229	0.075171	0.085552	0.099216	0.117344	0.141496	0.173793	0.216916	0.273947	0.347734	0.439329	0.545144	0.652523	0.736320	0.769108
0.6500	0.045646	0.045634	0.045598	0.045538	0.045450	0.045332	0.045180	0.044991	0.044759	0.044479	0.044144	0.043749	0.043293	0.042774	0.042189	0.041550	0.040883	0.040233	0.039692	0.039429	0.039759	0.041275	0.045106	0.053467	0.070460	0.105072	0.173491	0.310415	0.584769	1.058977	1.517748	1.510891	1.155597	0.815050	0.583031	0.431426	0.329673	0.259555	0.210020	0.174318	0.147917	0.127933	0.112472	0.100278	0.090491	0.082491	0.075903	0.070412	0.065658	0.061743	0.058493	0.055608	0.053124	0.050983	0.049133	0.047541	0.046203	0.045074	0.044141	0.043394	0.042819	0.042414	0.042175	0.042105	0.042208	0.042496	0.042945	0.043667	0.044659	0.045977	0.047711	0.049943	0.052830	0.056576	0.061587	0.068048	0.076640	0.088237	0.104076	0.126084	0.157305	0.202609	0.270019	0.373153	0.534888	0.795298	1.226534	1.963964	3.213981	4.928270	5.899607
0.6600	0.045543	0.045534	0.045507	0.045460	0.045391	0.045295	0.045170	0.045015	0.044815	0.044566	0.044262	0.043895	0.043461	0.042954	0.042375	0.041733	0.041055	0.040405	0.039916	0.039869	0.040881	0.044379	0.053997	0.080210	0.159116	0.463964	4.586171	7.042294	30.644871	1058805051.463032	31.272854	2873001641.028768	32.861612	12.788237	21.822028	2.488977	1.045340	0.590051	0.386573	0.278255	0.213550	0.171772	0.143047	0.122352	0.106887	0.094988	0.085614	0.078083	0.071939	0.066859	0.062592	0.059022	0.056001	0.053453	0.051272	0.049423	0.047866	0.046570	0.045510	0.044668	0.044031	0.043591	0.043346	0.043297	0.043453	0.043828	0.044449	0.045352	0.046597	0.048256	0.050445	0.053319	0.057099	0.062110	0.068819	0.077930	0.090530	0.108345	0.134242	0.173230	0.234642	0.337441	0.523747	0.902320	1.814021	4.863238	46.028235	38.656580	126.876732	7420043261.737465	120.225878
0.6700	0.045431	0.045425	0.045406	0.045382	0.045332	0.045260	0.045163	0.045035	0.044867	0.044652	0.044381	0.044046	0.043638	0.043150	0.042579	0.041936	0.041253	0.040618	0.040233	0.040669	0.043503	0.054192	0.099682	0.464503	698.286707	1.278766	0.052785	61.385446	260247685731.412018	861579.178703	0.036861	3918810.028697	171275462125.636963	518.389951	0.170223	3.318510	9212.678194	4.744692	1.239382	0.598473	0.369230	0.259406	0.197305	0.158267	0.131870	0.113156	0.099167	0.088454	0.080034	0.073304	0.067832	0.063329	0.059563	0.056442	0.053829	0.051641	0.049819	0.048316	0.047099	0.046143	0.045431	0.044950	0.044698	0.044677	0.044904	0.045390	0.046176	0.047314	0.048883	0.050994	0.053811	0.057570	0.062622	0.069470	0.078978	0.092431	0.112029	0.141686	0.188890	0.269507	0.422238	0.763489	1.787837	7.877100	14962.080946	8.621974	0.300047	936.416394	853774439617.583008	8455366.224464	0.061747
0.6800	0.045293	0.045290	0.045280	0.045262	0.045234	0.045189	0.045123	0.045029	0.044912	0.044736	0.044506	0.044212	0.043838	0.043377	0.042824	0.042185	0.041504	0.040914	0.040827	0.042703	0.053796	0.161176	0.115341	4942.440639	178.583282	3.537749	0.136553	0.109935	396.044961	20.717688	1.619893	13.129309	3943.482216	0.332805	1.171509	5.957259	500.792445	198968.185436	2.685060	3.726675	0.960010	0.483735	0.308647	0.222192	0.172131	0.140080	0.118588	0.102692	0.090804	0.081650	0.074441	0.068662	0.063972	0.060126	0.056956	0.054339	0.052178	0.050422	0.049016	0.047925	0.047124	0.046599	0.046345	0.046294	0.046606	0.047239	0.048242	0.049689	0.051691	0.054414	0.058110	0.063130	0.070054	0.079784	0.093821	0.114796	0.147654	0.202621	0.303966	0.522319	1.154002	5.100911	3.702705	266628.389635	1277.381623	18.506408	1.872014	0.655061	6838.825270	60.569778	5.564656
0.6900	0.045247	0.045247	0.045246	0.045243	0.045234	0.045222	0.045188	0.045130	0.045045	0.044966	0.044783	0.044535	0.044208	0.043792	0.043271	0.042655	0.041998	0.041536	0.042338	0.052398	1.154946	26.274587	0.048385	198.081606	0.552643	23.360145	0.036949	0.037904	3955.281699	109.187229	327.666765	44.354138	1304.642625	0.071825	0.038665	437.466855	1.736970	652.591937	0.109779	357.133989	58.311149	1.630107	0.628122	0.362469	0.247656	0.186089	0.148382	0.123392	0.105831	0.092955	0.083196	0.075618	0.069612	0.064802	0.060908	0.057742	0.055173	0.053104	0.051462	0.050206	0.049300	0.048725	0.048462	0.048543	0.048979	0.049811	0.051111	0.052985	0.055599	0.059199	0.064169	0.071110	0.080997	0.095509	0.117648	0.153367	0.215782	0.339126	0.641377	1.847820	75.389331	573.710246	0.200831	1569.614078	3.825168	615.834127	0.065278	0.113497	9803.041080	263.399893	1080.968604
0.7000	0.045254	0.045257	0.045266	0.045279	0.045292	0.045302	0.045302	0.045287	0.045245	0.045168	0.045045	0.044860	0.044600	0.044249	0.043809	0.043252	0.042684	0.042651	0.049434	308.379536	11.570632	8.511190	120450.554903	0.571456	0.035615	0.257379	0.035640	396.845586	334.692943	154.311036	4.865529	26.014787	81.407940	15980.193622	0.037510	1.789095	0.071817	208.016781	498142.508499	8870.888160	12809.372796	107386.677693	2.890615	0.790621	0.413872	0.269966	0.197354	0.154780	0.127290	0.108365	0.094688	0.084493	0.076668	0.070546	0.065692	0.061809	0.058709	0.056240	0.054314	0.052857	0.051825	0.051192	0.050952	0.051115	0.051715	0.052814	0.054512	0.056969	0.060431	0.065283	0.072151	0.082039	0.096737	0.119605	0.157398	0.225789	0.369304	0.765692	3.091136	118911.248232	13589.679809	9427.556094	1108469.019646	229.683975	0.096291	2.758071	0.061559	21404.550456	742.638574	303.833021	15.582414
0.7100	0.045253	0.045259	0.045277	0.045306	0.045357	0.045397	0.045436	0.045470	0.045487	0.045479	0.045438	0.045351	0.045206	0.044989	0.044697	0.044350	0.044158	0.046605	0.675357	3.773953	0.147771	0.081372	0.035656	0.169087	2.951986	0.035412	0.042685	0.157861	0.072115	1.699109	5574209.279652	6.690386	1.466207	10.259556	0.092947	0.038064	12.210570	0.281150	4.294793	925.507363	14.319156	1187.891422	56.058509	5.270985	0.960674	0.460394	0.288907	0.206747	0.159967	0.130581	0.110617	0.096395	0.085884	0.077906	0.071734	0.066908	0.063094	0.060122	0.057832	0.056127	0.054939	0.054245	0.054031	0.054315	0.055146	0.056617	0.058874	0.062160	0.066853	0.073595	0.083401	0.098141	0.121264	0.160382	0.233162	0.393558	0.885185	5.319973	68.671757	1215.293655	15.083661	913.548081	4.277294	0.797328	21.679929	0.061996	0.146492	12.644575	1.948811	12.150987	17023108.417956
0.7200	0.045320	0.045330	0.045359	0.045407	0.045469	0.045546	0.045631	0.045722	0.045814	0.045901	0.045980	0.046050	0.046114	0.046191	0.046363	0.046986	0.051677	3.910984	0.040702	0.051655	0.140991	3.947502	1.707599	13130.820155	1617.314627	9.165768	0.035238	696.409009	6988.163684	90.047607	52.236069	3713.077412	561065.284812	157.226777	0.138202	6.498665	1621.493237	18292.086169	2052.804816	16.511102	56.804699	1.713541	1.380009	767.499548	9.315692	1.117700	0.499157	0.304193	0.214334	0.164480	0.133516	0.112795	0.098191	0.087521	0.079484	0.073341	0.068601	0.064956	0.062189	0.060161	0.058787	0.058026	0.057857	0.058312	0.059468	0.061459	0.064497	0.068985	0.075524	0.085161	0.099789	0.123046	0.162764	0.238266	0.410815	0.984788	8.895281	814.845463	1.255507	1.730113	52.176611	36.243505	1937.432336	62257.719464	6164.286701	29.056611	0.161542	1484.231107	693285.754044	4959.004975	144.386431
0.7300	0.045443	0.045457	0.045496	0.045561	0.045651	0.045773	0.045910	0.046072	0.046261	0.046481	0.046747	0.047093	0.047603	0.048514	0.050890	0.079783	0.318067	25449.323235	0.187773	0.109947	0.221973	0.562120	0.087320	0.366002	0.757449	4580.970098	0.042929	1.348222	10524.978261	0.051552	0.207231	0.553927	912.321708	0.237505	18.331158	1842.801372	0.982735	6.972437	16.841121	1.784094	1.780153	0.828878	26.160312	5066537.795830	101.885052	14.639529	1.242505	0.527571	0.315164	0.219994	0.168025	0.136126	0.114969	0.100173	0.089445	0.081469	0.075510	0.070967	0.067577	0.065139	0.063527	0.062678	0.062582	0.063285	0.064898	0.067631	0.071833	0.078113	0.087498	0.101878	0.124933	0.164615	0.241170	0.420511	1.051793	13.287775	94.097576	4373953.881947	22.597642	1.400577	2.670579	4.136796	15.167517	7.539288	2.885266	12233.090701	18.777995	2.568537	17634.557081	0.725747	0.522238
0.7400	0.045733	0.045751	0.045805	0.045895	0.046023	0.046193	0.046409	0.046680	0.047022	0.047470	0.048060	0.049017	0.050801	0.055633	0.137156	0.039529	0.092015	172.914554	0.671300	0.037654	1.698271	13057.285089	0.035051	0.039690	11.175518	7.213889	0.060070	0.034981	43.119036	8.391965	39.691374	8.103927	32508.157100	0.041426	62.902544	4404.627803	3397.531385	1.625841	0.039289	32270.701117	8.616424	0.126804	51.223878	7788.141466	9.941503	0.436125	19.358155	1.347276	0.553968	0.326955	0.227048	0.173086	0.140223	0.118594	0.103589	0.092809	0.084901	0.079058	0.074784	0.071771	0.069832	0.068886	0.068918	0.070006	0.072319	0.076194	0.082208	0.091393	0.105622	0.128590	0.168389	0.245807	0.429955	1.099648	16.815543	0.401497	11.061535	10281.718045	44.947535	0.124045	17.344917	86382.047402	0.061907	1.474625	3019.591131	4056.185921	60.517940	0.067863	34909.579341	20.522196	99.920754
0.7500	0.046094	0.046117	0.046186	0.046305	0.046478	0.046715	0.047031	0.047454	0.048049	0.048914	0.050279	0.052895	0.060401	0.198996	2.789688	120751.782240	0.038913	39.870645	0.059435	194.992195	0.100006	2374.979264	0.099002	60.785539	0.137794	4.592824	0.880461	0.103220	2.916565	0.540299	15.091228	29.513938	10053.729404	0.043803	0.145492	1.054351	14.385095	39.840351	5.002206	193307.708751	5.224740	1282.821954	1.441299	1275.939015	0.245229	85289429.847820	279.954610	21.062203	1.413521	0.572983	0.336713	0.233709	0.178421	0.144933	0.123025	0.107961	0.097263	0.089532	0.084033	0.080244	0.077891	0.076842	0.077088	0.078748	0.082122	0.087787	0.096678	0.110681	0.133470	0.173138	0.250594	0.435876	1.122583	17.643178	227.220718	91828515.079934	0.225847	1759.069470	1.125655	2477.971596	4.152996	152829.676806	3.999563	198.960517	12.080244	9.943583	1.613598	0.170840	10083.720478	32.180160	35.930815
0.7600	0.046474	0.046503	0.046593	0.046750	0.046989	0.047326	0.047813	0.048496	0.049522	0.051220	0.054590	0.064603	0.241949	3.252645	0.437791	0.050155	0.040304	0.083861	1.539579	0.188112	5.883107	0.047500	0.632178	103167.470793	41.745798	0.115111	0.245753	0.046434	0.034897	0.381984	0.035629	0.060946	0.058573	5.198379	6.894695	0.051425	27.688205	7388167.091131	36.234608	0.258652	44.115419	1.188659	15.872283	1.280018	0.345080	3.163227	27.746152	256.373816	20.342745	1.455940	0.589268	0.346887	0.241536	0.185154	0.151141	0.129027	0.113983	0.103502	0.096207	0.091313	0.088384	0.087224	0.087833	0.090421	0.095480	0.103968	0.117707	0.140345	0.179948	0.257359	0.442766	1.130463	16.559932	202.201814	21.727352	3.586557	0.303524	1.830100	27.152021	1.914483	57.789176	0.280028	27.554238	5745232.891892	109.419081	0.224831	6.191789	4.733737	0.076748	0.490587	0.061393
0.7700	0.046925	0.046963	0.047082	0.047294	0.047622	0.048113	0.048843	0.049983	0.051934	0.055912	0.068046	0.268562	0.117011	0.046206	0.093300	79162.151848	0.872063	1144.675529	1247.015526	2.726624	146.788063	0.544750	8.698474	4363.331489	17.977318	2380.690616	0.237540	3.339101	0.131674	627.559508	0.034778	1.093694	0.852402	0.121247	0.404211	83450.562559	9.990724	15644.251929	5.881546	20.487581	6103.570246	112.908014	10231.614936	20788.376047	38.563713	14979954.216446	235.854710	0.357521	11.537715	19.133567	1.490018	0.607579	0.359845	0.252108	0.194536	0.159956	0.137684	0.122791	0.112757	0.106227	0.102488	0.101204	0.102442	0.106553	0.114420	0.127825	0.150397	0.190215	0.268096	0.454071	1.139056	15.237450	9.810829	0.286388	242.684535	17237045.023462	29.957446	31681.541656	18620.227816	80.767418	4357.502493	14.719552	28.796744	20478.763762	42.024671	66186.857721	0.645125	4.514407	0.879228	680.192100	0.061000
0.7800	0.047641	0.047692	0.047852	0.048144	0.048617	0.049362	0.050567	0.052691	0.057092	0.071024	0.289172	0.797956	3.674319	0.467668	0.038363	0.803943	0.039589	2.022431	3.665193	9180556438.304665	0.036156	55.870222	0.132806	3.292898	7.562160	2.887385	0.407708	17.764597	0.047468	0.726776	0.064997	0.122972	0.038840	0.244229	0.051538	59.853205	317.987205	0.912575	0.987840	52.568436	0.053352	30037046084.819370	96.729200	27.954391	0.119353	28.559739	0.144152	20.566540	186.330174	109.290353	18.428027	1.541456	0.635764	0.379820	0.268339	0.208896	0.173460	0.151009	0.136490	0.127391	0.122433	0.121109	0.123486	0.130278	0.143190	0.165862	0.206485	0.286278	0.476175	1.168802	14.442690	91.873540	138.103510	15.085576	0.153534	20.016458	0.131992	44.799678	72.868226	72429447071.903595	0.069135	216.419733	0.944652	7.571401	228.125195	46.043869	0.598114	21.819138	0.080306	0.843168	0.121788
0.7900	0.048519	0.048590	0.048814	0.049237	0.049959	0.051178	0.053403	0.058214	0.073558	0.322753	3.018444	8.247787	0.055396	215.885126	0.110173	61.807426	0.088378	0.070001	7.987632	811.314276	3379.698695	217.973222	1479585.186750	0.425380	264.548305	2.176051	0.954225	3.547780	7.573073	1.138893	1.865130	0.303463	6.071542	173.442574	0.766291	72.309842	8462.946528	0.275435	551419.941460	208.035677	4530.130962	2099.976736	220.081615	1.195174	1.734849	5966.245520	2.856635	8206.411723	0.845582	400.154085	170.907183	19.440226	1.632752	0.680381	0.410449	0.292989	0.230742	0.194195	0.171806	0.158382	0.151503	0.150246	0.154803	0.166646	0.189405	0.231572	0.315323	0.514724	1.237674	15.085722	128.796931	293.781052	0.656399	5760.460290	2.046716	7241.139262	1.210784	0.853941	147.260159	5521.720521	15735.457953	771.067045	3837519.031674	0.960557	5735.121646	50.178344	1.723313	127.679285	11.952679	1.319765	3.189844
0.8000	0.049250	0.049351	0.049699	0.050344	0.051735	0.054003	0.059074	0.075931	0.382499	0.051268	387360.366864	555.265827	0.041449	94.329213	10.890999	0.067493	0.438691	519.319947	0.342941	0.034861	34.659022	0.917022	0.037293	0.045027	0.035451	128.475297	0.169573	759.286452	0.033455	386.472210	2618.177913	21707.338120	0.062608	0.509102	0.035984	2.552096	0.056953	0.086744	0.080020	20.996808	44.924662	0.041739	4.751726	4855.345536	9.868302	2.872630	330.514028	3083.813489	0.412576	90206.620244	41251316.663030	0.526279	23.187401	1.808127	0.755268	0.459833	0.332204	0.265619	0.227835	0.206467	0.196292	0.195486	0.204574	0.226960	0.271634	0.362800	0.581728	1.381587	17.948717	0.423333	33643933.195305	76609.216166	0.387460	2099.659435	223.707577	3.479438	14.193780	8414.585990	4.239418	0.062815	146.016956	13.317868	0.081248	0.100260	0.070532	166.912571	0.206362	770.327871	0.083682	16301.887054	4045.734142
0.8100	0.050821	0.050981	0.051518	0.052640	0.054929	0.060298	0.079284	0.561304	0.055212	19.176990	0.049465	40.362047	0.066657	0.143140	0.040738	0.209738	4.271880	0.154673	144.973480	49.386390	0.099746	5350760.878745	0.951234	0.822701	20.841257	0.033739	26.720759	1.693559	0.051837	138.352410	2465.173542	5059.082591	0.552413	0.536510	0.056407	0.036754	368.564038	4.005538	17.361634	105059584.805432	0.614281	998.895274	3017.082927	0.976540	98.457217	4.573139	0.252993	1277.407848	11.420917	1432.856903	0.309781	923.376310	0.659100	37.040345	2.167801	0.892481	0.546367	0.400557	0.327250	0.289055	0.272472	0.273261	0.293080	0.341342	0.446207	0.705762	1.684099	28.839003	0.523712	676.933141	0.243630	992.545898	10.373760	1254.490895	0.234380	3.020910	61.875731	1.781252	1839.491325	604.218370	0.550524	62991458.569740	10.327360	3.431296	230.105965	0.062291	27.419037	1.878504	0.431420	3524.422165	3628.678865
0.8200	0.052452	0.052731	0.053734	0.056030	0.061882	0.085100	3015493849.078600	0.048869	27.310680	95.808184	28.566204	9.221403	25.687512	10.281171	9.245047	2285.930878	0.528761	0.223226	0.036893	702.931166	347.281965	0.657978	0.045489	1063.192733	98403.791324	0.035139	0.711557	74.503370	1.197141	0.048437	1.537957	0.295902	25.118573	1442.743616	0.036831	0.036801	1696470.790081	17981.331129	0.041060	0.241319	5979.728352	12425.041274	0.050569	1.363258	7.523417	49280.532408	2527.144825	259.743158	714.401289	291.055062	1279.808310	4020.789381	1851.925029	0.133624	245005827620.682434	2.991996	1.168826	0.715054	0.534374	0.451879	0.420215	0.426808	0.478007	0.609166	0.956832	2.384412	193659055665.860229	0.122628	1429.884407	2875.761888	933.915051	196.859690	469.349249	166.853707	2800.564163	30339.107002	11.871633	2.270581	0.079232	7217.466081	3445.732675	1.510051	0.086656	10300.256318	977711.037992	0.064582	0.693207	874.397581	15.501600	0.212191	2.030879
0.8300	0.054295	0.054878	0.057144	0.064050	0.099595	5.922615	0.212647	0.488327	12212.503235	0.062269	38.359697	0.392194	0.041033	0.039604	0.231584	0.123897	0.105879	0.063960	0.035891	4000.973559	0.060107	275.199380	2297.283562	129.851065	0.241509	0.096866	67.831927	13.210936	0.137146	20.662531	0.034075	0.806922	0.331510	1.413476	42.720878	0.909244	2.285653	1819.880597	127.134184	47.698121	0.099335	3348.581723	0.046955	0.185463	0.947809	2.386411	6.419468	0.054597	0.053232	9.496527	1234.000191	0.760411	543235.930936	26.533414	12.146654	565.693724	5.464225	1.859441	1.119268	0.863219	0.781747	0.815349	1.002009	1.589000	4.507461	456.310712	9.511716	20.153297	392546.587510	0.569678	837.446236	6.222024	0.065651	0.067152	5.192935	2.440897	1.229933	0.338462	0.071938	14662.280404	0.141101	534.616929	3505.054421	992.342592	1.368768	0.577328	75.927745	10.739144	0.279033	13.565161	0.061517
0.8400	0.056825	0.058748	0.069505	0.203114	0.872122	7.875529	3.313819	2.183134	0.061028	258.048372	0.578474	0.055555	0.476663	0.053569	39153.893557	5.231821	0.042539	0.043936	1.473481	0.182560	0.125946	2.333153	0.044576	0.158671	1.582894	0.278823	1.808087	1.022952	0.564318	0.038586	2.422719	0.089334	2.707396	12.665971	0.413920	2.810560	0.043131	0.105780	0.040290	5.331322	1.149019	1.839524	21.528073	0.092851	0.100943	89.370224	735696.143272	56.554393	10.180698	0.350427	15.086503	13041.999115	0.703508	104.431661	201.402270	672.259222	100.614860	28.289551	4.856205	2.723242	2.279817	2.575954	4.363830	24.354116	83.301993	535.060139	153.411200	76.730539	0.544077	9631.304370	9.962901	0.252108	6.430093	54.930029	435420.593161	51.562983	0.145579	0.136283	11.862815	1.021885	0.623309	5.961255	0.082574	0.243509	1.448684	1.439864	1.557599	6.609144	1.683163	0.089191	2.681426
0.8500	0.059846	0.346524	240.161073	1.207064	0.186043	0.205164	0.067802	2047737.262485	202.067642	5.148413	0.451836	42.418197	38.362404	1.124467	0.455943	0.038804	0.734571	0.046817	2.399967	0.035076	0.057124	0.034691	0.386295	0.121167	0.466190	3.193611	731.959638	45516.792981	2.522596	2389.609338	2.027395	28643.862385	0.171644	2272.154941	7983.323828	32.873231	4.726915	1.136041	3.519196	0.056329	0.243457	0.048939	3.183392	0.266710	5.353465	0.163995	6.965548	37.598996	795.501269	986.340864	17.840558	154.789797	7988.321017	88640346.718839	0.613682	12.360403	15.660922	205.407632	94692.683034	442.155376	5057596.310758	419.921350	85397.764638	175.860455	12.949128	9.802547	0.456661	63742808.934380	5649.649009	103.712514	12.883235	620.048385	484.652376	28.827902	4.031376	0.212630	9.909440	0.192281	9.551017	0.065112	0.167413	0.070406	1.865210	0.624988	2.372822	15.897304	3881.618270	27449.865502	1.522269	14519.373481	2.012786
0.8600	0.063560	28.074620	0.162303	26.022798	0.077872	0.071293	0.066344	0.068851	2.792938	21834.872909	147487155.019875	6.910210	10948.158516	0.053822	0.163940	0.272645	0.074707	0.897659	0.088786	0.039324	51.155715	0.135390	8.781622	0.092507	1.797975	8.866176	6.148962	0.033233	0.163663	377.515250	0.164232	44.744605	0.040765	0.035487	5.769606	0.486118	16.369894	0.526883	0.062680	0.329425	2.441190	0.099181	0.614494	10.507896	0.597837	5.770956	2.132289	7.445065	1074354.790508	147.486289	3571293222.351809	674007.827340	90.495126	0.525506	0.478631	0.862652	1.234315	4585.044326	38.612584	40252.022090	459.934533	38156.351688	34.796517	3920.993850	0.968590	0.678451	0.366058	0.383244	61.753750	453216.688467	2267271291.916766	90.750276	868396.410481	6.827866	1.278238	8.348573	0.445336	5.401221	0.334440	0.088729	75.861482	0.294262	8.146053	0.267287	7.417962	5.456752	5.751419	0.063515	0.141638	188.063876	0.194621
0.8700	0.068836	11.077423	333.375818	0.086495	42.387240	0.613652	1809.767573	3842207005782.406250	0.108408	0.095158	5339.777417	2.163641	0.110165	38.161246	0.178821	1.720345	0.153229	30.163198	0.038479	210.427032	81.317782	0.293491	12464.843593	0.947811	4.464077	0.032573	0.516734	0.037449	0.034147	5.871105	2.060972	34.918803	0.036294	0.037614	2.973807	0.038366	0.429719	7.636592	486.148887	0.084876	792.740252	2135.902006	0.064389	58.543845	1.355675	22.680117	20.444845	12042.272064	1.120362	42.306134	119159.986294	1.158457	1.555032	145775596175340.812500	57608.149523	35.961094	2645.618929	1.828772	77345.696281	9913.106571	6.052168	9263.457317	67524.218555	1.469307	2018.719422	27.635833	38996.913574	102284949126807.406250	1.048008	0.772750	74050.475412	25.514306	0.664307	10796.060885	22.303459	12.173003	0.705407	132.180719	0.080171	1008.577792	366.376274	0.329393	9556.119456	3.308563	2.681842	0.062755	1.356908	0.062683	0.061745	15.629779	1.717985
0.8800	0.075845	42.047522	66.521434	14.162086	0.071096	0.237529	17.530120	678.222916	0.536059	0.081942	0.147283	3.193022	22725.350501	51.104338	7.556458	0.039159	2.967206	0.142339	64.627852	0.032957	0.044041	72.707082	889.069417	4.951986	0.057525	0.176094	1038.567597	0.136524	0.038471	3604.600563	1.005556	24974.086809	0.079146	0.066634	7440.653747	0.077383	0.185172	4.609781	2505.510895	616.413155	0.052268	0.045503	7.635517	0.648051	32.484555	0.064779	100.154343	749.383157	863932.298667	56.138966	2.125899	0.681482	8.389354	13100.693033	780.590239	10.449105	0.069041	1152.774459	21427.391350	51860.588523	0.946719	48951.832541	19107.456472	912.001693	0.069032	8.010935	564.546541	7817.537871	4.881164	0.452506	1.344648	32.729604	606421.133023	410.289044	52.823922	0.073117	15.944790	0.498498	116.474197	0.066152	0.084854	265.814680	1432.750523	4.231812	0.118715	0.132624	2919.602946	0.103387	0.084110	9615.291957	0.656154
0.8900	0.086350	0.086287	1.034040	0.245619	0.110473	933286014.951525	0.098752	1.649578	0.066549	12.904298	0.190849	2.728306	0.096765	0.208467	0.155616	0.423915	285.768476	0.034127	0.612259	12.345729	2.694364	105172.655805	93268.619813	0.426952	2.234340	3.290031	0.141042	7.555923	13.366672	112107456.215454	389.540284	19148323.533570	81.527027	45.148131	0.770973	9.063003	12.838738	0.258218	9797.591655	807580.066218	0.121207	105.924562	5.116615	0.049572	344.989385	4.185520	19.383139	12.259915	0.925655	36.197743	2.431933	288.016767	0.091920	24.521169	0.773129	52861129944.225388	2.032948	22.828017	278.331880	0.227364	6618.773991	0.211833	246.906131	19.148899	1.579109	39746706688.685356	0.535219	13.773658	0.083833	179.272140	1.440536	19.216546	0.569464	9.601554	20.943410	2.059812	1257.969131	0.066230	2.351530	46.057134	1.898481	329879.484278	44116.131201	0.300033	5.020163	4.054696	0.346878	16.374623	28.959626	38591444.253879	237.248808
0.9000	0.103392	4.929095	46.776551	0.107752	111.003670	0.207337	0.986152	16.775604	12.750365	6.117658	63.578845	35549.706736	1.610368	10.028040	0.041617	0.039874	0.035819	337.289210	0.880057	28.143344	0.839031	746.572129	74.384198	0.031581	0.243053	0.196838	0.134696	1.815290	0.315415	0.190749	0.287910	0.071902	1.374853	8.443752	0.059849	1.055142	1.335478	0.040176	46.415623	5101.777702	5.614885	222.098721	1.723968	3014.696414	0.054392	0.071911	0.558634	125.832089	18.243363	279249.004742	444.411134	96.223895	307.848382	159.229037	31.121816	2.917691	2794.255060	1.596830	9015.511982	5192.822719	1.709897	4881.056918	7806.252576	1.357445	1791.783380	1.921768	21.595720	74.558130	196.168478	55.183607	172.008788	115527.980915	9.153998	64.953376	0.557568	0.080485	0.071177	1335.334095	1.270063	92.220121	2.250685	1987.976052	36.875346	0.065538	0.532002	0.429878	0.100259	2.779919	0.453826	0.104048	0.171942
0.9100	0.138091	0.139313	157.373992	15518.210770	85.525659	33.957013	9308312.628389	0.089929	6.708179	0.093415	3.239965	7.482191	235.105717	1.187536	0.042571	0.050939	32.956308	0.042542	0.036541	0.147018	174.611534	0.924125	7.053049	1.290296	701.230675	0.041563	1980408581.635270	0.104057	0.116314	563.849845	0.033618	2512.650978	0.072926	0.165474	9965820392.860924	0.088989	186.466627	0.998321	1.994962	0.932816	41.174028	0.884082	0.099477	0.142769	293.812793	0.137828	1.517962	13.332724	3044.421673	28.271119	33.628144	0.488243	151.445140	0.123094	72415027.403099	379.924532	1474.199798	474469.567693	40354.546691	2.559837	187476.504622	2.389943	35482.522712	318399.976531	849.958359	187.009193	29797942.192705	0.120101	94.732319	0.325726	17.329504	6.764818	1587.638832	6.711108	1.406458	0.139883	130.069394	0.112450	0.092473	0.400004	46.327439	0.471724	1.642703	0.521328	164.579523	0.089506	3061096039.164440	0.103285	0.088296	696.030943	0.064500
0.9200	0.334608	0.309637	336.976484	0.345815	0.335226	0.468964	18.130860	0.120196	52.430990	0.093753	7.159863	328.832678	16.661080	0.641749	0.791543	0.315094	0.053907	128.142250	3.417566	87.075706	0.041570	0.030979	0.214786	0.395965	570.250260	18.458519	1.246292	0.171069	858396757343.896729	2.071966	35252.173208	0.591173	251357291719.360291	0.554655	0.393419	44.661656	2859.816512	0.569872	0.210814	0.044991	0.055457	580.362818	2.547965	53.972459	0.226646	2.532694	7.309458	2.565508	201.900063	2640.700588	11.638921	0.122949	132.464206	0.239092	611.109648	1.872900	10.620300	2.863645	82301.969154	0.153253	343.938376	0.136865	72110.236188	1.795407	8.239659	0.710969	420.090465	0.211402	18.425797	0.123336	0.687922	1294.377023	102.795807	0.968613	3.414627	1.178876	0.152868	15.880561	0.849569	217.925799	0.067520	0.067943	0.111870	0.233483	876.083123	13.672902	0.319354	0.187135	180745375269.272369	0.530168	13188.565157
0.9300	52.189533	180.246666	1.456416	6.867197	5.799617	1.157479	4383.923147	241.705783	0.145631	0.156059	0.513773	10.003118	8.298701	7587.870744	0.051295	0.349010	1.401661	0.041504	15.011157	133.062331	2.787960	5.617499	0.215389	0.332615	1.550589	1183.814210	8.934576	0.833995	0.222596	33863.054863	0.033928	117121.134247	0.276763	1.242434	6.522756	494.456458	1.968254	1.616336	0.813077	30.155004	15.953373	102.992671	13.913090	0.067933	2.583972	2.523771	0.127993	77016.168368	92.383538	125.763283	6.586508	0.920077	0.209406	6004.632159	139271.442986	4.944438	25.236594	33.457512	2.489198	910.651264	30.951898	796.210632	1.487414	13.819025	6.884634	3.332190	94283.260294	3837.844566	0.224285	0.610221	3.698066	65.546930	45.479147	36255.930464	0.131124	1.114088	0.258004	0.077090	0.204641	3.197851	5.488435	9.926166	0.308746	0.563117	0.571542	148.784509	1.947168	0.394602	0.139042	25030.708862	0.065804
0.9400	0.029572	18.098416	30.471816	22.479508	95.485093	37.327749	27.455800	17.856617	0.548696	2.812158	263.479388	5.013181	6.540610	0.063971	100.706706	0.045229	0.040107	503756777.816612	17.927783	0.031911	0.033261	0.035889	0.585491	0.421608	0.176071	1.485928	0.851769	3.407867	0.539927	2.839016	327.060899	1.016582	0.208231	1.581198	2.078039	0.835306	0.490543	0.711597	1.763736	0.051354	0.062373	0.052401	110.119050	1284666399.023382	0.066461	0.233962	867.945033	0.134759	68.190421	32.576743	5.208899	1.377136	1.364364	441.078154	6.610528	63.016059	28.727786	186.933283	37.296902	19.788554	1194.601208	12.769010	36.344616	142.589471	29.942993	4.272720	8.445869	342.362534	1.458921	3.686110	340.502000	19.922141	32.699480	0.208318	377.863059	0.203082	0.081705	179498764.336915	39.277370	0.074143	0.076450	0.070965	0.543499	0.193781	0.161603	0.163638	0.499970	0.417493	0.152719	0.535456	81.283603
0.9500	0.040627	85.730653	363.584451	38.611592	1.729979	1950.290225	2175.954743	0.915180	0.288183	70913.092121	219.513704	629.192273	0.073579	111985.612675	0.107308	0.050830	0.045815	9.311882	1.167495	55.427747	1.428051	324.202043	2816065.872333	36.950671	282.110832	0.171242	0.067216	162.202070	1308.560120	7.974836	1.254595	3.604008	605.926041	82.303051	0.069151	0.484585	1077.613721	83.599287	2608562.419049	1421.423282	6.895549	297.256675	2.995361	45.051900	0.216515	0.744209	0.610889	1319377.760278	0.143374	6818.676735	1024.566860	1064635.644799	2.579822	17.157342	3483.879882	2141.063181	46.538882	111.415436	2717.539559	1073.760195	233.180623	991.406289	2245.432161	73.502037	34.477981	11.709859	153.390813	10.795306	1.720116	586160.172498	2191.757008	3505.443457	0.171901	2200030.549394	0.339980	0.643418	0.174419	13.496914	0.505289	96.054053	2.170063	401.995718	3970.252335	17.572947	257.068265	0.153856	0.066010	13.528595	134.497227	0.974646	0.362204
0.9600	0.000249	26.911420	2.160435	14.859667	0.144704	0.332463	0.115054	0.079452	705.907621	1086.106148	0.495719	0.120826	1.488619	3890.857715	0.096516	3660.232348	0.571629	0.395101	0.051234	0.755732	0.405775	2.379548	2.698332	21.384423	1.125689	119.973364	0.040094	12.015028	71.515664	3409332.011490	3.573766	8351612.450450	190.325142	34.463154	0.048191	393.693262	3.450625	79.065858	10.436381	9.885584	0.685981	2.219903	0.161886	2.102107	3.330194	431135.511540	0.481207	245159.223714	14.492569	0.479224	10.298680	10505.491500	11904.407104	0.139245	0.735965	6.626989	0.205871	10.690224	1.585610	14.631049	15.609479	5.763333	0.416777	3.468818	0.169191	4.623852	0.544992	0.168155	6812.900756	5049.161794	6.834424	0.724738	8.232254	310808.939758	0.303677	355347.809589	1.255202	0.776223	0.117713	0.460041	0.108597	2.727855	2.613576	18.438488	0.767818	79.080802	0.066877	5.858994	28.576213	1088846.276182	0.531477
0.9700	275.258329	20.009214	0.584430	0.138119	0.275797	9684241.615397	123.029452	0.823527	2.812325	27.466197	1.268229	5992.377620	1.907380	0.306802	2.612925	343.897053	0.461794	0.037262	0.048764	1.279997	2.270659	12.684321	193.738452	1.222737	0.388062	28.623907	0.042956	149.765745	4.589954	0.387419	575.780397	0.713704	9.705369	389.460766	0.062246	86.156392	0.454699	1.642972	719.252266	25.031655	7.130753	5.979937	0.179121	0.079390	2.516278	39688.420227	89.967273	2.184762	33.563891	59732.590970	13.819987	95.226387	43.959267	1.267901	117.789145	7255494.990904	0.339254	0.315032	2.669238	12953.807378	3147664.590335	11978.926726	2.227763	0.299078	0.240929	175015.854323	0.505664	0.247278	24.786865	25.159207	6.951717	27886.643053	21.565430	1.090665	75.462767	32680.556198	0.943818	0.101286	0.136175	1.835543	1.475371	2.150906	167.025128	0.146710	0.090071	15.581277	0.071807	56.292812	1.296886	0.115947	67.991874
0.9800	1.063784	1.847315	0.223435	1.788637	4.130340	3856.760847	213.293531	121.616073	460.228041	3.095766	3.205358	0.105260	3017.112121	1796.812045	2417.129512	0.311373	0.056810	437.386512	45.460120	24.600559	5928.853524	0.043633	117.933977	630.395535	0.041664	14.919859	0.106455	32.975288	0.083060	2.988569	0.038719	1.905641	0.079095	78.572482	0.185662	23.243595	0.082258	944.973006	409.482300	0.108255	23984.678647	108.393116	217.382903	6867.532230	0.477264	16.040036	16232.320451	59409.319550	30926.116074	0.680452	8.066111	5.681158	711.489315	132.957592	5029.149785	7351.791124	186.526887	111.864617	0.303163	621.752825	120981.201332	574.473726	0.459055	88.215523	136.259526	3418.499647	3171.899226	5.197833	69.837625	0.515552	1.245186	0.428209	14624.270095	40567.073635	6121.982945	12.694625	0.376918	3838.936770	64.235200	29.809383	6063.949660	0.090939	87.984986	31.798700	0.077989	2.119325	0.090443	9.826092	0.067637	0.188208	0.063427
0.9900	37.619754	0.401338	0.755282	15.141401	0.393681	6.037432	200.797943	21.249639	4.559893	22.085240	0.036201	0.044379	3012.712441	73975.191504	0.105813	0.051951	0.303623	0.589007	0.150261	0.778786	25.393075	0.683213	15.844168	0.068524	0.073243	17.404582	1.467636	17.342451	0.036842	0.037331	0.040350	0.038348	0.038364	17.507153	1.454056	44.937700	0.180306	0.175047	51.070544	2.248738	95.200965	3.276703	1.048583	2.881338	1.588877	0.738206	0.955422	519439.715918	14333.462689	0.154545	0.084483	257.042954	5.051414	19.371558	4461.880535	129.987080	1.536536	6.837013	0.546351	0.306695	9.687490	1.235253	1.663452	2.038221	1.176615	86.428149	2769.902563	0.186460	0.141774	129.204895	0.134132	0.174472	4205.444147	201366.583815	0.679173	0.675690	0.680027	1.002421	0.528627	0.955823	22.346553	0.534084	10.101825	0.096554	0.093612	6.475548	0.067876	0.495317	0.065075	0.063255	0.063209


==> figures/Cu/drag_anis_CuT900P4NT.dat <==
### B(beta,theta) for CuT900P4NT in units of mPas, one row per beta, one column per theta; theta=0 is pure screw, theta=pi/2 is pure edge.
beta/theta[pi]	0.0000	0.0056	0.0111	0.0167	0.0222	0.0278	0.0333	0.0389	0.0444	0.0500	0.0556	0.0611	0.0667	0.0722	0.0778	0.0833	0.0889	0.0944	0.1000	0.1056	0.1111	0.1167	0.1222	0.1278	0.1333	0.1389	0.1444	0.1500	0.1556	0.1611	0.1667	0.1722	0.1778	0.1833	0.1889	0.1944	0.2000	0.2056	0.2111	0.2167	0.2222	0.2278	0.2333	0.2389	0.2444	0.2500	0.2556	0.2611	0.2667	0.2722	0.2778	0.2833	0.2889	0.2944	0.3000	0.3056	0.3111	0.3167	0.3222	0.3278	0.3333	0.3389	0.3444	0.3500	0.3556	0.3611	0.3667	0.3722	0.3778	0.3833	0.3889	0.3944	0.4000	0.4056	0.4111	0.4167	0.4222	0.4278	0.4333	0.4389	0.4444	0.4500	0.4556	0.4611	0.4667	0.4722	0.4778	0.4833	0.4889	0.4944	0.5000
0.0100	0.061831	0.061872	0.061994	0.062191	0.062453	0.062768	0.063120	0.063493	0.063869	0.064230	0.064558	0.064838	0.065057	0.065205	0.065273	0.065260	0.065164	0.064990	0.064745	0.064439	0.064084	0.063693	0.063280	0.062861	0.062449	0.062058	0.061699	0.061380	0.061110	0.060893	0.060731	0.060624	0.060569	0.060561	0.060594	0.060659	0.060746	0.060846	0.060946	0.061037	0.061108	0.061151	0.061157	0.061122	0.061041	0.060914	0.060740	0.060522	0.060264	0.059972	0.059653	0.059314	0.058962	0.058605	0.058252	0.057907	0.057577	0.057265	0.056975	0.056709	0.056466	0.056246	0.056047	0.055865	0.055697	0.055540	0.055388	0.055237	0.055084	0.054925	0.054757	0.054578	0.054387	0.054184	0.053969	0.053744	0.053510	0.053271	0.053030	0.052790	0.052554	0.052327	0.052113	0.051914	0.051735	0.051578	0.051446	0.051341	0.051265	0.051218	0.051203
0.0200	0.060980	0.061020	0.061140	0.061333	0.061590	0.061899	0.062238	0.062604	0.062973	0.063328	0.063650	0.063926	0.064142	0.064288	0.064357	0.064346	0.064254	0.064086	0.063847	0.063549	0.063202	0.062820	0.062417	0.062007	0.061604	0.061221	0.060875	0.060563	0.060298	0.060085	0.059926	0.059821	0.059766	0.059759	0.059791	0.059854	0.059940	0.060037	0.060136	0.060225	0.060294	0.060336	0.060343	0.060309	0.060231	0.060106	0.059936	0.059722	0.059470	0.059185	0.058872	0.058538	0.058194	0.057846	0.057500	0.057163	0.056841	0.056536	0.056253	0.055992	0.055755	0.055540	0.055345	0.055167	0.055003	0.054849	0.054701	0.054553	0.054404	0.054248	0.054084	0.053910	0.053724	0.053525	0.053316	0.053096	0.052868	0.052634	0.052399	0.052164	0.051935	0.051713	0.051504	0.051310	0.051135	0.050982	0.050853	0.050751	0.050676	0.050631	0.050616
0.0300	0.060147	0.060187	0.060303	0.060492	0.060742	0.061044	0.061381	0.061738	0.062098	0.062444	0.062759	0.063029	0.063240	0.063383	0.063451	0.063441	0.063352	0.063188	0.062957	0.062666	0.062328	0.061956	0.061563	0.061163	0.060769	0.060395	0.060051	0.059746	0.059487	0.059279	0.059123	0.059020	0.058967	0.058960	0.058991	0.059053	0.059136	0.059231	0.059327	0.059414	0.059482	0.059523	0.059530	0.059497	0.059420	0.059299	0.059134	0.058926	0.058681	0.058403	0.058098	0.057775	0.057440	0.057100	0.056763	0.056434	0.056119	0.055822	0.055546	0.055291	0.055060	0.054849	0.054659	0.054485	0.054325	0.054174	0.054029	0.053885	0.053739	0.053587	0.053427	0.053256	0.053075	0.052881	0.052676	0.052462	0.052240	0.052012	0.051783	0.051554	0.051330	0.051114	0.050910	0.050722	0.050551	0.050402	0.050276	0.050176	0.050103	0.050059	0.050045
0.0400	0.059350	0.059389	0.059502	0.059685	0.059928	0.060221	0.060549	0.060896	0.061246	0.061581	0.061888	0.062150	0.062355	0.062494	0.062560	0.062549	0.062463	0.062303	0.062077	0.061794	0.061465	0.061102	0.060718	0.060328	0.059944	0.059579	0.059243	0.058945	0.058692	0.058488	0.058336	0.058234	0.058182	0.058174	0.058203	0.058263	0.058343	0.058435	0.058528	0.058612	0.058677	0.058716	0.058722	0.058689	0.058614	0.058495	0.058333	0.058131	0.057892	0.057621	0.057332	0.057017	0.056690	0.056359	0.056031	0.055710	0.055404	0.055114	0.054845	0.054597	0.054371	0.054166	0.053980	0.053806	0.053650	0.053503	0.053361	0.053221	0.053078	0.052930	0.052774	0.052607	0.052430	0.052242	0.052042	0.051834	0.051617	0.051396	0.051172	0.050950	0.050732	0.050522	0.050324	0.050140	0.049974	0.049829	0.049707	0.049609	0.049539	0.049496	0.049482
0.0500	0.058578	0.058615	0.058724	0.058901	0.059136	0.059418	0.059734	0.060069	0.060407	0.060731	0.061027	0.061279	0.061477	0.061610	0.061673	0.061661	0.061576	0.061421	0.061201	0.060925	0.060604	0.060251	0.059877	0.059498	0.059124	0.058768	0.058441	0.058151	0.057904	0.057705	0.057556	0.057456	0.057404	0.057395	0.057423	0.057480	0.057557	0.057646	0.057735	0.057816	0.057879	0.057916	0.057921	0.057888	0.057814	0.057698	0.057541	0.057344	0.057112	0.056848	0.056561	0.056256	0.055939	0.055616	0.055297	0.054987	0.054689	0.054409	0.054147	0.053906	0.053687	0.053488	0.053307	0.053142	0.052989	0.052846	0.052707	0.052570	0.052431	0.052286	0.052134	0.051972	0.051799	0.051616	0.051422	0.051218	0.051008	0.050793	0.050575	0.050359	0.050147	0.049943	0.049751	0.049572	0.049411	0.049270	0.049152	0.049057	0.048989	0.048947	0.048933
0.0600	0.057850	0.057886	0.057991	0.058161	0.058387	0.058659	0.058963	0.059285	0.059609	0.059921	0.060204	0.060446	0.060635	0.060762	0.060821	0.060808	0.060724	0.060571	0.060356	0.060088	0.059775	0.059431	0.059068	0.058699	0.058335	0.057989	0.057670	0.057387	0.057146	0.056952	0.056806	0.056708	0.056656	0.056646	0.056672	0.056726	0.056800	0.056884	0.056969	0.057046	0.057105	0.057140	0.057142	0.057109	0.057036	0.056922	0.056769	0.056577	0.056351	0.056095	0.055816	0.055519	0.055212	0.054901	0.054586	0.054284	0.053996	0.053712	0.053458	0.053225	0.053011	0.052818	0.052642	0.052481	0.052332	0.052192	0.052057	0.051923	0.051787	0.051646	0.051497	0.051340	0.051171	0.050993	0.050804	0.050606	0.050402	0.050193	0.049981	0.049772	0.049566	0.049369	0.049182	0.049009	0.048853	0.048716	0.048601	0.048510	0.048443	0.048403	0.048390
0.0700	0.057139	0.057173	0.057273	0.057436	0.057652	0.057912	0.058202	0.058510	0.058820	0.059117	0.059387	0.059617	0.059797	0.059916	0.059969	0.059954	0.059869	0.059719	0.059509	0.059247	0.058943	0.058609	0.058256	0.057897	0.057544	0.057208	0.056898	0.056622	0.056387	0.056198	0.056055	0.055959	0.055907	0.055895	0.055918	0.055969	0.056038	0.056118	0.056198	0.056270	0.056326	0.056358	0.056360	0.056326	0.056254	0.056143	0.055994	0.055807	0.055588	0.055340	0.055069	0.054781	0.054483	0.054182	0.053883	0.053591	0.053312	0.053048	0.052802	0.052575	0.052368	0.052180	0.052009	0.051852	0.051707	0.051571	0.051439	0.051308	0.051175	0.051037	0.050892	0.050738	0.050575	0.050401	0.050217	0.050025	0.049827	0.049624	0.049419	0.049216	0.049017	0.048825	0.048644	0.048477	0.048326	0.048194	0.048082	0.047994	0.047930	0.047891	0.047878
0.0800	0.056484	0.056516	0.056612	0.056766	0.056972	0.057219	0.057495	0.057787	0.058081	0.058363	0.058618	0.058835	0.059003	0.059114	0.059161	0.059142	0.059058	0.058910	0.058704	0.058449	0.058154	0.057829	0.057486	0.057138	0.056795	0.056468	0.056168	0.055900	0.055672	0.055487	0.055341	0.055247	0.055195	0.055182	0.055203	0.055250	0.055315	0.055390	0.055465	0.055533	0.055585	0.055614	0.055613	0.055579	0.055509	0.055400	0.055255	0.055074	0.054862	0.054622	0.054360	0.054083	0.053795	0.053505	0.053216	0.052935	0.052665	0.052410	0.052172	0.051953	0.051753	0.051571	0.051405	0.051253	0.051112	0.050978	0.050850	0.050722	0.050592	0.050458	0.050317	0.050167	0.050007	0.049838	0.049660	0.049474	0.049281	0.049085	0.048887	0.048690	0.048497	0.048312	0.048137	0.047976	0.047830	0.047702	0.047595	0.047509	0.047447	0.047410	0.047397
0.0900	0.055842	0.055873	0.055963	0.056109	0.056303	0.056536	0.056797	0.057073	0.057349	0.057614	0.057854	0.058057	0.058212	0.058313	0.058353	0.058331	0.058245	0.058099	0.057897	0.057649	0.057362	0.057046	0.056714	0.056377	0.056045	0.055728	0.055437	0.055177	0.054955	0.054775	0.054639	0.054545	0.054493	0.054479	0.054496	0.054539	0.054599	0.054669	0.054739	0.054802	0.054850	0.054875	0.054872	0.054837	0.054767	0.054661	0.054519	0.054344	0.054138	0.053906	0.053654	0.053386	0.053109	0.052826	0.052548	0.052277	0.052017	0.051771	0.051541	0.051329	0.051135	0.050959	0.050797	0.050650	0.050512	0.050382	0.050257	0.050132	0.050005	0.049874	0.049736	0.049589	0.049433	0.049269	0.049096	0.048916	0.048729	0.048539	0.048347	0.048157	0.047971	0.047792	0.047624	0.047468	0.047327	0.047204	0.047100	0.047018	0.046958	0.046922	0.046910
0.1000	0.055227	0.055256	0.055341	0.055477	0.055660	0.055878	0.056122	0.056380	0.056639	0.056885	0.057108	0.057295	0.057438	0.057528	0.057560	0.057533	0.057446	0.057301	0.057104	0.056861	0.056582	0.056277	0.055956	0.055629	0.055308	0.055002	0.054720	0.054469	0.054254	0.054079	0.053945	0.053853	0.053801	0.053785	0.053796	0.053834	0.053889	0.053953	0.054018	0.054076	0.054118	0.054140	0.054135	0.054099	0.054029	0.053925	0.053788	0.053618	0.053419	0.053196	0.052952	0.052695	0.052429	0.052159	0.051892	0.051631	0.051381	0.051144	0.050923	0.050719	0.050528	0.050357	0.050201	0.050058	0.049924	0.049798	0.049675	0.049554	0.049430	0.049302	0.049168	0.049026	0.048875	0.048715	0.048548	0.048373	0.048193	0.048009	0.047824	0.047640	0.047461	0.047289	0.047127	0.046977	0.046841	0.046723	0.046624	0.046545	0.046487	0.046453	0.046441
0.1100	0.054635	0.054662	0.054741	0.054868	0.055038	0.055241	0.055468	0.055708	0.055944	0.056172	0.056377	0.056551	0.056679	0.056758	0.056782	0.056749	0.056659	0.056515	0.056322	0.056086	0.055815	0.055519	0.055208	0.054891	0.054581	0.054285	0.054013	0.053770	0.053562	0.053392	0.053262	0.053168	0.053115	0.053097	0.053106	0.053140	0.053189	0.053247	0.053306	0.053358	0.053396	0.053413	0.053405	0.053368	0.053299	0.053197	0.053063	0.052899	0.052708	0.052492	0.052259	0.052012	0.051756	0.051498	0.051242	0.050983	0.050743	0.050516	0.050304	0.050108	0.049928	0.049764	0.049613	0.049474	0.049344	0.049222	0.049102	0.048984	0.048863	0.048738	0.048608	0.048469	0.048323	0.048169	0.048007	0.047838	0.047664	0.047486	0.047308	0.047132	0.046960	0.046794	0.046638	0.046494	0.046365	0.046251	0.046156	0.046080	0.046025	0.045992	0.045981
0.1200	0.054073	0.054098	0.054171	0.054289	0.054445	0.054632	0.054841	0.055061	0.055281	0.055489	0.055674	0.055828	0.055942	0.056008	0.056023	0.055984	0.055891	0.055748	0.055557	0.055327	0.055064	0.054778	0.054478	0.054172	0.053873	0.053588	0.053325	0.053090	0.052889	0.052724	0.052597	0.052507	0.052454	0.052433	0.052440	0.052468	0.052512	0.052564	0.052616	0.052662	0.052694	0.052707	0.052696	0.052657	0.052588	0.052485	0.052355	0.052196	0.052011	0.051804	0.051580	0.051343	0.051098	0.050851	0.050605	0.050362	0.050132	0.049914	0.049711	0.049522	0.049349	0.049190	0.049044	0.048909	0.048783	0.048663	0.048546	0.048430	0.048313	0.048191	0.048064	0.047929	0.047787	0.047637	0.047480	0.047317	0.047149	0.046978	0.046806	0.046637	0.046471	0.046313	0.046163	0.046025	0.045901	0.045793	0.045701	0.045629	0.045576	0.045545	0.045534
0.1300	0.053537	0.053559	0.053626	0.053733	0.053876	0.054047	0.054237	0.054436	0.054635	0.054822	0.054988	0.055124	0.055221	0.055274	0.055279	0.055233	0.055138	0.054994	0.054807	0.054582	0.054327	0.054050	0.053760	0.053467	0.053176	0.052902	0.052648	0.052422	0.052227	0.052067	0.051943	0.051855	0.051800	0.051777	0.051780	0.051803	0.051841	0.051886	0.051932	0.051971	0.051997	0.052006	0.051991	0.051950	0.051881	0.051775	0.051648	0.051495	0.051317	0.051119	0.050904	0.050678	0.050444	0.050208	0.049974	0.049745	0.049526	0.049318	0.049123	0.048942	0.048775	0.048622	0.048481	0.048351	0.048228	0.048112	0.047998	0.047885	0.047770	0.047651	0.047527	0.047397	0.047259	0.047114	0.046963	0.046805	0.046644	0.046480	0.046315	0.046153	0.045994	0.045842	0.045700	0.045568	0.045449	0.045346	0.045259	0.045190	0.045140	0.045110	0.045100
0.1400	0.053023	0.053043	0.053103	0.053200	0.053329	0.053483	0.053654	0.053830	0.054007	0.054175	0.054321	0.054438	0.054519	0.054558	0.054553	0.054500	0.054401	0.054257	0.054073	0.053854	0.053606	0.053339	0.053060	0.052778	0.052502	0.052238	0.051995	0.051777	0.051589	0.051434	0.051313	0.051226	0.051171	0.051145	0.051143	0.051161	0.051192	0.051230	0.051269	0.051302	0.051322	0.051326	0.051307	0.051260	0.051191	0.051095	0.050972	0.050823	0.050653	0.050463	0.050258	0.050042	0.049819	0.049594	0.049371	0.049154	0.048945	0.048746	0.048560	0.048387	0.048227	0.048080	0.047944	0.047817	0.047699	0.047585	0.047475	0.047364	0.047252	0.047137	0.047016	0.046887	0.046753	0.046613	0.046467	0.046316	0.046160	0.046003	0.045845	0.045690	0.045539	0.045394	0.045258	0.045132	0.045020	0.044921	0.044839	0.044773	0.044726	0.044697	0.044687
0.1500	0.052518	0.052536	0.052590	0.052676	0.052790	0.052926	0.053077	0.053234	0.053389	0.053532	0.053657	0.053754	0.053818	0.053843	0.053826	0.053766	0.053663	0.053519	0.053337	0.053123	0.052884	0.052626	0.052358	0.052088	0.051819	0.051566	0.051333	0.051124	0.050943	0.050793	0.050676	0.050590	0.050534	0.050505	0.050500	0.050512	0.050537	0.050568	0.050599	0.050625	0.050639	0.050638	0.050616	0.050572	0.050503	0.050408	0.050289	0.050146	0.049983	0.049802	0.049607	0.049402	0.049190	0.048977	0.048766	0.048560	0.048361	0.048172	0.047995	0.047830	0.047677	0.047536	0.047405	0.047284	0.047169	0.047058	0.046947	0.046840	0.046731	0.046614	0.046497	0.046374	0.046245	0.046110	0.045970	0.045824	0.045676	0.045525	0.045375	0.045227	0.045083	0.044945	0.044816	0.044697	0.044590	0.044497	0.044419	0.044357	0.044312	0.044285	0.044276
0.1600	0.052036	0.052052	0.052098	0.052174	0.052273	0.052391	0.052521	0.052656	0.052787	0.052908	0.053011	0.053085	0.053131	0.053142	0.053114	0.053046	0.052940	0.052795	0.052616	0.052407	0.052175	0.051927	0.051669	0.051410	0.051156	0.050915	0.050691	0.050491	0.050317	0.050173	0.050058	0.049973	0.049917	0.049883	0.049873	0.049880	0.049898	0.049923	0.049947	0.049966	0.049974	0.049957	0.049932	0.049886	0.049816	0.049724	0.049608	0.049471	0.049315	0.049143	0.048958	0.048763	0.048559	0.048358	0.048158	0.047963	0.047775	0.047591	0.047423	0.047266	0.047120	0.046985	0.046860	0.046742	0.046631	0.046525	0.046420	0.046316	0.046210	0.046101	0.045987	0.045868	0.045744	0.045614	0.045475	0.045337	0.045194	0.045050	0.044907	0.044767	0.044630	0.044500	0.044378	0.044265	0.044165	0.044077	0.044003	0.043945	0.043903	0.043877	0.043868
0.1700	0.051585	0.051599	0.051639	0.051703	0.051787	0.051887	0.051996	0.052109	0.052217	0.052315	0.052395	0.052451	0.052479	0.052474	0.052434	0.052358	0.052245	0.052098	0.051921	0.051717	0.051492	0.051207	0.050960	0.050712	0.050469	0.050239	0.050025	0.049834	0.049666	0.049527	0.049415	0.049331	0.049274	0.049239	0.049225	0.049226	0.049238	0.049254	0.049271	0.049283	0.049285	0.049272	0.049243	0.049194	0.049124	0.049033	0.048921	0.048789	0.048640	0.048477	0.048301	0.048117	0.047928	0.047738	0.047550	0.047365	0.047188	0.047018	0.046859	0.046709	0.046570	0.046440	0.046319	0.046206	0.046098	0.045994	0.045891	0.045789	0.045686	0.045579	0.045469	0.045348	0.045228	0.045103	0.044973	0.044839	0.044703	0.044566	0.044430	0.044297	0.044168	0.044044	0.043929	0.043823	0.043728	0.043646	0.043577	0.043522	0.043482	0.043458	0.043450
0.1800	0.051144	0.051155	0.051188	0.051241	0.051310	0.051391	0.051479	0.051568	0.051653	0.051727	0.051784	0.051820	0.051829	0.051807	0.051754	0.051669	0.051551	0.051403	0.051227	0.051027	0.050810	0.050579	0.050343	0.050106	0.049874	0.049652	0.049449	0.049265	0.049105	0.048970	0.048861	0.048778	0.048719	0.048682	0.048662	0.048657	0.048661	0.048670	0.048679	0.048682	0.048677	0.048659	0.048625	0.048574	0.048503	0.048413	0.048303	0.048177	0.048034	0.047878	0.047712	0.047539	0.047361	0.047179	0.047001	0.046831	0.046664	0.046504	0.046353	0.046211	0.046079	0.045955	0.045839	0.045729	0.045625	0.045524	0.045425	0.045324	0.045223	0.045120	0.045013	0.044901	0.044786	0.044665	0.044541	0.044414	0.044285	0.044155	0.044026	0.043900	0.043778	0.043662	0.043554	0.043455	0.043366	0.043311	0.043247	0.043196	0.043159	0.043136	0.043129
0.1900	0.050741	0.050750	0.050775	0.050816	0.050870	0.050932	0.050996	0.051063	0.051126	0.051175	0.051209	0.051223	0.051213	0.051176	0.051110	0.051016	0.050892	0.050742	0.050568	0.050373	0.050163	0.049941	0.049715	0.049489	0.049270	0.049061	0.048867	0.048693	0.048540	0.048410	0.048305	0.048223	0.048163	0.048123	0.048099	0.048089	0.048086	0.048088	0.048089	0.048086	0.048074	0.048051	0.048013	0.047955	0.047868	0.047780	0.047675	0.047554	0.047419	0.047272	0.047117	0.046954	0.046788	0.046621	0.046455	0.046293	0.046136	0.045986	0.045845	0.045711	0.045585	0.045468	0.045357	0.045252	0.045151	0.045053	0.044957	0.044861	0.044763	0.044663	0.044560	0.044453	0.044341	0.044226	0.044108	0.043987	0.043865	0.043742	0.043621	0.043503	0.043389	0.043280	0.043179	0.043087	0.043004	0.042932	0.042873	0.042825	0.042791	0.042770	0.042763
0.2000	0.050324	0.050331	0.050349	0.050379	0.050416	0.050460	0.050505	0.050548	0.050584	0.050610	0.050620	0.050612	0.050583	0.050530	0.050451	0.050347	0.050218	0.050066	0.049893	0.049703	0.049499	0.049287	0.049071	0.048857	0.048648	0.048450	0.048267	0.048101	0.047955	0.047826	0.047734	0.047653	0.047592	0.047549	0.047521	0.047476	0.047466	0.047460	0.047453	0.047442	0.047423	0.047394	0.047352	0.047295	0.047224	0.047137	0.047035	0.046919	0.046791	0.046653	0.046506	0.046354	0.046199	0.046043	0.045888	0.045737	0.045585	0.045445	0.045312	0.045186	0.045067	0.044955	0.044848	0.044747	0.044650	0.044555	0.044462	0.044368	0.044273	0.044176	0.044076	0.043973	0.043867	0.043757	0.043645	0.043530	0.043415	0.043300	0.043186	0.043075	0.042969	0.042868	0.042774	0.042688	0.042612	0.042546	0.042491	0.042447	0.042416	0.042397	0.042390
0.2100	0.049938	0.049942	0.049953	0.049971	0.049993	0.050017	0.050041	0.050060	0.050072	0.050073	0.050060	0.050030	0.049977	0.049907	0.049819	0.049705	0.049570	0.049415	0.049243	0.049056	0.048859	0.048623	0.048418	0.048215	0.048018	0.047832	0.047657	0.047500	0.047362	0.047243	0.047144	0.047065	0.047003	0.046957	0.046924	0.046901	0.046885	0.046871	0.046856	0.046838	0.046813	0.046778	0.046733	0.046674	0.046597	0.046511	0.046413	0.046303	0.046182	0.046052	0.045915	0.045774	0.045630	0.045486	0.045343	0.045203	0.045066	0.044936	0.044811	0.044693	0.044581	0.044475	0.044374	0.044278	0.044184	0.044093	0.043998	0.043907	0.043816	0.043723	0.043627	0.043528	0.043427	0.043323	0.043216	0.043109	0.043000	0.042892	0.042786	0.042683	0.042585	0.042492	0.042405	0.042327	0.042257	0.042196	0.042146	0.042106	0.042077	0.042065	0.042059
0.2200	0.049559	0.049560	0.049564	0.049570	0.049577	0.049582	0.049583	0.049579	0.049567	0.049543	0.049506	0.049454	0.049386	0.049299	0.049193	0.049067	0.048926	0.048768	0.048597	0.048415	0.048224	0.048029	0.047833	0.047640	0.047454	0.047277	0.047114	0.046965	0.046834	0.046720	0.046624	0.046545	0.046482	0.046433	0.046395	0.046366	0.046343	0.046321	0.046299	0.046273	0.046241	0.046201	0.046150	0.046089	0.046017	0.045936	0.045841	0.045735	0.045621	0.045499	0.045372	0.045241	0.045108	0.044975	0.044843	0.044713	0.044585	0.044463	0.044347	0.044236	0.044130	0.044029	0.043932	0.043839	0.043749	0.043660	0.043572	0.043482	0.043393	0.043302	0.043210	0.043115	0.043018	0.042919	0.042818	0.042717	0.042615	0.042515	0.042417	0.042321	0.042231	0.042137	0.042058	0.041986	0.041923	0.041868	0.041823	0.041787	0.041761	0.041746	0.041740
0.2300	0.049225	0.049224	0.049221	0.049215	0.049206	0.049192	0.049173	0.049145	0.049108	0.049059	0.048999	0.048924	0.048836	0.048732	0.048612	0.048478	0.048330	0.048170	0.047999	0.047820	0.047635	0.047448	0.047262	0.047079	0.046904	0.046738	0.046584	0.046444	0.046320	0.046211	0.046118	0.046040	0.045975	0.045923	0.045881	0.045846	0.045815	0.045786	0.045755	0.045722	0.045682	0.045636	0.045578	0.045514	0.045441	0.045358	0.045266	0.045166	0.045059	0.044945	0.044827	0.044706	0.044584	0.044461	0.044339	0.044220	0.044104	0.043991	0.043882	0.043778	0.043678	0.043582	0.043490	0.043401	0.043313	0.043227	0.043141	0.043055	0.042969	0.042882	0.042793	0.042702	0.042610	0.042516	0.042421	0.042326	0.042231	0.042138	0.042048	0.041960	0.041877	0.041800	0.041728	0.041663	0.041606	0.041557	0.041516	0.041484	0.041461	0.041447	0.041443
0.2400	0.048843	0.048839	0.048829	0.048812	0.048787	0.048754	0.048712	0.048661	0.048599	0.048527	0.048442	0.048346	0.048237	0.048116	0.047983	0.047838	0.047684	0.047520	0.047349	0.047174	0.046995	0.046816	0.046639	0.046467	0.046303	0.046147	0.046003	0.045872	0.045754	0.045651	0.045561	0.045484	0.045419	0.045364	0.045317	0.045276	0.045238	0.045201	0.045163	0.045122	0.045076	0.045025	0.044966	0.044896	0.044822	0.044741	0.044652	0.044557	0.044456	0.044351	0.044242	0.044131	0.044019	0.043907	0.043796	0.043686	0.043579	0.043476	0.043375	0.043278	0.043184	0.043093	0.043005	0.042919	0.042835	0.042752	0.042670	0.042587	0.042504	0.042420	0.042333	0.042246	0.042159	0.042070	0.041982	0.041893	0.041806	0.041721	0.041638	0.041558	0.041483	0.041414	0.041350	0.041292	0.041241	0.041198	0.041162	0.041134	0.041114	0.041102	0.041098
0.2500	0.048538	0.048532	0.048515	0.048486	0.048446	0.048394	0.048331	0.048256	0.048170	0.048073	0.047965	0.047846	0.047718	0.047580	0.047433	0.047278	0.047117	0.046950	0.046780	0.046608	0.046435	0.046264	0.046097	0.045935	0.045781	0.045630	0.045496	0.045373	0.045263	0.045165	0.045078	0.045003	0.044938	0.044880	0.044829	0.044782	0.044737	0.044693	0.044648	0.044599	0.044547	0.044490	0.044427	0.044358	0.044284	0.044203	0.044118	0.044028	0.043934	0.043836	0.043737	0.043636	0.043534	0.043433	0.043332	0.043233	0.043136	0.043041	0.042948	0.042853	0.042766	0.042680	0.042597	0.042516	0.042435	0.042356	0.042276	0.042197	0.042117	0.042037	0.041956	0.041874	0.041792	0.041710	0.041628	0.041546	0.041468	0.041390	0.041315	0.041244	0.041178	0.041116	0.041060	0.041010	0.040966	0.040929	0.040898	0.040874	0.040857	0.040847	0.040844
0.2600	0.048218	0.048210	0.048186	0.048146	0.048090	0.048020	0.047935	0.047838	0.047723	0.047601	0.047470	0.047330	0.047181	0.047026	0.046865	0.046700	0.046532	0.046362	0.046192	0.046022	0.045855	0.045691	0.045533	0.045381	0.045238	0.045103	0.044975	0.044861	0.044757	0.044663	0.044580	0.044506	0.044440	0.044380	0.044314	0.044262	0.044211	0.044160	0.044107	0.044051	0.043993	0.043930	0.043863	0.043792	0.043717	0.043638	0.043555	0.043470	0.043383	0.043293	0.043203	0.043111	0.043020	0.042928	0.042838	0.042748	0.042660	0.042573	0.042488	0.042405	0.042323	0.042242	0.042156	0.042078	0.042001	0.041925	0.041849	0.041772	0.041696	0.041619	0.041542	0.041466	0.041389	0.041312	0.041237	0.041163	0.041091	0.041021	0.040955	0.040892	0.040834	0.040781	0.040732	0.040690	0.040653	0.040621	0.040596	0.040576	0.040562	0.040554	0.040551
0.2700	0.047875	0.047865	0.047834	0.047783	0.047712	0.047624	0.047519	0.047398	0.047265	0.047120	0.046965	0.046803	0.046635	0.046463	0.046288	0.046112	0.045937	0.045763	0.045593	0.045426	0.045263	0.045107	0.044957	0.044815	0.044676	0.044552	0.044437	0.044331	0.044234	0.044147	0.044067	0.043995	0.043928	0.043866	0.043807	0.043746	0.043688	0.043630	0.043570	0.043508	0.043443	0.043375	0.043304	0.043231	0.043144	0.043067	0.042988	0.042907	0.042826	0.042744	0.042662	0.042580	0.042498	0.042416	0.042335	0.042255	0.042175	0.042096	0.042018	0.041941	0.041865	0.041789	0.041714	0.041639	0.041565	0.041492	0.041418	0.041344	0.041271	0.041198	0.041120	0.041047	0.040976	0.040905	0.040836	0.040769	0.040704	0.040642	0.040584	0.040530	0.040480	0.040434	0.040394	0.040359	0.040328	0.040303	0.040278	0.040262	0.040251	0.040245	0.040243
0.2800	0.047616	0.047603	0.047566	0.047504	0.047418	0.047312	0.047186	0.047044	0.046886	0.046718	0.046540	0.046357	0.046169	0.045980	0.045791	0.045605	0.045422	0.045245	0.045073	0.044908	0.044751	0.044602	0.044460	0.044328	0.044204	0.044089	0.043983	0.043886	0.043796	0.043713	0.043637	0.043566	0.043499	0.043434	0.043370	0.043307	0.043243	0.043177	0.043110	0.043040	0.042969	0.042895	0.042820	0.042744	0.042662	0.042585	0.042508	0.042432	0.042357	0.042282	0.042206	0.042133	0.042059	0.041986	0.041914	0.041843	0.041771	0.041700	0.041628	0.041557	0.041476	0.041404	0.041333	0.041261	0.041190	0.041119	0.041048	0.040978	0.040908	0.040838	0.040769	0.040702	0.040635	0.040570	0.040508	0.040448	0.040391	0.040337	0.040287	0.040242	0.040200	0.040163	0.040131	0.040104	0.040080	0.040062	0.040047	0.040035	0.040028	0.040023	0.040022
0.2900	0.047334	0.047319	0.047274	0.047202	0.047102	0.046978	0.046833	0.046668	0.046487	0.046295	0.046097	0.045892	0.045685	0.045479	0.045277	0.045080	0.044890	0.044708	0.044536	0.044370	0.044217	0.044074	0.043941	0.043818	0.043704	0.043599	0.043502	0.043412	0.043330	0.043253	0.043180	0.043110	0.043043	0.042976	0.042910	0.042841	0.042771	0.042699	0.042625	0.042549	0.042471	0.042393	0.042314	0.042236	0.042158	0.042080	0.042007	0.041935	0.041865	0.041797	0.041731	0.041666	0.041603	0.041540	0.041476	0.041413	0.041349	0.041285	0.041220	0.041154	0.041085	0.041018	0.040950	0.040874	0.040805	0.040737	0.040669	0.040601	0.040534	0.040468	0.040404	0.040341	0.040271	0.040213	0.040158	0.040105	0.040056	0.040011	0.039970	0.039933	0.039901	0.039873	0.039849	0.039829	0.039813	0.039801	0.039791	0.039784	0.039780	0.039777	0.039776
0.3000	0.047017	0.047000	0.046950	0.046867	0.046754	0.046613	0.046448	0.046262	0.046061	0.045841	0.045619	0.045394	0.045169	0.044947	0.044731	0.044524	0.044327	0.044141	0.043968	0.043807	0.043659	0.043522	0.043397	0.043283	0.043179	0.043083	0.042995	0.042914	0.042838	0.042767	0.042698	0.042631	0.042564	0.042496	0.042426	0.042353	0.042278	0.042200	0.042119	0.042037	0.041951	0.041868	0.041786	0.041700	0.041623	0.041548	0.041477	0.041410	0.041346	0.041284	0.041226	0.041169	0.041114	0.041059	0.041004	0.040949	0.040906	0.040849	0.040790	0.040729	0.040667	0.040604	0.040540	0.040475	0.040410	0.040341	0.040276	0.040211	0.040148	0.040086	0.040026	0.039968	0.039913	0.039860	0.039811	0.039766	0.039725	0.039688	0.039654	0.039625	0.039602	0.039582	0.039566	0.039554	0.039546	0.039539	0.039535	0.039533	0.039532	0.039531	0.039531
0.3100	0.046752	0.046733	0.046676	0.046583	0.046457	0.046299	0.046116	0.045910	0.045686	0.045451	0.045208	0.044963	0.044719	0.044481	0.044251	0.044033	0.043829	0.043639	0.043464	0.043304	0.043159	0.043028	0.042911	0.042805	0.042709	0.042622	0.042543	0.042470	0.042401	0.042335	0.042269	0.042203	0.042137	0.042067	0.041994	0.041917	0.041836	0.041752	0.041664	0.041575	0.041486	0.041398	0.041311	0.041229	0.041150	0.041077	0.041008	0.040944	0.040885	0.040831	0.040779	0.040730	0.040669	0.040622	0.040574	0.040526	0.040477	0.040425	0.040372	0.040316	0.040259	0.040191	0.040130	0.040068	0.040012	0.039949	0.039895	0.039834	0.039775	0.039717	0.039662	0.039609	0.039560	0.039515	0.039474	0.039436	0.039404	0.039375	0.039352	0.039333	0.039318	0.039308	0.039301	0.039297	0.039296	0.039296	0.039298	0.039300	0.039303	0.039304	0.039305
0.3200	0.046473	0.046452	0.046390	0.046287	0.046147	0.045973	0.045771	0.045546	0.045303	0.045046	0.044783	0.044518	0.044256	0.044002	0.043759	0.043531	0.043319	0.043125	0.042948	0.042790	0.042649	0.042523	0.042413	0.042315	0.042228	0.042150	0.042080	0.042015	0.041953	0.041892	0.041831	0.041768	0.041702	0.041632	0.041556	0.041476	0.041390	0.041301	0.041208	0.041110	0.041013	0.040921	0.040832	0.040747	0.040668	0.040595	0.040529	0.040469	0.040415	0.040366	0.040321	0.040278	0.040238	0.040198	0.040157	0.040116	0.040073	0.040027	0.039978	0.039927	0.039873	0.039817	0.039751	0.039692	0.039632	0.039572	0.039513	0.039444	0.039388	0.039335	0.039284	0.039238	0.039195	0.039156	0.039122	0.039093	0.039069	0.039049	0.039035	0.039025	0.039020	0.039019	0.039021	0.039025	0.039032	0.039039	0.039047	0.039054	0.039060	0.039063	0.039065
0.3300	0.046228	0.046205	0.046136	0.046025	0.045873	0.045685	0.045465	0.045221	0.044957	0.044680	0.044397	0.044113	0.043834	0.043565	0.043309	0.043071	0.042852	0.042653	0.042474	0.042317	0.042179	0.042059	0.041955	0.041865	0.041786	0.041718	0.041656	0.041599	0.041544	0.041489	0.041433	0.041373	0.041308	0.041237	0.041160	0.041075	0.040986	0.040892	0.040793	0.040694	0.040596	0.040500	0.040408	0.040322	0.040242	0.040170	0.040107	0.040050	0.040001	0.039957	0.039918	0.039882	0.039849	0.039816	0.039782	0.039747	0.039710	0.039669	0.039617	0.039570	0.039520	0.039468	0.039413	0.039357	0.039300	0.039243	0.039187	0.039132	0.039079	0.039030	0.038985	0.038944	0.038907	0.038875	0.038849	0.038827	0.038812	0.038801	0.038796	0.038796	0.038800	0.038808	0.038819	0.038833	0.038841	0.038855	0.038869	0.038881	0.038890	0.038896	0.038898
0.3400	0.045955	0.045930	0.045857	0.045736	0.045573	0.045370	0.045135	0.044872	0.044589	0.044298	0.043996	0.043693	0.043397	0.043108	0.042840	0.042591	0.042364	0.042160	0.041969	0.041812	0.041677	0.041561	0.041464	0.041381	0.041311	0.041251	0.041197	0.041148	0.041100	0.041052	0.041000	0.040943	0.040880	0.040810	0.040731	0.040645	0.040552	0.040453	0.040348	0.040244	0.040141	0.040041	0.039947	0.039859	0.039780	0.039709	0.039646	0.039593	0.039547	0.039509	0.039475	0.039445	0.039418	0.039391	0.039363	0.039326	0.039294	0.039258	0.039218	0.039175	0.039128	0.039078	0.039025	0.038971	0.038916	0.038861	0.038808	0.038757	0.038709	0.038664	0.038623	0.038582	0.038552	0.038527	0.038508	0.038495	0.038488	0.038487	0.038491	0.038500	0.038514	0.038531	0.038552	0.038574	0.038596	0.038618	0.038638	0.038655	0.038667	0.038676	0.038678
0.3500	0.045706	0.045680	0.045601	0.045473	0.045298	0.045082	0.044831	0.044551	0.044251	0.043916	0.043596	0.043277	0.042960	0.042662	0.042382	0.042124	0.041890	0.041682	0.041500	0.041344	0.041211	0.041100	0.041008	0.040933	0.040871	0.040819	0.040773	0.040732	0.040692	0.040649	0.040603	0.040549	0.040488	0.040418	0.040339	0.040251	0.040155	0.040052	0.039946	0.039833	0.039727	0.039623	0.039526	0.039437	0.039357	0.039286	0.039217	0.039167	0.039124	0.039090	0.039062	0.039037	0.039015	0.038993	0.038971	0.038946	0.038918	0.038886	0.038850	0.038810	0.038766	0.038719	0.038669	0.038617	0.038565	0.038506	0.038456	0.038409	0.038364	0.038325	0.038290	0.038260	0.038237	0.038220	0.038210	0.038206	0.038209	0.038218	0.038232	0.038252	0.038276	0.038304	0.038334	0.038365	0.038396	0.038426	0.038453	0.038475	0.038492	0.038503	0.038506
0.3600	0.045462	0.045434	0.045350	0.045183	0.044998	0.044770	0.044504	0.044208	0.043890	0.043555	0.043217	0.042882	0.042555	0.042243	0.041951	0.041683	0.041441	0.041228	0.041043	0.040886	0.040755	0.040648	0.040561	0.040492	0.040437	0.040393	0.040356	0.040322	0.040289	0.040253	0.040220	0.040167	0.040109	0.040041	0.039962	0.039872	0.039774	0.039669	0.039559	0.039448	0.039334	0.039228	0.039128	0.039037	0.038957	0.038884	0.038826	0.038777	0.038739	0.038708	0.038684	0.038664	0.038646	0.038629	0.038610	0.038589	0.038564	0.038535	0.038502	0.038464	0.038423	0.038377	0.038329	0.038271	0.038222	0.038174	0.038127	0.038083	0.038042	0.038007	0.037978	0.037955	0.037939	0.037930	0.037928	0.037933	0.037946	0.037965	0.037990	0.038020	0.038055	0.038093	0.038133	0.038174	0.038215	0.038253	0.038286	0.038314	0.038336	0.038349	0.038353
0.3700	0.045171	0.045141	0.045048	0.044905	0.044710	0.044469	0.044190	0.043879	0.043544	0.043196	0.042843	0.042491	0.042150	0.041825	0.041530	0.041253	0.041004	0.040786	0.040599	0.040442	0.040312	0.040209	0.040127	0.040065	0.040018	0.039978	0.039949	0.039924	0.039892	0.039863	0.039828	0.039784	0.039730	0.039664	0.039586	0.039496	0.039397	0.039290	0.039177	0.039063	0.038950	0.038829	0.038728	0.038636	0.038555	0.038486	0.038428	0.038382	0.038346	0.038319	0.038297	0.038281	0.038267	0.038254	0.038239	0.038221	0.038200	0.038173	0.038143	0.038107	0.038068	0.038024	0.037979	0.037931	0.037884	0.037838	0.037794	0.037753	0.037718	0.037683	0.037660	0.037643	0.037635	0.037633	0.037640	0.037655	0.037677	0.037706	0.037742	0.037783	0.037829	0.037878	0.037929	0.037980	0.038030	0.038076	0.038117	0.038151	0.038177	0.038192	0.038198
0.3800	0.044989	0.044958	0.044866	0.044716	0.044512	0.044260	0.043967	0.043641	0.043292	0.042928	0.042558	0.042191	0.041835	0.041497	0.041183	0.040896	0.040639	0.040416	0.040225	0.040066	0.039929	0.039828	0.039751	0.039694	0.039653	0.039625	0.039604	0.039586	0.039569	0.039547	0.039518	0.039480	0.039429	0.039366	0.039289	0.039196	0.039095	0.038986	0.038871	0.038755	0.038639	0.038528	0.038425	0.038331	0.038249	0.038180	0.038123	0.038078	0.038044	0.038019	0.038000	0.037986	0.037975	0.037963	0.037950	0.037935	0.037915	0.037890	0.037861	0.037826	0.037780	0.037739	0.037694	0.037649	0.037604	0.037561	0.037520	0.037484	0.037453	0.037428	0.037410	0.037401	0.037400	0.037407	0.037415	0.037439	0.037472	0.037512	0.037559	0.037614	0.037671	0.037731	0.037794	0.037856	0.037916	0.037971	0.038020	0.038060	0.038091	0.038109	0.038116
0.3900	0.044728	0.044696	0.044600	0.044444	0.044232	0.043970	0.043677	0.043339	0.042974	0.042596	0.042214	0.041834	0.041465	0.041116	0.040791	0.040495	0.040231	0.040002	0.039790	0.039630	0.039502	0.039404	0.039330	0.039279	0.039245	0.039223	0.039210	0.039201	0.039192	0.039178	0.039157	0.039124	0.039079	0.039019	0.038945	0.038857	0.038756	0.038631	0.038515	0.038396	0.038279	0.038166	0.038060	0.037966	0.037883	0.037813	0.037756	0.037712	0.037679	0.037654	0.037637	0.037624	0.037614	0.037604	0.037592	0.037577	0.037558	0.037534	0.037505	0.037471	0.037432	0.037390	0.037347	0.037302	0.037258	0.037217	0.037179	0.037146	0.037117	0.037097	0.037080	0.037075	0.037081	0.037097	0.037122	0.037156	0.037199	0.037250	0.037308	0.037373	0.037442	0.037515	0.037589	0.037662	0.037732	0.037797	0.037854	0.037901	0.037936	0.037958	0.037966
0.4000	0.044395	0.044362	0.044264	0.044103	0.043885	0.043616	0.043303	0.042956	0.042583	0.042195	0.041801	0.041410	0.041031	0.040672	0.040339	0.040037	0.039768	0.039536	0.039341	0.039181	0.039054	0.038958	0.038890	0.038844	0.038817	0.038805	0.038801	0.038801	0.038801	0.038795	0.038782	0.038758	0.038720	0.038666	0.038597	0.038512	0.038414	0.038306	0.038190	0.038071	0.037953	0.037840	0.037734	0.037639	0.037556	0.037486	0.037430	0.037387	0.037354	0.037331	0.037315	0.037303	0.037294	0.037285	0.037273	0.037259	0.037241	0.037218	0.037190	0.037158	0.037121	0.037082	0.037041	0.036999	0.036959	0.036921	0.036888	0.036861	0.036841	0.036828	0.036825	0.036831	0.036847	0.036873	0.036909	0.036955	0.037009	0.037073	0.037145	0.037223	0.037306	0.037392	0.037479	0.037565	0.037647	0.037723	0.037789	0.037844	0.037885	0.037910	0.037919
0.4100	0.044265	0.044231	0.044129	0.043963	0.043737	0.043459	0.043135	0.042776	0.042390	0.041988	0.041580	0.041176	0.040783	0.040412	0.040067	0.039755	0.039477	0.039238	0.039037	0.038874	0.038746	0.038651	0.038585	0.038543	0.038521	0.038514	0.038518	0.038526	0.038531	0.038535	0.038531	0.038515	0.038483	0.038436	0.038371	0.038289	0.038193	0.038086	0.037970	0.037851	0.037731	0.037616	0.037509	0.037410	0.037326	0.037256	0.037198	0.037154	0.037120	0.037096	0.037079	0.037066	0.037056	0.037045	0.037033	0.037018	0.036998	0.036974	0.036944	0.036910	0.036873	0.036833	0.036792	0.036751	0.036712	0.036677	0.036646	0.036623	0.036607	0.036594	0.036597	0.036611	0.036635	0.036667	0.036713	0.036771	0.036838	0.036914	0.036999	0.037091	0.037188	0.037288	0.037389	0.037488	0.037583	0.037661	0.037738	0.037801	0.037848	0.037877	0.037887
0.4200	0.044040	0.044005	0.043901	0.043731	0.043499	0.043214	0.042882	0.042513	0.042118	0.041705	0.041287	0.040871	0.040469	0.040087	0.039733	0.039413	0.039129	0.038884	0.038679	0.038513	0.038384	0.038290	0.038226	0.038189	0.038173	0.038174	0.038186	0.038204	0.038222	0.038237	0.038243	0.038236	0.038213	0.038172	0.038113	0.038038	0.037946	0.037838	0.037716	0.037597	0.037478	0.037362	0.037254	0.037155	0.037069	0.036997	0.036938	0.036891	0.036855	0.036829	0.036810	0.036795	0.036783	0.036770	0.036756	0.036738	0.036716	0.036689	0.036658	0.036623	0.036584	0.036544	0.036503	0.036463	0.036422	0.036389	0.036362	0.036343	0.036322	0.036322	0.036333	0.036362	0.036387	0.036433	0.036491	0.036560	0.036640	0.036731	0.036830	0.036936	0.037048	0.037162	0.037277	0.037383	0.037491	0.037600	0.037688	0.037760	0.037814	0.037847	0.037858
0.4300	0.043775	0.043739	0.043633	0.043459	0.043223	0.042932	0.042593	0.042217	0.041812	0.041391	0.040962	0.040537	0.040125	0.039735	0.039373	0.039044	0.038753	0.038502	0.038292	0.038123	0.037992	0.037889	0.037827	0.037794	0.037784	0.037792	0.037812	0.037840	0.037870	0.037895	0.037913	0.037917	0.037906	0.037875	0.037825	0.037756	0.037670	0.037569	0.037458	0.037340	0.037221	0.037104	0.036995	0.036895	0.036807	0.036731	0.036669	0.036620	0.036581	0.036552	0.036529	0.036510	0.036494	0.036477	0.036459	0.036437	0.036411	0.036381	0.036347	0.036309	0.036268	0.036226	0.036185	0.036145	0.036096	0.036066	0.036043	0.036028	0.036017	0.036023	0.036041	0.036072	0.036105	0.036162	0.036232	0.036314	0.036408	0.036512	0.036627	0.036749	0.036877	0.037009	0.037141	0.037271	0.037394	0.037508	0.037607	0.037689	0.037751	0.037788	0.037801
0.4400	0.043553	0.043517	0.043409	0.043233	0.042993	0.042697	0.042353	0.041968	0.041556	0.041127	0.040691	0.040257	0.039837	0.039439	0.039068	0.038732	0.038434	0.038177	0.037963	0.037790	0.037658	0.037564	0.037504	0.037474	0.037470	0.037456	0.037486	0.037525	0.037567	0.037606	0.037637	0.037655	0.037656	0.037638	0.037598	0.037539	0.037435	0.037340	0.037233	0.037119	0.037004	0.036888	0.036778	0.036676	0.036586	0.036507	0.036442	0.036388	0.036346	0.036312	0.036284	0.036261	0.036239	0.036218	0.036194	0.036168	0.036138	0.036103	0.036066	0.036025	0.035983	0.035940	0.035898	0.035859	0.035826	0.035798	0.035778	0.035760	0.035761	0.035774	0.035801	0.035841	0.035895	0.035963	0.036045	0.036141	0.036249	0.036369	0.036500	0.036640	0.036786	0.036936	0.037087	0.037235	0.037375	0.037505	0.037618	0.037712	0.037782	0.037825	0.037840
0.4500	0.043183	0.043146	0.043038	0.042862	0.042603	0.042306	0.041961	0.041576	0.041163	0.040731	0.040292	0.039856	0.039432	0.039029	0.038654	0.038314	0.038013	0.037754	0.037538	0.037364	0.037232	0.037140	0.037084	0.037059	0.037055	0.037079	0.037121	0.037172	0.037229	0.037283	0.037330	0.037365	0.037382	0.037378	0.037352	0.037304	0.037235	0.037148	0.037047	0.036936	0.036821	0.036706	0.036595	0.036490	0.036397	0.036316	0.036246	0.036187	0.036145	0.036103	0.036069	0.036039	0.036010	0.035982	0.035952	0.035920	0.035884	0.035845	0.035804	0.035760	0.035716	0.035672	0.035631	0.035595	0.035564	0.035540	0.035526	0.035519	0.035528	0.035551	0.035587	0.035639	0.035705	0.035788	0.035885	0.035997	0.036123	0.036262	0.036412	0.036572	0.036739	0.036910	0.037082	0.037250	0.037411	0.037558	0.037688	0.037795	0.037875	0.037924	0.037941
0.4600	0.043120	0.043083	0.042973	0.042794	0.042550	0.042248	0.041897	0.041507	0.041086	0.040647	0.040199	0.039752	0.039318	0.038906	0.038521	0.038171	0.037860	0.037592	0.037368	0.037188	0.037052	0.036957	0.036900	0.036878	0.036886	0.036919	0.036971	0.037036	0.037107	0.037178	0.037243	0.037294	0.037328	0.037341	0.037329	0.037294	0.037234	0.037155	0.037059	0.036946	0.036831	0.036715	0.036600	0.036492	0.036394	0.036305	0.036228	0.036161	0.036104	0.036054	0.036011	0.035971	0.035932	0.035894	0.035855	0.035814	0.035770	0.035723	0.035675	0.035626	0.035576	0.035529	0.035485	0.035449	0.035418	0.035396	0.035383	0.035379	0.035395	0.035425	0.035471	0.035533	0.035612	0.035708	0.035820	0.035952	0.036096	0.036255	0.036426	0.036608	0.036799	0.036994	0.037190	0.037382	0.037565	0.037734	0.037883	0.038005	0.038097	0.038153	0.038172
0.4700	0.042819	0.042782	0.042672	0.042493	0.042249	0.041947	0.041595	0.041200	0.040778	0.040336	0.039885	0.039436	0.038998	0.038580	0.038190	0.037835	0.037518	0.037245	0.037015	0.036832	0.036693	0.036597	0.036542	0.036524	0.036539	0.036582	0.036647	0.036728	0.036818	0.036909	0.036995	0.037069	0.037125	0.037157	0.037165	0.037145	0.037100	0.037031	0.036943	0.036840	0.036727	0.036610	0.036493	0.036382	0.036277	0.036182	0.036096	0.036020	0.035952	0.035892	0.035837	0.035786	0.035736	0.035687	0.035638	0.035586	0.035533	0.035478	0.035423	0.035368	0.035314	0.035264	0.035197	0.035160	0.035132	0.035114	0.035108	0.035116	0.035136	0.035173	0.035230	0.035304	0.035397	0.035509	0.035638	0.035785	0.035950	0.036130	0.036325	0.036532	0.036748	0.036970	0.037193	0.037412	0.037634	0.037827	0.037993	0.038134	0.038239	0.038304	0.038326
0.4800	0.042622	0.042585	0.042475	0.042295	0.042049	0.041747	0.041393	0.041001	0.040577	0.040133	0.039679	0.039226	0.038784	0.038360	0.037964	0.037602	0.037278	0.036998	0.036762	0.036573	0.036430	0.036326	0.036271	0.036257	0.036279	0.036332	0.036411	0.036509	0.036620	0.036734	0.036844	0.036943	0.037023	0.037080	0.037108	0.037107	0.037077	0.037020	0.036940	0.036841	0.036731	0.036613	0.036493	0.036375	0.036262	0.036156	0.036059	0.035970	0.035888	0.035814	0.035744	0.035678	0.035614	0.035551	0.035484	0.035420	0.035355	0.035291	0.035227	0.035164	0.035105	0.035051	0.035004	0.034966	0.034938	0.034922	0.034920	0.034933	0.034964	0.035013	0.035080	0.035167	0.035275	0.035402	0.035550	0.035718	0.035905	0.036110	0.036331	0.036567	0.036813	0.037067	0.037323	0.037574	0.037815	0.038037	0.038233	0.038395	0.038516	0.038592	0.038617
0.4900	0.042366	0.042329	0.042220	0.042042	0.041800	0.041500	0.041149	0.040758	0.040312	0.039867	0.039413	0.038957	0.038512	0.038085	0.037684	0.037316	0.036987	0.036700	0.036459	0.036265	0.036120	0.036021	0.035968	0.035959	0.035989	0.036056	0.036151	0.036271	0.036407	0.036549	0.036690	0.036819	0.036929	0.037014	0.037069	0.037090	0.037079	0.037036	0.036966	0.036874	0.036765	0.036646	0.036521	0.036395	0.036272	0.036154	0.036043	0.035939	0.035841	0.035749	0.035662	0.035579	0.035498	0.035418	0.035339	0.035260	0.035182	0.035100	0.035026	0.034955	0.034890	0.034831	0.034782	0.034742	0.034715	0.034701	0.034705	0.034725	0.034765	0.034824	0.034905	0.035006	0.035130	0.035277	0.035446	0.035635	0.035849	0.036083	0.036336	0.036605	0.036888	0.037179	0.037473	0.037763	0.038042	0.038299	0.038527	0.038715	0.038857	0.038944	0.038974
0.5000	0.042199	0.042165	0.042057	0.041881	0.041641	0.041343	0.040995	0.040606	0.040185	0.039743	0.039288	0.038833	0.038385	0.037954	0.037548	0.037174	0.036838	0.036544	0.036296	0.036096	0.035945	0.035846	0.035789	0.035785	0.035825	0.035906	0.036022	0.036167	0.036331	0.036507	0.036682	0.036848	0.036998	0.037117	0.037201	0.037246	0.037255	0.037228	0.037169	0.037082	0.036974	0.036850	0.036717	0.036580	0.036431	0.036297	0.036168	0.036045	0.035928	0.035816	0.035708	0.035605	0.035495	0.035397	0.035301	0.035206	0.035114	0.035026	0.034941	0.034862	0.034791	0.034728	0.034677	0.034638	0.034614	0.034606	0.034616	0.034645	0.034695	0.034760	0.034855	0.034974	0.035118	0.035287	0.035481	0.035700	0.035944	0.036211	0.036501	0.036810	0.037134	0.037470	0.037809	0.038145	0.038468	0.038768	0.039033	0.039254	0.039419	0.039522	0.039557
0.5100	0.041900	0.041865	0.041759	0.041586	0.041350	0.041056	0.040713	0.040329	0.039913	0.039473	0.039019	0.038565	0.038117	0.037685	0.037276	0.036898	0.036557	0.036257	0.036004	0.035799	0.035645	0.035544	0.035495	0.035498	0.035552	0.035652	0.035793	0.035970	0.036171	0.036388	0.036608	0.036819	0.037010	0.037170	0.037292	0.037371	0.037405	0.037396	0.037348	0.037266	0.037157	0.037027	0.036883	0.036731	0.036576	0.036421	0.036270	0.036122	0.035980	0.035842	0.035710	0.035581	0.035457	0.035336	0.035218	0.035104	0.034994	0.034885	0.034787	0.034697	0.034617	0.034548	0.034493	0.034453	0.034430	0.034425	0.034441	0.034479	0.034540	0.034626	0.034737	0.034870	0.035035	0.035229	0.035451	0.035702	0.035987	0.036295	0.036629	0.036986	0.037363	0.037753	0.038150	0.038545	0.038925	0.039280	0.039594	0.039856	0.040053	0.040175	0.040217
0.5200	0.041723	0.041688	0.041584	0.041414	0.041181	0.040893	0.040554	0.040174	0.039737	0.039302	0.038875	0.038422	0.037973	0.037538	0.037124	0.036740	0.036391	0.036084	0.035822	0.035610	0.035449	0.035345	0.035299	0.035310	0.035378	0.035500	0.035671	0.035885	0.036131	0.036397	0.036670	0.036936	0.037179	0.037387	0.037552	0.037667	0.037728	0.037738	0.037701	0.037621	0.037508	0.037367	0.037207	0.037035	0.036857	0.036675	0.036495	0.036317	0.036125	0.035955	0.035790	0.035631	0.035499	0.035351	0.035208	0.035071	0.034940	0.034817	0.034704	0.034601	0.034510	0.034434	0.034369	0.034328	0.034305	0.034305	0.034327	0.034368	0.034437	0.034536	0.034665	0.034828	0.035014	0.035233	0.035487	0.035775	0.036100	0.036456	0.036841	0.037256	0.037695	0.038153	0.038620	0.039086	0.039537	0.039960	0.040336	0.040650	0.040887	0.041034	0.041084
0.5300	0.041441	0.041407	0.041305	0.041140	0.040913	0.040631	0.040300	0.039928	0.039523	0.039094	0.038651	0.038201	0.037754	0.037319	0.036904	0.036515	0.036161	0.035847	0.035578	0.035361	0.035198	0.035095	0.035054	0.035077	0.035165	0.035316	0.035526	0.035788	0.036091	0.036420	0.036760	0.037093	0.037401	0.037669	0.037886	0.038042	0.038135	0.038165	0.038136	0.038056	0.037933	0.037776	0.037594	0.037394	0.037184	0.036969	0.036752	0.036538	0.036328	0.036122	0.035923	0.035730	0.035543	0.035363	0.035191	0.035028	0.034875	0.034732	0.034601	0.034484	0.034384	0.034300	0.034236	0.034193	0.034173	0.034177	0.034207	0.034264	0.034350	0.034467	0.034616	0.034799	0.035017	0.035272	0.035565	0.035897	0.036268	0.036668	0.037118	0.037604	0.038121	0.038663	0.039219	0.039777	0.040320	0.040830	0.041286	0.041668	0.041957	0.042137	0.042198
0.5400	0.041304	0.041271	0.041172	0.041011	0.040790	0.040515	0.040192	0.039828	0.039430	0.039008	0.038569	0.038123	0.037678	0.037232	0.036813	0.036419	0.036057	0.035735	0.035457	0.035232	0.035064	0.034960	0.034922	0.034971	0.035083	0.035271	0.035529	0.035852	0.036225	0.036634	0.037057	0.037474	0.037862	0.038202	0.038478	0.038681	0.038807	0.038856	0.038832	0.038746	0.038606	0.038423	0.038207	0.037970	0.037717	0.037457	0.037195	0.036934	0.036677	0.036427	0.036183	0.035949	0.035723	0.035508	0.035303	0.035110	0.034931	0.034765	0.034616	0.034485	0.034372	0.034281	0.034213	0.034169	0.034152	0.034162	0.034200	0.034270	0.034373	0.034510	0.034683	0.034894	0.035146	0.035441	0.035779	0.036162	0.036596	0.037078	0.037608	0.038184	0.038800	0.039451	0.040122	0.040799	0.041463	0.042090	0.042653	0.043127	0.043487	0.043711	0.043787
0.5500	0.040992	0.040960	0.040865	0.040710	0.040497	0.040231	0.039918	0.039564	0.039176	0.038763	0.038322	0.037882	0.037441	0.037006	0.036586	0.036188	0.035815	0.035486	0.035201	0.034983	0.034813	0.034712	0.034677	0.034735	0.034881	0.035116	0.035438	0.035850	0.036315	0.036830	0.037360	0.037883	0.038371	0.038809	0.039159	0.039417	0.039577	0.039642	0.039617	0.039514	0.039344	0.039122	0.038860	0.038561	0.038254	0.037938	0.037618	0.037299	0.036987	0.036682	0.036382	0.036088	0.035817	0.035559	0.035316	0.035090	0.034880	0.034689	0.034518	0.034369	0.034243	0.034142	0.034068	0.034022	0.034005	0.034020	0.034068	0.034151	0.034270	0.034428	0.034627	0.034870	0.035160	0.035500	0.035892	0.036340	0.036826	0.037392	0.038017	0.038703	0.039443	0.040228	0.041046	0.041887	0.042709	0.043490	0.044197	0.044794	0.045249	0.045537	0.045634
0.5600	0.040872	0.040841	0.040750	0.040601	0.040396	0.040140	0.039836	0.039494	0.039118	0.038715	0.038294	0.037860	0.037421	0.036987	0.036566	0.036162	0.035788	0.035451	0.035158	0.034921	0.034748	0.034652	0.034642	0.034728	0.034918	0.035218	0.035625	0.036131	0.036720	0.037367	0.038039	0.038702	0.039319	0.039857	0.040293	0.040611	0.040804	0.040876	0.040836	0.040700	0.040482	0.040201	0.039872	0.039511	0.039129	0.038736	0.038342	0.037951	0.037562	0.037191	0.036833	0.036491	0.036166	0.035859	0.035573	0.035307	0.035063	0.034844	0.034649	0.034477	0.034336	0.034226	0.034148	0.034102	0.034090	0.034114	0.034175	0.034275	0.034418	0.034604	0.034836	0.035120	0.035459	0.035857	0.036318	0.036852	0.037454	0.038133	0.038891	0.039699	0.040610	0.041585	0.042609	0.043660	0.044706	0.045708	0.046621	0.047399	0.047993	0.048367	0.048495
0.5700	0.040552	0.040524	0.040437	0.040296	0.040101	0.039857	0.039569	0.039241	0.038880	0.038491	0.038085	0.037662	0.037233	0.036804	0.036384	0.035981	0.035603	0.035259	0.034961	0.034720	0.034549	0.034458	0.034471	0.034599	0.034853	0.035241	0.035766	0.036418	0.037177	0.038010	0.038875	0.039723	0.040507	0.041168	0.041707	0.042089	0.042309	0.042373	0.042296	0.042099	0.041804	0.041434	0.041009	0.040548	0.040065	0.039574	0.039083	0.038600	0.038129	0.037676	0.037242	0.036830	0.036442	0.036078	0.035756	0.035443	0.035161	0.034908	0.034685	0.034496	0.034340	0.034219	0.034134	0.034087	0.034079	0.034112	0.034187	0.034306	0.034473	0.034691	0.034964	0.035296	0.035692	0.036159	0.036704	0.037335	0.038058	0.038880	0.039805	0.040816	0.041949	0.043176	0.044481	0.045832	0.047192	0.048509	0.049720	0.050758	0.051558	0.052063	0.052236
0.5800	0.040439	0.040412	0.040330	0.040196	0.040011	0.039779	0.039503	0.039189	0.038840	0.038464	0.038064	0.037649	0.037224	0.036797	0.036371	0.035961	0.035574	0.035221	0.034913	0.034664	0.034493	0.034419	0.034462	0.034643	0.034983	0.035495	0.036184	0.037040	0.038037	0.039130	0.040261	0.041362	0.042367	0.043219	0.043877	0.044319	0.044545	0.044568	0.044413	0.044109	0.043689	0.043182	0.042616	0.042013	0.041393	0.040767	0.040150	0.039549	0.038969	0.038414	0.037882	0.037387	0.036922	0.036489	0.036091	0.035727	0.035399	0.035108	0.034854	0.034639	0.034464	0.034330	0.034239	0.034190	0.034186	0.034229	0.034319	0.034461	0.034657	0.034911	0.035230	0.035619	0.036087	0.036639	0.037290	0.038049	0.038902	0.039910	0.041057	0.042355	0.043795	0.045374	0.047075	0.048861	0.050683	0.052468	0.054130	0.055569	0.056687	0.057397	0.057641
0.5900	0.040178	0.040152	0.040076	0.039950	0.039776	0.039558	0.039295	0.038997	0.038664	0.038303	0.037918	0.037513	0.037098	0.036675	0.036252	0.035840	0.035446	0.035086	0.034771	0.034516	0.034352	0.034300	0.034390	0.034653	0.035119	0.035808	0.036713	0.037871	0.039220	0.040696	0.042215	0.043675	0.044981	0.046053	0.046841	0.047324	0.047510	0.047428	0.047120	0.046630	0.046001	0.045286	0.044511	0.043708	0.042897	0.042094	0.041313	0.040560	0.039841	0.039167	0.038527	0.037930	0.037375	0.036863	0.036388	0.035964	0.035584	0.035250	0.034961	0.034718	0.034523	0.034375	0.034276	0.034226	0.034228	0.034278	0.034388	0.034556	0.034787	0.035087	0.035462	0.035922	0.036477	0.037139	0.037923	0.038847	0.039926	0.041181	0.042627	0.044280	0.046149	0.048230	0.050508	0.052944	0.055468	0.057980	0.060351	0.062436	0.064070	0.065117	0.065477
0.6000	0.040001	0.039977	0.039906	0.039789	0.039627	0.039423	0.039179	0.038897	0.038582	0.038237	0.037866	0.037474	0.037067	0.036648	0.036227	0.035811	0.035411	0.035042	0.034720	0.034469	0.034318	0.034302	0.034462	0.034847	0.035503	0.036470	0.037776	0.039410	0.041293	0.043362	0.045469	0.047458	0.049197	0.050544	0.051452	0.051916	0.051956	0.051639	0.051022	0.050212	0.049251	0.048226	0.047142	0.046049	0.044972	0.043928	0.042928	0.041980	0.041086	0.040250	0.039463	0.038745	0.038078	0.037473	0.036925	0.036432	0.035995	0.035612	0.035277	0.035005	0.034789	0.034627	0.034522	0.034474	0.034484	0.034554	0.034688	0.034889	0.035163	0.035518	0.035963	0.036510	0.037174	0.037974	0.038931	0.040059	0.041415	0.043002	0.044860	0.047020	0.049505	0.052364	0.055519	0.059001	0.062660	0.066376	0.069956	0.073154	0.075701	0.077348	0.077919
0.6100	0.039761	0.039739	0.039674	0.039567	0.039419	0.039237	0.039011	0.038748	0.038453	0.038127	0.037773	0.037395	0.036998	0.036585	0.036166	0.035748	0.035342	0.034965	0.034638	0.034391	0.034263	0.034304	0.034574	0.035151	0.036111	0.037527	0.039444	0.041858	0.044688	0.047795	0.050910	0.053753	0.056091	0.057767	0.058705	0.058950	0.058591	0.057756	0.056579	0.055180	0.053656	0.052083	0.050464	0.048939	0.047479	0.046097	0.044800	0.043581	0.042462	0.041431	0.040482	0.039614	0.038823	0.038107	0.037464	0.036890	0.036383	0.035945	0.035572	0.035277	0.035036	0.034859	0.034747	0.034701	0.034722	0.034812	0.034975	0.035217	0.035531	0.035955	0.036489	0.037149	0.037957	0.038939	0.040126	0.041553	0.043273	0.045332	0.047787	0.050713	0.054141	0.058181	0.062760	0.067895	0.073489	0.079342	0.085142	0.090453	0.094772	0.097609	0.098600
0.6200	0.039533	0.039513	0.039455	0.039358	0.039223	0.039052	0.038844	0.038603	0.038328	0.038021	0.037686	0.037324	0.036938	0.036533	0.036115	0.035693	0.035280	0.034894	0.034564	0.034326	0.034236	0.034368	0.034820	0.035715	0.037196	0.039407	0.042456	0.046367	0.050995	0.056026	0.060976	0.065304	0.068560	0.070502	0.071125	0.070593	0.069192	0.067195	0.064849	0.062345	0.059819	0.057360	0.055032	0.052841	0.050811	0.048933	0.047221	0.045660	0.044238	0.042946	0.041775	0.040717	0.039765	0.038912	0.038152	0.037481	0.036894	0.036388	0.035963	0.035616	0.035343	0.035147	0.035025	0.034980	0.035012	0.035124	0.035322	0.035614	0.036007	0.036517	0.037162	0.037966	0.038959	0.040180	0.041677	0.043510	0.045752	0.048491	0.051832	0.055899	0.060815	0.066715	0.073709	0.081848	0.091070	0.101120	0.111481	0.121337	0.129617	0.135189	0.137160
0.6300	0.039305	0.039288	0.039236	0.039149	0.039029	0.038874	0.038686	0.038465	0.038212	0.037926	0.037610	0.037265	0.036892	0.036495	0.036080	0.035656	0.035238	0.034848	0.034520	0.034306	0.034286	0.034574	0.035337	0.036802	0.039261	0.043051	0.048478	0.055685	0.064454	0.074038	0.083183	0.090488	0.094960	0.096360	0.095102	0.091930	0.087616	0.082786	0.077880	0.073164	0.068779	0.064782	0.061182	0.057958	0.055083	0.052521	0.050239	0.048204	0.046390	0.044772	0.043328	0.042042	0.040898	0.039884	0.038990	0.038208	0.037531	0.036953	0.036470	0.036079	0.035777	0.035563	0.035436	0.035396	0.035446	0.035590	0.035834	0.036187	0.036663	0.037282	0.038068	0.039057	0.040293	0.041832	0.043747	0.046134	0.049114	0.052843	0.057516	0.063380	0.070734	0.079932	0.091357	0.105367	0.122180	0.141673	0.163104	0.184822	0.204153	0.217762	0.222700
0.6400	0.039162	0.039148	0.039103	0.039029	0.038925	0.038791	0.038627	0.038431	0.038203	0.037980	0.037684	0.037356	0.037001	0.036611	0.036191	0.035759	0.035332	0.034933	0.034609	0.034434	0.034532	0.035102	0.036467	0.039119	0.043806	0.051587	0.063721	0.081319	0.104497	0.130914	0.154987	0.170178	0.173521	0.166990	0.154714	0.140273	0.125918	0.112792	0.101318	0.091523	0.083249	0.076278	0.070394	0.065399	0.061149	0.057469	0.054326	0.051601	0.049229	0.047157	0.045343	0.043751	0.042355	0.041134	0.040068	0.039141	0.038350	0.037682	0.037122	0.036678	0.036340	0.036105	0.035960	0.035928	0.036000	0.036183	0.036484	0.036916	0.037505	0.038266	0.039242	0.040480	0.042060	0.044045	0.046563	0.049771	0.053892	0.059193	0.066074	0.075073	0.086932	0.102635	0.123550	0.151289	0.187801	0.234846	0.293051	0.360107	0.427456	0.480894	0.501468
0.6500	0.038986	0.038974	0.038936	0.038872	0.038781	0.038664	0.038518	0.038342	0.038136	0.037897	0.037623	0.037315	0.036970	0.036591	0.036181	0.035749	0.035316	0.034915	0.034610	0.034515	0.034843	0.035982	0.038680	0.044367	0.055820	0.078544	0.123289	0.212333	0.390501	0.698168	0.995893	0.991352	0.760858	0.540103	0.389665	0.291493	0.225546	0.180001	0.147740	0.124447	0.107173	0.094057	0.083874	0.075810	0.069310	0.063968	0.059551	0.055855	0.052723	0.050053	0.047761	0.045787	0.044081	0.042608	0.041333	0.040244	0.039309	0.038534	0.037898	0.037392	0.037010	0.036748	0.036603	0.036578	0.036677	0.036905	0.037275	0.037806	0.038520	0.039463	0.040696	0.042267	0.044287	0.046891	0.050276	0.054696	0.060536	0.068384	0.079036	0.093751	0.114514	0.144490	0.188884	0.256544	0.362200	0.531741	0.811663	1.289883	2.100731	3.212642	3.843077
0.6600	0.038865	0.038854	0.038823	0.038771	0.038696	0.038598	0.038474	0.038328	0.038147	0.037934	0.037686	0.037386	0.037060	0.036694	0.036290	0.035857	0.035429	0.035030	0.034765	0.034829	0.035643	0.038174	0.044872	0.062774	0.116035	0.320145	3.057428	4.720556	20.442323	701428651.242926	20.662669	1903283068.177047	21.944459	8.578378	14.493064	1.669753	0.708704	0.405025	0.268996	0.196451	0.153018	0.124938	0.105583	0.091601	0.081120	0.073029	0.066630	0.061472	0.057246	0.053740	0.050803	0.048322	0.046218	0.044427	0.042905	0.041615	0.040530	0.039629	0.038896	0.038320	0.037890	0.037602	0.037458	0.037450	0.037587	0.037874	0.038339	0.039003	0.039903	0.041093	0.042650	0.044682	0.047336	0.050841	0.055513	0.061830	0.070523	0.082755	0.100456	0.126991	0.168614	0.238112	0.363529	0.617640	1.227528	3.260443	30.575667	25.907693	84.661242	4915570607.270252	79.413590
0.6700	0.038720	0.038713	0.038689	0.038657	0.038599	0.038521	0.038422	0.038298	0.038146	0.037961	0.037740	0.037480	0.037174	0.036822	0.036425	0.035991	0.035548	0.035158	0.034973	0.035397	0.037520	0.045124	0.076802	0.328522	471.210655	0.883219	0.043088	40.738295	175954869723.899902	571949.777074	0.032680	2601472.091564	115800264536.730347	343.761088	0.121659	2.286359	6210.610378	3.261113	0.858935	0.419665	0.262455	0.187065	0.144367	0.117473	0.099244	0.086218	0.076518	0.069070	0.063204	0.058495	0.054655	0.051486	0.048850	0.046648	0.044801	0.043256	0.041971	0.040903	0.040053	0.039390	0.038904	0.038586	0.038432	0.038442	0.038629	0.039004	0.039591	0.040428	0.041568	0.043091	0.045111	0.047793	0.051381	0.056244	0.062946	0.072393	0.086083	0.106764	0.139546	0.195344	0.300734	0.535622	1.239423	5.418995	10088.346047	5.925295	0.211995	621.061307	577241533727.089722	5613020.695405	0.052649
0.6800	0.038576	0.038570	0.038554	0.038526	0.038485	0.038429	0.038355	0.038259	0.038146	0.037994	0.037806	0.037576	0.037298	0.036967	0.036583	0.036155	0.035715	0.035364	0.035401	0.036869	0.044906	0.120738	0.086732	3367.111567	125.812019	2.472418	0.098901	0.081564	264.775009	13.975701	1.093430	8.797093	2636.026399	0.229931	0.787060	4.171381	352.959637	135548.975097	1.860169	2.619304	0.679759	0.346478	0.223976	0.163443	0.128349	0.105857	0.090821	0.079598	0.071184	0.064693	0.059569	0.055455	0.052102	0.049357	0.047094	0.045226	0.043692	0.042444	0.041450	0.040684	0.040130	0.039776	0.039619	0.039592	0.039843	0.040325	0.041070	0.042132	0.043591	0.045561	0.048218	0.051822	0.056774	0.063714	0.073697	0.088577	0.111823	0.150605	0.221903	0.375239	0.818347	3.588046	2.567850	181643.274832	900.138653	12.932745	1.255537	0.449332	4571.549434	40.714198	3.740291
0.6900	0.038536	0.038533	0.038524	0.038508	0.038484	0.038449	0.038400	0.038332	0.038243	0.038172	0.038020	0.037827	0.037583	0.037282	0.036909	0.036494	0.036071	0.035818	0.036517	0.043941	0.836439	19.112460	0.040326	142.183878	0.398800	16.143247	0.032269	0.032988	2710.574007	74.307317	221.765112	30.068112	893.971944	0.056087	0.034191	294.815136	1.214364	468.572129	0.087257	258.312385	41.894355	1.173033	0.455868	0.265943	0.183906	0.139920	0.112930	0.095023	0.082425	0.073171	0.066151	0.060694	0.056370	0.052898	0.050088	0.047805	0.045955	0.044469	0.043298	0.042405	0.041771	0.041379	0.041208	0.041293	0.041637	0.042267	0.043235	0.044618	0.046533	0.049160	0.052774	0.057807	0.064961	0.075435	0.091392	0.117095	0.161933	0.250403	0.467067	1.331747	54.168856	415.500059	0.154874	1126.874753	2.694472	416.196434	0.054794	0.087238	6717.760258	179.084500	731.588566
0.7000	0.038461	0.038460	0.038459	0.038457	0.038451	0.038439	0.038419	0.038385	0.038336	0.038261	0.038157	0.038012	0.037820	0.037572	0.037274	0.036904	0.036550	0.036623	0.041743	223.684685	8.129662	5.923139	87989.900264	0.394501	0.031208	0.187191	0.031341	267.880913	231.680617	105.883431	3.317791	17.833182	56.335435	10785.837849	0.033501	1.221204	0.056648	141.625144	363893.351711	6162.378918	8997.026426	77729.864965	2.111263	0.581067	0.306824	0.202255	0.149492	0.118538	0.098564	0.084788	0.074823	0.067395	0.061692	0.057229	0.053691	0.050868	0.048614	0.046827	0.045436	0.044391	0.043660	0.043223	0.043074	0.043221	0.043687	0.044517	0.045784	0.047603	0.050155	0.053720	0.058751	0.065990	0.076768	0.093452	0.121027	0.170903	0.275492	0.564568	2.260285	86076.273626	9544.982144	6549.218601	809740.637878	156.348979	0.075653	1.895560	0.052486	14446.988705	514.057975	208.419304	10.600019
0.7100	0.038417	0.038419	0.038426	0.038436	0.038462	0.038475	0.038486	0.038491	0.038487	0.038467	0.038427	0.038358	0.038253	0.038106	0.037914	0.037699	0.037626	0.039569	0.515381	2.843967	0.114725	0.062366	0.031109	0.127795	2.132012	0.031076	0.036136	0.112894	0.055706	1.172705	3821520.188724	4.569628	1.001356	6.940435	0.071039	0.033997	8.430812	0.213642	2.941221	636.248379	10.076903	846.107777	42.569254	3.901107	0.714219	0.344859	0.218354	0.157672	0.123289	0.101656	0.086944	0.076466	0.068724	0.062849	0.058307	0.054755	0.051969	0.049792	0.048122	0.046881	0.046034	0.045549	0.045418	0.045656	0.046298	0.047408	0.049098	0.051546	0.055031	0.060014	0.067272	0.078117	0.095246	0.124182	0.177980	0.296555	0.660285	3.939947	52.133642	867.607819	10.659299	628.086452	2.927612	0.591274	15.215251	0.052827	0.110967	8.544676	1.328200	8.294612	11659021.017266
0.7200	0.038425	0.038430	0.038445	0.038471	0.038504	0.038545	0.038593	0.038646	0.038700	0.038754	0.038807	0.038857	0.038912	0.038987	0.039147	0.039657	0.043275	2.988164	0.034698	0.042915	0.103761	2.967178	1.186912	9633.084966	1172.597378	6.575035	0.030943	490.243297	4799.710813	62.034338	36.058012	2557.723920	385364.364455	110.272538	0.101423	4.612299	1162.498513	13408.257116	1417.585018	12.390064	39.425682	1.224955	0.989672	574.465101	6.982242	0.841230	0.377874	0.231949	0.164848	0.127630	0.104558	0.089106	0.078218	0.070256	0.064279	0.059715	0.056207	0.053510	0.051471	0.049986	0.048990	0.048447	0.048350	0.048718	0.049605	0.051112	0.053411	0.056779	0.061675	0.068864	0.079801	0.097192	0.126878	0.183393	0.312736	0.743124	6.669374	611.986003	0.901025	1.244750	36.229582	27.211884	1337.876983	45660.620599	4456.335065	20.788532	0.119060	1044.164739	476178.461357	3415.965474	99.457093
0.7300	0.038509	0.038516	0.038540	0.038580	0.038635	0.038707	0.038796	0.038904	0.039032	0.039187	0.039381	0.039640	0.040029	0.040730	0.042544	0.064452	0.237444	18324.244811	0.139561	0.087997	0.172684	0.427736	0.066653	0.273092	0.558257	3308.439807	0.036082	0.961099	7396.217982	0.042572	0.150304	0.387477	641.223536	0.172772	12.579889	1330.667896	0.697197	4.789318	11.587832	1.341542	1.307243	0.647766	18.517152	3647944.184764	75.613237	11.046969	0.942401	0.402098	0.241771	0.170039	0.130918	0.106934	0.091042	0.079943	0.071911	0.065990	0.061495	0.058107	0.055589	0.053786	0.052606	0.051998	0.051956	0.052511	0.053748	0.055822	0.058994	0.063720	0.070790	0.081618	0.098978	0.128897	0.186665	0.322179	0.799622	10.029945	69.985848	3149279.806587	16.001731	1.091498	1.992783	3.111992	10.446371	5.236718	2.080196	8834.354847	12.882688	1.822121	12392.801144	0.510214	0.373329
0.7400	0.038696	0.038707	0.038742	0.038802	0.038888	0.039004	0.039154	0.039328	0.039578	0.039910	0.040371	0.041102	0.042464	0.046166	0.108429	0.033817	0.075078	136.572584	0.493112	0.032467	1.302529	9880.127109	0.030596	0.033630	7.704842	4.987269	0.048009	0.030786	29.754738	5.875842	27.595711	5.607374	22413.167347	0.035751	43.400268	3039.088844	2338.103971	1.125515	0.035167	24417.921626	6.525935	0.096158	36.341938	6152.495927	7.786371	0.330619	14.779218	1.032834	0.426163	0.252852	0.176721	0.135668	0.110706	0.094300	0.082936	0.074785	0.068817	0.064417	0.061209	0.058958	0.057524	0.056838	0.056892	0.057740	0.059516	0.062473	0.067048	0.074029	0.084851	0.102321	0.132629	0.191666	0.332349	0.845964	12.839335	0.305436	8.685616	8122.148535	32.120995	0.095486	13.204090	65362.323746	0.052803	1.026578	2077.890833	2798.591542	41.757715	0.056599	24069.268711	14.282714	69.423038
0.7500	0.038939	0.038955	0.039002	0.039084	0.039205	0.039373	0.039602	0.039914	0.040362	0.041022	0.042066	0.044084	0.049877	0.156550	2.079279	97128.019097	0.033316	31.584221	0.047999	151.479126	0.075698	1641.198474	0.075491	45.212243	0.102321	3.347404	0.639272	0.079031	2.074543	0.385242	10.566369	20.574838	6973.451258	0.037373	0.110840	0.774586	9.977796	29.652852	3.463380	133589.641465	3.643018	996.630683	1.022780	1010.106401	0.184518	68600724.877430	208.178190	16.214782	1.093134	0.444212	0.262166	0.182975	0.140547	0.114899	0.098151	0.086649	0.078507	0.072656	0.068485	0.065624	0.063860	0.063091	0.063310	0.064605	0.067208	0.071536	0.078351	0.089075	0.106551	0.137009	0.196585	0.339371	0.869708	13.585629	168.962172	73860410.035624	0.171332	1393.349654	0.800052	1925.094566	2.900608	105617.113695	2.767756	148.016464	8.377603	7.247389	1.169480	0.129153	6994.394156	22.420772	25.121774
0.7600	0.039199	0.039220	0.039284	0.039397	0.039568	0.039816	0.040182	0.040697	0.041481	0.042789	0.045406	0.053197	0.190842	2.445790	0.326900	0.042367	0.034242	0.068949	1.214493	0.148456	4.485099	0.039526	0.446059	71700.477407	30.750222	0.088380	0.180369	0.038309	0.030744	0.275577	0.031346	0.048930	0.047405	3.608704	4.767888	0.043672	19.659737	5134653.633313	25.112475	0.188731	31.596890	0.899801	12.524097	1.022454	0.254381	2.567003	20.473503	192.342438	15.810680	1.134587	0.459910	0.271680	0.190063	0.146477	0.120229	0.103203	0.091641	0.083604	0.078024	0.074294	0.072079	0.071220	0.071720	0.073739	0.077657	0.084213	0.094820	0.112307	0.142942	0.202928	0.346927	0.882324	12.873825	151.690888	16.055359	2.906542	0.226309	1.458161	21.409906	1.471664	42.780054	0.208599	19.088496	3992835.806151	79.959141	0.171102	4.297353	3.295116	0.061979	0.352959	0.051711
0.7700	0.039520	0.039548	0.039634	0.039789	0.040032	0.040400	0.040956	0.041834	0.043350	0.046456	0.055970	0.213147	0.094683	0.038851	0.077389	64179.738039	0.634553	914.979906	985.704928	1.907324	102.340225	0.389091	6.555356	3239.234079	13.252237	1694.800968	0.176387	2.400145	0.099128	445.805436	0.030752	0.783501	0.603187	0.093716	0.288684	57872.469648	7.084416	10937.515282	4.447040	14.308263	4253.863833	78.821105	8088.144301	16612.365159	27.843328	12144866.068575	192.176707	0.270312	9.221070	15.013676	1.168841	0.477004	0.283302	0.199272	0.154467	0.127612	0.110353	0.098833	0.091088	0.086066	0.083177	0.082236	0.083228	0.086442	0.092567	0.102991	0.120544	0.151563	0.212316	0.357716	0.894714	11.959347	7.852223	0.217566	197.756170	13974778.222826	21.787704	25319.239125	14719.307404	56.398647	3036.783681	10.277544	21.720891	14725.729362	30.786028	45961.242386	0.465750	3.250203	0.622745	483.206729	0.051594
0.7800	0.039997	0.040035	0.040155	0.040446	0.040804	0.041374	0.042307	0.043967	0.047472	0.058429	0.230581	0.654736	2.743732	0.350581	0.032864	0.581760	0.033834	1.615261	2.653029	7171088469.103831	0.031298	42.609068	0.103050	2.461942	5.249181	2.075668	0.299974	12.754409	0.039436	0.520486	0.051726	0.092328	0.033641	0.182497	0.043588	41.679100	220.620412	0.682743	0.696425	40.044773	0.045030	23462445350.226063	68.139660	22.348703	0.095780	20.441145	0.119814	15.247660	138.993798	89.610521	14.555509	1.216888	0.502003	0.300549	0.213022	0.166457	0.138754	0.121239	0.109866	0.102865	0.099034	0.098037	0.099927	0.105261	0.115378	0.133137	0.164985	0.227641	0.377092	0.923711	11.409722	75.338342	103.042232	11.187962	0.126993	14.325696	0.106626	35.787874	51.879526	56575871806.762566	0.057719	164.964981	0.678803	5.645911	158.316400	32.133253	0.442211	15.680175	0.065134	0.605335	0.094024
0.7900	0.040738	0.040792	0.040962	0.041290	0.041845	0.042795	0.044542	0.048349	0.060538	0.259218	2.330976	6.197451	0.045813	157.384621	0.084478	50.417815	0.068999	0.054917	5.668517	633.975160	2612.904573	166.623964	1120200.665491	0.322117	184.321476	1.535274	0.699416	2.506640	5.422310	0.813980	1.323554	0.218994	4.275436	122.097959	0.543291	50.605452	5894.837032	0.201478	417480.870325	155.807473	3502.172268	1640.809831	154.549675	0.848958	1.245032	4867.654300	2.083652	5982.134599	0.651308	300.582706	131.628617	15.498128	1.296272	0.540004	0.326261	0.233478	0.184414	0.155665	0.138085	0.127570	0.122203	0.121255	0.124877	0.134226	0.152178	0.185451	0.251626	0.409500	0.983461	12.027872	99.176747	220.693511	0.507391	4199.096130	1.496672	5907.772702	0.871185	0.610691	103.591949	4314.518735	12165.064997	587.531424	2905398.649461	0.715985	3994.573097	35.106604	1.242937	89.867827	8.496700	0.945583	2.261617
0.8000	0.041223	0.041301	0.041554	0.042075	0.043187	0.044982	0.049012	0.062481	0.308628	0.042902	324007.287383	462.283318	0.035230	69.188983	7.912175	0.056653	0.355526	414.657435	0.261344	0.030242	26.858565	0.643389	0.031962	0.037679	0.030846	94.900227	0.128437	551.068597	0.029526	272.443996	1857.534946	15304.547338	0.050117	0.362494	0.031767	1.886092	0.046592	0.067344	0.062839	14.600484	34.155682	0.037107	3.428316	3869.956771	7.945513	2.333487	240.197372	2261.258300	0.349122	75120.215307	34502407.098435	0.412171	18.608488	1.442859	0.602100	0.366969	0.265574	0.212782	0.182875	0.165997	0.157988	0.157389	0.164625	0.182399	0.217868	0.290322	0.464580	1.103154	14.404844	0.331664	28139428.618342	63798.155815	0.327049	1539.538352	162.814018	2.828692	11.436482	6717.967261	3.136094	0.053534	112.811413	9.267438	0.065291	0.078642	0.057936	123.260969	0.156107	558.984464	0.067380	11493.758309	2869.433362
0.8100	0.042482	0.042609	0.043032	0.043921	0.045742	0.050037	0.065305	0.455045	0.046026	14.643096	0.041451	29.948856	0.056382	0.119396	0.034535	0.155213	3.018671	0.125314	102.430669	34.723545	0.078152	3725345.613061	0.672598	0.612860	14.828198	0.029515	19.668181	1.238215	0.042114	98.041865	1758.177252	3583.461744	0.394688	0.382281	0.045866	0.032512	259.480864	2.816898	12.129589	73144473.073013	0.438047	701.973507	2130.986777	0.785898	69.510501	3.278158	0.201413	1058.674282	9.563921	1062.721284	0.249048	705.989648	0.528492	29.932407	1.738689	0.714928	0.437780	0.321240	0.262768	0.232354	0.219183	0.219860	0.235712	0.274273	0.358112	0.565941	1.351199	23.304881	0.420650	517.721127	0.196681	736.114833	8.684651	1039.700575	0.187826	2.171709	43.697634	1.427105	1299.144141	424.577187	0.403723	43855723.787153	7.211493	2.458382	162.157618	0.052496	20.171439	1.363178	0.312948	2496.238724	2588.652217
0.8200	0.043753	0.043975	0.044757	0.046615	0.051325	0.070116	2425154065.464399	0.040915	22.819944	72.998974	21.789785	6.806344	18.902870	7.510613	7.463676	1630.957363	0.428212	0.178925	0.031667	490.838318	241.610278	0.506416	0.038076	749.381205	69326.056284	0.030456	0.526707	52.697960	0.860217	0.040673	1.113127	0.217100	17.862009	1019.019702	0.032522	0.032567	1195161.677173	12662.948631	0.036162	0.188118	4160.218296	8675.726219	0.044106	1.068036	6.098611	35161.089738	2078.772620	189.465185	525.327320	214.815497	996.514834	3063.818705	1548.041004	0.114626	197041316145.588104	2.412029	0.940457	0.575099	0.429902	0.363682	0.338323	0.343674	0.384849	0.490337	0.770291	1.922430	155746634332.893616	0.105234	1195.315085	2191.491348	730.132898	145.303520	345.092941	121.684693	2305.432088	21646.724905	9.611175	1.802123	0.066347	5039.519647	2397.343327	1.162028	0.071170	7253.396148	688794.081966	0.054210	0.514418	617.671686	11.014867	0.157978	1.463209
0.8300	0.045190	0.045660	0.047490	0.053083	0.081953	4.718572	0.177851	0.408912	9338.860901	0.051028	28.415194	0.294346	0.034746	0.033650	0.171503	0.097011	0.085445	0.052964	0.030879	3137.078816	0.049263	211.472208	1748.530330	91.589592	0.177670	0.073660	49.835621	9.666459	0.104034	14.977238	0.030068	0.592110	0.241598	1.011189	30.047957	0.642284	1.607134	1279.962156	96.806058	36.294022	0.077830	2625.548017	0.041221	0.150909	0.739627	1.849894	4.864589	0.048127	0.047015	7.001724	913.991379	0.581401	415402.776100	22.218911	10.221089	450.573361	4.416034	1.502419	0.903429	0.696523	0.630777	0.657994	0.808936	1.284018	3.642464	363.456428	8.009463	16.875666	300172.386734	0.436775	620.281543	4.586425	0.056557	0.057680	4.016843	1.932806	0.977090	0.272835	0.060669	11497.024160	0.112462	410.703763	2667.991765	697.959704	0.968419	0.413416	55.145214	7.840782	0.204927	9.825789	0.051935
0.8400	0.047187	0.048754	0.057522	0.166847	0.700229	6.193717	2.779949	1.686358	0.050649	218.193302	0.437008	0.045706	0.354136	0.045154	28152.694360	3.768270	0.036069	0.037180	1.036429	0.135604	0.094739	1.782384	0.037563	0.123655	1.195992	0.203586	1.338568	0.738186	0.414293	0.033428	1.757155	0.069293	1.945605	9.030110	0.299394	1.982108	0.037433	0.080635	0.035476	3.773986	0.813226	1.298471	15.075836	0.075771	0.083729	64.198924	528983.862060	47.003428	7.447298	0.265899	11.278603	11027.878243	0.575453	80.415511	169.023486	528.260195	80.516580	23.101744	3.947837	2.210512	1.849790	2.090898	3.547311	19.886818	66.655822	420.428295	128.752983	59.073311	0.446094	8143.929172	7.447767	0.193169	4.703052	45.644813	313079.418467	37.004898	0.119788	0.110944	8.313570	0.725178	0.444323	4.421116	0.068485	0.188025	1.092524	1.016910	1.151312	4.707032	1.210952	0.070957	1.939565
0.8500	0.049565	0.281467	194.380111	0.985083	0.148245	0.162140	0.056347	1741331.337173	170.830585	3.869057	0.380107	31.247262	27.893221	0.819840	0.335218	0.033087	0.595346	0.038397	1.901250	0.030261	0.046327	0.029991	0.280519	0.090364	0.341734	2.260346	521.255613	33406.703825	1.839466	1723.591665	1.464994	20658.823451	0.129716	1667.539262	5683.861001	23.134712	3.385784	0.800587	2.470747	0.046399	0.178165	0.041721	2.440064	0.195862	4.319707	0.135490	5.037561	29.103469	578.259117	726.413856	15.038616	116.124927	6753.350411	75377048.881505	0.521400	9.616484	12.268506	167.211050	76597.801177	357.581987	4096716.050575	339.598713	69076.994269	143.138108	10.144966	7.630082	0.389444	54204949.169679	4776.222826	77.795198	10.862491	456.662335	352.293699	22.682558	2.919358	0.174433	7.998212	0.144668	7.528213	0.054646	0.125625	0.057805	1.315990	0.446051	1.698217	11.183132	2763.335922	20146.959064	1.115358	10471.585254	1.453441
0.8600	0.052466	22.201693	0.130001	20.232627	0.064144	0.058385	0.055008	0.056949	2.108960	18503.425708	109559565.098194	5.076135	9113.900275	0.045159	0.124130	0.222752	0.058709	0.638670	0.068323	0.033220	39.990999	0.105614	6.739222	0.070949	1.277841	6.640506	4.568658	0.029059	0.123963	273.352196	0.122651	32.324761	0.034801	0.031321	4.137720	0.371301	11.556353	0.376175	0.052108	0.236794	1.904969	0.076880	0.440015	7.407151	0.435642	4.692935	1.557961	6.146117	894359.191824	108.239242	2652892979.798420	571175.674154	68.133148	0.425602	0.412051	0.672435	1.001292	3564.788751	30.333613	31813.221120	364.404424	30156.886623	27.336208	3048.534271	0.785846	0.529437	0.316206	0.310210	46.485036	384070.882286	1684213904.056626	66.604539	722906.898750	5.636698	0.939493	6.785978	0.333314	3.810694	0.243032	0.070797	59.282626	0.218828	6.242717	0.195416	5.234532	4.079997	4.203326	0.053455	0.110977	136.154662	0.147174
0.8700	0.056628	9.339707	281.586374	0.071482	36.158215	0.477135	1531.832467	2908941464369.123047	0.086526	0.079660	3943.496914	1.592206	0.085651	30.928442	0.140605	1.228638	0.113638	23.997772	0.032529	148.769336	57.042849	0.228924	9603.646362	0.676023	3.392454	0.028528	0.380185	0.032307	0.029930	4.253234	1.496235	25.164988	0.031897	0.032982	2.131003	0.033478	0.325578	5.391541	355.068275	0.066376	555.861302	1519.250560	0.052766	44.264227	0.962124	16.129624	16.673679	9950.822101	0.826040	31.070167	87999.993681	0.985866	1.188225	110366939035327.343750	48760.798026	27.690034	2257.597429	1.549991	65331.740908	8357.578905	4.752790	7809.815152	57035.895769	1.247110	1722.713485	21.272444	33007.808897	77440104527110.093750	0.800941	0.658092	54686.297599	18.744928	0.491778	8925.019395	18.245790	8.672867	0.504568	104.545358	0.065631	717.284557	256.864988	0.255170	7358.490137	2.336989	2.029949	0.052814	0.974060	0.052822	0.052206	11.272902	1.254775
0.8800	0.062189	32.465387	51.246536	12.081264	0.058293	0.184880	13.260061	577.556791	0.453482	0.068197	0.113666	2.351975	18903.509024	37.171513	5.428841	0.032899	2.121760	0.110606	51.156032	0.028467	0.036743	50.953230	663.831992	3.743937	0.046543	0.135310	740.501336	0.105292	0.032851	2601.908348	0.737721	18026.991566	0.062112	0.054281	5304.456997	0.061906	0.137241	3.289474	1766.603215	431.973826	0.043896	0.039405	6.049747	0.471027	23.156396	0.054093	71.840943	545.410682	718636.871793	41.225327	1.578596	0.577857	7.124505	11157.094530	589.978958	7.932081	0.060119	983.923557	16504.246584	40034.626837	0.736902	37789.074112	14717.253832	778.448708	0.060624	6.083401	426.654541	6657.890190	4.147709	0.384082	1.001611	24.028548	504433.252101	298.797874	37.884215	0.061217	11.366395	0.375514	92.210305	0.055682	0.069442	186.292137	1032.005331	3.123311	0.091284	0.102984	2081.224412	0.081515	0.068028	6940.723293	0.480537
0.8900	0.070544	0.070499	0.797892	0.192804	0.089176	708989662.872235	0.080448	1.387165	0.054672	9.602952	0.147227	2.284629	0.077582	0.173095	0.121199	0.308618	231.165280	0.029220	0.442858	8.662436	2.109907	74054.236404	71955.215636	0.327310	1.617859	2.433044	0.106097	5.429694	9.658000	83069506.224170	286.150633	14188566.555524	58.897982	32.378485	0.554352	6.478182	9.155806	0.191510	7523.478907	568628.954674	0.097912	74.235768	3.629631	0.042714	279.103541	3.001993	15.842621	10.141447	0.718782	30.308533	1.814765	214.228230	0.077738	20.463615	0.611296	40157028679.618179	1.556448	17.498772	212.922300	0.197624	5066.649682	0.184404	188.852977	14.676910	1.207614	30194387613.099476	0.423113	11.452549	0.071529	133.349406	1.075786	16.088778	0.444062	7.939705	17.158767	1.481297	1017.720903	0.055817	1.689433	32.274612	1.489977	232271.889194	34015.420274	0.228557	3.581871	2.922358	0.254309	11.751141	20.931317	28595503.108049	174.284930
0.9000	0.084104	3.747508	37.463660	0.087009	94.426672	0.170316	0.765733	14.162314	9.588179	4.773012	53.524411	29779.097248	1.341454	7.280852	0.034615	0.033407	0.030343	241.435667	0.686629	19.786146	0.599143	531.486567	57.044753	0.027581	0.179529	0.145829	0.103931	1.315855	0.235242	0.145004	0.216794	0.058989	1.001413	6.073003	0.049714	0.755135	0.955443	0.035063	33.848106	3622.403839	3.966691	156.106343	1.223691	2157.307915	0.046464	0.059238	0.454476	91.287959	15.189553	233918.974571	374.002905	73.291152	230.598035	133.772944	23.698649	2.346497	2377.443923	1.222026	7022.610320	3942.970505	1.350179	3706.278383	6069.027889	1.042189	1524.571220	1.535933	16.408024	62.486673	146.878935	41.769412	144.716628	96774.295561	7.619627	47.122350	0.455925	0.066778	0.059819	955.439340	0.943985	64.823519	1.595641	1412.102206	27.662957	0.055286	0.384223	0.312066	0.080206	2.001463	0.334341	0.082094	0.130439
0.9100	0.111739	0.112609	119.070723	13227.649118	72.961624	28.776282	7892252.501436	0.072826	5.044831	0.074789	2.558633	6.250791	172.746953	0.880997	0.035425	0.041956	23.863764	0.035151	0.030700	0.113192	137.026699	0.717429	5.457360	0.989954	533.847042	0.034706	1435607963.509976	0.081150	0.090185	415.526439	0.029579	1851.096218	0.058854	0.125964	7224271285.547632	0.069138	141.952971	0.737739	1.549571	0.689932	32.341266	0.647250	0.077777	0.108546	212.530971	0.107473	1.239034	9.822089	2236.631636	23.619428	25.576334	0.373553	113.661727	0.100963	61398630.664902	322.068494	1258.045549	404333.914465	30478.042275	1.935706	141274.546233	1.807125	26796.131186	271316.864728	725.392689	158.543883	25264823.945089	0.100789	71.081636	0.252240	13.033821	5.651549	1166.339146	4.943159	1.148291	0.111428	94.049191	0.088424	0.074191	0.293972	36.327473	0.352974	1.270756	0.388661	125.305784	0.072311	2219002934.142814	0.081986	0.070996	512.635743	0.054489
0.9200	0.271048	0.250760	254.064016	0.284909	0.263163	0.390772	13.670848	0.096827	44.385230	0.075992	5.990642	258.091163	12.356862	0.513468	0.591017	0.236324	0.043535	102.579787	2.705124	62.692098	0.034975	0.026835	0.168831	0.304676	406.665936	13.681471	0.940212	0.131244	638884773680.400146	1.536921	26111.295314	0.445175	187079389965.334320	0.410549	0.301438	32.302741	2039.337559	0.420197	0.162384	0.038850	0.047421	417.671210	1.949722	43.247057	0.170141	1.857823	5.400467	1.956281	149.677363	1982.391326	9.720406	0.100793	112.125153	0.190712	460.182578	1.580395	8.018257	2.440954	62042.951435	0.127580	292.748019	0.116518	54359.652134	1.535475	6.224378	0.601727	316.357551	0.173270	15.584417	0.103395	0.567477	962.075364	76.213647	0.724683	2.521229	0.865650	0.118073	12.693651	0.642512	156.804475	0.056551	0.057195	0.087702	0.174734	624.722163	9.911427	0.245232	0.142679	134524587015.771149	0.396219	9779.886795
0.9300	42.943188	138.769089	1.151353	5.560369	4.612470	0.956549	3298.898091	183.074869	0.117070	0.123854	0.390902	7.513408	6.229361	5681.512677	0.042089	0.265893	1.125828	0.034362	11.904715	104.953650	2.039394	4.082162	0.162643	0.243599	1.178821	901.681122	6.744164	0.626912	0.169935	25033.291925	0.029838	86578.520476	0.207861	0.919471	4.862151	376.694344	1.455037	1.163872	0.590587	21.818616	11.606483	81.190282	11.041792	0.056993	2.083772	1.882269	0.102103	57663.623741	69.252705	94.243063	4.951406	0.703115	0.169295	4546.119821	104744.497871	4.007087	20.079179	28.092756	1.962405	685.791058	25.485537	598.782123	1.178561	11.758203	5.480360	2.679717	70905.500040	2905.382906	0.186839	0.471842	2.784790	49.130963	34.084707	27144.902202	0.107023	0.830522	0.211950	0.064618	0.157641	2.458043	3.987434	7.172475	0.227381	0.410870	0.423643	113.264767	1.453633	0.295900	0.108113	18502.417962	0.055759
0.9400	0.024946	13.712630	25.802257	17.480228	80.678029	28.680732	23.185613	14.299309	0.441012	2.327193	219.101112	3.945181	4.966012	0.051755	75.325659	0.037214	0.033195	401947730.284415	13.277291	0.027184	0.028462	0.030326	0.439633	0.321103	0.134659	1.136038	0.641768	2.574234	0.406751	2.111489	242.367150	0.758420	0.159460	1.200857	1.540634	0.646113	0.366295	0.534876	1.289983	0.043903	0.051330	0.044603	81.462353	1025035863.774896	0.055432	0.188618	648.760645	0.111129	51.654749	24.548104	4.336716	1.058370	1.079782	346.101458	5.536897	48.185290	24.181359	140.858030	28.609030	16.215518	1019.940976	10.595027	28.197043	107.424336	25.341056	3.299269	7.123712	269.260205	1.184187	3.031077	283.293971	15.274672	24.756936	0.172088	282.378128	0.164820	0.068321	143222173.989323	29.042957	0.062112	0.063186	0.059472	0.398765	0.148348	0.124888	0.128209	0.371773	0.319012	0.120646	0.404827	60.199778
0.9500	0.029870	72.505251	265.487745	28.481553	1.373695	1473.325622	1649.027229	0.712191	0.230869	54336.424931	179.247308	485.340798	0.058610	90868.554570	0.084468	0.041259	0.037514	7.407686	0.924040	41.263621	1.060579	237.451185	2173887.726002	27.811366	207.685129	0.132647	0.054655	122.550174	982.882481	5.960995	0.931540	2.697873	455.183520	62.223621	0.057514	0.362896	793.095055	61.821439	2013712.677733	1036.980695	5.074328	220.907578	2.369306	35.795370	0.172908	0.600497	0.465844	1070542.577088	0.117167	5246.812916	837.424571	815784.188539	2.003338	13.147341	2639.878176	1616.919106	35.398137	83.828805	2046.907036	811.303631	175.564117	748.496520	1693.452825	55.598240	26.189039	8.887392	116.188153	8.272146	1.340069	449157.186467	1790.911910	2703.858543	0.142657	1785124.412987	0.262676	0.520919	0.141131	10.713888	0.401496	71.331032	1.594494	292.855642	3064.521900	12.866282	189.146903	0.118756	0.055456	10.209462	100.984055	0.732099	0.275218
0.9600	0.000194	22.764000	1.740288	10.784688	0.121733	0.261565	0.094247	0.065511	547.617532	840.316092	0.394003	0.095158	1.164790	3141.908245	0.076022	2924.022859	0.443043	0.307388	0.042158	0.596259	0.317496	1.763300	2.004849	15.906515	0.846667	89.086425	0.033886	8.897683	52.973970	2534108.652929	2.680273	6207634.450822	140.917572	25.477303	0.041325	292.121100	2.571943	58.793547	7.735540	7.290775	0.537669	1.750153	0.126781	1.611162	2.561916	344426.328689	0.369650	197963.298402	11.299459	0.393094	8.048968	8150.606595	9232.828232	0.117591	0.577756	5.095410	0.176742	7.878027	1.309096	12.139765	12.705072	4.659680	0.344715	2.614224	0.144624	3.555913	0.429898	0.140403	5283.945339	3919.002944	5.326174	0.588520	6.446340	250975.926081	0.239391	283881.570659	0.966913	0.595640	0.094286	0.366060	0.089349	2.016784	1.943363	13.700428	0.572788	58.633523	0.056438	4.327292	21.151038	809323.200673	0.402809
0.9700	197.533263	15.284792	0.452168	0.116328	0.212377	6993695.853603	88.674203	0.607198	2.221042	20.632733	1.007136	4731.500977	1.507675	0.242308	2.054582	274.078387	0.366029	0.030878	0.040203	0.975868	1.755960	9.841457	145.883761	0.938683	0.298675	21.357216	0.036071	111.070743	3.421673	0.295703	432.073253	0.539391	7.217931	288.791541	0.051145	64.182295	0.349350	1.255241	541.379224	19.426135	5.490320	4.589615	0.141913	0.065487	1.974528	31646.412666	71.793629	1.715180	26.451446	47159.509271	10.918570	72.426289	34.513102	0.946589	84.948768	5239719.862410	0.271935	0.260546	2.068920	9887.788470	2400496.964607	9143.674872	1.729867	0.247746	0.199428	126391.920185	0.398239	0.200784	19.443968	19.452702	5.483942	22015.816827	16.984548	0.858394	60.316431	26059.141903	0.740136	0.083710	0.109690	1.380634	1.133594	1.674653	125.681586	0.115306	0.072897	11.588638	0.059894	41.715028	0.968115	0.092408	50.999210
0.9800	0.905616	1.474354	0.188933	1.390751	3.255398	2774.574441	169.431841	87.377468	331.409005	2.281553	2.388326	0.084935	2309.831841	1413.144676	1916.315278	0.249702	0.045694	344.420784	35.083656	18.877403	4545.016577	0.036334	90.225871	481.415960	0.035339	11.260022	0.083589	24.607578	0.066292	2.259381	0.033432	1.450181	0.064714	58.617685	0.142597	17.481222	0.065954	721.681575	313.092134	0.088741	18386.529510	83.097959	167.564609	5408.461104	0.380035	12.751004	12868.560952	46717.684543	23676.902645	0.538590	6.005335	4.185662	520.224113	96.193193	3994.970929	5630.676245	146.968891	87.655545	0.253541	483.555062	93976.210066	446.828351	0.386079	69.122620	107.347533	2689.954935	2519.610850	4.160402	55.200204	0.391950	0.935990	0.338898	11196.409107	31899.976456	4853.230829	10.084479	0.303364	3023.443829	49.473651	22.839701	4648.610218	0.075647	67.233786	24.294210	0.064251	1.582579	0.073327	7.333399	0.056627	0.145746	0.053597
0.9900	25.854870	0.341170	0.641557	10.467561	0.291754	4.730169	164.277104	15.306461	3.297632	18.144361	0.029634	0.036106	2250.548121	60846.637327	0.086011	0.041906	0.248802	0.473399	0.119396	0.613645	19.944912	0.528911	12.317702	0.056323	0.059594	13.111116	1.111177	13.056728	0.031363	0.032290	0.034678	0.033064	0.033267	13.193473	1.103410	33.801925	0.140564	0.138204	39.601926	1.744185	74.728701	2.567681	0.822998	2.281185	1.274122	0.586650	0.762407	427251.088587	10708.959940	0.128334	0.072459	211.372861	3.658732	13.965968	3649.832414	105.673118	1.234020	4.754003	0.453427	0.263268	6.699466	1.054919	1.404210	1.462254	0.957939	70.332550	2265.704948	0.152183	0.118801	106.229645	0.112076	0.143544	3142.554448	165628.027643	0.538476	0.537742	0.540022	0.788724	0.418233	0.749877	17.533774	0.419944	7.813252	0.078509	0.075918	4.866217	0.056844	0.377974	0.054902	0.053453	0.053316


==> figures/Cu/drag_semi_iso_fit.txt <==
Fitting functions for B[$\mu$Pas] at room temperature:
Edge dislocations:
fCuT900P30(x) = 51.65 - 32.13*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 3.75*(1/(1-x**2)**(3/2) - 1)
fCuT300P27(x) = 15.65 - 8.98*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 1.07*(1/(1-x**2)**(3/2) - 1)
fCuT900P4(x) = 57.41 - 38.70*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 6.24*(1/(1-x**2)**(3/2) - 1)
fCuT300P1(x) = 17.15 - 10.15*x + 0.00*(1/(1-x**2)**(1/2) - 1) + 1.26*(1/(1-x**2)**(3/2) - 1)

Screw dislocations:
fCuT900P30(x) = 57.06 - 35.20*x + 18.68*(1/(1-x**2)**(1/2) - 1) + 0.02*(1/(1-x**2)**(3/2) - 1)
fCuT300P27(x) = 17.91 - 11.26*x + 5.38*(1/(1-x**2)**(1/2) - 1) + 0.01*(1/(1-x**2)**(3/2) - 1)
fCuT900P4(x) = 68.79 - 45.59*x + 20.77*(1/(1-x**2)**(1/2) - 1) + 0.04*(1/(1-x**2)**(3/2) - 1)
fCuT300P1(x) = 19.89 - 12.95*x + 5.54*(1/(1-x**2)**(1/2) - 1) + 0.01*(1/(1-x**2)**(3/2) - 1)

Averaged over all characters:
fCuT900P30(x) = 55.76 - 33.14*x + 8.91*(1/(1-x**2)**(1/2) - 1) + 0.17*(1/(1-x**2)**(3/2) - 1)
fCuT300P27(x) = 17.42 - 10.67*x + 2.89*(1/(1-x**2)**(1/2) - 1) + 0.04*(1/(1-x**2)**(3/2) - 1)
fCuT900P4(x) = 64.44 - 41.80*x + 14.23*(1/(1-x**2)**(1/2) - 1) + 0.34*(1/(1-x**2)**(3/2) - 1)
fCuT300P1(x) = 19.28 - 12.10*x + 3.45*(1/(1-x**2)**(1/2) - 1) + 0.05*(1/(1-x**2)**(3/2) - 1)


where $x=v/v_c$ with:

 & CuT900P30 & CuT300P27 & CuT900P4 & CuT300P1 \\\hline\hline
 $c_{\mathrm{t}}$ & 2752 & 2730 & 2259 & 2273 \\
 $v_c^{\mathrm{e}}/c_{\mathrm{t}}$ & 0.634 & 0.630 & 0.654 & 0.641
\\\hline\hline
 $v_c^{\mathrm{s}}/c_{\mathrm{t}}$ & 0.908 & 0.904 & 0.923 & 0.913
\\\hline\hline
 $v_c^{\mathrm{av}}/c_{\mathrm{t}}$ & 0.634 & 0.630 & 0.654 & 0.641

==> figures/Cu/theta.dat <==
0.000000
0.017453
0.034907
0.052360
0.069813
0.087266
0.104720
0.122173
0.139626
0.157080
0.174533
0.191986
0.209440
0.226893
0.244346
0.261799
0.279253
0.296706
0.314159
0.331613
0.349066
0.366519
0.383972
0.401426
0.418879
0.436332
0.453786
0.471239
0.488692
0.506145
0.523599
0.541052
0.558505
0.575959
0.593412
0.610865
0.628319
0.645772
0.663225
0.680678
0.698132
0.715585
0.733038
0.750492
0.767945
0.785398
0.802851
0.820305
0.837758
0.855211
0.872665
0.890118
0.907571
0.925025
0.942478
0.959931
0.977384
0.994838
1.012291
1.029744
1.047198
1.064651
1.082104
1.099557
1.117011
1.134464
1.151917
1.169371
1.186824
1.204277
1.221730
1.239184
1.256637
1.274090
1.291544
1.308997
1.326450
1.343904
1.361357
1.378810
1.396263
1.413717
1.431170
1.448623
1.466077
1.483530
1.500983
1.518436
1.535890
1.553343
1.570796
